Verifier Errors in RLVR: Reward Hacking, Limits of Feedback, and Selective Control

In reinforcement learning with verifiable rewards (RLVR), imperfect verifiers can reward incorrect responses, creating opportunities for reward hacking. Using gradient flow with a fixed verifier, we characterize the conditions under which reward rises while correctness falls. We then show that the observations available during RLVR are, in general, insufficient to detect or identify accepted errors, or to guarantee their reduction without sacrificing correct responses. To address this limit, we construct a correction using additional feedback about correctness from audits. This correction achieves \emph{selective control}: at the current policy, it lowers the probability of accepted errors and raises that of correct responses, provided it outweighs the pressure toward errors from verifier reward. Experiments with log linear and neural contextual bandits and with a language model support the analysis and show that selective control under partial auditing reduces accepted errors while increasing correctness.

==> LLM/appendix/N20_grpo.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 40.625000000 0.000000000 40.625000000 40.625000000 84.375000000 0.000000000 84.375000000 84.375000000 43.750000000 0.000000000 43.750000000 43.750000000 51.851851852 0.000000000 51.851851852 51.851851852 15.625000000 0.000000000 15.625000000 15.625000000
5 5 32 5.625000000 1.397542486 4.227457514 7.022542486 95.625000000 2.795084972 92.829915028 98.420084972 90.000000000 4.074501503 85.925498497 94.074501503 94.084677419 1.562614893 92.522062526 95.647292313 4.375000000 2.795084972 1.579915028 7.170084972
10 5 32 4.375000000 2.795084972 1.579915028 7.170084972 100.000000000 0.000000000 100.000000000 100.000000000 95.625000000 2.795084972 92.829915028 98.420084972 95.625000000 2.795084972 92.829915028 98.420084972 0.000000000 0.000000000 0.000000000 0.000000000
20 5 32 0.000000000 0.000000000 0.000000000 0.000000000 100.000000000 0.000000000 100.000000000 100.000000000 100.000000000 0.000000000 100.000000000 100.000000000 100.000000000 0.000000000 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000 0.000000000


==> LLM/appendix/N20_pac.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 40.625000000 0.000000000 40.625000000 40.625000000 84.375000000 0.000000000 84.375000000 84.375000000 43.750000000 0.000000000 43.750000000 43.750000000 51.851851852 0.000000000 51.851851852 51.851851852 15.625000000 0.000000000 15.625000000 15.625000000
5 5 32 84.375000000 8.838834765 75.536165235 93.213834765 91.250000000 4.635124054 86.614875946 95.885124054 6.875000000 7.126096407 -0.251096407 14.001096407 7.576401763 7.884424796 -0.308023032 15.460826559 8.750000000 4.635124054 4.114875946 13.385124054
10 5 32 95.625000000 6.846531969 88.778468031 102.471531969 99.375000000 1.397542486 97.977457514 100.772542486 3.750000000 5.590169944 -1.840169944 9.340169944 3.830645161 5.748619931 -1.917974770 9.579265092 0.625000000 1.397542486 -0.772542486 2.022542486
20 5 32 100.000000000 0.000000000 100.000000000 100.000000000 100.000000000 0.000000000 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000


==> LLM/appendix/N20_raw.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 40.625000000 0.000000000 40.625000000 40.625000000 84.375000000 0.000000000 84.375000000 84.375000000 43.750000000 0.000000000 43.750000000 43.750000000 51.851851852 0.000000000 51.851851852 51.851851852 15.625000000 0.000000000 15.625000000 15.625000000
5 5 32 82.500000000 5.229125166 77.270874834 87.729125166 82.500000000 5.229125166 77.270874834 87.729125166 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 17.500000000 5.229125166 12.270874834 22.729125166
10 5 32 93.125000000 3.423265984 89.701734016 96.548265984 93.125000000 3.423265984 89.701734016 96.548265984 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 6.875000000 3.423265984 3.451734016 10.298265984
20 5 32 99.375000000 1.397542486 97.977457514 100.772542486 99.375000000 1.397542486 97.977457514 100.772542486 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.625000000 1.397542486 -0.772542486 2.022542486


==> LLM/appendix/N40_grpo.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 6.250000000 0.000000000 6.250000000 6.250000000 94.375000000 1.397542486 92.977457514 95.772542486 88.125000000 1.397542486 86.727457514 89.522542486 93.376344086 0.096174967 93.280169119 93.472519053 5.625000000 1.397542486 4.227457514 7.022542486
10 5 32 6.250000000 0.000000000 6.250000000 6.250000000 100.000000000 0.000000000 100.000000000 100.000000000 93.750000000 0.000000000 93.750000000 93.750000000 93.750000000 0.000000000 93.750000000 93.750000000 0.000000000 0.000000000 0.000000000 0.000000000
20 5 32 1.250000000 2.795084972 -1.545084972 4.045084972 100.000000000 0.000000000 100.000000000 100.000000000 98.750000000 2.795084972 95.954915028 101.545084972 98.750000000 2.795084972 95.954915028 101.545084972 0.000000000 0.000000000 0.000000000 0.000000000


==> LLM/appendix/N40_pac.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 85.000000000 11.136581051 73.863418949 96.136581051 88.750000000 5.229125166 83.520874834 93.979125166 3.750000000 6.774838559 -3.024838559 10.524838559 4.512820513 8.353230684 -3.840410171 12.866051196 11.250000000 5.229125166 6.020874834 16.479125166
10 5 32 98.125000000 1.711632992 96.413367008 99.836632992 98.125000000 1.711632992 96.413367008 99.836632992 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 1.875000000 1.711632992 0.163367008 3.586632992
20 5 32 100.000000000 0.000000000 100.000000000 100.000000000 100.000000000 0.000000000 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000


==> LLM/appendix/N40_pac_25.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 73.750000000 21.605482522 52.144517478 95.355482522 86.250000000 16.177723882 70.072276118 102.427723882 12.500000000 12.693810007 -0.193810007 25.193810007 15.252192982 14.745279572 0.506913410 29.997472555 13.750000000 16.177723882 -2.427723882 29.927723882
10 5 32 90.625000000 15.780476466 74.844523534 106.405476466 96.250000000 3.423265984 92.826734016 99.673265984 5.625000000 12.577882373 -6.952882373 18.202882373 6.206896552 13.879042619 -7.672146067 20.085939171 3.750000000 3.423265984 0.326734016 7.173265984
20 5 32 100.000000000 0.000000000 100.000000000 100.000000000 100.000000000 0.000000000 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000


==> LLM/appendix/N40_pac_50.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 85.625000000 13.728676648 71.896323352 99.353676648 92.500000000 6.480137923 86.019862077 98.980137923 6.875000000 7.460835241 -0.585835241 14.335835241 7.927212572 9.217616574 -1.290404002 17.144829147 7.500000000 6.480137923 1.019862077 13.980137923
10 5 32 95.000000000 5.676844414 89.323155586 100.676844414 96.875000000 3.827327723 93.047672277 100.702327723 1.875000000 4.192627458 -2.317627458 6.067627458 1.935483871 4.327873505 -2.392389634 6.263357376 3.125000000 3.827327723 -0.702327723 6.952327723
20 5 32 96.250000000 5.134898977 91.115101023 101.384898977 98.750000000 1.711632992 97.038367008 100.461632992 2.500000000 3.423265984 -0.923265984 5.923265984 2.580645161 3.533693919 -0.953048758 6.114339081 1.250000000 1.711632992 -0.461632992 2.961632992


==> LLM/appendix/N40_raw.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 65.625000000 15.780476466 49.844523534 81.405476466 65.625000000 15.780476466 49.844523534 81.405476466 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 34.375000000 15.780476466 18.594523534 50.155476466
10 5 32 90.000000000 15.372967345 74.627032655 105.372967345 90.000000000 15.372967345 74.627032655 105.372967345 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 10.000000000 15.372967345 -5.372967345 25.372967345
20 5 32 99.375000000 1.397542486 97.977457514 100.772542486 99.375000000 1.397542486 97.977457514 100.772542486 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.625000000 1.397542486 -0.772542486 2.022542486


==> LLM/appendix/N40_raw_25.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 65.000000000 20.058508170 44.941491830 85.058508170 70.000000000 16.026101756 53.973898244 86.026101756 5.000000000 7.194290271 -2.194290271 12.194290271 8.000000000 11.510864433 -3.510864433 19.510864433 30.000000000 16.026101756 13.973898244 46.026101756
10 5 32 81.250000000 21.423920626 59.826079374 102.673920626 85.000000000 17.173289580 67.826710420 102.173289580 3.750000000 8.385254916 -4.635254916 12.135254916 5.000000000 11.180339887 -6.180339887 16.180339887 15.000000000 17.173289580 -2.173289580 32.173289580
20 5 32 98.750000000 1.711632992 97.038367008 100.461632992 98.750000000 1.711632992 97.038367008 100.461632992 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 1.250000000 1.711632992 -0.461632992 2.961632992


==> LLM/appendix/N40_raw_50.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 68.750000000 16.828640022 51.921359978 85.578640022 69.375000000 16.298006013 53.076993987 85.673006013 0.625000000 1.397542486 -0.772542486 2.022542486 1.052631579 2.353755766 -1.301124187 3.406387345 30.625000000 16.298006013 14.326993987 46.923006013
10 5 32 87.500000000 16.237976321 71.262023679 103.737976321 88.750000000 14.921670483 73.828329517 103.671670483 1.250000000 1.711632992 -0.461632992 2.961632992 1.689655172 2.377810622 -0.688155449 4.067465794 11.250000000 14.921670483 -3.671670483 26.171670483
20 5 32 98.125000000 1.711632992 96.413367008 99.836632992 98.125000000 1.711632992 96.413367008 99.836632992 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 1.875000000 1.711632992 0.163367008 3.586632992


==> LLM/main/grpo.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 6.250000000 0.000000000 6.250000000 6.250000000 94.375000000 1.397542486 92.977457514 95.772542486 88.125000000 1.397542486 86.727457514 89.522542486 93.376344086 0.096174967 93.280169119 93.472519053 5.625000000 1.397542486 4.227457514 7.022542486
10 5 32 6.250000000 0.000000000 6.250000000 6.250000000 100.000000000 0.000000000 100.000000000 100.000000000 93.750000000 0.000000000 93.750000000 93.750000000 93.750000000 0.000000000 93.750000000 93.750000000 0.000000000 0.000000000 0.000000000 0.000000000
20 5 32 1.250000000 2.795084972 -1.545084972 4.045084972 100.000000000 0.000000000 100.000000000 100.000000000 98.750000000 2.795084972 95.954915028 101.545084972 98.750000000 2.795084972 95.954915028 101.545084972 0.000000000 0.000000000 0.000000000 0.000000000


==> LLM/main/grpo_round5.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
5 5 32 6.250000000 0.000000000 6.250000000 6.250000000 94.375000000 1.397542486 92.977457514 95.772542486 88.125000000 1.397542486 86.727457514 89.522542486 93.376344086 0.096174967 93.280169119 93.472519053 5.625000000 1.397542486 4.227457514 7.022542486


==> LLM/main/pac.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 85.000000000 11.136581051 73.863418949 96.136581051 88.750000000 5.229125166 83.520874834 93.979125166 3.750000000 6.774838559 -3.024838559 10.524838559 4.512820513 8.353230684 -3.840410171 12.866051196 11.250000000 5.229125166 6.020874834 16.479125166
10 5 32 98.125000000 1.711632992 96.413367008 99.836632992 98.125000000 1.711632992 96.413367008 99.836632992 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 1.875000000 1.711632992 0.163367008 3.586632992
20 5 32 100.000000000 0.000000000 100.000000000 100.000000000 100.000000000 0.000000000 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000


==> LLM/main/pac_25.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 73.750000000 21.605482522 52.144517478 95.355482522 86.250000000 16.177723882 70.072276118 102.427723882 12.500000000 12.693810007 -0.193810007 25.193810007 15.252192982 14.745279572 0.506913410 29.997472555 13.750000000 16.177723882 -2.427723882 29.927723882
10 5 32 90.625000000 15.780476466 74.844523534 106.405476466 96.250000000 3.423265984 92.826734016 99.673265984 5.625000000 12.577882373 -6.952882373 18.202882373 6.206896552 13.879042619 -7.672146067 20.085939171 3.750000000 3.423265984 0.326734016 7.173265984
20 5 32 100.000000000 0.000000000 100.000000000 100.000000000 100.000000000 0.000000000 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000 0.000000000


==> LLM/main/pac_25_round5.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
5 5 32 73.750000000 21.605482522 52.144517478 95.355482522 86.250000000 16.177723882 70.072276118 102.427723882 12.500000000 12.693810007 -0.193810007 25.193810007 15.252192982 14.745279572 0.506913410 29.997472555 13.750000000 16.177723882 -2.427723882 29.927723882


==> LLM/main/pac_50.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0 5 32 25.000000000 0.000000000 25.000000000 25.000000000 71.875000000 0.000000000 71.875000000 71.875000000 46.875000000 0.000000000 46.875000000 46.875000000 65.217391304 0.000000000 65.217391304 65.217391304 28.125000000 0.000000000 28.125000000 28.125000000
5 5 32 85.625000000 13.728676648 71.896323352 99.353676648 92.500000000 6.480137923 86.019862077 98.980137923 6.875000000 7.460835241 -0.585835241 14.335835241 7.927212572 9.217616574 -1.290404002 17.144829147 7.500000000 6.480137923 1.019862077 13.980137923
10 5 32 95.000000000 5.676844414 89.323155586 100.676844414 96.875000000 3.827327723 93.047672277 100.702327723 1.875000000 4.192627458 -2.317627458 6.067627458 1.935483871 4.327873505 -2.392389634 6.263357376 3.125000000 3.827327723 -0.702327723 6.952327723
20 5 32 96.250000000 5.134898977 91.115101023 101.384898977 98.750000000 1.711632992 97.038367008 100.461632992 2.500000000 3.423265984 -0.923265984 5.923265984 2.580645161 3.533693919 -0.953048758 6.114339081 1.250000000 1.711632992 -0.461632992 2.961632992


==> LLM/main/pac_50_round5.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
5 5 32 85.625000000 13.728676648 71.896323352 99.353676648 92.500000000 6.480137923 86.019862077 98.980137923 6.875000000 7.460835241 -0.585835241 14.335835241 7.927212572 9.217616574 -1.290404002 17.144829147 7.500000000 6.480137923 1.019862077 13.980137923


==> LLM/main/pac_round5.dat <==
round n_seeds n_responses_per_seed J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
5 5 32 85.000000000 11.136581051 73.863418949 96.136581051 88.750000000 5.229125166 83.520874834 93.979125166 3.750000000 6.774838559 -3.024838559 10.524838559 4.512820513 8.353230684 -3.840410171 12.866051196 11.250000000 5.229125166 6.020874834 16.479125166


==> LLM/test/final_means.dat <==
scenario policy n_evaluations n_responses_per_evaluation J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
N20 grpo 5 128 0.468750000 0.698771243 -0.230021243 1.167521243 98.750000000 0.427908248 98.322091752 99.177908248 98.281250000 0.349385621 97.931864379 98.630635621 99.527559055 0.704273379 98.823285676 100.231832434 1.250000000 0.427908248 0.822091752 1.677908248
N20 initial 1 128 31.250000000 nan nan nan 80.468750000 nan nan nan 49.218750000 nan nan nan 61.165048544 nan nan nan 19.531250000 nan nan nan
N20 pac 5 128 98.125000000 1.307281291 96.817718709 99.432281291 99.375000000 0.349385621 99.025614379 99.724385621 1.250000000 1.620034481 -0.370034481 2.870034481 1.253690945 1.620192144 -0.366501199 2.873883089 0.625000000 0.349385621 0.275614379 0.974385621
N20 raw 5 128 98.906250000 0.427908248 98.478341752 99.334158248 99.218750000 0.000000000 99.218750000 99.218750000 0.312500000 0.427908248 -0.115408248 0.740408248 0.314960630 0.431277604 -0.116316974 0.746238234 0.781250000 0.000000000 0.781250000 0.781250000
N40 grpo 5 128 2.187500000 2.433189297 -0.245689297 4.620689297 99.375000000 0.653640646 98.721359354 100.028640646 97.187500000 2.382492294 94.805007706 99.569992294 97.801427165 2.452857434 95.348569731 100.254284599 0.625000000 0.653640646 -0.028640646 1.278640646
N40 initial 1 128 30.468750000 nan nan nan 69.531250000 nan nan nan 39.062500000 nan nan nan 56.179775281 nan nan nan 30.468750000 nan nan nan
N40 pac 5 128 97.187500000 2.037250752 95.150249248 99.224750752 98.906250000 1.711632992 97.194617008 100.617882992 1.718750000 1.283724744 0.435025256 3.002474744 1.736413569 1.281335921 0.455077648 3.017749491 1.093750000 1.711632992 -0.617882992 2.805382992
N40 pac_25 5 128 95.156250000 2.096313729 93.059936271 97.252563729 99.531250000 0.698771243 98.832478757 100.230021243 4.375000000 2.567449488 1.807550512 6.942449488 4.384881577 2.557679377 1.827202200 6.942560954 0.468750000 0.698771243 -0.230021243 1.167521243
N40 pac_50 5 128 93.906250000 4.602086398 89.304163602 98.508336398 99.062500000 0.653640646 98.408859354 99.716140646 5.156250000 4.370812728 0.785437272 9.527062728 5.211946163 4.447935401 0.764010762 9.659881564 0.937500000 0.653640646 0.283859354 1.591140646
N40 raw 5 128 98.437500000 2.649347650 95.788152350 101.086847650 99.687500000 0.698771243 98.988728757 100.386271243 1.250000000 1.960921937 -0.710921937 3.210921937 1.264880952 1.993540880 -0.728659928 3.258421833 0.312500000 0.698771243 -0.386271243 1.011271243
N40 raw_25 5 128 96.093750000 1.104854346 94.988895654 97.198604346 99.531250000 1.048156864 98.483093136 100.579406864 3.437500000 1.798572568 1.638927432 5.236072568 3.441250000 1.791656008 1.649593992 5.232906008 0.468750000 1.048156864 -0.579406864 1.516906864
N40 raw_50 5 128 97.187500000 1.960921937 95.226578063 99.148421937 99.062500000 1.018625376 98.043874624 100.081125376 1.875000000 2.250759420 -0.375759420 4.125759420 1.883651262 2.250891693 -0.367240431 4.134542956 0.937500000 1.018625376 -0.081125376 1.956125376


==> LLM/test/final_seeds.dat <==
scenario policy seed J_C J_R p_H q p_N
N20 grpo 0 0.000000000 98.437500000 98.437500000 100.000000000 1.562500000
N20 grpo 1 0.000000000 98.437500000 98.437500000 100.000000000 1.562500000
N20 grpo 2 0.000000000 98.437500000 98.437500000 100.000000000 1.562500000
N20 grpo 3 1.562500000 99.218750000 97.656250000 98.425196850 0.781250000
N20 grpo 4 0.781250000 99.218750000 98.437500000 99.212598425 0.781250000
N20 initial 0 31.250000000 80.468750000 49.218750000 61.165048544 19.531250000
N20 pac 0 96.093750000 100.000000000 3.906250000 3.906250000 0.000000000
N20 pac 1 99.218750000 99.218750000 0.000000000 0.000000000 0.781250000
N20 pac 2 98.437500000 99.218750000 0.781250000 0.787401575 0.781250000
N20 pac 3 97.656250000 99.218750000 1.562500000 1.574803150 0.781250000
N20 pac 4 99.218750000 99.218750000 0.000000000 0.000000000 0.781250000
N20 raw 0 99.218750000 99.218750000 0.000000000 0.000000000 0.781250000
N20 raw 1 98.437500000 99.218750000 0.781250000 0.787401575 0.781250000
N20 raw 2 98.437500000 99.218750000 0.781250000 0.787401575 0.781250000
N20 raw 3 99.218750000 99.218750000 0.000000000 0.000000000 0.781250000
N20 raw 4 99.218750000 99.218750000 0.000000000 0.000000000 0.781250000
N40 grpo 0 1.562500000 100.000000000 98.437500000 98.437500000 0.000000000
N40 grpo 1 0.781250000 99.218750000 98.437500000 99.212598425 0.781250000
N40 grpo 2 6.250000000 99.218750000 92.968750000 93.700787402 0.781250000
N40 grpo 3 0.000000000 98.437500000 98.437500000 100.000000000 1.562500000
N40 grpo 4 2.343750000 100.000000000 97.656250000 97.656250000 0.000000000
N40 initial 0 30.468750000 69.531250000 39.062500000 56.179775281 30.468750000
N40 pac 0 96.875000000 98.437500000 1.562500000 1.587301587 1.562500000
N40 pac 1 96.093750000 100.000000000 3.906250000 3.906250000 0.000000000
N40 pac 2 99.218750000 100.000000000 0.781250000 0.781250000 0.000000000
N40 pac 3 94.531250000 96.093750000 1.562500000 1.626016260 3.906250000
N40 pac 4 99.218750000 100.000000000 0.781250000 0.781250000 0.000000000
N40 pac_25 0 96.875000000 100.000000000 3.125000000 3.125000000 0.000000000
N40 pac_25 1 96.875000000 98.437500000 1.562500000 1.587301587 1.562500000
N40 pac_25 2 92.187500000 100.000000000 7.812500000 7.812500000 0.000000000
N40 pac_25 3 93.750000000 100.000000000 6.250000000 6.250000000 0.000000000
N40 pac_25 4 96.093750000 99.218750000 3.125000000 3.149606299 0.781250000
N40 pac_50 0 94.531250000 99.218750000 4.687500000 4.724409449 0.781250000
N40 pac_50 1 97.656250000 98.437500000 0.781250000 0.793650794 1.562500000
N40 pac_50 2 85.937500000 98.437500000 12.500000000 12.698412698 1.562500000
N40 pac_50 3 96.093750000 100.000000000 3.906250000 3.906250000 0.000000000
N40 pac_50 4 95.312500000 99.218750000 3.906250000 3.937007874 0.781250000
N40 raw 0 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000
N40 raw 1 93.750000000 98.437500000 4.687500000 4.761904762 1.562500000
N40 raw 2 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000
N40 raw 3 99.218750000 100.000000000 0.781250000 0.781250000 0.000000000
N40 raw 4 99.218750000 100.000000000 0.781250000 0.781250000 0.000000000
N40 raw_25 0 96.875000000 100.000000000 3.125000000 3.125000000 0.000000000
N40 raw_25 1 96.875000000 97.656250000 0.781250000 0.800000000 2.343750000
N40 raw_25 2 95.312500000 100.000000000 4.687500000 4.687500000 0.000000000
N40 raw_25 3 94.531250000 100.000000000 5.468750000 5.468750000 0.000000000
N40 raw_25 4 96.875000000 100.000000000 3.125000000 3.125000000 0.000000000
N40 raw_50 0 96.875000000 98.437500000 1.562500000 1.587301587 1.562500000
N40 raw_50 1 97.656250000 97.656250000 0.000000000 0.000000000 2.343750000
N40 raw_50 2 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000
N40 raw_50 3 94.531250000 100.000000000 5.468750000 5.468750000 0.000000000
N40 raw_50 4 96.875000000 99.218750000 2.343750000 2.362204724 0.781250000


==> LLM/test/pac_coverage.dat <==
rho audits audits_sd audits_lo audits_hi J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0.250000000 72 5.567764363 66.432235637 77.567764363 95.156250000 2.096313729 93.059936271 97.252563729 99.531250000 0.698771243 98.832478757 100.230021243 4.375000000 2.567449488 1.807550512 6.942449488 4.384881577 2.557679377 1.827202200 6.942560954 0.468750000 0.698771243 -0.230021243 1.167521243
0.500000000 153.800000000 10.329569207 143.470430793 164.129569207 93.906250000 4.602086398 89.304163602 98.508336398 99.062500000 0.653640646 98.408859354 99.716140646 5.156250000 4.370812728 0.785437272 9.527062728 5.211946163 4.447935401 0.764010762 9.659881564 0.937500000 0.653640646 0.283859354 1.591140646
1.000000000 292.600000000 16.772000477 275.827999523 309.372000477 97.187500000 2.037250752 95.150249248 99.224750752 98.906250000 1.711632992 97.194617008 100.617882992 1.718750000 1.283724744 0.435025256 3.002474744 1.736413569 1.281335921 0.455077648 3.017749491 1.093750000 1.711632992 -0.617882992 2.805382992


==> LLM/test/pac_coverage_seeds.dat <==
rho seed audits accepted rollouts J_C J_R p_H q p_N
0.250000000 0 80 284 320 96.875000000 100.000000000 3.125000000 3.125000000 0.000000000
0.250000000 1 75 295 320 96.875000000 98.437500000 1.562500000 1.587301587 1.562500000
0.250000000 2 71 312 320 92.187500000 100.000000000 7.812500000 7.812500000 0.000000000
0.250000000 3 67 258 320 93.750000000 100.000000000 6.250000000 6.250000000 0.000000000
0.250000000 4 67 292 320 96.093750000 99.218750000 3.125000000 3.149606299 0.781250000
0.500000000 0 159 306 320 94.531250000 99.218750000 4.687500000 4.724409449 0.781250000
0.500000000 1 167 297 320 97.656250000 98.437500000 0.781250000 0.793650794 1.562500000
0.500000000 2 155 306 320 85.937500000 98.437500000 12.500000000 12.698412698 1.562500000
0.500000000 3 140 271 320 96.093750000 100.000000000 3.906250000 3.906250000 0.000000000
0.500000000 4 148 299 320 95.312500000 99.218750000 3.906250000 3.937007874 0.781250000
1.000000000 0 304 304 320 96.875000000 98.437500000 1.562500000 1.587301587 1.562500000
1.000000000 1 295 295 320 96.093750000 100.000000000 3.906250000 3.906250000 0.000000000
1.000000000 2 309 309 320 99.218750000 100.000000000 0.781250000 0.781250000 0.000000000
1.000000000 3 266 266 320 94.531250000 96.093750000 1.562500000 1.626016260 3.906250000
1.000000000 4 289 289 320 99.218750000 100.000000000 0.781250000 0.781250000 0.000000000


==> LLM/test/raw_coverage.dat <==
rho audits audits_sd audits_lo audits_hi J_C J_C_sd J_C_lo J_C_hi J_R J_R_sd J_R_lo J_R_hi p_H p_H_sd p_H_lo p_H_hi q q_sd q_lo q_hi p_N p_N_sd p_N_lo p_N_hi
0.250000000 65.200000000 8.043631021 57.156368979 73.243631021 96.093750000 1.104854346 94.988895654 97.198604346 99.531250000 1.048156864 98.483093136 100.579406864 3.437500000 1.798572568 1.638927432 5.236072568 3.441250000 1.791656008 1.649593992 5.232906008 0.468750000 1.048156864 -0.579406864 1.516906864
0.500000000 135.400000000 16.501515082 118.898484918 151.901515082 97.187500000 1.960921937 95.226578063 99.148421937 99.062500000 1.018625376 98.043874624 100.081125376 1.875000000 2.250759420 -0.375759420 4.125759420 1.883651262 2.250891693 -0.367240431 4.134542956 0.937500000 1.018625376 -0.081125376 1.956125376
1.000000000 254.600000000 24.855582874 229.744417126 279.455582874 98.437500000 2.649347650 95.788152350 101.086847650 99.687500000 0.698771243 98.988728757 100.386271243 1.250000000 1.960921937 -0.710921937 3.210921937 1.264880952 1.993540880 -0.728659928 3.258421833 0.312500000 0.698771243 -0.386271243 1.011271243


==> LLM/test/raw_coverage_seeds.dat <==
rho seed audits accepted rollouts J_C J_R p_H q p_N
0.250000000 0 72 256 320 96.875000000 100.000000000 3.125000000 3.125000000 0.000000000
0.250000000 1 74 276 320 96.875000000 97.656250000 0.781250000 0.800000000 2.343750000
0.250000000 2 66 294 320 95.312500000 100.000000000 4.687500000 4.687500000 0.000000000
0.250000000 3 57 217 320 94.531250000 100.000000000 5.468750000 5.468750000 0.000000000
0.250000000 4 57 258 320 96.875000000 100.000000000 3.125000000 3.125000000 0.000000000
0.500000000 0 132 255 320 96.875000000 98.437500000 1.562500000 1.587301587 1.562500000
0.500000000 1 159 277 320 97.656250000 97.656250000 0.000000000 0.000000000 2.343750000
0.500000000 2 144 287 320 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000
0.500000000 3 117 225 320 94.531250000 100.000000000 5.468750000 5.468750000 0.000000000
0.500000000 4 125 255 320 96.875000000 99.218750000 2.343750000 2.362204724 0.781250000
1.000000000 0 253 253 320 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000
1.000000000 1 252 252 320 93.750000000 98.437500000 4.687500000 4.761904762 1.562500000
1.000000000 2 290 290 320 100.000000000 100.000000000 0.000000000 0.000000000 0.000000000
1.000000000 3 220 220 320 99.218750000 100.000000000 0.781250000 0.781250000 0.000000000
1.000000000 4 258 258 320 99.218750000 100.000000000 0.781250000 0.781250000 0.000000000


==> bandit/control_rates.dat <==
t r_G_c1_mean r_G_c1_std r_H_c1_mean r_H_c1_std r_G_c2_mean r_G_c2_std r_H_c2_mean r_H_c2_std
0.0000000000000000e+00 1.9240091556248962e-01 3.1135108342444946e-03 -3.6361687183436284e-02 4.2610955149758887e-03 -3.6361687183436284e-02 4.2610955149758887e-03 1.9240091556248962e-01 3.1135108342444946e-03
1.0000000000000000e-02 1.9118752430217337e-01 3.0782991443090340e-03 -3.4370750520683120e-02 4.2176089188594125e-03 -3.4370750520683120e-02 4.2176089188594125e-03 1.9118752430217337e-01 3.0782991443090340e-03
2.0000000000000000e-02 1.8995991942379387e-01 3.0431218185837192e-03 -3.2406246653687937e-02 4.1737284842813058e-03 -3.2406246653687937e-02 4.1737284842813058e-03 1.8995991942379387e-01 3.0431218185837192e-03
2.9999999999999999e-02 1.8871873569169406e-01 3.0080531072405902e-03 -3.0468888328571992e-02 4.1295260000457600e-03 -3.0468888328571992e-02 4.1295260000457600e-03 1.8871873569169406e-01 3.0080531072405902e-03
4.0000000000000001e-02 1.8746458676184716e-01 2.9731654271763002e-03 -2.8559324090365091e-02 4.0850718385701387e-03 -2.8559324090365091e-02 4.0850718385701387e-03 1.8746458676184716e-01 2.9731654271763002e-03
5.0000000000000003e-02 1.8619806628099442e-01 2.9385292660239495e-03 -2.6678140670182232e-02 4.0404350984242351e-03 -2.6678140670182232e-02 4.0404350984242351e-03 1.8619806628099442e-01 2.9385292660239495e-03
5.9999999999999998e-02 1.8491974898875790e-01 2.9042130767730095e-03 -2.4825865358526593e-02 3.9956837331625722e-03 -2.4825865358526593e-02 3.9956837331625722e-03 1.8491974898875790e-01 2.9042130767730095e-03
7.0000000000000007e-02 1.8363019181410029e-01 2.8702831624984391e-03 -2.3002968356593601e-02 3.9508846651718083e-03 -2.3002968356593601e-02 3.9508846651718083e-03 1.8363019181410029e-01 2.8702831624984391e-03
8.0000000000000002e-02 1.8232993495831235e-01 2.8368035510627815e-03 -2.1209865098547005e-02 3.9061038834465548e-03 -2.1209865098547005e-02 3.9061038834465548e-03 1.8232993495831235e-01 2.8368035510627815e-03
8.9999999999999997e-02 1.8101950295750491e-01 2.8038358600314750e-03 -1.9446918538758719e-02 3.8614065243767286e-03 -1.9446918538758719e-02 3.8614065243767286e-03 1.8101950295750491e-01 2.8038358600314750e-03
1.0000000000000001e-01 1.7969940571834822e-01 2.7714391524418665e-03 -1.7714441398919173e-02 3.8168569347872402e-03 -1.7714441398919173e-02 3.8168569347872402e-03 1.7969940571834822e-01 2.7714391524418665e-03
1.1000000000000000e-01 1.7837013952155606e-01 2.7396697844603488e-03 -1.6012698370791178e-02 3.7725187166229293e-03 -1.6012698370791178e-02 3.7725187166229293e-03 1.7837013952155606e-01 2.7396697844603488e-03
1.2000000000000000e-01 1.7703218798833104e-01 2.7085812463853681e-03 -1.4341908271139009e-02 3.7284547528194162e-03 -1.4341908271139009e-02 3.7284547528194162e-03 1.7703218798833104e-01 2.7085812463853681e-03
1.3000000000000000e-01 1.7568602300567362e-01 2.6782239988429120e-03 -1.2702246146061450e-02 3.6847272140299353e-03 -1.2702246146061450e-02 3.6847272140299353e-03 1.7568602300567362e-01 2.6782239988429120e-03
1.4000000000000001e-01 1.7433210560712337e-01 2.6486453064164424e-03 -1.1093845322584433e-02 3.6413975460248297e-03 -1.1093845322584433e-02 3.6413975460248297e-03 1.7433210560712337e-01 2.6486453064164424e-03
1.4999999999999999e-01 1.7297088680611489e-01 2.6198890713127962e-03 -9.5167994059144351e-03 3.5985264377222576e-03 -9.5167994059144351e-03 3.5985264377222576e-03 1.7297088680611489e-01 2.6198890713127962e-03
1.6000000000000000e-01 1.7160280837973302e-01 2.5919956699866973e-03 -7.9711642212548194e-03 3.5561737699348903e-03 -7.9711642212548194e-03 3.5561737699348903e-03 1.7160280837973302e-01 2.5919956699866973e-03
1.7000000000000001e-01 1.7022830360119007e-01 2.5650017959154524e-03 -6.4569596995028402e-03 3.5143985450923950e-03 -6.4569596995028402e-03 3.5143985450923950e-03 1.7022830360119007e-01 2.5650017959154524e-03
1.7999999999999999e-01 1.6884779791987539e-01 2.5389403119169245e-03 -4.9741717065300371e-03 3.4732587983396009e-03 -4.9741717065300371e-03 3.4732587983396009e-03 1.6884779791987539e-01 2.5389403119169245e-03
1.9000000000000000e-01 1.6746170958830522e-01 2.5138401155297024e-03 -3.5227538160656560e-03 3.4328114905983892e-03 -3.5227538160656560e-03 3.4328114905983892e-03 1.6746170958830522e-01 2.5138401155297024e-03
2.0000000000000001e-01 1.6607045023573541e-01 2.4897260210069321e-03 -2.1026290264720875e-03 3.3931123843659733e-03 -2.1026290264720875e-03 3.3931123843659733e-03 1.6607045023573541e-01 2.4897260210069321e-03
2.0999999999999999e-01 1.6467442538862248e-01 2.4666186614034661e-03 -7.1369142194416951e-04 3.3542159032284896e-03 -7.1369142194416951e-04 3.3542159032284896e-03 1.6467442538862248e-01 2.4666186614034661e-03
2.2000000000000000e-01 1.6327403493847148e-01 2.4445344140631192e-03 6.4419222115738172e-04 3.3161749762894805e-03 6.4419222115738172e-04 3.3161749762894805e-03 1.6327403493847148e-01 2.4445344140631192e-03
2.3000000000000001e-01 1.6186967355796159e-01 2.4234853525281694e-03 1.9711808819604867e-03 3.2790408689570972e-03 1.9711808819604867e-03 3.2790408689570972e-03 1.6186967355796159e-01 2.4234853525281694e-03
2.3999999999999999e-01 1.6046173106652889e-01 2.4034792275016916e-03 3.2674577957282291e-03 3.2428630017813220e-03 3.2674577957282291e-03 3.2428630017813220e-03 1.6046173106652889e-01 2.4034792275016916e-03
2.5000000000000000e-01 1.5905059274686489e-01 2.3845194789925152e-03 4.5332290064005274e-03 3.2076887592962051e-03 4.5332290064005274e-03 3.2076887592962051e-03 1.5905059274686489e-01 2.3845194789925152e-03
2.6000000000000001e-01 1.5763663961401705e-01 2.3666052812038934e-03 5.7687219698637450e-03 3.1735632910925328e-03 5.7687219698637450e-03 3.1735632910925328e-03 1.5763663961401705e-01 2.3666052812038934e-03
2.7000000000000002e-01 1.5622024863899114e-01 2.3497316210616009e-03 6.9741842067260317e-03 3.1405293076105342e-03 6.9741842067260317e-03 3.1405293076105342e-03 1.5622024863899114e-01 2.3497316210616009e-03
2.8000000000000003e-01 1.5480179292892232e-01 2.3338894105783933e-03 8.1498820033509868e-03 3.1086268733982944e-03 8.1498820033509868e-03 3.1086268733982944e-03 1.5480179292892232e-01 2.3338894105783933e-03
2.8999999999999998e-01 1.5338164186604003e-01 2.3190656325223725e-03 9.2960991598737153e-03 3.0778932008145412e-03 9.2960991598737153e-03 3.0778932008145412e-03 1.5338164186604003e-01 2.3190656325223725e-03
2.9999999999999999e-01 1.5196016120776110e-01 2.3052435181292212e-03 1.0413135783933335e-02 3.0483624473684827e-03 1.0413135783933335e-02 3.0483624473684827e-03 1.5196016120776110e-01 2.3052435181292212e-03
3.1000000000000000e-01 1.5053771315034875e-01 2.2924027548896142e-03 1.1501307128851671e-02 3.0200655200359871e-03 1.1501307128851671e-02 3.0200655200359871e-03 1.5053771315034875e-01 2.2924027548896142e-03
3.2000000000000001e-01 1.4911465635864135e-01 2.2805197218029654e-03 1.2560942475016740e-02 2.9930298900075814e-03 1.2560942475016740e-02 2.9930298900075814e-03 1.4911465635864135e-01 2.2805197218029654e-03
3.3000000000000002e-01 1.4769134596440825e-01 2.2695677489160790e-03 1.3592384053237183e-02 2.9672794213626476e-03 1.3592384053237183e-02 2.9672794213626476e-03 1.4769134596440825e-01 2.2695677489160790e-03
3.4000000000000002e-01 1.4626813353590967e-01 2.2595173974860761e-03 1.4595986008884709e-02 2.9428342171197016e-03 1.4595986008884709e-02 2.9428342171197016e-03 1.4626813353590967e-01 2.2595173974860761e-03
3.5000000000000003e-01 1.4484536702125553e-01 2.2503367567538973e-03 1.5572113405653976e-02 2.9197104860007182e-03 1.5572113405653976e-02 2.9197104860007182e-03 1.4484536702125553e-01 2.2503367567538973e-03
3.5999999999999999e-01 1.4342339066813697e-01 2.2419917530644732e-03 1.6521141267824585e-02 2.8979204330215592e-03 1.6521141267824585e-02 2.8979204330215592e-03 1.4342339066813697e-01 2.2419917530644732e-03
3.7000000000000000e-01 1.4200254492248982e-01 2.2344464669603694e-03 1.7443453659932669e-02 2.8774721767294577e-03 1.7443453659932669e-02 2.8774721767294577e-03 1.4200254492248982e-01 2.2344464669603694e-03
3.8000000000000000e-01 1.4058316630859613e-01 2.2276634538770552e-03 1.8339442802814049e-02 2.8583696955027343e-03 1.8339442802814049e-02 2.8583696955027343e-03 1.4058316630859613e-01 2.2276634538770552e-03
3.9000000000000001e-01 1.3916558729308376e-01 2.2216040641907546e-03 1.9209508225004980e-02 2.8406128048579977e-03 1.9209508225004980e-02 2.8406128048579977e-03 1.3916558729308376e-01 2.2216040641907546e-03
4.0000000000000002e-01 1.3775013613520995e-01 2.2162287585896058e-03 2.0054055948542180e-02 2.8241971671532713e-03 2.0054055948542180e-02 2.8241971671532713e-03 1.3775013613520995e-01 2.2162287585896058e-03
4.1000000000000003e-01 1.3633713672574349e-01 2.2114974150544723e-03 2.0873497708224248e-02 2.8091143344741894e-03 2.0873497708224248e-02 2.8091143344741894e-03 1.3633713672574349e-01 2.2114974150544723e-03
4.1999999999999998e-01 1.3492690841666796e-01 2.2073696241092771e-03 2.1668250203447204e-02 2.7953518248403928e-03 2.1668250203447204e-02 2.7953518248403928e-03 1.3492690841666796e-01 2.2073696241092771e-03
4.2999999999999999e-01 1.3351976584383343e-01 2.2038049694391901e-03 2.2438734381753776e-02 2.7828932312104399e-03 2.2438734381753776e-02 2.7828932312104399e-03 1.3351976584383343e-01 2.2038049694391901e-03
4.4000000000000000e-01 1.3211601874458706e-01 2.2007632914321363e-03 2.3185374753266496e-02 2.7717183621036230e-03 2.3185374753266496e-02 2.7717183621036230e-03 1.3211601874458706e-01 2.2007632914321363e-03
4.5000000000000001e-01 1.3071597177229535e-01 2.1982049316773694e-03 2.3908598735215066e-02 2.7618034120258494e-03 2.3908598735215066e-02 2.7618034120258494e-03 1.3071597177229535e-01 2.1982049316773694e-03
4.6000000000000002e-01 1.2931992430957387e-01 2.1960909569382222e-03 2.4608836025777809e-02 2.7531211593187603e-03 2.4608836025777809e-02 2.7531211593187603e-03 1.2931992430957387e-01 2.1960909569382222e-03
4.7000000000000003e-01 1.2792817028190709e-01 2.1943833615646145e-03 2.5286518006500818e-02 2.7456411885307319e-03 2.5286518006500818e-02 2.7456411885307319e-03 1.2792817028190709e-01 2.1943833615646145e-03
4.7999999999999998e-01 1.2654099797323717e-01 2.1930452477503526e-03 2.5942077172568800e-02 2.7393301339959817e-03 2.5942077172568800e-02 2.7393301339959817e-03 1.2654099797323717e-01 2.1930452477503526e-03
4.8999999999999999e-01 1.2515868984497619e-01 2.1920409834406069e-03 2.6575946590223682e-02 2.7341519409886596e-03 2.6575946590223682e-02 2.7341519409886596e-03 1.2515868984497619e-01 2.1920409834406069e-03
5.0000000000000000e-01 1.2378152235977599e-01 2.1913363380350742e-03 2.7188559380645537e-02 2.7300681405883409e-03 2.7188559380645537e-02 2.7300681405883409e-03 1.2378152235977599e-01 2.1913363380350742e-03
5.1000000000000001e-01 1.2240976581127101e-01 2.1908985963582290e-03 2.7780348229630138e-02 2.7270381343096751e-03 2.7780348229630138e-02 2.7270381343096751e-03 1.2240976581127101e-01 2.1908985963582290e-03
5.2000000000000002e-01 1.2104368416089344e-01 2.1906966516165630e-03 2.8351744922399492e-02 2.7250194845295358e-03 2.8351744922399492e-02 2.7250194845295358e-03 1.2104368416089344e-01 2.1906966516165630e-03
5.3000000000000003e-01 1.1968353488274212e-01 2.1907010782772247e-03 2.8903179902906896e-02 2.7239682068506102e-03 2.8903179902906896e-02 2.7239682068506102e-03 1.1968353488274212e-01 2.1907010782772247e-03
5.4000000000000004e-01 1.1832956881737347e-01 2.1908841859795557e-03 2.9435081856993634e-02 2.7238390607405229e-03 2.9435081856993634e-02 2.7238390607405229e-03 1.1832956881737347e-01 2.1908841859795557e-03
5.5000000000000004e-01 1.1698203003526857e-01 2.1912200557042166e-03 2.9947877318777950e-02 2.7245858350316405e-03 2.9947877318777950e-02 2.7245858350316405e-03 1.1698203003526857e-01 2.1912200557042166e-03
5.6000000000000005e-01 1.1564115571063201e-01 2.1916845595214337e-03 3.0441990299646320e-02 2.7261616252134977e-03 3.0441990299646320e-02 2.7261616252134977e-03 1.1564115571063201e-01 2.1916845595214337e-03
5.7000000000000006e-01 1.1430717600606193e-01 2.1922553652895687e-03 3.0917841939240222e-02 2.7285190998103414e-03 3.0917841939240222e-02 2.7285190998103414e-03 1.1430717600606193e-01 2.1922553652895687e-03
5.7999999999999996e-01 1.1298031396854333e-01 2.1929119276944829e-03 3.1375850177822219e-02 2.7316107535403826e-03 3.1375850177822219e-02 2.7316107535403826e-03 1.1298031396854333e-01 2.1929119276944829e-03
5.8999999999999997e-01 1.1166078543711525e-01 2.1936354670231049e-03 3.1816429449415748e-02 2.7353891453712237e-03 3.1816429449415748e-02 2.7353891453712237e-03 1.1166078543711525e-01 2.1936354670231049e-03
5.9999999999999998e-01 1.1034879896247315e-01 2.1944089370415903e-03 3.2239990395117948e-02 2.7398071200035838e-03 3.2239990395117948e-02 2.7398071200035838e-03 1.1034879896247315e-01 2.1944089370415903e-03
6.0999999999999999e-01 1.0904455573868646e-01 2.1952169832961358e-03 3.2646939595980876e-02 2.7448180117049309e-03 3.2646939595980876e-02 2.7448180117049309e-03 1.0904455573868646e-01 2.1952169832961358e-03
6.2000000000000000e-01 1.0774824954712878e-01 2.1960458931214112e-03 3.3037679324865024e-02 2.7503758298199257e-03 3.3037679324865024e-02 2.7503758298199257e-03 1.0774824954712878e-01 2.1960458931214112e-03
6.3000000000000000e-01 1.0646006671264374e-01 2.1968835385551130e-03 3.3412607316669292e-02 2.7564354256070399e-03 3.3412607316669292e-02 2.7564354256070399e-03 1.0646006671264374e-01 2.1968835385551130e-03
6.4000000000000001e-01 1.0518018607190131e-01 2.1977193133061713e-03 3.3772116556343684e-02 2.7629526403904051e-03 3.3772116556343684e-02 2.7629526403904051e-03 1.0518018607190131e-01 2.1977193133061713e-03
6.5000000000000002e-01 1.0390877895383679e-01 2.1985440648341352e-03 3.4116595084093648e-02 2.7698844352757770e-03 3.4116595084093648e-02 2.7698844352757770e-03 1.0390877895383679e-01 2.1985440648341352e-03
6.6000000000000003e-01 1.0264600917200414e-01 2.1993500225308653e-03 3.4446425817186405e-02 2.7771890029237916e-03 3.4446425817186405e-02 2.7771890029237916e-03 1.0264600917200414e-01 2.1993500225308653e-03
6.7000000000000004e-01 1.0139203302862190e-01 2.2001307229091750e-03 3.4761986387777485e-02 2.7848258620620176e-03 3.4761986387777485e-02 2.7848258620620176e-03 1.0139203302862190e-01 2.2001307229091750e-03
6.8000000000000005e-01 1.0014699933004481e-01 2.2008809326313815e-03 3.5063648996171259e-02 2.7927559355778011e-03 3.5063648996171259e-02 2.7927559355778011e-03 1.0014699933004481e-01 2.2008809326313815e-03
6.9000000000000006e-01 9.8911049413348412e-02 2.2015965701330637e-03 3.5351780278939357e-02 2.8009416131503646e-03 3.5351780278939357e-02 2.8009416131503646e-03 9.8911049413348412e-02 2.2015965701330637e-03
7.0000000000000007e-01 9.7684317183676789e-02 2.2022746265250234e-03 3.5626741191323301e-02 2.8093467994619007e-03 3.5626741191323301e-02 2.8093467994619007e-03 9.7684317183676789e-02 2.2022746265250234e-03
7.0999999999999996e-01 9.6466929161969014e-02 2.2029130863830096e-03 3.5888886903351520e-02 2.8179369490828887e-03 3.5888886903351520e-02 2.8179369490828887e-03 9.6466929161969014e-02 2.2029130863830096e-03
7.1999999999999997e-01 9.5259004542654319e-02 2.2035108489801372e-03 3.6138566709107200e-02 2.8266790891606389e-03 3.6138566709107200e-02 2.8266790891606389e-03 9.5259004542654319e-02 2.2035108489801372e-03
7.2999999999999998e-01 9.4060655260877118e-02 2.2040676504368087e-03 3.6376123948589835e-02 2.8355418310267643e-03 3.6376123948589835e-02 2.8355418310267643e-03 9.4060655260877118e-02 2.2040676504368087e-03
7.3999999999999999e-01 9.2871986068795653e-02 2.2045839872220038e-03 3.6601895941619431e-02 2.8444953718461809e-03 3.6601895941619431e-02 2.8444953718461809e-03 9.2871986068795653e-02 2.2045839872220038e-03
7.5000000000000000e-01 9.1693094620481336e-02 2.2050610413778143e-03 3.6816213933238695e-02 2.8535114873842358e-03 3.6816213933238695e-02 2.8535114873842358e-03 9.1693094620481336e-02 2.2050610413778143e-03
7.6000000000000001e-01 9.0524071564929143e-02 2.2055006077861764e-03 3.7019403050081424e-02 2.8625635169306860e-03 3.7019403050081424e-02 2.8625635169306860e-03 9.0524071564929143e-02 2.2055006077861764e-03
7.7000000000000002e-01 8.9365000646689813e-02 2.2059050237566388e-03 3.7211782267173081e-02 2.8716263413698438e-03 3.7211782267173081e-02 2.8716263413698438e-03 8.9365000646689813e-02 2.2059050237566388e-03
7.8000000000000003e-01 8.8215958813613951e-02 2.2062771011698836e-03 3.7393664384653455e-02 2.8806763553278227e-03 3.7393664384653455e-02 2.8806763553278227e-03 8.8215958813613951e-02 2.2062771011698836e-03
7.9000000000000004e-01 8.7077016331211260e-02 2.2066200613666846e-03 3.7565356013906516e-02 2.8896914342582793e-03 3.7565356013906516e-02 2.8896914342582793e-03 8.7077016331211260e-02 2.2066200613666846e-03
8.0000000000000004e-01 8.5948236903114456e-02 2.2069374729470010e-03 3.7727157572602713e-02 2.8986508972760790e-03 3.7727157572602713e-02 2.8986508972760790e-03 8.5948236903114456e-02 2.2069374729470010e-03
8.1000000000000005e-01 8.4829677797148242e-02 2.2072331925966624e-03 3.7879363288166136e-02 2.9075354664682921e-03 3.7879363288166136e-02 2.9075354664682921e-03 8.4829677797148242e-02 2.2072331925966624e-03
8.2000000000000006e-01 8.3721389976503802e-02 2.2075113090475559e-03 3.8022261209188397e-02 2.9163272233609745e-03 3.8022261209188397e-02 2.9163272233609745e-03 8.3721389976503802e-02 2.2075113090475559e-03
8.3000000000000007e-01 8.2623418235529128e-02 2.2077760902287471e-03 3.8156133224326663e-02 2.9250095631430050e-03 3.8156133224326663e-02 2.9250095631430050e-03 8.2623418235529128e-02 2.2077760902287471e-03
8.3999999999999997e-01 8.1535801339650965e-02 2.2080319336611103e-03 3.8281255088231832e-02 2.9335671471983752e-03 3.8281255088231832e-02 2.9335671471983752e-03 8.1535801339650965e-02 2.2080319336611103e-03
8.4999999999999998e-01 8.0458572168959380e-02 2.2082833201083666e-03 3.8397896454065536e-02 2.9419858544340568e-03 3.8397896454065536e-02 2.9419858544340568e-03 8.0458572168959380e-02 2.2082833201083666e-03
8.5999999999999999e-01 7.9391757864989670e-02 2.2085347704943513e-03 3.8506320912181854e-02 2.9502527318377115e-03 3.8506320912181854e-02 2.9502527318377115e-03 7.9391757864989670e-02 2.2085347704943513e-03
8.7000000000000000e-01 7.8335379980260147e-02 2.2087908060586920e-03 3.8606786034553683e-02 2.9583559446461878e-03 3.8606786034553683e-02 2.9583559446461878e-03 7.8335379980260147e-02 2.2087908060586920e-03
8.8000000000000000e-01 7.7289454630129123e-02 2.2090559117249123e-03 3.8699543424545853e-02 2.9662847264626570e-03 3.8699543424545853e-02 2.9662847264626570e-03 7.7289454630129123e-02 2.2090559117249123e-03
8.9000000000000001e-01 7.6253992646555163e-02 2.2093345026241258e-03 3.8784838771644528e-02 2.9740293296088684e-03 3.8784838771644528e-02 2.9740293296088684e-03 7.6253992646555163e-02 2.2093345026241258e-03
9.0000000000000002e-01 7.5228999733358129e-02 2.2096308937172801e-03 3.8862911910768641e-02 2.9815809759672460e-03 3.8862911910768641e-02 2.9815809759672460e-03 7.5228999733358129e-02 2.2096308937172801e-03
9.1000000000000003e-01 7.4214476622597961e-02 2.2099492724385683e-03 3.8933996885800272e-02 2.9889318085273894e-03 3.8933996885800272e-02 2.9889318085273894e-03 7.4214476622597961e-02 2.2099492724385683e-03
9.2000000000000004e-01 7.3210419231702725e-02 2.2102936742722876e-03 3.8998322016985817e-02 2.9960748438122935e-03 3.8998322016985817e-02 2.9960748438122935e-03 7.3210419231702725e-02 2.2102936742722876e-03
9.3000000000000005e-01 7.2216818820993692e-02 2.2106679611741424e-03 3.9056109971875225e-02 3.0030039253431911e-03 3.9056109971875225e-02 3.0030039253431911e-03 7.2216818820993692e-02 2.2106679611741424e-03
9.4000000000000006e-01 7.1233662151279270e-02 2.2110758027280302e-03 3.9107577839475202e-02 3.0097136782634660e-03 3.9107577839475202e-02 3.0097136782634660e-03 7.1233662151279270e-02 2.2110758027280302e-03
9.5000000000000007e-01 7.0260931641200522e-02 2.2115206599332602e-03 3.9152937207309446e-02 3.0161994652214150e-03 3.9152937207309446e-02 3.0161994652214150e-03 7.0260931641200522e-02 2.2115206599332602e-03
9.5999999999999996e-01 6.9298605524034038e-02 2.2120057715033629e-03 3.9192394241090237e-02 3.0224573435940687e-03 3.9192394241090237e-02 3.0224573435940687e-03 6.9298605524034038e-02 2.2120057715033629e-03
9.6999999999999997e-01 6.8346658003671651e-02 2.2125341425588111e-03 3.9226149766721903e-02 3.0284840241114183e-03 3.9226149766721903e-02 3.0284840241114183e-03 6.8346658003671651e-02 2.2125341425588111e-03
9.7999999999999998e-01 6.7405059409517604e-02 2.2131085355871004e-03 3.9254399354366511e-02 3.0342768309254888e-03 3.9254399354366511e-02 3.0342768309254888e-03 6.7405059409517604e-02 2.2131085355871004e-03
9.8999999999999999e-01 6.6473776350061728e-02 2.2137314635448709e-03 3.9277333404313039e-02 3.0398336631534476e-03 3.9277333404313039e-02 3.0398336631534476e-03 6.6473776350061728e-02 2.2137314635448709e-03
1.0000000000000000e+00 6.5552771864898829e-02 2.2144051849717471e-03 3.9295137234412997e-02 3.0451529579142971e-03 3.9295137234412997e-02 3.0451529579142971e-03 6.5552771864898829e-02 2.2144051849717471e-03


==> bandit/control_summary.dat <==
seed method_index p_H_final p_G_final selective_fraction min_p_G_dot max_p_G_dot
0.0000000000000000e+00 0.0000000000000000e+00 5.7239758326947288e-01 4.2124229879086605e-01 0.0000000000000000e+00 -2.9956812546075677e-03 3.6419753086419743e-01
0.0000000000000000e+00 1.0000000000000000e+00 5.9170015318887326e-01 4.0639103735668997e-01 0.0000000000000000e+00 -2.8813669568240937e-02 1.4619719809688778e+01
0.0000000000000000e+00 2.0000000000000000e+00 5.7200109513125610e-03 9.8501671105912125e-01 7.2727272727272729e-01 -5.6733611821280416e-01 6.3198757792939597e-01
0.0000000000000000e+00 3.0000000000000000e+00 4.3375035838059909e-03 9.8923384331074082e-01 1.0000000000000000e+00 1.1165194927457978e-03 1.0913813744425993e+00
1.0000000000000000e+00 0.0000000000000000e+00 5.7150562883666089e-01 4.2212889594228853e-01 0.0000000000000000e+00 -2.8984892806984994e-03 3.6419753086419748e-01
1.0000000000000000e+00 1.0000000000000000e+00 5.9046150147107002e-01 4.0762778025834856e-01 0.0000000000000000e+00 -2.7787712704150189e-02 1.4624001153941624e+01
1.0000000000000000e+00 2.0000000000000000e+00 5.7656476166505237e-03 9.8450577051168575e-01 7.3026973026973030e-01 -5.6742465949247423e-01 6.2456277442713992e-01
1.0000000000000000e+00 3.0000000000000000e+00 4.3639339398776214e-03 9.8912919142238398e-01 1.0000000000000000e+00 1.1258337195227219e-03 1.0895053254300899e+00
2.0000000000000000e+00 0.0000000000000000e+00 5.7220189389290799e-01 4.2147254344685126e-01 0.0000000000000000e+00 -2.9749538465483152e-03 3.6419753086419770e-01
2.0000000000000000e+00 1.0000000000000000e+00 5.9140618490126529e-01 4.0669948215648732e-01 0.0000000000000000e+00 -2.8736729149215202e-02 1.4583979608997771e+01
2.0000000000000000e+00 2.0000000000000000e+00 5.5358616279481609e-03 9.8520668398522893e-01 7.3026973026973030e-01 -5.6604650508460175e-01 6.3432918784950987e-01
2.0000000000000000e+00 3.0000000000000000e+00 4.1998470748168207e-03 9.8934571671798688e-01 1.0000000000000000e+00 1.1078186107447889e-03 1.0919716695664405e+00
3.0000000000000000e+00 0.0000000000000000e+00 5.7175098633932486e-01 4.2194783481349102e-01 0.0000000000000000e+00 -2.9256897717939586e-03 3.6419753086419787e-01
3.0000000000000000e+00 1.0000000000000000e+00 5.9060396007662963e-01 4.0751258042596544e-01 0.0000000000000000e+00 -2.8175478845416078e-02 1.4568178321494255e+01
3.0000000000000000e+00 2.0000000000000000e+00 5.7207053900190392e-03 9.8496700280391281e-01 7.3126873126873126e-01 -5.6520540708653222e-01 6.3244692879983311e-01
3.0000000000000000e+00 3.0000000000000000e+00 4.3633399303542753e-03 9.8923027142672793e-01 1.0000000000000000e+00 1.1162324904106225e-03 1.0913275712100692e+00
4.0000000000000000e+00 0.0000000000000000e+00 5.7170450733960188e-01 4.2199433282516152e-01 0.0000000000000000e+00 -2.9228608979794423e-03 3.6419753086419726e-01
4.0000000000000000e+00 1.0000000000000000e+00 5.9087572741301153e-01 4.0724083949296624e-01 0.0000000000000000e+00 -2.8320932731802615e-02 1.4558659222601529e+01
4.0000000000000000e+00 2.0000000000000000e+00 5.7809285844006202e-03 9.8467472676872947e-01 7.2827172827172826e-01 -5.6600144268500585e-01 6.2584553392897435e-01
4.0000000000000000e+00 3.0000000000000000e+00 4.3713309816336204e-03 9.8917840665950507e-01 1.0000000000000000e+00 1.1200717376227175e-03 1.0910630424448275e+00
5.0000000000000000e+00 0.0000000000000000e+00 5.7227160754547413e-01 4.2135788360460730e-01 0.0000000000000000e+00 -2.9804683759175180e-03 3.6419753086419743e-01
5.0000000000000000e+00 1.0000000000000000e+00 5.9142434618066320e-01 4.0666350128761081e-01 0.0000000000000000e+00 -2.8549882083473720e-02 1.4641098824845173e+01
5.0000000000000000e+00 2.0000000000000000e+00 5.6742678100063434e-03 9.8506514630928943e-01 7.2927072927072922e-01 -5.6769341736110113e-01 6.3300644720494237e-01
5.0000000000000000e+00 3.0000000000000000e+00 4.3056575773781792e-03 9.8926826730578754e-01 1.0000000000000000e+00 1.1156142943965362e-03 1.0908592109304551e+00
6.0000000000000000e+00 0.0000000000000000e+00 5.7214122057162009e-01 4.2152052181427430e-01 0.0000000000000000e+00 -2.9672371748079443e-03 3.6419753086419754e-01
6.0000000000000000e+00 1.0000000000000000e+00 5.9128892556865797e-01 4.0681172410808714e-01 0.0000000000000000e+00 -2.8591341651693022e-02 1.4602240389352779e+01
6.0000000000000000e+00 2.0000000000000000e+00 5.6719368776119578e-03 9.8495217874253782e-01 7.2927072927072922e-01 -5.6654116388071463e-01 6.3156988703025319e-01
6.0000000000000000e+00 3.0000000000000000e+00 4.3018941288905420e-03 9.8923693649076949e-01 1.0000000000000000e+00 1.1164241537038547e-03 1.0914492667066367e+00
7.0000000000000000e+00 0.0000000000000000e+00 5.7234545392963732e-01 4.2131027795161924e-01 0.0000000000000000e+00 -2.9895165590680338e-03 3.6419753086419759e-01
7.0000000000000000e+00 1.0000000000000000e+00 5.9153955649353207e-01 4.0655891124284421e-01 0.0000000000000000e+00 -2.8766461398060682e-02 1.4611304468507544e+01
7.0000000000000000e+00 2.0000000000000000e+00 5.6365551674992503e-03 9.8512407538210800e-01 7.3026973026973030e-01 -5.6660217895447518e-01 6.3382369199906874e-01
7.0000000000000000e+00 3.0000000000000000e+00 4.2826859166344919e-03 9.8926912950026269e-01 1.0000000000000000e+00 1.1139176382500601e-03 1.0916012934655257e+00
8.0000000000000000e+00 0.0000000000000000e+00 5.7122399598743634e-01 4.2245006583657435e-01 0.0000000000000000e+00 -2.8703841284133283e-03 3.6419753086419759e-01
8.0000000000000000e+00 1.0000000000000000e+00 5.9005454870510576e-01 4.0805109135697343e-01 0.0000000000000000e+00 -2.7578282556380465e-02 1.4581225980469810e+01
8.0000000000000000e+00 2.0000000000000000e+00 5.8218087648031639e-03 9.8450445863806513e-01 7.3026973026973030e-01 -5.6605136151648316e-01 6.2329819455853974e-01
8.0000000000000000e+00 3.0000000000000000e+00 4.4154493895456944e-03 9.8913189820296965e-01 1.0000000000000000e+00 1.1257085710722049e-03 1.0895140067816764e+00
9.0000000000000000e+00 0.0000000000000000e+00 5.7219583025090115e-01 4.2148394810257317e-01 0.0000000000000000e+00 -2.9739752426897743e-03 3.6419753086419759e-01
9.0000000000000000e+00 1.0000000000000000e+00 5.9118589170709801e-01 4.0692217731026514e-01 0.0000000000000000e+00 -2.8561123542736752e-02 1.4588531456859975e+01
9.0000000000000000e+00 2.0000000000000000e+00 5.6160209191722090e-03 9.8537414235931997e-01 7.3126873126873126e-01 -5.6535092824337596e-01 6.3619566210419976e-01
9.0000000000000000e+00 3.0000000000000000e+00 4.2857631086423778e-03 9.8933382902998046e-01 1.0000000000000000e+00 1.1103709301775720e-03 1.0916848736654212e+00


==> bandit/coverage.dat <==
coverage initial_coverage_mean initial_coverage_std p_H_final_mean p_H_final_std p_G_final_mean p_G_final_std p_HA_final_mean p_HA_final_std p_H_unseen_final_mean p_H_unseen_final_std final_coverage_mean final_coverage_std delta_p_H_mean delta_p_H_std min_alignment_mean min_alignment_std min_partial_strength_mean min_partial_strength_std selective_fraction_mean selective_fraction_std
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 4.9613490699590113e-01 7.2913835709986549e-05 4.3711888867020504e-01 8.1290131317135364e-05 0.0000000000000000e+00 0.0000000000000000e+00 4.9613490699590113e-01 7.2913835709986549e-05 0.0000000000000000e+00 0.0000000000000000e+00 1.6280157366256784e-01 7.2913835709986549e-05 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.2500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00 3.4318782301864564e-01 6.3968732989975177e-03 5.8952429639240322e-01 6.3993974481812467e-03 4.2101199514085141e-02 1.8406393593460380e-03 3.0108662350456045e-01 4.9419004876421688e-03 1.2263922482553564e-01 3.6368944551226079e-03 9.8544896853123461e-03 6.3968732989975177e-03 1.4321440562164955e-02 8.8786642498848306e-04 4.2964321686494875e-02 2.6635992749654480e-03 6.0891089108910879e-01 1.6335800225431806e-02
2.5000000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00 2.3471633415186374e-01 4.4281145082924449e-03 6.9773364416386396e-01 4.4394371917541526e-03 5.8478702294120076e-02 2.0381511756803181e-03 1.7623763185774369e-01 3.3803198720786828e-03 2.4912621675450786e-01 6.4954069039776683e-03 -9.8616999181469558e-02 4.4281145082924458e-03 2.7618513472030044e-02 1.0493328183345317e-03 8.2855540416090140e-02 3.1479984550035946e-03 7.9603960396039597e-01 8.3492479476392923e-03
5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 1.2450062397977513e-01 1.2707335600727057e-03 8.0780625742662659e-01 1.2993401237948665e-03 6.2701844261322415e-02 1.4068412513642222e-03 6.1798779718452698e-02 1.0230566240275415e-03 5.0360013278647764e-01 8.4524010469587772e-03 -2.0883270935355816e-01 1.2707335600727050e-03 2.3259500512581036e-02 3.3613434687623637e-04 1.6297265866748489e-01 3.2286254947903083e-03 9.4257425742574252e-01 4.1746239738196462e-03
7.5000000000000000e-01 7.4999999999999989e-01 1.1702778228589004e-16 7.9799713396168384e-02 4.9266280427645635e-04 8.5251693340307533e-01 5.2218178144272783e-04 5.9793427272503051e-02 7.3063949006161222e-04 2.0006286123665323e-02 7.9217511969680856e-04 7.4930877279668118e-01 9.3542437465029687e-03 -2.5353361993716489e-01 4.9266280427644638e-04 1.5821305380521219e-02 1.1813731996141241e-04 1.9826526182874921e-01 1.3541419851539154e-03 1.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 9.9999999999999978e-01 1.1702778228589004e-16 5.7508976905086551e-02 2.6542773841218718e-04 8.7484348780078158e-01 3.2482239289506176e-04 5.7508976905086551e-02 2.6542773841218702e-04 0.0000000000000000e+00 5.6655831479604931e-18 1.0000000000000000e+00 9.0649330367367890e-17 -2.7582435642824671e-01 2.6542773841218837e-04 1.1524721614537908e-02 5.8612176718501934e-05 2.0039863334725089e-01 4.1366774220245536e-04 1.0000000000000000e+00 0.0000000000000000e+00


==> bandit/coverage_band.dat <==
x y
0.0000000000000000e+00 4.9620782083161113e-01
1.2500000000000000e-01 3.4958469631764316e-01
2.5000000000000000e-01 2.3914444866015619e-01
5.0000000000000000e-01 1.2577135753984783e-01
7.5000000000000000e-01 8.0292376200444840e-02
1.0000000000000000e+00 5.7774404643498735e-02
1.0000000000000000e+00 5.7243549166674366e-02
7.5000000000000000e-01 7.9307050591891928e-02
5.0000000000000000e-01 1.2322989041970242e-01
2.5000000000000000e-01 2.3028821964357130e-01
1.2500000000000000e-01 3.3679094971964812e-01
0.0000000000000000e+00 4.9606199316019112e-01


==> bandit/envelope_band.dat <==
x y
0.0000000000000000e+00 5.0000000000000000e-01
1.0000000000000000e-02 4.9465337695195882e-01
2.0000000000000000e-02 4.8936989105109086e-01
2.9999999999999999e-02 4.8414879672638067e-01
4.0000000000000001e-02 4.7898935721105013e-01
5.0000000000000003e-02 4.7389084443859208e-01
5.9999999999999998e-02 4.6885253894003115e-01
7.0000000000000007e-02 4.6387372974239888e-01
8.0000000000000002e-02 4.5895371426840681e-01
8.9999999999999997e-02 4.5409179823730417e-01
1.0000000000000001e-01 4.4928729556690744e-01
1.1000000000000000e-01 4.4453952827678561e-01
1.2000000000000000e-01 4.3984782639258885e-01
1.3000000000000000e-01 4.3521152785150824e-01
1.4000000000000001e-01 4.3062997840884965e-01
1.4999999999999999e-01 4.2610253154571315e-01
1.6000000000000000e-01 4.2162854837776059e-01
1.7000000000000001e-01 4.1720739756506242e-01
1.7999999999999999e-01 4.1283845522300733e-01
1.9000000000000000e-01 4.0852110483426518e-01
2.0000000000000001e-01 4.0425473716178867e-01
2.0999999999999999e-01 4.0003875016284374e-01
2.2000000000000000e-01 3.9587254890405266e-01
2.3000000000000001e-01 3.9175554547744323e-01
2.3999999999999999e-01 3.8768715891748706e-01
2.5000000000000000e-01 3.8366681511911915e-01
2.6000000000000001e-01 3.7969394675672374e-01
2.7000000000000002e-01 3.7576799320407916e-01
2.8000000000000003e-01 3.7188840045524590e-01
2.8999999999999998e-01 3.6805462104638997e-01
2.9999999999999999e-01 3.6426611397852920e-01
3.1000000000000000e-01 3.6052234464119215e-01
3.2000000000000001e-01 3.5682278473697704e-01
3.3000000000000002e-01 3.5316691220700441e-01
3.4000000000000002e-01 3.4955421115724650e-01
3.5000000000000003e-01 3.4598417178572977e-01
3.5999999999999999e-01 3.4245629031059488e-01
3.7000000000000000e-01 3.3897006889900760e-01
3.8000000000000000e-01 3.3552501559690778e-01
3.9000000000000001e-01 3.3212064425958965e-01
4.0000000000000002e-01 3.2875647448310014e-01
4.1000000000000003e-01 3.2543203153644873e-01
4.1999999999999998e-01 3.2214684629461654e-01
4.2999999999999999e-01 3.1890045517235754e-01
4.4000000000000000e-01 3.1569240005878058e-01
4.5000000000000001e-01 3.1252222825270537e-01
4.6000000000000002e-01 3.0938949239877950e-01
4.7000000000000003e-01 3.0629375042435208e-01
4.7999999999999998e-01 3.0323456547709188e-01
4.8999999999999999e-01 3.0021150586334161e-01
5.0000000000000000e-01 2.9722414498720096e-01
5.1000000000000001e-01 2.9427206129032901e-01
5.2000000000000002e-01 2.9135483819245706e-01
5.3000000000000003e-01 2.8847206403260345e-01
5.4000000000000004e-01 2.8562333201098389e-01
5.5000000000000004e-01 2.8280824013160688e-01
5.6000000000000005e-01 2.8002639114554712e-01
5.7000000000000006e-01 2.7727739249488842e-01
5.7999999999999996e-01 2.7456085625732951e-01
5.8999999999999997e-01 2.7187639909144329e-01
5.9999999999999998e-01 2.6922364218258243e-01
6.0999999999999999e-01 2.6660221118942412e-01
6.2000000000000000e-01 2.6401173619114598e-01
6.3000000000000000e-01 2.6145185163522544e-01
6.4000000000000001e-01 2.5892219628585583e-01
6.5000000000000002e-01 2.5642241317297187e-01
6.6000000000000003e-01 2.5395214954187634e-01
6.7000000000000004e-01 2.5151105680346225e-01
6.8000000000000005e-01 2.4909879048502259e-01
6.9000000000000006e-01 2.4671501018164083e-01
7.0000000000000007e-01 2.4435937950815570e-01
7.0999999999999996e-01 2.4203156605169318e-01
7.1999999999999997e-01 2.3973124132475870e-01
7.2999999999999998e-01 2.3745808071888330e-01
7.3999999999999999e-01 2.3521176345881792e-01
7.5000000000000000e-01 2.3299197255726753e-01
7.6000000000000001e-01 2.3079839477016037e-01
7.7000000000000002e-01 2.2863072055244538e-01
7.8000000000000003e-01 2.2648864401441149e-01
7.9000000000000004e-01 2.2437186287852284e-01
8.0000000000000004e-01 2.2228007843676345e-01
8.1000000000000005e-01 2.2021299550848586e-01
8.2000000000000006e-01 2.1817032239875755e-01
8.3000000000000007e-01 2.1615177085719911e-01
8.3999999999999997e-01 2.1415705603730836e-01
8.4999999999999998e-01 2.1218589645626487e-01
8.5999999999999999e-01 2.1023801395520958e-01
8.7000000000000000e-01 2.0831313365999260e-01
8.8000000000000000e-01 2.0641098394238547e-01
8.9000000000000001e-01 2.0453129638175060e-01
9.0000000000000002e-01 2.0267380572716387e-01
9.1000000000000003e-01 2.0083824985998452e-01
9.2000000000000004e-01 1.9902436975686674e-01
9.3000000000000005e-01 1.9723190945320820e-01
9.4000000000000006e-01 1.9546061600703021e-01
9.5000000000000007e-01 1.9371023946328458e-01
9.5999999999999996e-01 1.9198053281858160e-01
9.6999999999999997e-01 1.9027125198633463e-01
9.7999999999999998e-01 1.8858215576231668e-01
9.8999999999999999e-01 1.8691300579062331e-01
1.0000000000000000e+00 1.8526356653003737e-01
1.0000000000000000e+00 1.8445192825084519e-01
9.8999999999999999e-01 1.8610081548026791e-01
9.7999999999999998e-01 1.8776948881873501e-01
9.6999999999999997e-01 1.8945818569362757e-01
9.5999999999999996e-01 1.9116714638139018e-01
9.5000000000000007e-01 1.9289661404171932e-01
9.4000000000000006e-01 1.9464683475216174e-01
9.3000000000000005e-01 1.9641805754312772e-01
9.2000000000000004e-01 1.9821053443332479e-01
9.1000000000000003e-01 2.0002452046561650e-01
9.0000000000000002e-01 2.0186027374331189e-01
8.9000000000000001e-01 2.0371805546688948e-01
8.8000000000000000e-01 2.0559812997116320e-01
8.7000000000000000e-01 2.0750076476289314e-01
8.5999999999999999e-01 2.0942623055884851e-01
8.4999999999999998e-01 2.1137480132432665e-01
8.3999999999999997e-01 2.1334675431213476e-01
8.3000000000000007e-01 2.1534237010203922e-01
8.2000000000000006e-01 2.1736193264068826e-01
8.1000000000000005e-01 2.1940572928201377e-01
8.0000000000000004e-01 2.2147405082811777e-01
7.9000000000000004e-01 2.2356719157064964e-01
7.8000000000000003e-01 2.2568544933268009e-01
7.7000000000000002e-01 2.2782912551107704e-01
7.6000000000000001e-01 2.2999852511939048e-01
7.5000000000000000e-01 2.3219395683125174e-01
7.3999999999999999e-01 2.3441573302429361e-01
7.2999999999999998e-01 2.3666416982459770e-01
7.1999999999999997e-01 2.3893958715167440e-01
7.0999999999999996e-01 2.4124230876398356e-01
7.0000000000000007e-01 2.4357266230500094e-01
6.9000000000000006e-01 2.4593097934983726e-01
6.8000000000000005e-01 2.4831759545241705e-01
6.7000000000000004e-01 2.5073285019322339e-01
6.6000000000000003e-01 2.5317708722761562e-01
6.5000000000000002e-01 2.5565065433472722e-01
6.4000000000000001e-01 2.5815390346694961e-01
6.3000000000000000e-01 2.6068719080001057e-01
6.2000000000000000e-01 2.6325087678365328e-01
6.0999999999999999e-01 2.6584532619292350e-01
5.9999999999999998e-01 2.6847090818007191e-01
5.8999999999999997e-01 2.7112799632708001e-01
5.7999999999999996e-01 2.7381696869881555e-01
5.7000000000000006e-01 2.7653820789682598e-01
5.6000000000000005e-01 2.7929210111377795e-01
5.5000000000000004e-01 2.8207904018854935e-01
5.4000000000000004e-01 2.8489942166198279e-01
5.3000000000000003e-01 2.8775364683330845e-01
5.2000000000000002e-01 2.9064212181724297e-01
5.1000000000000001e-01 2.9356525760177465e-01
5.0000000000000000e-01 2.9652347010664171e-01
4.8999999999999999e-01 2.9951718024251134e-01
4.7999999999999998e-01 3.0254681397087074e-01
4.7000000000000003e-01 3.0561280236463523e-01
4.6000000000000002e-01 3.0871558166948415e-01
4.5000000000000001e-01 3.1185559336593272e-01
4.4000000000000000e-01 3.1503328423214966e-01
4.2999999999999999e-01 3.1824910640752702e-01
4.1999999999999998e-01 3.2150351745701367e-01
4.1000000000000003e-01 3.2479698043622118e-01
4.0000000000000002e-01 3.2812996395731037e-01
3.9000000000000001e-01 3.3150294225566823e-01
3.8000000000000000e-01 3.3491639525738587e-01
3.7000000000000000e-01 3.3837080864754543e-01
3.5999999999999999e-01 3.4186667393932668e-01
3.5000000000000003e-01 3.4540448854394296e-01
3.4000000000000002e-01 3.4898475584141608e-01
3.3000000000000002e-01 3.5260798525220077e-01
3.2000000000000001e-01 3.5627469230966857e-01
3.1000000000000000e-01 3.5998539873346136e-01
2.9999999999999999e-01 3.6374063250372496e-01
2.8999999999999998e-01 3.6754092793623461e-01
2.8000000000000003e-01 3.7138682575842002e-01
2.7000000000000002e-01 3.7527887318630460e-01
2.6000000000000001e-01 3.7921762400236647e-01
2.5000000000000000e-01 3.8320363863433504e-01
2.3999999999999999e-01 3.8723748423493232e-01
2.3000000000000001e-01 3.9131973476257126e-01
2.2000000000000000e-01 3.9545097106302241e-01
2.0999999999999999e-01 3.9963178095206109e-01
2.0000000000000001e-01 4.0386275929910526e-01
1.9000000000000000e-01 4.0814450811185865e-01
1.7999999999999999e-01 4.1247763662196724e-01
1.7000000000000001e-01 4.1686276137170641e-01
1.6000000000000000e-01 4.2130050630170574e-01
1.4999999999999999e-01 4.2579150283972828e-01
1.4000000000000001e-01 4.3033638999051416e-01
1.3000000000000000e-01 4.3493581442670309e-01
1.2000000000000000e-01 4.3959043058084674e-01
1.1000000000000000e-01 4.4430090073852685e-01
1.0000000000000001e-01 4.4906789513258888e-01
8.9999999999999997e-02 4.5389209203850867e-01
8.0000000000000002e-02 4.5877417787090102e-01
7.0000000000000007e-02 4.6371484728118811e-01
5.9999999999999998e-02 4.6871480325643983e-01
5.0000000000000003e-02 4.7377475721939888e-01
4.0000000000000001e-02 4.7889542912970767e-01
2.9999999999999999e-02 4.8407754758634902e-01
2.0000000000000000e-02 4.8932184993131633e-01
1.0000000000000000e-02 4.9462908235452790e-01
0.0000000000000000e+00 5.0000000000000000e-01


==> bandit/fraction_c1_band.dat <==
x y
0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00
4.0000000000000000e+00 0.0000000000000000e+00
1.6000000000000000e+01 2.4456714589455669e-01
1.6000000000000000e+01 1.9305661648168099e-01
4.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 0.0000000000000000e+00


==> bandit/fraction_c2_band.dat <==
x y
0.0000000000000000e+00 1.0000000000000000e+00
1.0000000000000000e+00 5.9502197029443415e-01
4.0000000000000000e+00 0.0000000000000000e+00
1.6000000000000000e+01 0.0000000000000000e+00
1.6000000000000000e+01 0.0000000000000000e+00
4.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 5.7131466336893189e-01
0.0000000000000000e+00 1.0000000000000000e+00


==> bandit/growth_A.dat <==
t p q p_G p_H p_N z leakage bias z_dot z_dot_decomposition p_dot q_dot p_G_dot p_H_dot p_G_dot_direct correctness_decline theta_0 theta_1 theta_2 theta_3 p_G_declining
0.0000000000000000e+00 6.6666666666666674e-01 2.9999999999999988e-01 4.6666666666666673e-01 1.9999999999999996e-01 3.3333333333333348e-01 -8.4729786038720389e-01 -1.0000000000000004e+00 1.2000000000000006e+00 4.4444444444444890e-02 4.4444444444444481e-02 4.9876543209876598e-02 9.3333333333334260e-03 2.8691358024691343e-02 2.1185185185185258e-02 2.8691358024691339e-02 -2.8691358024691343e-02 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 nan
1.0000000000000001e-01 6.7161741606575909e-01 3.0093921706589855e-01 4.6950139670710778e-01 2.0211601935865137e-01 3.2838258393424080e-01 -8.4282938774176119e-01 -1.0001453293508009e+00 1.2038378235046454e+00 4.4923862716519568e-02 4.4923862716519665e-02 4.9137626870997243e-02 9.4508488452524075e-03 2.8002833230886585e-02 2.1134793640110651e-02 2.8002833230886585e-02 -2.8002833230886585e-02 2.2137773389036886e-02 2.2341611882272065e-03 1.2469861331948769e-06 -3.3726088326226501e-06 nan
2.0000000000000001e-01 6.7649404972615446e-01 3.0189013746974303e-01 4.7226716805686247e-01 2.0422688166929193e-01 3.2350595027384560e-01 -8.3831331857511382e-01 -1.0002931152907206e+00 1.2077246465312004e+00 4.5396359582558055e-02 4.5396359582557957e-02 4.8394439230439998e-02 9.5673954725054716e-03 2.7312349209864438e-02 2.1082090020575560e-02 2.7312349209864435e-02 -2.7312349209864438e-02 4.4105091552356063e-02 4.4919656296113870e-03 4.9409495167374930e-06 -1.3418714576876912e-05 nan
3.0000000000000004e-01 6.8129620281582859e-01 3.0285266298396446e-01 4.7496383351219174e-01 2.0633236930363683e-01 3.1870379718417147e-01 -8.3375034935156245e-01 -1.0004432709538416e+00 1.2116600299409088e+00 4.5861851168703456e-02 4.5861851168703206e-02 4.7648216785872714e-02 9.6829468981609653e-03 2.6620872492049551e-02 2.1027344293823157e-02 2.6620872492049551e-02 -2.6620872492049551e-02 6.5899793950393096e-02 6.7730581469787905e-03 1.1011785205248005e-05 -3.0027549292949615e-05 nan
4.0000000000000002e-01 6.8602363128404376e-01 3.0382669288724684e-01 4.7759134014851279e-01 2.0843229113553102e-01 3.1397636871595613e-01 -8.2914118415339122e-01 -1.0005957106804437e+00 1.2156435252626252e+00 4.6320268881741136e-02 4.6320268881741386e-02 4.6900138393564765e-02 9.7974795480603397e-03 2.5929321952502280e-02 2.0970816441062481e-02 2.5929321952502294e-02 -2.5929321952502280e-02 8.7519949280127782e-02 9.0770799742005623e-03 1.9389990214230097e-05 -5.3084459229054403e-05 nan
5.0000000000000000e-01 6.9067620602419366e-01 3.0481212423383314e-01 4.8014972450819465e-01 2.1052648151599904e-01 3.0932379397580623e-01 -8.2448653318558374e-01 -1.0007503500889419e+00 1.2196746758138211e+00 4.6771558748198355e-02 4.6771558748198355e-02 4.6151323892119671e-02 9.9109724901899343e-03 2.5238567942824482e-02 2.0912755949295193e-02 2.5238567942824478e-02 -2.5238567942824482e-02 1.0896384867913397e-01 1.1403669507058276e-02 3.0006762755489965e-05 -8.2471348154507506e-05 nan
6.0000000000000009e-01 6.9525390692364131e-01 3.0580885211243242e-01 4.8263910772063862e-01 2.1261479920300266e-01 3.0474609307635875e-01 -8.1978711134808346e-01 -1.0009071061394914e+00 1.2237530177744935e+00 4.7215680725488686e-02 4.7215680725488561e-02 4.5402833212657381e-02 1.0023407327523312e-02 2.4549431800094765e-02 2.0853401412562613e-02 2.4549431800094768e-02 -2.4549431800094765e-02 1.3022999857428769e-01 1.3752463019516173e-02 4.2794092913186758e-05 -1.1806710645580381e-04 nan
7.0000000000000007e-01 6.9975681684737634e-01 3.0681676989413437e-01 4.8505969059086296e-01 2.1469712625651338e-01 3.0024318315262366e-01 -8.1504363687805703e-01 -1.0010658971896369e+00 1.2278780812118957e+00 4.7652607992230728e-02 4.7652607992230631e-02 4.4655665938717858e-02 1.0134768085631948e-02 2.3862685702840735e-02 2.0792980235877122e-02 2.3862685702840742e-02 -2.3862685702840735e-02 1.5131711323764885e-01 1.6123095344214522e-02 5.7684844965487863e-05 -1.5974802465435037e-04 nan
8.0000000000000004e-01 7.0418511559856678e-01 3.0783576946888019e-01 4.8741174868974957e-01 2.1677336690881716e-01 2.9581488440143322e-01 -8.1025683006386295e-01 -1.0012266430424404e+00 1.2320493910545494e+00 4.8082326224377352e-02 4.8082326224377331e-02 4.3910761277863114e-02 1.0245041096284633e-02 2.3179052843228548e-02 2.0731708434634562e-02 2.3179052843228552e-02 -2.3179052843228548e-02 1.7222410710883504e-01 1.8515200516378418e-02 7.4612831596140795e-05 -2.0738819024319869e-04 nan
9.0000000000000002e-01 7.0853907389524662e-01 3.0886574147013723e-01 4.8969562747602691e-01 2.1884344641921971e-01 2.9146092610475349e-01 -8.0542741203187818e-01 -1.0013892649874783e+00 1.2362664680144333e+00 4.8504832863313412e-02 4.8504832863313301e-02 4.3168998406353722e-02 1.0354214878180430e-02 2.2499207884353764e-02 2.0669790521999958e-02 2.2499207884353761e-02 -2.2499207884353764e-02 1.9295008693981827e-01 2.0928412380617090e-02 9.3512880273322301e-05 -2.6085986696582661e-04 nan
1.0000000000000000e+00 7.1281904739851609e-01 3.0990657548754935e-01 4.9191173747694489e-01 2.2090730992157126e-01 2.8718095260148391e-01 -8.0055610360666773e-01 -1.0015536858351339e+00 1.2405288294567187e+00 4.8920136381557337e-02 4.8920136381557164e-02 4.2431197148291154e-02 1.0462280015874960e-02 2.1823777671694647e-02 2.0607419476596500e-02 2.1823777671694650e-02 -2.1823777671694647e-02 2.1349434381442892e-01 2.3362365160413113e-02 1.1432089210029658e-04 -3.2003385587181011e-04 nan
1.1000000000000001e+00 7.1702547082378976e-01 3.1095816026743112e-01 4.9406054955153555e-01 2.2296492127225426e-01 2.8297452917621008e-01 -7.9564362424449264e-01 -1.0017198299446015e+00 1.2448359902168160e+00 4.9328255551176876e-02 4.9328255551177209e-02 4.1698118951173938e-02 1.0569229037872706e-02 2.1153342168379236e-02 2.0544776782794701e-02 2.1153342168379243e-02 -2.1153342168379236e-02 2.3385634509110920e-01 2.5816693990357707e-02 1.3697389346419621e-04 -3.8477983768052984e-04 nan
1.2000000000000002e+00 7.2115885216287146e-01 3.1202038390106412e-01 4.9614259025736157e-01 2.2501626190550991e-01 2.7884114783712860e-01 -7.9069069103965328e-01 -1.0018876232459926e+00 1.2491874633648365e+00 4.9729218719499119e-02 4.9729218719499542e-02 4.0970468120817449e-02 1.0675056294768507e-02 2.0488435584844387e-02 2.0482032535973062e-02 2.0488435584844391e-02 -2.0488435584844387e-02 2.5403572631363963e-01 2.8291035411425160e-02 1.6141008082573078e-04 -4.5496669616444191e-04 nan
1.3000000000000000e+00 7.2521976704099667e-01 3.1309313400084682e-01 4.9815843733876697e-01 2.2706132970222967e-01 2.7478023295900333e-01 -7.8569801780271620e-01 -1.0020569932569825e+00 1.2535827609179819e+00 5.0123063096170477e-02 5.0123063096170865e-02 4.0248893279977452e-02 1.0779757838232002e-02 1.9829547674682715e-02 2.0419345605294733e-02 1.9829547674682712e-02 -1.9829547674682715e-02 2.7403228313072453e-01 3.0785027829813363e-02 1.8756885900467329e-04 -5.3046282242751649e-04 nan
1.4000000000000001e+00 7.2920885322950113e-01 3.1417629786441209e-01 5.0010871535190304e-01 2.2910013787759811e-01 2.7079114677049898e-01 -7.8066631420932298e-01 -1.0022278690943529e+00 1.2580213945015570e+00 5.0509834055121342e-02 5.0509834055121314e-02 3.9533989016700230e-02 1.0883331301542159e-02 1.9177125169906731e-02 2.0356863846793499e-02 1.9177125169906731e-02 -1.9177125169906731e-02 2.9384596326151713e-01 3.3298311940043034e-02 2.1539087332336866e-04 -6.1113640010205140e-04 nan
1.5000000000000000e+00 7.3312680533146390e-01 3.1526976262690382e-01 5.0199409143919294e-01 2.3113271389227094e-01 2.6687319466853621e-01 -7.7559628501792510e-01 -1.0024001814808412e+00 1.2625028759596559e+00 5.0889584454489795e-02 5.0889584454489253e-02 3.8826297690342897e-02 1.0985775782291322e-02 1.8531573330467982e-02 2.0294724359874908e-02 1.8531573330467985e-02 -1.8531573330467982e-02 3.1347685854043267e-01 3.5830531113189019e-02 2.4481803597443773e-04 -6.9685567161853327e-04 nan
1.6000000000000001e+00 7.3697436965458030e-01 3.1637341540165348e-01 5.0381527126348002e-01 2.3315909839110027e-01 2.6302563034541976e-01 -7.7048862935452245e-01 -1.0025738627476437e+00 1.2670267179167216e+00 5.1262373977098694e-02 5.1262373977098548e-02 3.8126311365300036e-02 1.1087091727797026e-02 1.7893257584597460e-02 2.0233053780702573e-02 1.7893257584597453e-02 -1.7893257584597460e-02 3.3292519707096657e-01 3.8381331751247971e-02 2.7579354697914327e-04 -7.8748918581879616e-04 nan
1.7000000000000002e+00 7.4075233928262563e-01 3.1748714340955370e-01 5.0557299510984033e-01 2.3517934417278535e-01 2.5924766071737437e-01 -7.6534404006223222e-01 -1.0027488468329495e+00 1.2715924342914313e+00 5.1628268493642188e-02 5.1628268493642111e-02 3.7434473844670635e-02 1.1187280823681674e-02 1.7262505238332646e-02 2.0171968606337992e-02 1.7262505238332646e-02 -1.7262505238332646e-02 3.5219133551473975e-01 4.0950363608767949e-02 3.0826191010011690e-04 -8.8290602728318714e-04 nan
1.8000000000000000e+00 7.4446154935421127e-01 3.1861083409746443e-01 5.0726803416097532e-01 2.3719351519323592e-01 2.5553845064578873e-01 -7.6016320311332952e-01 -1.0029250692768279e+00 1.2761995407644471e+00 5.1987339450307680e-02 5.1987339450307979e-02 3.6751182778368884e-02 1.1286345886001956e-02 1.6639607234443857e-02 2.0111575543925023e-02 1.6639607234443861e-02 -1.6639607234443857e-02 3.7127575153865444e-01 4.3537280082959200e-02 3.4216894406697488e-04 -9.8297602782830757e-04 nan
1.9000000000000001e+00 7.4810287255509667e-01 3.1974437524602267e-01 5.0890118695021236e-01 2.3920168560488431e-01 2.5189712744490339e-01 -7.5494679708124712e-01 -1.0031024672128130e+00 1.2808475552017737e+00 5.2339663282210812e-02 5.2339663282210784e-02 3.6076791822465010e-02 1.1384290757247419e-02 1.6024819942810881e-02 2.0051971879654126e-02 1.6024819942810888e-02 -1.6024819942810881e-02 3.9017903643987040e-01 4.6141738473579080e-02 3.7746178946568276e-04 -1.0875699607042044e-03 nan
2.0000000000000000e+00 7.5167721482811523e-01 3.2088765506725636e-01 5.1047327599443504e-01 2.4120393883368019e-01 2.4832278517188483e-01 -7.4969549266989732e-01 -1.0032809793564637e+00 1.2855359980354883e+00 5.2685320853636058e-02 5.2685320853636287e-02 3.5411612828808371e-02 1.1481120206455621e-02 1.5418366966127124e-02 1.9993245862681246e-02 1.5418366966127131e-02 -1.5418366966127124e-02 4.0890188796533578e-01 4.8763400213944187e-02 4.1408891163316908e-04 -1.1965597180794269e-03 nan
2.1000000000000001e+00 7.5518551130278722e-01 3.2204056229242478e-01 5.1198514460774536e-01 2.4320036669504191e-01 2.4481448869721278e-01 -7.4440995229759499e-01 -1.0034605459912436e+00 1.2902643926037820e+00 5.3024396925792416e-02 5.3024396925792500e-02 3.4755918046201290e-02 1.1576839833639656e-02 1.4820440946575556e-02 1.9935477099625735e-02 1.4820440946575553e-02 -1.4820440946575556e-02 4.2744510333981295e-01 5.1401931074463843e-02 4.5200009988766496e-04 -1.3098184724500478e-03 nan
2.2000000000000002e+00 7.5862872244492741e-01 3.2320298625052035e-01 5.1343765389530971e-01 2.4519106854961770e-01 2.4137127755507268e-01 -7.3909082973282458e-01 -1.0036411089519341e+00 1.2950322654521755e+00 5.3356979652472478e-02 5.3356979652472623e-02 3.4109942316535032e-02 1.1671455978662395e-02 1.4231205360833056e-02 1.9878736955701977e-02 1.4231205360833051e-02 -1.4231205360833056e-02 4.4580957251375058e-01 5.4057001340103911e-02 4.9114646341301112e-04 -1.4272208226458207e-03 nan
2.3000000000000003e+00 7.6200783042499987e-01 3.2437481693788855e-01 5.1483167992565293e-01 2.4717615049934696e-01 2.3799216957500008e-01 -7.3373876977901864e-01 -1.0038226116059137e+00 1.2998391465979724e+00 5.3683160103785037e-02 5.3683160103784773e-02 3.3473885251347570e-02 1.1764975634651311e-02 1.3650796292378180e-02 1.9823088958969386e-02 1.3650796292378184e-02 -1.3650796292378180e-02 4.6399627163996721e-01 5.6728285963223754e-02 5.3148042410186189e-04 -1.5486429251335299e-03 nan
2.4000000000000004e+00 7.6532383570261853e-01 3.2555594507941432e-01 5.1616811107865013e-01 2.4915572462396837e-01 2.3467616429738150e-01 -7.2835440800558016e-01 -1.0040049988324724e+00 1.3046845697598262e+00 5.4003031817869432e-02 5.4003031817869453e-02 3.2847913376197704e-02 1.1857406365996167e-02 1.3079324171614093e-02 1.9768589204583614e-02 1.3079324171614089e-02 -1.3079324171614093e-02 4.8200625678591458e-01 5.9415464693201685e-02 5.7295570664885542e-04 -1.6739626113361648e-03 nan
2.5000000000000000e+00 7.6857775382341587e-01 3.2674626218174013e-01 5.1744784556557710e-01 2.5112990825783876e-01 2.3142224617658405e-01 -7.2293837052233512e-01 -1.0041882170004603e+00 1.3095680725545176e+00 5.4316690380342786e-02 5.4316690380343244e-02 3.2232162232072481e-02 1.1948756230942215e-02 1.2516875475746234e-02 1.9715286756326250e-02 1.2516875475746234e-02 -1.2516875475746234e-02 4.9984065788629661e-01 6.2118222184274749e-02 6.1552732617024234e-04 -1.8030594916968131e-03 nan
2.6000000000000001e+00 7.7177061242352329e-01 3.2794566057897323e-01 5.1867178911685219e-01 2.5309882330667105e-01 2.2822938757647687e-01 -7.1749127379466648e-01 -1.0043722139444440e+00 1.3144891966628460e+00 5.4624233031023164e-02 5.4624233031023088e-02 3.1626738424731460e-02 1.2039033708749312e-02 1.1963514381685610e-02 1.9663224043045852e-02 1.1963514381685610e-02 -1.1963514381685610e-02 5.1750067293901991e-01 6.4836248082994208e-02 6.5915157361173457e-04 -1.9358150472196789e-03 nan
2.7000000000000002e+00 7.7490344843605663e-01 3.2915403347133004e-01 5.1984085283248571e-01 2.5506259560357086e-01 2.2509655156394345e-01 -7.1201372449665723e-01 -1.0045569389395836e+00 1.3194474879665721e+00 5.4925758297345487e-02 5.4925758297345764e-02 3.1031721614451013e-02 1.2128247631361971e-02 1.1419284366466180e-02 1.9612437247984831e-02 1.1419284366466184e-02 -1.1419284366466180e-02 5.3498756244581613e-01 6.7569237096651372e-02 7.0378599919135537e-04 -2.0721127092179345e-03 nan
2.8000000000000003e+00 7.7797730549334210e-01 3.3037127495717611e-01 5.2095595118975813e-01 2.5702135430358392e-01 2.2202269450665799e-01 -7.0650631939955888e-01 -1.0047423426754110e+00 1.3244424966583901e+00 5.5221365653789621e-02 5.5221365653789496e-02 3.0447166440061246e-02 1.2216407119515783e-02 1.0884209750774296e-02 1.9562956689286946e-02 1.0884209750774294e-02 -1.0884209750774296e-02 5.5230264409744811e-01 7.0316889044035824e-02 7.4938939410918652e-04 -2.2118379279903997e-03 nan
2.9000000000000004e+00 7.8099323151805000e-01 3.3159728005889061e-01 5.2201800020226119e-01 2.5897523131578881e-01 2.1900676848195003e-01 -7.0096964529306638e-01 -1.0049283772286930e+00 1.3294737773267018e+00 5.5511155206476516e-02 5.5511155206476717e-02 2.9873104372460130e-02 1.2303521523170064e-02 1.0358297182204526e-02 1.9514807190255602e-02 1.0358297182204528e-02 -1.0358297182204526e-02 5.6944728770211328e-01 7.3078908889800107e-02 7.9592177074111199e-04 -2.3548782311364107e-03 nan
3.0000000000000000e+00 7.8395227649600030e-01 3.3283194474298555e-01 5.2302791572414575e-01 2.6092436077185449e-01 2.1604772350399976e-01 -6.9540427893691070e-01 -1.0051149960355343e+00 1.3345408890170791e+00 5.5795227402087449e-02 5.5795227402087741e-02 2.9309545493959404e-02 1.2389600366156531e-02 9.8415370557477962e-03 1.9468008438211608e-02 9.8415370557477979e-03 -9.8415370557477962e-03 5.8642291035454630e-01 7.5855006763696706e-02 8.4334434151914087e-04 -2.5011232722022513e-03 nan
3.1000000000000001e+00 7.8685549042308012e-01 3.3407516593489744e-01 5.2398661189320450e-01 2.6286887852987562e-01 2.1314450957691988e-01 -6.8981078704037357e-01 -1.0053021538628581e+00 1.3396433952721176e+00 5.6073682760132255e-02 5.6073682760132311e-02 2.8756480200859767e-02 1.2474653294904714e-02 9.3339048698338044e-03 1.9422575331025961e-02 9.3339048698338027e-03 -9.3339048698338044e-03 6.0323097184233987e-01 7.8644897965890026e-02 8.9161949668670280e-04 -2.6504648703331766e-03 nan
3.2000000000000002e+00 7.8970392141850798e-01 3.3532684152884690e-01 5.2489499970629505e-01 2.6480892171221299e-01 2.1029607858149191e-01 -6.8418972626745989e-01 -1.0054898067794080e+00 1.3447808641513657e+00 5.6346621627584664e-02 5.6346621627584664e-02 2.8213880827581216e-02 1.2558690031101806e-02 8.8353625169565013e-03 1.9378518310624718e-02 8.8353625169564978e-03 -8.8353625169565013e-03 6.1987297028515687e-01 8.1448302959497662e-02 9.4071078110353546e-04 -2.8027970415830483e-03 nan
3.3000000000000003e+00 7.9249861399654953e-01 3.3658687039315549e-01 5.2575398572053755e-01 2.6674462827601197e-01 2.0750138600345058e-01 -6.7854164326552524e-01 -1.0056779121263990e+00 1.3499528682329949e+00 5.6614143954864860e-02 5.6614143954864762e-02 2.7681703191485673e-02 1.2641720328134641e-02 8.3458595085325760e-03 1.9335843682953095e-02 8.3458595085325778e-03 -8.3458595085325760e-03 6.3635043800180380e-01 8.4264947351465849e-02 9.9058287026151937e-04 -2.9580160225099760e-03 nan
3.4000000000000004e+00 7.9524060748874037e-01 3.3785515237139008e-01 5.2656447087371516e-01 2.6867613661502521e-01 2.0475939251125966e-01 -6.7286707471528018e-01 -1.0058664284879242e+00 1.3551589845987040e+00 5.6876349092112734e-02 5.6876349092113088e-02 2.7159888058244559e-02 1.2723753931151497e-02 7.8653341341902820e-03 1.9294553924054277e-02 7.8653341341902785e-03 -7.8653341341902820e-03 6.5266493759952016e-01 8.7094561862831349e-02 1.0412015456600140e-03 -3.1160202866607092e-03 nan
3.5000000000000000e+00 7.9793093460869180e-01 3.3913158827968654e-01 5.2732734941735138e-01 2.7060358519134037e-01 2.0206906539130823e-01 -6.6716654740019854e-01 -1.0060553156612162e+00 1.3603987948033716e+00 5.7133335604712870e-02 5.7133335604712954e-02 2.6648362528212958e-02 1.2804800540582674e-02 7.3937145561421991e-03 1.9254647972070757e-02 7.3937145561421974e-03 -7.3937145561421991e-03 6.6881805827935403e-01 8.9936882289364653e-02 1.0925336696770670e-03 -3.2767105545202036e-03 nan
3.6000000000000001e+00 8.0057062015162150e-01 3.4041607990059158e-01 5.2804350795602095e-01 2.7252711219560055e-01 1.9942937984837841e-01 -6.6144057829345637e-01 -1.0062445346268758e+00 1.3656718848308422e+00 5.7385201107003091e-02 5.7385201107002758e-02 2.6147041344800580e-02 1.2884869778950002e-02 6.9309198396979837e-03 1.9216121505102594e-02 6.9309198396979846e-03 -6.9309198396979837e-03 6.8481141235109533e-01 9.2791649453537031e-02 1.1445471600612870e-03 -3.4399897974754685e-03 nan
3.7000000000000002e+00 8.0316067982088069e-01 3.4170852997374329e-01 5.2871382458657523e-01 2.7444685523430545e-01 1.9683932017911931e-01 -6.5568967466063044e-01 -1.0064340475191285e+00 1.3709778450371926e+00 5.7632042113141095e-02 5.7632042113140998e-02 2.5655828126269729e-02 1.2963971160801949e-02 6.4768609212950985e-03 1.9178967204974633e-02 6.4768609212950976e-03 -6.4768609212950985e-03 7.0064663195091970e-01 9.5658609148703916e-02 1.1972109641579295e-03 -3.6057632363151347e-03 nan
3.8000000000000003e+00 8.0570211917390444e-01 3.4300884218369465e-01 5.2933916813111437e-01 2.7636295104279013e-01 1.9429788082609553e-01 -6.4991433417649735e-01 -1.0066238175962035e+00 1.3763162700827314e+00 5.7873953904095124e-02 5.7873953904094597e-02 2.5174616522760606e-02 1.3042114065606219e-02 6.0314415157032650e-03 1.9143175007057339e-02 6.0314415157032590e-03 -6.0314415157032650e-03 7.1632536595467577e-01 9.8537512076339054e-02 1.2504950329727173e-03 -3.7739383347585600e-03 nan
3.9000000000000004e+00 8.0819593268021428e-01 3.4431692114516688e-01 5.2992039745771635e-01 2.7827553522249793e-01 1.9180406731978558e-01 -6.4411504505436967e-01 -1.0068138092109038e+00 1.3816867588539219e+00 5.8111030409744587e-02 5.8111030409744732e-02 2.4703291300644119e-02 1.3119307713433044e-02 5.5945589642774022e-03 1.9108732336366716e-02 5.5945589642774039e-03 -5.5945589642774022e-03 7.3184927707957215e-01 1.0142811377710660e-01 1.3043702951666964e-03 -3.9444247884804946e-03 nan
4.0000000000000000e+00 8.1064310288431807e-01 3.4563267238600459e-01 5.3045836088312837e-01 2.8018474200118970e-01 1.8935689711568199e-01 -6.3829228618650480e-01 -1.0070039877814030e+00 1.3870889143763427e+00 5.8343364105136228e-02 5.8343364105136644e-02 2.4241729356544457e-02 1.3195561143272670e-02 5.1661050263014409e-03 1.9075624330243016e-02 5.1661050263014409e-03 -5.1661050263014409e-03 7.4722003916692825e-01 1.0433017455650510e-01 1.3588086310664430e-03 -4.1171345100701941e-03 nan
4.1000000000000005e+00 8.1304459966659937e-01 3.4695600232808671e-01 5.3095389565183637e-01 2.8209070401476299e-01 1.8695540033340058e-01 -6.3244652729422357e-01 -1.0071943197623843e+00 1.3925223437197716e+00 5.8571045919921981e-02 5.8571045919921585e-02 2.3789800663560557e-02 1.3270883193822924e-02 4.7459666156055621e-03 1.9043834047954997e-02 4.7459666156055612e-03 -4.7459666156055621e-03 7.6243933463860591e-01 1.0724345940576746e-01 1.4137828467651846e-03 -4.2919816103370754e-03 nan
4.2000000000000002e+00 8.1540137959555237e-01 3.4828681826643448e-01 5.3140782748615623e-01 2.8399355210939609e-01 1.8459862040444766e-01 -6.2657822908646177e-01 -1.0073847726164824e+00 1.3979866578962952e+00 5.8794165160076663e-02 5.8794165160077169e-02 2.3347369152355069e-02 1.3345282486595753e-02 4.3340264847268797e-03 1.9013342667628191e-02 4.3340264847268849e-03 -4.3340264847268797e-03 7.7750885211973486e-01 1.1016773791866023e-01 1.4692666483825162e-03 -4.4688823763486610e-03 nan
4.2999999999999998e+00 8.1771438536498109e-01 3.4962502834673886e-01 5.3182097020221342e-01 2.8589341516276767e-01 1.8228561463501891e-01 -6.2068784342557271e-01 -1.0075753147861635e+00 1.4034814717524853e+00 5.9012809441033487e-02 5.9012809441033473e-02 2.2914293529878577e-02 1.3418767411197454e-02 3.9301638589463207e-03 1.8984129670932257e-02 3.9301638589463216e-03 -3.9301638589463207e-03 7.9243028422039963e-01 1.1310278420477025e-01 1.5252346165426527e-03 -4.6477552465616660e-03 nan
4.4000000000000004e+00 8.1998454531007281e-01 3.5097054154151897e-01 5.3219412538692035e-01 2.8779041992315246e-01 1.8001545468992719e-01 -6.1477581349928256e-01 -1.0077659156660081e+00 1.4090064038563801e+00 5.9227064631355512e-02 5.9227064631355610e-02 2.2490428038556543e-02 1.3491346112629593e-02 3.5342550225783958e-03 1.8956173015978149e-02 3.5342550225783954e-03 -3.5342550225783958e-03 8.0720532546902390e-01 1.1604837679983160e-01 1.5816621811244138e-03 -4.8285207833820938e-03 nan
4.5000000000000000e+00 8.2221277299653039e-01 3.5232326762510624e-01 5.3252808213129310e-01 2.8968469086523729e-01 1.7778722700346961e-01 -6.0884257399778241e-01 -1.0079565455754751e+00 1.4145610763801537e+00 5.9437014806187072e-02 5.9437014806187655e-02 2.2075623158798584e-02 1.3563026480483116e-02 3.1461738598868028e-03 1.8929449298911782e-02 3.1461738598868045e-03 -3.1461738598868028e-03 8.2183567039030714e-01 1.1900429857359979e-01 1.6385255963295858e-03 -5.0111016434669460e-03 nan
4.6000000000000005e+00 8.2439996687724282e-01 3.5368311714763639e-01 5.3282361681569146e-01 2.9157635006155141e-01 1.7560003312275704e-01 -6.0288855129502095e-01 -1.0081471757321521e+00 1.4201451149791884e+00 5.9642742209692838e-02 5.9642742209692831e-02 2.1669726257691646e-02 1.3633816139886753e-02 2.7657923530022190e-03 1.8903933904689425e-02 2.7657923530022247e-03 -2.7657923530022190e-03 8.3632301172070278e-01 1.2197033663574208e-01 1.6958019161103721e-03 -5.1954225460575064e-03 nan
4.7000000000000002e+00 8.2654701001125164e-01 3.5505000140821880e-01 5.3308149294279772e-01 2.9346551706845392e-01 1.7345298998874831e-01 -5.9691416363333349e-01 -1.0083377782255232e+00 1.4257581486682149e+00 5.9844327225762939e-02 5.9844327225762849e-02 2.1272582186717428e-02 1.3703722444084030e-02 2.3929810391852199e-03 1.8879601147532211e-02 2.3929810391852152e-03 -2.3929810391852199e-03 8.5066903875458477e-01 1.2494628224017433e-01 1.7534689699912620e-03 -5.3814102396124866e-03 nan
4.8000000000000007e+00 8.2865476984005693e-01 3.5642383242744163e-01 5.3330246101438428e-01 2.9535230882567265e-01 1.7134523015994296e-01 -5.9091982131061094e-01 -1.0085283259912872e+00 1.4313998096952225e+00 6.0041848356319462e-02 6.0041848356319094e-02 2.0884033831298433e-02 1.3772752468523287e-02 2.0276094297344595e-03 1.8856424401563973e-02 2.0276094297344591e-03 -2.0276094297344595e-03 8.6487543581442938e-01 1.2793193068824080e-01 1.8115053393154049e-03 -5.5689934669889869e-03 nan
4.9000000000000004e+00 8.3072409801658575e-01 3.5780452291935344e-01 5.3348725844815104e-01 2.9723683956843466e-01 1.6927590198341427e-01 -5.8490592686929621e-01 -1.0087187927862040e+00 1.4370697334136375e+00 6.0235382206551530e-02 6.0235382206551856e-02 2.0503922614916726e-02 1.3840913006340412e-02 1.6695463927929362e-03 1.8834376222123791e-02 1.6695463927929345e-03 -1.6695463927929362e-03 8.7894388083852604e-01 1.3092708123109648e-01 1.8698903339412522e-03 -5.7581029293995748e-03 nan
5.0000000000000000e+00 8.3275583028241074e-01 3.5919198626306176e-01 5.3363660953112646e-01 2.9911922075128428e-01 1.6724416971758918e-01 -5.7887287528652331e-01 -1.0089091531635328e+00 1.4427675581534021e+00 6.0425003476496743e-02 6.0425003476496701e-02 2.0132088960486360e-02 1.3908210565132207e-02 1.3186605022353377e-03 1.8813428458251021e-02 1.3186605022353400e-03 -1.3186605022353377e-03 8.9287604407993770e-01 1.3393153697162447e-01 1.9286039694107993e-03 -5.9486712493554313e-03 nan
5.1000000000000005e+00 8.3475078638907985e-01 3.6058613647406690e-01 5.3375122540635245e-01 3.0099956098272740e-01 1.6524921361092013e-01 -5.7282105416481488e-01 -1.0090993824490382e+00 1.4484929250913863e+00 6.0610784958371390e-02 6.0610784958371029e-02 1.9768372711575857e-02 1.3974651364912037e-02 9.7482035475579369e-04 1.8793552356820065e-02 9.7482035475579803e-04 -9.7482035475579369e-04 9.0667358691063837e-01 1.3694510476618904e-01 1.9876269446070347e-03 -6.1406329327880621e-03 nan
5.2000000000000002e+00 8.3670977005966296e-01 3.6198688817544694e-01 5.3383180408977182e-01 3.0287796596989114e-01 1.6329022994033698e-01 -5.6675084392277697e-01 -1.0092894567175779e+00 1.4542454781216181e+00 6.0792797539141089e-02 6.0792797539141082e-02 1.9412613515994135e-02 1.4040241337157639e-02 6.3789485719145493e-04 1.8774718658802682e-02 6.3789485719145385e-04 -6.3789485719145493e-04 9.2033816072497665e-01 1.3996759512649218e-01 2.0469406199146267e-03 -6.3339243305256879e-03 nan
5.3000000000000007e+00 8.3863356898687935e-01 3.6339415656899965e-01 5.3387903051444241e-01 3.0475453847243700e-01 1.6136643101312059e-01 -5.6066261798529404e-01 -1.0094793527702930e+00 1.4600248637257676e+00 6.0971110207817349e-02 6.0971110207817217e-02 1.9064651174157857e-02 1.4104986124857145e-02 3.0775348604321177e-04 1.8756897688114643e-02 3.0775348604321009e-04 -3.0775348604321177e-04 9.3387140593683193e-01 1.4299882212178902e-01 2.1065269958949299e-03 -6.5284835992851752e-03 nan
5.4000000000000004e+00 8.4052295486439554e-01 3.6480785740643296e-01 5.3389357659939141e-01 3.0662937826500408e-01 1.5947704513560443e-01 -5.5455674297278379e-01 -1.0096690481123798e+00 1.4658307308442104e+00 6.1145790067008349e-02 6.1145790067008314e-02 1.8724325954558540e-02 1.4168891083467038e-02 -1.5733478931124339e-05 1.8740059433489664e-02 -1.5733478931125522e-05 1.5733478931124339e-05 9.4727495106505333e-01 1.4603860328167470e-01 2.1663686924832211e-03 -6.7242506623256589e-03 5.3389357659939141e-01
5.5000000000000000e+00 8.4237868344811939e-01 3.6622790696069563e-01 5.3387610134060826e-01 3.0850258210751114e-01 1.5762131655188055e-01 -5.4843357888909616e-01 -1.0098585209314666e+00 1.4716627307480945e+00 6.1316902348306251e-02 6.1316902348306238e-02 1.8391478878550832e-02 1.4231961282706151e-02 -3.3269474526329695e-04 1.8724173623814129e-02 -3.3269474526329527e-04 3.3269474526329695e-04 9.6055041190199919e-01 1.4908675949964892e-01 2.2264489287137867e-03 -6.9211671698967935e-03 5.3387610134060826e-01
5.6000000000000005e+00 8.4420149464452710e-01 3.6765422199752412e-01 5.3382725092184646e-01 3.1037424372268063e-01 1.5579850535547282e-01 -5.4229347930770522e-01 -1.0100477500765765e+00 1.4775205169126491e+00 6.1484510431089330e-02 6.1484510431089365e-02 1.8065951976576407e-02 1.4294201509106924e-02 -6.4325782075454370e-04 1.8709209797330952e-02 -6.4325782075454782e-04 6.4325782075454370e-04 9.7369939076021150e-01 1.5214311493763305e-01 2.2867515029760580e-03 -7.1191764596017651e-03 5.3382725092184646e-01
5.7000000000000002e+00 8.4599211262326868e-01 3.6908671974728197e-01 5.3374765884307329e-01 3.1224445378019539e-01 1.5400788737673138e-01 -5.3613679155585559e-01 -1.0102367150376905e+00 1.4834037448921011e+00 6.1648675864377937e-02 6.1648675864377916e-02 1.7747588517836713e-02 1.4355616269257359e-02 -9.4754884727416520e-04 1.8695137365110880e-02 -9.4754884727416618e-04 9.4754884727416520e-04 9.8672347579248432e-01 1.5520749693160363e-01 2.3472607738029088e-03 -7.3182235167835886e-03 5.3374765884307329e-01
5.8000000000000007e+00 8.4775124595149265e-01 3.7052531787715287e-01 5.3363794606456350e-01 3.1411329988692921e-01 1.5224875404850730e-01 -5.2996385689639525e-01 -1.0104253959258962e+00 1.4893120721963817e+00 6.1809458391385512e-02 6.1809458391385561e-02 1.7436233215325690e-02 1.4416209793665778e-02 -1.2456924538413062e-03 1.8681925669166995e-02 -1.2456924538413014e-03 1.2456924538413062e-03 9.9962424038080289e-01 1.5827973589847522e-01 2.4079616411904251e-03 -7.5182549350322368e-03 5.3363794606456350e-01
5.9000000000000004e+00 8.4947958774751942e-01 3.7196993446374882e-01 5.3349872116478225e-01 3.1598086658273716e-01 1.5052041225248058e-01 -5.2377501070703159e-01 -1.0106137734541165e+00 1.4952451581699144e+00 6.1966915976452930e-02 6.1966915976453249e-02 1.7131732408029645e-02 1.4475986041189855e-02 -1.5378116275444262e-03 1.8669544035574071e-02 -1.5378116275444268e-03 1.5378116275444262e-03 1.0124032425898379e+00 1.6135966524436388e-01 2.4688395284468527e-03 -7.7192188769000143e-03 5.3349872116478225e-01
6.0000000000000000e+00 8.5117781585166219e-01 3.7342048796618937e-01 5.3333058051033921e-01 3.1784723534132298e-01 1.4882218414833775e-01 -5.1757058265677813e-01 -1.0108018289184211e+00 1.5012026638726637e+00 6.2121104834065098e-02 6.2121104834064918e-02 1.6833934222003417e-02 1.4534948703972431e-02 -1.8240276009310330e-03 1.8657961822934450e-02 -1.8240276009310330e-03 1.8240276009310330e-03 1.0250620246808977e+00 1.6444712127433586e-01 2.5298803645669218e-03 -7.9210650349032553e-03 5.3333058051033921e-01
6.1000000000000005e+00 8.5284659301216970e-01 3.7487689719969625e-01 5.3313410843643538e-01 3.1971248457573431e-01 1.4715340698783044e-01 -5.1135089687941193e-01 -1.0109895441799075e+00 1.5071842519636411e+00 6.2272079459672502e-02 6.2272079459672718e-02 1.6542688711934032e-02 1.4593101212830447e-02 -2.1044597545804462e-03 1.8647148466514479e-02 -2.1044597545804441e-03 2.1044597545804462e-03 1.0376021126824349e+00 1.6754194310374151e-01 2.5910705671265215e-03 -8.1237445928796729e-03 5.3313410843643538e-01
6.2000000000000002e+00 8.5448656708440951e-01 3.7633908130974497e-01 5.3290987743634499e-01 3.2157668964806446e-01 1.4551343291559063e-01 -5.0511627214377885e-01 -1.0111769016471401e+00 1.5131895865870328e+00 6.2419892662082650e-02 6.2419892662082546e-02 1.6257847984707190e-02 1.4650446743052084e-02 -2.3792255336545463e-03 1.8637073518361736e-02 -2.3792255336545433e-03 2.3792255336545463e-03 1.0500250160134030e+00 1.7064397257120206e-01 2.6523970256915599e-03 -8.3272101877626403e-03 5.3290987743634499e-01
6.3000000000000007e+00 8.5609837124157218e-01 3.7780695974681938e-01 5.3265844835858989e-01 3.2343992288298229e-01 1.4390162875842785e-01 -4.9886702202077404e-01 -1.0113638842591495e+00 1.5192183332610933e+00 6.2564595597165970e-02 6.2564595597165665e-02 1.5979266306401646e-02 1.4706988220551128e-02 -2.6484403772875573e-03 1.8627706683689203e-02 -2.6484403772875590e-03 2.6484403772875573e-03 1.0623322271559612e+00 1.7375305415333839e-01 2.7138470857339700e-03 -8.5314158718265490e-03 5.3265844835858989e-01
6.4000000000000004e+00 8.5768262419529884e-01 3.7928045224179413e-01 5.3238037061057719e-01 3.2530225358472170e-01 1.4231737580470105e-01 -4.9260345504690584e-01 -1.0115504754689717e+00 1.5252701587699435e+00 6.2706237802689663e-02 6.2706237802689441e-02 1.5706800194047726e-02 1.4762728328342505e-02 -2.9122176597572713e-03 1.8619017853804997e-02 -2.9122176597572739e-03 2.9122176597572713e-03 1.0745252213741874e+00 1.7686903488128353e-01 2.7754085330468333e-03 -8.7363170754501621e-03 5.3238037061057719e-01
6.5000000000000000e+00 8.5923993042477731e-01 3.8075947878198085e-01 5.3207618236757359e-01 3.2716374805720372e-01 1.4076006957522269e-01 -4.8632587488432499e-01 -1.0117366592277210e+00 1.5313447310583737e+00 6.2844867234071053e-02 6.2844867234070761e-02 1.5440308493400471e-02 1.4817669513296652e-02 -3.1706686424420420e-03 1.8610977135842515e-02 -3.1706686424420416e-03 3.1706686424420420e-03 1.0866054564756646e+00 1.7999176425903521e-01 2.8370695786500612e-03 -8.9418705704390599e-03 5.3207618236757359e-01
6.6000000000000005e+00 8.6077088041296379e-01 3.8224395958786272e-01 5.3174641078598184e-01 3.2902446962698195e-01 1.3922911958703640e-01 -4.8003458047723535e-01 -1.0119224199691896e+00 1.5374417191297700e+00 6.2980530300879231e-02 6.2980530300878801e-02 1.5179652443897988e-02 1.4871813993138335e-02 -3.4239024356366738e-03 1.8603554879534662e-02 -3.4239024356366747e-03 3.4239024356366738e-03 1.0985743726129555e+00 1.8312109418368686e-01 2.8988188441773201e-03 -9.1480344339422565e-03 5.3174641078598184e-01
6.7000000000000002e+00 8.6227605088870640e-01 3.8373381509053611e-01 5.3139157221998179e-01 3.3088447866872456e-01 1.3772394911129371e-01 -4.7372986620464008e-01 -1.0121077425949661e+00 1.5435607929472142e+00 6.3113271903920770e-02 6.3113271903920909e-02 1.4924695731897350e-02 1.4925163763655934e-02 -3.6720259693615205e-03 1.8596721701258871e-02 -3.6720259693615179e-03 3.6720259693615205e-03 1.1104333921221572e+00 1.8625687886755921e-01 2.9606453477345734e-03 -9.3547680129929724e-03 5.3139157221998179e-01
6.8000000000000007e+00 8.6375600507364969e-01 3.8522896590988776e-01 5.3101217244067178e-01 3.3274383263297785e-01 1.3624399492635023e-01 -4.6741202202933207e-01 -1.0122926124600395e+00 1.5497016233378702e+00 6.3243135472772966e-02 6.3243135472773535e-02 1.4675304533206568e-02 1.4977720606093176e-02 -3.9151439723616108e-03 1.8590448505568180e-02 -3.9151439723616082e-03 3.9151439723616108e-03 1.1221839193958802e+00 1.8939897476227335e-01 3.0225384902199275e-03 -9.5620318896987629e-03 5.3101217244067178e-01
6.9000000000000004e+00 8.6521129293289567e-01 3.8672933283351496e-01 5.3060870685693406e-01 3.3460258607596161e-01 1.3478870706710430e-01 -4.6108133364313519e-01 -1.0124770153589087e+00 1.5558638819006796e+00 6.3370163003617946e-02 6.3370163003617891e-02 1.4431347545861565e-02 1.5029486094691904e-02 -4.1533589585434211e-03 1.8584706504404986e-02 -4.1533589585434193e-03 4.1533589585434211e-03 1.1338273407881512e+00 1.9254724048476152e-01 3.0844880420944861e-03 -9.7697878471017154e-03 5.3060870685693406e-01
7.0000000000000000e+00 8.6664245142849161e-01 3.8823483679640797e-01 5.3018166073731221e-01 3.3646079069117935e-01 1.3335754857150842e-01 -4.5473808260834070e-01 -1.0126609375121656e+00 1.5620472409174395e+00 6.3494395097265580e-02 6.3494395097265385e-02 1.4192696014030013e-02 1.5080461604361946e-02 -4.3867712201554384e-03 1.8579467234185451e-02 -4.3867712201554358e-03 4.3867712201554384e-03 1.1453650245488776e+00 1.9570153674523821e-01 3.1464841305933948e-03 -9.9779988357256363e-03 5.3018166073731221e-01
7.1000000000000005e+00 8.6805000477490024e-01 3.8974539886140547e-01 5.2973150943226177e-01 3.3831849534263841e-01 1.3194999522509984e-01 -4.4838254649533849e-01 -1.0128443655535453e+00 1.5682513732672936e+00 6.3615870997262541e-02 6.3615870997262222e-02 1.3959223743861972e-02 1.5130648318455835e-02 -4.6154788270680383e-03 1.8574702570930010e-02 -4.6154788270680383e-03 4.6154788270680383e-03 1.1567983207856563e+00 1.9886172627713225e-01 3.2085172273661373e-03 -1.0186628940823381e-02 5.2973150943226177e-01
7.2000000000000002e+00 8.6943446469568331e-01 3.9126094020043017e-01 5.2925871859619256e-01 3.4017574609949075e-01 1.3056553530431669e-01 -4.4201499901644115e-01 -1.0130272865174343e+00 1.5744759523446732e+00 6.3734628627976742e-02 6.3734628627976866e-02 1.3730807112047326e-02 1.5180047236623371e-02 -4.8395776315518918e-03 1.8570384743599219e-02 -4.8395776315518901e-03 4.8395776315518918e-03 1.1681285614508377e+00 2.0202767376897626e-01 3.2705781365351327e-03 -1.0395643350334329e-02 5.2925871859619256e-01
7.3000000000000007e+00 8.7079633068070650e-01 3.9278138207651447e-01 5.2876374440878116e-01 3.4203258627192540e-01 1.2920366931929333e-01 -4.3563571015589919e-01 -1.0132096878268135e+00 1.5807206519806811e+00 6.3850704632580232e-02 6.3850704632579885e-02 1.3507325067784428e-02 1.5228659182728655e-02 -5.0591612780038486e-03 1.8566486345788277e-02 -5.0591612780038469e-03 5.0591612780038486e-03 1.1793570603518759e+00 2.0519924579825347e-01 3.3326579831614378e-03 -1.0605008323559003e-02 5.2876374440878116e-01
7.4000000000000004e+00 8.7213609024323890e-01 3.9430664582661928e-01 5.2824703379508564e-01 3.4388905644815326e-01 1.2786390975676104e-01 -4.2924494629613019e-01 -1.0133915572816439e+00 1.5869851463679789e+00 6.3964134410841089e-02 6.3964134410841242e-02 1.3288659128812077e-02 1.5276484812808655e-02 -5.2743212171062568e-03 1.8562980345918332e-02 -5.2743212171062542e-03 5.2743212171062568e-03 1.1904851131831264e+00 2.0837631076718641e-01 3.3947482021064431e-03 -1.0814691160555117e-02 5.2824703379508564e-01
7.5000000000000000e+00 8.7345421917638277e-01 3.9583665284525021e-01 5.2770902464404190e-01 3.4574519453234093e-01 1.2654578082361717e-01 -4.2284297034018192e-01 -1.0135728830476645e+00 1.5932691099891476e+00 6.4074952156673137e-02 6.4074952156673068e-02 1.3074693372107763e-02 1.5323524623060955e-02 -5.4851467239511315e-03 1.8559840096058895e-02 -5.4851467239511332e-03 5.4851467239511315e-03 1.2015139975773530e+00 2.1155873884045759e-01 3.4568405272784163e-03 -1.1024660172257119e-02 5.2770902464404190e-01
7.6000000000000005e+00 8.7475118180833267e-01 3.9737132456887519e-01 5.2715014602496657e-01 3.4760103578336610e-01 1.2524881819166742e-01 -4.1643004183044463e-01 -1.0137536536455996e+00 1.5995722175485383e+00 6.4183190895354597e-02 6.4183190895354722e-02 1.2865314419808158e-02 1.5369778957839026e-02 -5.6917249196885922e-03 1.8557039339496748e-02 -5.6917249196885957e-03 5.6917249196885922e-03 1.2124449731753220e+00 2.1474640188485017e-01 3.5189269812527864e-03 -1.1234884651318848e-02 5.2715014602496657e-01
7.7000000000000002e+00 8.7602743125600613e-01 3.9891058246113681e-01 5.2657081840173925e-01 3.4945661285426688e-01 1.2397256874399372e-01 -4.1000641706368179e-01 -1.0139338579407637e+00 1.6058941439076022e+00 6.4288882520386711e-02 6.4288882520386600e-02 1.2660411420865802e-02 1.5415248017647145e-02 -5.8941407963030712e-03 1.8554552217168875e-02 -5.8941407963030677e-03 5.8941407963030712e-03 1.2232792817119600e+00 2.1793917341077246e-01 3.5809998652552187e-03 -1.1445334843677428e-02 5.2657081840173925e-01
7.8000000000000007e+00 8.7728340967665031e-01 4.0045434799886875e-01 5.2597145384436284e-01 3.5131195583228747e-01 1.2271659032334961e-01 -4.0357234920237361e-01 -1.0141134851330433e+00 1.6122345640236844e+00 6.4392057829921634e-02 6.4392057829921495e-02 1.2459876028914196e-02 1.5459931867116822e-02 -6.0924772441443209e-03 1.8552353273058517e-02 -6.0924772441443191e-03 6.0924772441443209e-03 1.2340181471176461e+00 2.2113692851567027e-01 3.6430517494964627e-03 -1.1655981920834307e-02 5.2597145384436284e-01
7.9000000000000004e+00 8.7851954851705960e-01 4.0200254265890584e-01 5.2535245623764770e-01 3.5316709227941195e-01 1.2148045148294045e-01 -3.9712808838245062e-01 -1.0142925247472625e+00 1.6185931528922968e+00 6.4492746562735709e-02 6.4492746562735667e-02 1.2263602376777191e-02 1.5503830442957519e-02 -6.2868150818771243e-03 1.8550417458654316e-02 -6.2868150818771226e-03 6.2868150818771243e-03 1.2446627756333013e+00 2.2433954382927937e-01 3.7050754638483260e-03 -1.1866797952848271e-02 5.2535245623764770e-01
8.0000000000000000e+00 8.7973626876009625e-01 4.0355508790568700e-01 5.2471422148679447e-01 3.5502204727330172e-01 1.2026373123990369e-01 -3.9067388181745655e-01 -1.0144709666238967e+00 1.6249695854927921e+00 6.4590977433694949e-02 6.4590977433695032e-02 1.2071487048021105e-02 1.5546943561866942e-02 -6.4772330885360385e-03 1.8548720136557145e-02 -6.4772330885360394e-03 6.4772330885360385e-03 1.2552143559380289e+00 2.2754689746070506e-01 3.7670640888500901e-03 -1.2077755882033686e-02 5.2471422148679447e-01
8.0999999999999996e+00 8.8093398116823374e-01 4.0511190517964890e-01 5.2405713771967755e-01 3.5687684344855614e-01 1.1906601883176629e-01 -3.8420997389918365e-01 -1.0146488009101413e+00 1.6313635367374772e+00 6.4686778168690909e-02 6.4686778168690409e-02 1.1883429045918539e-02 1.5589270928393753e-02 -6.6638080374008136e-03 1.8547237083319353e-02 -6.6638080374008127e-03 6.6638080374008136e-03 1.2656740592881330e+00 2.3075886894729833e-01 3.8290109470348766e-03 -1.2288829497356083e-02 5.2405713771967755e-01
8.2000000000000011e+00 8.8211308652387865e-01 4.0667291588640037e-01 5.2338158548566038e-01 3.5873150103821833e-01 1.1788691347612121e-01 -3.7773660629485184e-01 -1.0148260180513293e+00 1.6377746814241021e+00 6.4780175539010831e-02 6.4780175539010873e-02 1.1699329760158313e-02 1.5630812142741507e-02 -6.8466147314304423e-03 1.8545944491588754e-02 -6.8466147314304431e-03 6.8466147314304423e-03 1.2760430396664217e+00 2.3397533920529587e-01 3.8909095945658030e-03 -1.2499993409516233e-02 5.2338158548566038e-01
8.3000000000000007e+00 8.8327397586626744e-01 4.0823804138667652e-01 5.2268793795079982e-01 3.6058603791546762e-01 1.1672602413373248e-01 -3.7125401804086944e-01 -1.0150026087826505e+00 1.6442026941916914e+00 6.4871195395132267e-02 6.4871195395131892e-02 1.1519092931610931e-02 1.5671566708509128e-02 -7.0257260400193172e-03 1.8544818971630246e-02 -7.0257260400193164e-03 7.0257260400193172e-03 1.2863224339407813e+00 2.3719619048220061e-01 3.9527538131717693e-03 -1.2711223026712855e-02 5.2268793795079982e-01
8.4000000000000004e+00 8.8441703072475086e-01 4.0980720298706175e-01 5.2197656108931845e-01 3.6244046963543242e-01 1.1558296927524916e-01 -3.6476244563325411e-01 -1.0151785641212163e+00 1.6506472494797144e+00 6.4959862699899215e-02 6.4959862699899423e-02 1.1342624615430638e-02 1.5711534040354722e-02 -7.2012129368525602e-03 1.8543837552283199e-02 -7.2012129368525628e-03 7.2012129368525602e-03 1.2965133620310632e+00 2.4042130631086428e-01 4.0145376023730554e-03 -1.2922494531073447e-02 5.2197656108931845e-01
8.5000000000000000e+00 8.8554262334831846e-01 4.1138032193147539e-01 5.2124781387124397e-01 3.6429480947707449e-01 1.1445737665168154e-01 -3.5826212311476180e-01 -1.0153538753584079e+00 1.6571080214905214e+00 6.5046201561091949e-02 6.5046201561092046e-02 1.1169833142751433e-02 1.5750713471582901e-02 -7.3731445386677370e-03 1.8542977681419170e-02 -7.3731445386677362e-03 7.3731445386677370e-03 1.3066169270834000e+00 2.4365057146524305e-01 4.0762551719870721e-03 -1.3133784855741956e-02 5.2124781387124397e-01
8.5999999999999996e+00 8.8665111693123222e-01 4.1295731939341307e-01 5.2050204844613490e-01 3.6614906848509732e-01 1.1334888306876779e-01 -3.5175328215878754e-01 -1.0155285340525271e+00 1.6635846841550275e+00 6.5130235263348407e-02 6.5130235263348116e-02 1.1000629081211011e-02 1.5789104261642369e-02 -7.5415881447359985e-03 1.8542217225947011e-02 -7.5415881447359967e-03 7.5415881447359985e-03 1.3166342156511257e+00 2.4688387191779704e-01 4.1379009349048722e-03 -1.3345071662611618e-02 5.2050204844613490e-01
8.7000000000000011e+00 8.8774286583466111e-01 4.1453811646893068e-01 5.1973961032283011e-01 3.6800325551183105e-01 1.1225713416533881e-01 -3.4523615215011794e-01 -1.0157025320217450e+00 1.6700769111016092e+00 6.5211986299447591e-02 6.5211986299447799e-02 1.0834925194516617e-02 1.5826705603533230e-02 -7.7066092769021433e-03 1.8541534471418760e-02 -7.7066092769021459e-03 7.7066092769021433e-03 1.3265662978815220e+00 2.5012109479848882e-01 4.1994695001292036e-03 -1.3556333320690488e-02 5.1973961032283011e-01
8.8000000000000007e+00 8.8881821580423526e-01 4.1612263417036716e-01 5.1896083854517094e-01 3.6985737725906426e-01 1.1118178419576491e-01 -3.3871096026257241e-01 -1.0158758613373007e+00 1.6765843756281407e+00 6.5291476400940490e-02 6.5291476400940976e-02 1.0672636401246655e-02 1.5863516631117246e-02 -7.8682717200330952e-03 1.8540908121279748e-02 -7.8682717200330952e-03 7.8682717200330952e-03 1.3364142277076896e+00 2.5336212835536243e-01 4.2609556660651512e-03 -1.3767548885087339e-02 5.1896083854517094e-01
8.9000000000000004e+00 8.8987750418344569e-01 4.1771079342079143e-01 5.1816606586366498e-01 3.7171143831978076e-01 1.1012249581655424e-01 -3.3217793153362696e-01 -1.0160485143169875e+00 1.6831067506771646e+00 6.5368726568117097e-02 6.5368726568117097e-02 1.0513679733063556e-02 1.5899536426324974e-02 -8.0266375627383660e-03 1.8540317295801922e-02 -8.0266375627383695e-03 8.0266375627383660e-03 1.3461790430448644e+00 2.5660686191665599e-01 4.3223544140546565e-03 -1.3978698076604748e-02 5.1816606586366498e-01
9.0000000000000000e+00 8.9092106012284789e-01 4.1930251504916533e-01 5.1735561890306914e-01 3.7356544121977875e-01 1.0907893987715205e-01 -3.2563728893606592e-01 -1.0162204835188848e+00 1.6896437088141052e+00 6.5443757099308039e-02 6.5443757099307623e-02 1.0357974292497447e-02 1.5934764026256015e-02 -8.1817672382407617e-03 1.8539741530738209e-02 -8.1817672382407548e-03 8.1817672382407617e-03 1.3558617659905705e+00 2.5985518585442069e-01 4.3836609021464194e-03 -1.4189761261926307e-02 5.1735561890306914e-01
9.0999999999999996e+00 8.9194920478502271e-01 4.2089771978620999e-01 5.1652981832588341e-01 3.7541938645913930e-01 1.0805079521497732e-01 -3.1908925344674677e-01 -1.0163917617353375e+00 1.6961949222085144e+00 6.5516587619526473e-02 6.5516587619527153e-02 1.0205441210445159e-02 1.5969198430170282e-02 -8.3337195652880437e-03 1.8539160775733202e-02 -8.3337195652880437e-03 8.3337195652880437e-03 1.3654634030280306e+00 2.6310699154960571e-01 4.4448704590928966e-03 -1.4400719434384654e-02 5.1652981832588341e-01
9.2000000000000011e+00 8.9296225154528219e-01 4.2249632826096906e-01 5.1568897899175259e-01 3.7727327255352955e-01 1.0703774845471789e-01 -3.1253404411251684e-01 -1.0165623419871761e+00 1.7027600626182942e+00 6.5587237108446703e-02 6.5587237108446952e-02 1.0056003603513781e-02 1.6002838606365987e-02 -8.4825517890062020e-03 1.8538555392519983e-02 -8.4825517890062038e-03 8.4825517890062020e-03 1.3749849452323071e+00 2.6636217135858642e-01 4.5059785785665166e-03 -1.4611554195296732e-02 5.1568897899175259e-01
9.3000000000000007e+00 8.9396050618810530e-01 4.2409826099804876e-01 5.1483341011279449e-01 3.7912709607531087e-01 1.0603949381189461e-01 -3.0597187811338822e-01 -1.0167322175181588e+00 1.7093388013768014e+00 6.5655723927701179e-02 6.5655723927701817e-02 9.9095865313252943e-03 1.6035683498936221e-02 -8.6283196216007212e-03 1.8537906152926012e-02 -8.6283196216007281e-03 8.6283196216007212e-03 1.3844273684786759e+00 2.6962061858108266e-01 4.5669809135871105e-03 -1.4822247735852927e-02 5.1483341011279449e-01
9.4000000000000004e+00 8.9494426709930774e-01 4.2570343841553210e-01 5.1396341540486412e-01 3.8098085169444368e-01 1.0505573290069209e-01 -2.9940297082299550e-01 -1.0169013817896393e+00 1.7159308093828498e+00 6.5722065847535677e-02 6.5722065847535871e-02 9.7661169538885879e-03 1.6067732034410368e-02 -8.7710772828334636e-03 1.8537194236722052e-02 -8.7710772828334584e-03 8.7710772828334636e-03 1.3937916336527836e+00 2.7288222742945234e-01 4.6278732711532147e-03 -1.5032782819546415e-02 5.1396341540486412e-01
9.5000000000000000e+00 8.9591382545395493e-01 4.2731178082354865e-01 5.1307929323478751e-01 3.8283453221916741e-01 1.0408617454604502e-01 -2.9282753586643429e-01 -1.0170698284754538e+00 1.7225357570935074e+00 6.5786280072787029e-02 6.5786280072787709e-02 9.6255236891305378e-03 1.6098983128267977e-02 -8.9108775401963280e-03 1.8536401229326864e-02 -8.9108775401963262e-03 8.9108775401963280e-03 1.4030786868621616e+00 2.7614689299931322e-01 4.6886516070698244e-03 -1.5243142765129248e-02 5.1307929323478751e-01
9.6000000000000014e+00 8.9686946540003987e-01 4.2892320842349069e-01 5.1218133676359390e-01 3.8468812863644597e-01 1.0313053459996015e-01 -2.8624578517552635e-01 -1.0172375514569856e+00 1.7291533145196447e+00 6.5848383268222302e-02 6.5848383268222191e-02 9.4877373706719788e-03 1.6129435691331125e-02 -9.0477717487245680e-03 1.8535509119396547e-02 -9.0477717487245663e-03 9.0477717487245680e-03 1.4122894596487099e+00 2.7941451124146433e-01 4.7493120209654684e-03 -1.5453311430081631e-02 5.1218133676359390e-01
9.7000000000000011e+00 8.9781146423795488e-01 4.3053764130786054e-01 5.1126983408578919e-01 3.8654163015216569e-01 1.0218853576204504e-01 -2.7965792904159237e-01 -1.0174045448184541e+00 1.7357831512241890e+00 6.5908391583209769e-02 6.5908391583209658e-02 9.3526904059211251e-03 1.6159088636024235e-02 -9.1818098903866281e-03 1.8534500296307752e-02 -9.1818098903866212e-03 9.1818098903866281e-03 1.4214248692017923e+00 2.8268497893507144e-01 4.8098507514919555e-03 -1.5663273194581179e-02 5.1126983408578919e-01
9.8000000000000007e+00 8.9874009259579102e-01 4.3215499946073982e-01 5.1034506836471172e-01 3.8839502423107930e-01 1.0125990740420891e-01 -2.7306417616577972e-01 -1.0175708028423738e+00 1.7424249363230186e+00 6.5966320675762594e-02 6.5966320675762982e-02 9.2203169345516992e-03 1.6187940882508009e-02 -9.3130406130077815e-03 1.8533357547559481e-02 -9.3130406130077815e-03 9.3130406130077815e-03 1.4304858185716141e+00 2.8595819366208691e-01 4.8702641716998609e-03 -1.5873012945958623e-02 5.1034506836471172e-01
9.9000000000000004e+00 8.9965561460050592e-01 4.3377520275886333e-01 5.0940731796402172e-01 3.9024829663648425e-01 1.0034438539949395e-01 -2.6646473370702450e-01 -1.0177363200052001e+00 1.7490783384884514e+00 6.6022185735938058e-02 6.6022185735937738e-02 9.0905527874227798e-03 1.6215991364679508e-02 -9.4415112686789260e-03 1.8532064056101707e-02 -9.4415112686789242e-03 9.4415112686789260e-03 1.4394731968825738e+00 2.8923405378286565e-01 4.9305487845834649e-03 -1.6082516063627060e-02 5.0940731796402172e-01
1.0000000000000000e+01 9.0055828804500948e-01 4.3539817097328692e-01 5.0845685657537787e-01 3.9210143146963161e-01 9.9441711954990533e-02 -2.5985980732770630e-01 -1.0179010909731467e+00 1.7557430259552442e+00 6.6076001508599630e-02 6.6076001508600213e-02 8.9633354459917429e-03 1.6243239036036708e-02 -9.5672679516121805e-03 1.8530603397603925e-02 -9.5672679516121857e-03 9.5672679516121805e-03 1.4483878795463150e+00 2.9251245841294848e-01 4.9907012187889316e-03 -1.6291768404471635e-02 5.0845685657537787e-01
1.0100000000000001e+01 9.0144836455121558e-01 4.3702382377163679e-01 5.0749395334235492e-01 3.9395441120886066e-01 9.8551635448784383e-02 -2.5324960123704832e-01 -1.0180651105981591e+00 1.7624186665290744e+00 6.6127782315575936e-02 6.6127782315575992e-02 8.8386040022648896e-03 1.6269682875412455e-02 -9.6903555354156817e-03 1.8528959537680571e-02 -9.6903555354156783e-03 9.6903555354156817e-03 1.4572307284742176e+00 2.9579330740098225e-01 5.0507182244797161e-03 -1.6500756288686875e-02 5.0749395334235492e-01
1.0200000000000001e+01 9.0232608972911965e-01 4.3865208072092177e-01 5.0651887298066811e-01 3.9580721674845148e-01 9.7673910270880376e-02 -2.4663431823234638e-01 -1.0182283739140701e+00 1.7691049275974449e+00 6.6177542077182058e-02 6.6177542077181822e-02 8.7162991193232998e-03 1.6295321892565662e-02 -9.8108177097498937e-03 1.8527116829073195e-02 -9.8108177097498937e-03 9.8108177097498937e-03 1.4660025922890985e+00 2.9907650130773805e-01 5.1105966693533664e-03 -1.6709466486049117e-02 5.0651887298066811e-01
1.0300000000000001e+01 9.0319170333195631e-01 4.4028286129090116e-01 5.0553187589475979e-01 3.9765982743719647e-01 9.6808296668043720e-02 -2.4001415973806517e-01 -1.0183908761328873e+00 1.7758014761429093e+00 6.6225294333152163e-02 6.6225294333152593e-02 8.5963629924577199e-03 1.6320155133638572e-02 -9.9286970163495712e-03 1.8525060008807291e-02 -9.9286970163495730e-03 9.9286970163495712e-03 1.4747043065359025e+00 3.0236194138620470e-01 5.1703335348040986e-03 -1.6917886202611580e-02 5.0553187589475979e-01
1.0400000000000000e+01 9.0404543940750459e-01 4.4191608485798961e-01 5.0453321829081921e-01 3.9951222111668533e-01 9.5954560592495394e-02 -2.3338932584287531e-01 -1.0185526126412161e+00 1.7825079787586109e+00 6.6271052262972530e-02 6.6271052262972349e-02 8.4787393109402014e-03 1.6344181686473870e-02 -1.0044034884386380e-02 1.8522774195326584e-02 -1.0044034884386382e-02 1.0044034884386380e-02 1.4833366938911943e+00 3.0564952956272262e-01 5.2299259122257158e-03 -1.7126003067809887e-02 5.0453321829081921e-01
1.0500000000000000e+01 9.0488752644560155e-01 4.4355167070968726e-01 5.0352315228629874e-01 4.0136437415930287e-01 9.5112473554398447e-02 -2.2676001533468759e-01 -1.0187135789968609e+00 1.7892241016660591e+00 6.6314828705615364e-02 6.6314828705615378e-02 8.3633732204554459e-03 1.6367400685788489e-02 -1.0156871665153413e-02 1.8520244885608859e-02 -1.0156871665153416e-02 1.0156871665153413e-02 1.4919005643712673e+00 3.0893916841912744e-01 5.2893709994496444e-03 -1.7333805121966143e-02 5.0352315228629874e-01
1.0600000000000001e+01 9.0571818752193356e-01 4.4518953804952094e-01 5.0250192601599453e-01 4.0321626150593898e-01 9.4281812478066537e-02 -2.2012642573373487e-01 -1.0188737709255198e+00 1.7959495107350625e+00 6.6356636178710154e-02 6.6356636178710210e-02 8.2502112862121446e-03 1.6389811318209883e-02 -1.0267246666063112e-02 1.8517457952275256e-02 -1.0267246666063117e-02 1.0267246666063112e-02 1.5003967155387119e+00 3.1223076117587645e-01 5.3486660973131846e-03 -1.7541280804179823e-02 5.0250192601599453e-01
1.0700000000000001e+01 9.0653764043817264e-01 4.4682960600247873e-01 5.0146978373476725e-01 4.0506785670340539e-01 9.3462359561827496e-02 -2.1348875332378481e-01 -1.0190331843176221e+00 1.8026838715057685e+00 6.6396486897132997e-02 6.6396486897132623e-02 8.1392014567492552e-03 1.6411412827166686e-02 -1.0375198183941264e-02 1.8514399640690519e-02 -1.0375198183941264e-02 1.0375198183941264e-02 1.5088259327072946e+00 3.1552421167612088e-01 5.4078086063527224e-03 -1.7748418940593896e-02 5.0146978373476725e-01
1.0800000000000001e+01 9.0734609785852993e-01 4.4847179362093109e-01 5.0042696591696212e-01 4.0691913194156776e-01 9.2653902141470137e-02 -2.0684719318149591e-01 -1.0191918152252935e+00 1.8094268492127730e+00 6.6434392791039382e-02 6.6434392791039076e-02 8.0302930284495370e-03 1.6432204517636995e-02 -1.0480763537612120e-02 1.8511056566061657e-02 -1.0480763537612117e-02 1.0480763537612120e-02 1.5171889891450212e+00 3.1881942437071009e-01 5.4667960236176750e-03 -1.7955208733025200e-02 5.0042696591696212e-01
1.0900000000000000e+01 9.0814376744279546e-01 4.5011601989101585e-01 4.9937370935261205e-01 4.0877005809018341e-01 9.1856232557204612e-02 -2.0020193920401852e-01 -1.0193496598594229e+00 1.8161781088111992e+00 6.6470365523349242e-02 6.6470365523349326e-02 7.9234366107702771e-03 1.6452185760753309e-02 -1.0583979099767625e-02 1.8507415710537902e-02 -1.0583979099767627e-02 1.0583979099767625e-02 1.5254866462752570e+00 3.2211630430408300e-01 5.5256259396002684e-03 -1.8161639747947805e-02 4.9937370935261205e-01
1.1000000000000000e+01 9.0893085197593682e-01 4.5176220373947823e-01 4.9831024724048611e-01 4.1062060473545070e-01 9.1069148024063254e-02 -1.9355318413486511e-01 -1.0195067145868497e+00 1.8229373150047110e+00 6.6504416506688077e-02 6.6504416506687911e-02 7.8185840921966947e-03 1.6471355998262147e-02 -1.0684880328115882e-02 1.8503464420312577e-02 -1.0684880328115881e-02 1.0684880328115882e-02 1.5337196538758047e+00 3.2541475710102946e-01 5.5842960352769601e-03 -1.8367701905818840e-02 4.9831024724048611e-01
1.1100000000000001e+01 9.0970754949433030e-01 4.5341026404094920e-01 4.9723680927806108e-01 4.1247074021626917e-01 9.0292450505669752e-02 -1.8690111958811351e-01 -1.0196629759276536e+00 1.8297041322753855e+00 6.6536556919792753e-02 6.6536556919793127e-02 7.7156886069228922e-03 1.6489714746837442e-02 -1.0783501795805769e-02 1.8499190402728662e-02 -1.0783501795805769e-02 1.0783501795805769e-02 1.5418887502758434e+00 3.2871468895429135e-01 5.6428040792571750e-03 -1.8573385470736288e-02 4.9723680927806108e-01
1.1200000000000001e+01 9.1047405340869603e-01 4.5506011962564824e-01 4.9615362174848598e-01 4.1432043166021004e-01 8.9525946591303973e-02 -1.8024593607099682e-01 -1.0198184405525375e+00 1.8364782249153893e+00 6.6566797723405097e-02 6.6566797723404680e-02 7.6147045022617182e-03 1.6507261602250755e-02 -1.0879877221130433e-02 1.8494581723392151e-02 -1.0879877221130435e-02 1.0879877221130433e-02 1.5499946625506416e+00 3.3201600661297553e-01 5.7011479250354494e-03 -1.8778681040418386e-02 4.9615362174848598e-01
1.1300000000000001e+01 9.1123055262381092e-01 4.5671168928749400e-01 4.9506090760461352e-01 4.1616964501919740e-01 8.8769447376189137e-02 -1.7358782300493503e-01 -1.0199731052803220e+00 1.8432592570604023e+00 6.6595149675637441e-02 6.6595149675637441e-02 7.5155873067831568e-03 1.6523996243391511e-02 -1.0974039496504849e-02 1.8489626803288004e-02 -1.0974039496504847e-02 1.0974039496504849e-02 1.5580381067139748e+00 3.3531861737175273e-01 5.7593255083428748e-03 -1.8983579536494950e-02 4.9506090760461352e-01
1.1400000000000000e+01 9.1197723165507116e-01 4.5836489179261286e-01 4.9395888655016784e-01 4.1801834510490332e-01 8.8022768344928837e-02 -1.6692696874504376e-01 -1.0201269670755069e+00 1.8500468927246960e+00 6.6621623346852343e-02 6.6621623346852413e-02 7.4182936991803103e-03 1.6539918436145086e-02 -1.1066020716726565e-02 1.8484314415906873e-02 -1.1066020716726566e-02 1.1066020716726565e-02 1.5660197879081774e+00 3.3862242906081957e-01 5.8173348445941979e-03 -1.9188072195100665e-02 4.9395888655016784e-01
1.1500000000000000e+01 9.1271427074197853e-01 4.6001964588822541e-01 4.9284777511812367e-01 4.1986649562385486e-01 8.7285729258021458e-02 -1.6026356059818925e-01 -1.0202800230459481e+00 1.8568407958378652e+00 6.6646229134033161e-02 6.6646229134033119e-02 7.3227814778576645e-03 1.6555028037120452e-02 -1.1155852206516676e-02 1.8478633684374340e-02 -1.1155852206516680e-02 1.1155852206516676e-02 1.5739404005917772e+00 3.4192735003659547e-01 5.8751740264269053e-03 -1.9392150557761067e-02 4.9284777511812367e-01
1.1600000000000001e+01 9.1344184595862066e-01 4.6167587031189949e-01 4.9172778674636641e-01 4.2171405921225424e-01 8.6558154041379357e-02 -1.5359778483962638e-01 -1.0204322704405759e+00 1.8636406302830648e+00 6.6668977274677535e-02 6.6668977274677466e-02 7.2290095312384541e-03 1.6569324997232786e-02 -1.1243564547349708e-02 1.8472574078588162e-02 -1.1243564547349713e-02 1.1243564547349708e-02 1.5818006287246602e+00 3.4523328917312834e-01 5.9328412213287482e-03 -1.9595806462561927e-02 4.9172778674636641e-01
1.1700000000000001e+01 9.1416012932121760e-01 4.6333348380115302e-01 4.9059913185070525e-01 4.2356099747051235e-01 8.5839870678782335e-02 -1.4692982672827526e-01 -1.0205837066472370e+00 1.8704460599367820e+00 6.6689877860213159e-02 6.6689877860213451e-02 7.1369378087836896e-03 1.6582809365138510e-02 -1.1329187603576343e-02 1.8466125412360031e-02 -1.1329187603576341e-02 1.1329187603576343e-02 1.5896011459507242e+00 3.4854015585418818e-01 5.9903346693504413e-03 -1.9799032035593123e-02 4.9059913185070525e-01
1.1800000000000001e+01 9.1486928889280672e-01 4.6499240510339446e-01 4.8946201789530835e-01 4.2540727099749842e-01 8.5130711107193141e-02 -1.4025987052067501e-01 -1.0207343291905724e+00 1.8772567487100011e+00 6.6708940848947906e-02 6.6708940848947698e-02 7.0465272927160158e-03 1.6595481290523489e-02 -1.1412750547845817e-02 1.8459277840561832e-02 -1.1412750547845820e-02 1.1412750547845817e-02 1.5973426157779922e+00 3.5184785996602308e-01 6.0476526809001294e-03 -2.0001819682658403e-02 4.8946201789530835e-01
1.1900000000000000e+01 9.1556948888513356e-01 4.6665255298618324e-01 4.8831664946063114e-01 4.2725283942450248e-01 8.4430511114866297e-02 -1.3358809948366901e-01 -1.0208841357299814e+00 1.8840723605907528e+00 6.6726176078557214e-02 6.6726176078557242e-02 6.9577399704399455e-03 1.6607341027242938e-02 -1.1494281885833792e-02 1.8452021856273738e-02 -1.1494281885833795e-02 1.1494281885833792e-02 1.6050256917561485e+00 3.5515631189075475e-01 6.1047936346166265e-03 -2.0204162081242386e-02 4.8831664946063114e-01
1.2000000000000000e+01 9.1626088975781983e-01 4.6831384624779826e-01 4.8716322830890535e-01 4.2909766144891448e-01 8.3739110242180129e-02 -1.2691469590586091e-01 -1.0210331240576513e+00 1.8908925596879640e+00 6.6741593278131575e-02 6.6741593278131811e-02 6.8705388076496961e-03 1.6618388936316539e-02 -1.1573809480286397e-02 1.8444348287936094e-02 -1.1573809480286397e-02 1.1573809480286397e-02 1.6126510176514828e+00 3.5846542250038987e-01 6.1617559753183518e-03 -2.0406052172726757e-02 4.8716322830890535e-01
1.2100000000000001e+01 9.1694364831487618e-01 4.6997620372810028e-01 4.8600195344725639e-01 4.3094169486761980e-01 8.3056351685123944e-02 -1.2023984110788033e-01 -1.0211812920966354e+00 1.8977170102765450e+00 6.6755202079776629e-02 6.6755202079776449e-02 6.7848877221141869e-03 1.6628625488775022e-02 -1.1651360574385546e-02 1.8436248296499733e-02 -1.1651360574385547e-02 1.1651360574385546e-02 1.6202192276192193e+00 3.6177510315143024e-01 6.2185382120250625e-03 -2.0607483154847641e-02 4.8600195344725639e-01
1.2200000000000001e+01 9.1761791779862600e-01 4.7163954431966298e-01 4.8483302118852406e-01 4.3278489661010194e-01 8.2382082201373982e-02 -1.1356371545154265e-01 -1.0213286378990123e+00 1.9045453768436484e+00 6.6767012029781483e-02 6.6767012029781095e-02 6.7007515581290217e-03 1.6638051268360085e-02 -1.1726961814445592e-02 1.8427713372574612e-02 -1.1726961814445592e-02 1.1726961814445592e-02 1.6277309463732235e+00 3.6508526568003957e-01 6.2751389160496177e-03 -2.0808448474386350e-02 4.8483302118852406e-01
1.2300000000000001e+01 9.1828384798110974e-01 4.7330378697917913e-01 4.8365662520983765e-01 4.3462722277127208e-01 8.1716152018890237e-02 -1.0688649834786679e-01 -1.0214751596440736e+00 1.9113773241360525e+00 6.6777032599367653e-02 6.6777032599367875e-02 6.6180960616246043e-03 1.6646666974079079e-02 -1.1800639271951704e-02 1.8418735333576308e-02 -1.1800639271951706e-02 1.1800639271951704e-02 1.6351867893530740e+00 3.6839582239778185e-01 6.3315567191570537e-03 -2.1008941820086106e-02 4.8365662520983765e-01
1.2400000000000000e+01 9.1894158525302894e-01 4.7496885073910605e-01 4.8247295660902556e-01 4.3646862864400338e-01 8.1058414746970980e-02 -1.0020836826407264e-01 -1.0216208556365878e+00 1.9182125172086153e+00 6.6785273195025335e-02 6.6785273195025446e-02 6.5368878559187741e-03 1.6654473422614332e-02 -1.1872418464949039e-02 1.8409306320867812e-02 -1.1872418464949039e-02 1.1872418464949039e-02 1.6425873628885013e+00 3.7170668608787349e-01 6.3877903117884006e-03 -2.1208957115787293e-02 4.8247295660902556e-01
1.2500000000000000e+01 9.1959127271030017e-01 4.7663465471954752e-01 4.8128220395891697e-01 4.3830906875138320e-01 8.0408727289699861e-02 -9.3529502729553182e-02 -1.0217657243050839e+00 1.9250506214736698e+00 6.6791743168433351e-02 6.6791743168433032e-02 6.4570944181017824e-03 1.6661471550584686e-02 -1.1942324378790309e-02 1.8399418796892091e-02 -1.1942324378790312e-02 1.1942324378790309e-02 1.6499332643611868e+00 3.7501777000194952e-01 6.4438384413467433e-03 -2.1408488513774297e-02 4.8128220395891697e-01
1.2600000000000001e+01 9.2023305023827662e-01 4.7830111814035547e-01 4.8008455335959899e-01 4.4014849687867763e-01 7.9766949761723535e-02 -8.6850078340874104e-02 -1.0219097642002140e+00 1.9318913027514186e+00 6.6796451825990075e-02 6.6796451825990200e-02 6.3786840560421222e-03 1.6667662416664550e-02 -1.2010381486255986e-02 1.8389065542298109e-02 -1.2010381486255987e-02 1.2010381486255986e-02 1.6572250823639330e+00 3.7832898785731811e-01 6.4996999105431811e-03 -2.1607530388327002e-02 4.8008455335959899e-01
1.2700000000000001e+01 9.2086705459370188e-01 4.7996816033343426e-01 4.7888018848869462e-01 4.4198686610500726e-01 7.9132945406298089e-02 -8.0170270765845153e-02 -1.0220529739931312e+00 1.9387342273211496e+00 6.6799408437953511e-02 6.6799408437953622e-02 6.3016258860005498e-03 1.6673047203558680e-02 -1.2076613767055521e-02 1.8378239653056072e-02 -1.2076613767055518e-02 1.2076613767055521e-02 1.6644633968572078e+00 3.8164025383468253e-01 6.5553735758001998e-03 -2.1806077329470319e-02 4.7888018848869462e-01
1.2800000000000001e+01 9.2149341948445573e-01 4.8163570075523776e-01 4.7766929064971958e-01 4.4382412883473610e-01 7.8506580515544461e-02 -7.3490254746687800e-02 -1.0221953524739198e+00 1.9455790619732742e+00 6.6800622247191466e-02 6.6800622247191119e-02 6.2258898108391511e-03 1.6677627219831587e-02 -1.2141044726718904e-02 1.8366934537558055e-02 -1.2141044726718902e-02 1.2141044726718904e-02 1.6716487793230723e+00 3.8495148257631395e-01 6.6108583457105416e-03 -2.2004124136915302e-02 4.7766929064971958e-01
1.2900000000000000e+01 9.2211227564714682e-01 4.8330365899944011e-01 4.7645203881858045e-01 4.4566023682856637e-01 7.7887724352853169e-02 -6.6810204102357051e-02 -1.0223368985500549e+00 1.9524254740621247e+00 6.6800102477564488e-02 6.6800102477564724e-02 6.1514464988142248e-03 1.6681403901596170e-02 -1.2203697414892023e-02 1.8355143913706247e-02 -1.2203697414892026e-02 1.2203697414892023e-02 1.6787817929165079e+00 3.8826258918465167e-01 6.6661531795491466e-03 -2.2201665814185558e-02 4.7645203881858045e-01
1.3000000000000000e+01 9.2272375092261827e-01 4.8497195480976885e-01 4.7522860968827380e-01 4.4749514123434442e-01 7.7276249077381801e-02 -6.0130291730036922e-02 -1.0224776112449023e+00 1.9592731315594261e+00 6.6797858341941491e-02 6.6797858341941310e-02 6.0782673629383747e-03 1.6684378814060409e-02 -1.2264594443045954e-02 1.8342861805984330e-02 -1.2264594443045954e-02 1.2264594443045954e-02 1.6858629926141542e+00 3.9157348922131613e-01 6.7212570858362622e-03 -2.2398697562922967e-02 4.7522860968827380e-01
1.3100000000000001e+01 9.2332797032941238e-01 4.8664050809298609e-01 4.7399917771184152e-01 4.4932879261757080e-01 7.6672029670587658e-02 -5.3450689605855084e-02 -1.0226174896962577e+00 1.9661217031084068e+00 6.6793899049848074e-02 6.6793899049848171e-02 6.0063245409007152e-03 1.6686553652931237e-02 -1.2323758001608421e-02 1.8330082542509136e-02 -1.2323758001608419e-02 1.2323758001608421e-02 1.6928929253604812e+00 3.9488409870651464e-01 6.7761691209497687e-03 -2.2595214777366798e-02 4.7399917771184152e-01
1.3200000000000001e+01 9.2392505613525833e-01 4.8830923893200362e-01 4.7276391514364169e-01 4.5116114099161669e-01 7.6074943864741673e-02 -4.6771568784844897e-02 -1.0227565331548854e+00 1.9729708580784713e+00 6.6788233814774972e-02 6.6788233814775000e-02 5.9355908755312327e-03 1.6687930245681586e-02 -1.2381209876533803e-02 1.8316800752065036e-02 -1.2381209876533803e-02 1.2381209876533803e-02 1.6998721302114013e+00 3.9819433411882521e-01 6.8308883877846354e-03 -2.2791213039000564e-02 4.7276391514364169e-01
1.3300000000000001e+01 9.2451512792663126e-01 4.8997806759911539e-01 4.7152299207899157e-01 4.5299213584763975e-01 7.5484872073368639e-02 -4.0093099400204224e-02 -1.0228947409831328e+00 1.9798202666204101e+00 6.6780871861131880e-02 6.6780871861131380e-02 5.8660398957971014e-03 1.6688510552676176e-02 -1.2436971465317229e-02 1.8303011361114330e-02 -1.2436971465317232e-02 1.2436971465317229e-02 1.7068011384753627e+00 4.0150411239533279e-01 6.8854140344579533e-03 -2.2986688111361106e-02 4.7152299207899157e-01
1.3400000000000000e+01 9.2509830267643778e-01 4.9164691456933873e-01 4.7027657649223492e-01 4.5482172618420286e-01 7.4901697323562222e-02 -3.3415450661865909e-02 -1.0230321126535162e+00 1.9866695997220036e+00 6.6771822430865643e-02 6.6771822430865796e-02 5.7976457983175958e-03 1.6688296668160185e-02 -1.2491063792466979e-02 1.8288709590784574e-02 -1.2491063792466979e-02 1.2491063792466979e-02 1.7136804738519289e+00 4.0481335093211107e-01 6.9397452530575599e-03 -2.3181635935004597e-02 4.7027657649223492e-01
1.3500000000000000e+01 9.2567469480987752e-01 4.9331570053384605e-01 4.6902483427328862e-01 4.5664986053658885e-01 7.4325305190122551e-02 -2.6738790854424987e-02 -1.0231686477473654e+00 1.9935185292640860e+00 6.6761094789756836e-02 6.6761094789757058e-02 5.7303834293863211e-03 1.6687290821113736e-02 -1.2543507524447063e-02 1.8273890953833385e-02 -1.2543507524447059e-02 1.2543507524447063e-02 1.7205106525678779e+00 4.0812196758502728e-01 6.9938812784326680e-03 -2.3376052622624294e-02 4.6902483427328862e-01
1.3600000000000001e+01 9.2624441626853260e-01 4.9498434641347394e-01 4.6776792926272337e-01 4.5847648700580929e-01 7.3755583731467372e-02 -2.0063287334461943e-02 -1.0233043459534921e+00 2.0003667280769162e+00 6.6748698233379866e-02 6.6748698233379727e-02 5.6642282674863684e-03 1.6685495375968144e-02 -1.2594322984097010e-02 1.8258551251583377e-02 -1.2594322984097015e-02 1.2594322984097010e-02 1.7272921835108450e+00 4.1142988067085084e-01 7.0478213870248602e-03 -2.3569934454315083e-02 4.6776792926272337e-01
1.3700000000000001e+01 9.2680757657273305e-01 4.9665277337230007e-01 4.6650602328542484e-01 4.6030155328730821e-01 7.3192423427267006e-02 -1.3389106527270322e-02 -1.0234392070668414e+00 2.0072138699968125e+00 6.6734642092754176e-02 6.6734642092754287e-02 5.5991564062875480e-03 1.6682912833190414e-02 -1.2643530164543799e-02 1.8242686570831345e-02 -1.2643530164543801e-02 1.2643530164543799e-02 1.7340255683605337e+00 4.1473700896866050e-01 7.1015648957378471e-03 -2.3763277872979903e-02 4.6650602328542484e-01
1.3800000000000001e+01 9.2736428288224371e-01 4.9832090283127040e-01 4.6523927618289040e-01 4.6212500669935330e-01 7.2635717117756307e-02 -6.7164139230447839e-03 -1.0235732309872048e+00 2.0140596299230644e+00 6.6718935739690413e-02 6.6718935739689997e-02 5.5351445381127597e-03 1.6679545829736752e-02 -1.2691148742616508e-02 1.8226293280729267e-02 -1.2691148742616504e-02 1.2691148742616508e-02 1.7407113017175260e+00 4.1804327172152234e-01 7.1551111608445543e-03 -2.3956079479873563e-02 4.6523927618289040e-01
1.3900000000000000e+01 9.2791464005532309e-01 4.9998865648186464e-01 4.6396784584420903e-01 4.6394679421111401e-01 7.2085359944676894e-02 -4.5374072549120292e-05 -1.0237064177179216e+00 2.0209036838749488e+00 6.6701588591820682e-02 6.6701588591820668e-02 5.4721699378613518e-03 1.6675397139372317e-02 -1.2737198091770624e-02 1.8209368029631974e-02 -1.2737198091770617e-02 1.2737198091770624e-02 1.7473498712297193e+00 4.2134858863842956e-01 7.2084595769300276e-03 -2.4148336030279199e-02 4.6396784584420903e-01
1.4000000000000000e+01 9.2845875070619521e-01 5.0165595629978776e-01 4.6269188823577251e-01 4.6576686247042265e-01 7.1541249293804787e-02 6.6238494177048857e-03 -1.0238387673645992e+00 2.0277457090489106e+00 6.6682610117348745e-02 6.6682610117349134e-02 5.4102104473781228e-03 1.6670469672866076e-02 -1.2781697294539204e-02 1.8191907741917326e-02 -1.2781697294539205e-02 1.2781697294539204e-02 1.7539417577164185e+00 4.2465287989648814e-01 7.2616095758688002e-03 -2.4340044429313205e-02 4.6269188823577251e-01
1.4100000000000001e+01 9.2899671526098082e-01 5.0332272455867555e-01 4.6141155742976386e-01 4.6758515783121696e-01 7.1003284739019179e-02 1.3291093890742345e-02 -1.0239702801338471e+00 2.0345853838757835e+00 6.6662009839500241e-02 6.6662009839500200e-02 5.3492444602553845e-03 1.6664766478055898e-02 -1.2824665154515989e-02 1.8173909614771375e-02 -1.2824665154515989e-02 1.2824665154515989e-02 1.7604874352901154e+00 4.2795606614333520e-01 7.3145606258354107e-03 -2.4531201727854231e-02 4.6141155742976386e-01
1.4200000000000001e+01 9.2952863201212987e-01 5.0498888384379859e-01 4.6012700563147141e-01 4.6940162638065841e-01 7.0471367987870140e-02 1.9956197644836804e-02 -1.0241009563320365e+00 2.0414223880780176e+00 6.6639797340690241e-02 6.6639797340690282e-02 5.2892509070574410e-03 1.6658290739788400e-02 -1.2866120207883138e-02 1.8155371114940578e-02 -1.2866120207883134e-02 1.2866120207883138e-02 1.7669873714759841e+00 4.3125806849977227e-01 7.3673122303466385e-03 -2.4721805118592417e-02 4.6012700563147141e-01
1.4300000000000001e+01 9.3005459717139716e-01 5.0665435706575557e-01 4.5883838320547266e-01 4.7121621396592450e-01 6.9945402828602926e-02 2.6618999939625021e-02 -1.0242307963640469e+00 2.0482564027268726e+00 6.6615982266422277e-02 6.6615982266422805e-02 5.2302092409554869e-03 1.6651045779737292e-02 -1.2906080734496249e-02 1.8136289975451737e-02 -1.2906080734496252e-02 1.2906080734496249e-02 1.7734420273291269e+00 4.3455880856260176e-01 7.4198639273345291e-03 -2.4911851932194567e-02 4.5883838320547266e-01
1.4400000000000000e+01 9.3057470492140126e-01 5.0831906747414191e-01 4.5754583870072979e-01 4.7302886622067147e-01 6.9425295078598764e-02 3.3279341002602103e-02 -1.0243598007320283e+00 2.0550871102994983e+00 6.6590574328912244e-02 6.6590574328912480e-02 5.1720994237624517e-03 1.6643035056099004e-02 -1.2944564768533893e-02 1.8116664192296343e-02 -1.2944564768533891e-02 1.2944564768533893e-02 1.7798518575496010e+00 4.3785820840765383e-01 7.4722152882486566e-03 -2.5101339633581757e-02 4.5754583870072979e-01
1.4500000000000000e+01 9.3108904746580712e-01 5.0998293867118227e-01 4.5624951887464299e-01 4.7483952859116418e-01 6.8910952534192868e-02 3.9937062035963145e-02 -1.0244879700341887e+00 2.0619141947358908e+00 6.6563583310446151e-02 6.6563583310445984e-02 5.1149019123561705e-03 1.6634262163168212e-02 -1.2981590108722886e-02 1.8096492021079057e-02 -1.2981590108722891e-02 1.2981590108722886e-02 1.7862173105952555e+00 4.4115619059298972e-01 7.5243659171867127e-03 -2.5290265818315481e-02 4.5624951887464299e-01
1.4600000000000001e+01 9.3159771507816913e-01 5.1164589462531129e-01 4.5494956871610337e-01 4.7664814636206571e-01 6.8402284921830911e-02 4.6592005223758393e-02 -1.0246153049635616e+00 2.0687373414956149e+00 6.6535019066485526e-02 6.6535019066485387e-02 5.0585976454807806e-03 1.6624730830797310e-02 -1.3017174328151093e-02 1.8075771973631874e-02 -1.3017174328151093e-02 1.3017174328151093e-02 1.7925388287924173e+00 4.4445267816226169e-01 7.5763154500523506e-03 -2.5478628209088968e-02 4.5494956871610337e-01
1.4700000000000001e+01 9.3210079614947294e-01 5.1330785968470272e-01 4.5364613146757959e-01 4.7845466468189335e-01 6.7899203850526973e-02 5.3244013739371265e-02 -1.0247418063067990e+00 2.0755562376143319e+00 6.6504891528522056e-02 6.6504891528522514e-02 5.0031680309160107e-03 1.6614444923740788e-02 -1.3051334783676772e-02 1.8054502814592782e-02 -1.3051334783676772e-02 1.3051334783676772e-02 1.7988168484444524e+00 4.4774759464823627e-01 7.6280635537390043e-03 -2.5666424652319771e-02 4.5364613146757959e-01
1.4800000000000001e+01 9.3259837723441363e-01 5.1496875859071789e-01 4.5233934864628961e-01 4.8025902858812403e-01 6.7401622765586450e-02 5.9892931753242618e-02 -1.0248674749429538e+00 2.0823705717599759e+00 6.6473210706684424e-02 6.6473210706684466e-02 4.9485949330035119e-03 1.6603408440886001e-02 -1.3084088624944073e-02 1.8032683557947585e-02 -1.3084088624944073e-02 1.3084088624944073e-02 1.8050517999382407e+00 4.5104086407644239e-01 7.6796099253389595e-03 -2.5853653114841044e-02 4.5233934864628961e-01
1.4900000000000000e+01 9.3309054309644079e-01 5.1662851649127761e-01 4.5102936006448607e-01 4.8206118303195472e-01 6.6909456903559289e-02 6.6538604440857352e-02 -1.0249923118422843e+00 2.0891800342886411e+00 6.6439986692106157e-02 6.6439986692105352e-02 4.8948606605207492e-03 1.6591625514373317e-02 -1.3115452803014963e-02 1.8010313463535713e-02 -1.3115452803014965e-02 1.3115452803014963e-02 1.8112441078485917e+00 4.5433241096895227e-01 7.7309542913764637e-03 -2.6040311680687499e-02 4.5102936006448607e-01
1.5000000000000000e+01 9.3357737675161157e-01 5.1828705895413807e-01 4.4971630384889949e-01 4.8386107290271207e-01 6.6422623248388463e-02 7.3180877990952631e-02 -1.0251163180650436e+00 2.0959843173000361e+00 6.6405229659060164e-02 6.6405229659060303e-02 4.8419479548927500e-03 1.6579100408607873e-02 -1.3145444078627326e-02 1.7987392033520077e-02 -1.3145444078627331e-02 1.3145444078627326e-02 1.8173941910406390e+00 4.5762216034827397e-01 7.7820964070640817e-03 -2.6226398547973432e-02 4.4971630384889949e-01
1.5100000000000001e+01 9.3405895951127915e-01 5.1994431198006541e-01 4.4840031645937134e-01 4.8565864305190781e-01 6.5941040488720765e-02 7.9819599613934367e-02 -1.0252394947602754e+00 2.1027831146925426e+00 6.6368949866876817e-02 6.6368949866876678e-02 4.7898399787320231e-03 1.6565837519168146e-02 -1.3174079030091518e-02 1.7963919008823541e-02 -1.3174079030091518e-02 1.3174079030091518e-02 1.8235024627702476e+00 4.6091003774135109e-01 7.8330360555813761e-03 -2.6411912025859633e-02 4.4840031645937134e-01
1.5200000000000001e+01 9.3453537102365192e-01 5.2160020201589152e-01 4.4708153270671896e-01 4.8745383831693301e-01 6.5464628976348041e-02 8.6454617550461577e-02 -1.0253618431646156e+00 2.1095761222177640e+00 6.6331157661621315e-02 6.6331157661621690e-02 4.7385203046972366e-03 1.6551841371606264e-02 -1.3201374060827938e-02 1.7939894365525174e-02 -1.3201374060827938e-02 1.3201374060827938e-02 1.8295693307824572e+00 4.6419596918364592e-01 7.8837730473749566e-03 -2.6596850531606257e-02 4.4708153270671896e-01
1.5300000000000001e+01 9.3500668931425346e-01 5.2325465596744902e-01 4.4576008576986026e-01 4.8924660354439320e-01 6.4993310685746472e-02 9.3085781080200380e-02 -1.0254833646011052e+00 2.1163630375345943e+00 6.6291863477577165e-02 6.6291863477577165e-02 4.6879729046620756e-03 1.6537116620152847e-02 -1.3227345406564431e-02 1.7915318311226506e-02 -1.3227345406564435e-02 1.3227345406564431e-02 1.8355951974080085e+00 4.6747988122331174e-01 7.9343072194792263e-03 -2.6781212587708929e-02 4.4576008576986026e-01
1.5400000000000000e+01 9.3547299082531588e-01 5.2490760121236968e-01 4.4443610721223814e-01 4.9103688361307768e-01 6.4527009174684152e-02 9.9712940530709115e-02 -1.0256040604779717e+00 2.1231435602626823e+00 6.6251077838503244e-02 6.6251077838503411e-02 4.6381821391847100e-03 1.6521668046319361e-02 -1.3252009142194220e-02 1.7890191281378930e-02 -1.3252009142194217e-02 1.3252009142194220e-02 1.8415804596579737e+00 4.7076170092543090e-01 7.9846384348569097e-03 -2.6964996819115263e-02 4.4443610721223814e-01
1.5500000000000000e+01 9.3593435045413331e-01 5.2655896561273918e-01 4.4310972699757389e-01 4.9282462345655936e-01 6.4065649545866812e-02 1.0633594728644280e-01 -1.0257239322874354e+00 2.1299173920353178e+00 6.6208811358700645e-02 6.6208811358700950e-02 4.5891327472702831e-03 1.6505500557408303e-02 -1.3275381188310181e-02 1.7864513935580462e-02 -1.3275381188310179e-02 1.3275381188310181e-02 1.8475255093165324e+00 4.7404135587631457e-01 8.0347665817586539e-03 -2.7148201950519295e-02 4.4310972699757389e-01
1.5600000000000001e+01 9.3639084159040664e-01 5.2820867752759648e-01 4.4178107350498486e-01 4.9460976808542179e-01 6.3609158409593330e-02 1.1295465379784697e-01 -1.0258429816045203e+00 2.1366842365516812e+00 6.6165074743873578e-02 6.6165074743873925e-02 4.5408098364171879e-03 1.6488619184928503e-02 -1.3297477317419962e-02 1.7838287153837149e-02 -1.3297477317419967e-02 1.3297477317419962e-02 1.8534307330319153e+00 4.7731877418784907e-01 8.0846915731009293e-03 -2.7330826803731213e-02 4.4178107350498486e-01
1.5700000000000001e+01 9.3684253615260760e-01 5.2985666582527269e-01 4.4045027354349442e-01 4.9639226260911318e-01 6.3157463847392417e-02 1.1956891359053812e-01 -1.0259612100858304e+00 2.1434437996283848e+00 6.6119878791801215e-02 6.6119878791801076e-02 4.4931988729391787e-03 1.6471029082921140e-02 -1.3318313159853448e-02 1.7811512032792624e-02 -1.3318313159853445e-02 1.3318313159853448e-02 1.8592965124055612e+00 4.8059388450188884e-01 8.1344133458615721e-03 -2.7512870295119844e-02 4.4045027354349442e-01
1.5800000000000001e+01 9.3728950462338623e-01 5.3150285989555746e-01 4.3911745236596611e-01 4.9817205225742006e-01 6.2710495376613745e-02 1.2617858127453796e-01 -1.0260786194683695e+00 2.1501957892503358e+00 6.6073234392822297e-02 6.6073234392822131e-02 4.4462856725557727e-03 1.6452735526198265e-02 -1.3337904209370222e-02 1.7784189881925996e-02 -1.3337904209370222e-02 1.3337904209370222e-02 1.8651232240795048e+00 4.8386661599467584e-01 8.1839318604922783e-03 -2.7694331433125871e-02 4.3911745236596611e-01
1.5900000000000000e+01 9.3773181608405298e-01 5.3314718966168295e-01 4.3778273368249399e-01 4.9994908240155900e-01 6.2268183915947059e-02 1.3278351255354193e-01 -1.0261952115683157e+00 2.1569399156207978e+00 6.6025152530139894e-02 6.6025152530140824e-02 4.4000563912428335e-03 1.6433743908497167e-02 -1.3356265828476502e-02 1.7756322219719334e-02 -1.3356265828476504e-02 1.3356265828476502e-02 1.8709112398220411e+00 4.8713689838128094e-01 8.2332471003473736e-03 -2.7875209315843075e-02 4.3778273368249399e-01
1.6000000000000000e+01 9.3816953824815663e-01 5.3478958559212109e-01 4.3644623967327334e-01 5.0172329857488329e-01 6.1830461751843493e-02 1.3938356423421294e-01 -1.0263109882798174e+00 2.1636758912107088e+00 6.5975644279956128e-02 6.5975644279955864e-02 4.3544975163361983e-03 1.6414059740554487e-02 -1.3373413253460819e-02 1.7727910769797017e-02 -1.3373413253460819e-02 1.3373413253460819e-02 1.8766609266116852e+00 4.9040466192005833e-01 8.2823590711282469e-03 -2.8055503128665678e-02 4.3644623967327334e-01
1.6100000000000001e+01 9.3860273749418610e-01 5.3642997871218456e-01 4.3510809100098163e-01 5.0349464649320441e-01 6.1397262505813996e-02 1.4597859423548509e-01 -1.0264259515737975e+00 2.1704034308071480e+00 6.5924720811418383e-02 6.5924720811418480e-02 4.3095958578800875e-03 1.6393688648097003e-02 -1.3389361599151857e-02 1.7698957457031945e-02 -1.3389361599151854e-02 1.3389361599151857e-02 1.8823726467194681e+00 4.9366983741710757e-01 8.3312678003429723e-03 -2.8235212141999616e-02 4.3510809100098163e-01
1.6199999999999999e+01 9.3903147889741878e-01 5.3806830061542177e-01 4.3376840682269840e-01 5.0526307207472043e-01 6.0968521102581191e-02 1.5256846159784632e-01 -1.0265401034967170e+00 2.1771222515609483e+00 6.5872393386428404e-02 6.5872393386428432e-02 4.2653385402148906e-03 1.6372636369763514e-02 -1.3404125863416699e-02 1.7669464403631589e-02 -1.3404125863416706e-02 1.3404125863416699e-02 1.8880467577895947e+00 4.9693235623072796e-01 8.3799733367801894e-03 -2.8414335709035562e-02 4.3376840682269840e-01
1.6300000000000001e+01 9.3945582626093938e-01 5.3970448347480093e-01 4.3242730480138675e-01 5.0702852145955257e-01 6.0544173739060708e-02 1.5915302649259744e-01 -1.0266534461693715e+00 2.1838320730334364e+00 6.5818673359269969e-02 6.5818673359269594e-02 4.2217129937958450e-03 1.6350908754948365e-02 -1.3417720931396841e-02 1.7639433925192686e-02 -1.3417720931396843e-02 1.3417720931396841e-02 1.8936836129184957e+00 5.0019215027586283e-01 8.4284757499972513e-03 -2.8592873263581887e-02 4.3242730480138675e-01
1.6400000000000002e+01 9.3987584214585063e-01 5.4133846005367492e-01 4.3108490111696490e-01 5.0879094102888567e-01 6.0124157854149339e-02 1.6573215023106547e-01 -1.0267659817856727e+00 2.1905326172422499e+00 6.5763572176093438e-02 6.5763572176093479e-02 4.1787069472367334e-03 1.6328511761577839e-02 -1.3430161579497392e-02 1.7608868526734125e-02 -1.3430161579497389e-02 1.3430161579497392e-02 1.8992835607323018e+00 5.0344915202852369e-01 8.4767751298215639e-03 -2.8770824317955516e-02 4.3108490111696490e-01
1.6500000000000000e+01 9.4029158790070233e-01 5.4297016371652185e-01 4.2974131047698966e-01 5.1055027742371262e-01 5.9708412099297864e-02 1.7230569527376183e-01 -1.0268777126114168e+00 2.1972236087062020e+00 6.5707101374251828e-02 6.5707101374251786e-02 4.1363084195719223e-03 1.6305451453819723e-02 -1.3441462479135035e-02 1.7577770898706959e-02 -1.3441462479135032e-02 1.3441462479135035e-02 1.9048469454627752e+00 5.0670329453018981e-01 8.5248715858649276e-03 -2.8948188460928885e-02 4.2974131047698966e-01
1.6600000000000001e+01 9.4070312369015308e-01 5.4459952843944870e-01 4.2839664612697942e-01 5.1230647756317371e-01 5.9296876309847001e-02 1.7887352523945332e-01 -1.0269886409830695e+00 2.2039047744891769e+00 6.5649272581489115e-02 6.5649272581488949e-02 4.0945057127304606e-03 1.6281733999728046e-02 -1.3451638200251519e-02 1.7546143912981982e-02 -1.3451638200251519e-02 1.3451638200251519e-02 1.9103741070217233e+00 5.0995451139216574e-01 8.5727652470503641e-03 -2.9124965355731242e-02 4.2839664612697942e-01
1.6699999999999999e+01 9.4111050852289413e-01 5.4622648882046376e-01 4.2705101986039257e-01 5.1405948866250162e-01 5.8889491477105801e-02 1.8543550491416994e-01 -1.0270987693065214e+00 2.2105758442430345e+00 6.5590097514994977e-02 6.5590097514994561e-02 4.0532874042158379e-03 1.6257365668828131e-02 -1.3460703214602675e-02 1.7513990618818514e-02 -1.3460703214602679e-02 1.3460703214602675e-02 1.9158653810739188e+00 5.1320273679991080e-01 8.6204562611508200e-03 -2.9301154738102419e-02 4.2705101986039257e-01
1.6800000000000001e+01 9.4151380027884835e-01 5.4785098008949784e-01 4.2570454202829355e-01 5.1580925825055479e-01 5.8486199721151579e-02 1.9199150026008405e-01 -1.0272081000558793e+00 2.2172365502494831e+00 6.5529587980322893e-02 6.5529587980323115e-02 4.0126423399858549e-03 1.6232352829643106e-02 -1.3468671898828409e-02 1.7481314238814265e-02 -1.3468671898828409e-02 1.3468671898828409e-02 1.9213210991085727e+00 5.1644790551730646e-01 8.6679447943394904e-03 -2.9476756414397669e-02 4.2570454202829355e-01
1.6900000000000002e+01 9.4191305573566730e-01 5.4947293811817854e-01 4.2435732154871852e-01 5.1755573418694878e-01 5.8086944264332654e-02 1.9854137842429120e-01 -1.0273166357722050e+00 2.2238866274608995e+00 6.5467755870187896e-02 6.5467755870188424e-02 3.9725596275267498e-03 1.6206701947167609e-02 -1.3475558537313862e-02 1.7448118164840612e-02 -1.3475558537313864e-02 1.3475558537313862e-02 1.9267415885093655e+00 5.1968995289087871e-01 8.7152310307511728e-03 -2.9651770259741701e-02 4.2435732154871852e-01
1.7000000000000000e+01 9.4230833059454622e-01 5.5109229942934967e-01 4.2300946591576594e-01 5.1929886467878028e-01 5.7691669405453776e-02 2.0508500774746330e-01 -1.0274243790622992e+00 2.2305258135400976e+00 6.5404613163132855e-02 6.5404613163132660e-02 3.9330286291156067e-03 1.6180419580287805e-02 -1.3481377324845485e-02 1.7414405953961092e-02 -1.3481377324845488e-02 1.3481377324845485e-02 1.9321271726230813e+00 5.2292881485395626e-01 8.7623151720543305e-03 -2.9826196216230540e-02 4.2300946591576594e-01
1.7100000000000001e+01 9.4269967950537392e-01 5.5270900120632904e-01 4.2166108120843210e-01 5.2103859829694177e-01 5.7300320494626217e-02 2.1162225777235888e-01 -1.0275313325974440e+00 2.2371538488989784e+00 6.5340171922078763e-02 6.5340171922078721e-02 3.8940389552658172e-03 1.6153512379153349e-02 -1.3486142369071643e-02 1.7380181324337461e-02 -1.3486142369071643e-02 1.3486142369071643e-02 1.9374781708268669e+00 5.2616442793076379e-01 8.8091974370335599e-03 -3.0000034291179613e-02 4.2166108120843210e-01
1.7199999999999999e+01 9.4308715609123539e-01 5.5432298130190105e-01 4.2031227209921052e-01 5.2277488399202487e-01 5.6912843908764610e-02 2.1815299925217979e-01 -1.0276374991121691e+00 2.2437704767360942e+00 6.5274444292770906e-02 6.5274444292771031e-02 3.8555804583508646e-03 1.6125987082506090e-02 -1.3489867692776204e-02 1.7345448151127069e-02 -1.3489867692776205e-02 1.3489867692776204e-02 1.9427948985941410e+00 5.2939672924043935e-01 8.8558780611817135e-03 -3.0173284555416697e-02 4.2031227209921052e-01
1.7300000000000001e+01 9.4347081297228752e-01 5.5593417824704117e-01 4.1896314186247102e-01 5.2450767110981655e-01 5.6529187027712383e-02 2.2467710415877840e-01 -1.0277428814030001e+00 2.2503754430730702e+00 6.5207442502105986e-02 6.5207442502106000e-02 3.8176432264001316e-03 1.6097850514963645e-02 -1.3492567235968117e-02 1.7310210462368247e-02 -1.3492567235968119e-02 1.3492567235968117e-02 1.9480776675591835e+00 5.3262565650097993e-01 8.9023572963019115e-03 -3.0345947141618257e-02 4.1896314186247102e-01
1.7400000000000002e+01 9.4385070178902053e-01 5.5754253125936593e-01 4.1761379238264112e-01 5.2623690940637946e-01 5.6149298210979394e-02 2.3119444569067882e-01 -1.0278474823272203e+00 2.2569684967898960e+00 6.5139178856362057e-02 6.5139178856362251e-02 3.7802175770629007e-03 1.6069109584265138e-02 -1.3494254857797223e-02 1.7274472434860123e-02 -1.3494254857797226e-02 1.3494254857797223e-02 1.9533267855804304e+00 5.3585114803309852e-01 8.9486354101185484e-03 -3.0518022242687858e-02 4.1761379238264112e-01
1.7500000000000000e+01 9.4422687322492493e-01 5.5914798025130485e-01 4.1626432416220327e-01 5.2796254906272166e-01 5.5773126775075087e-02 2.3770489828092245e-01 -1.0279513048016007e+00 2.2635493896590155e+00 6.5069665739331428e-02 6.5069665739331012e-02 3.7432940517350848e-03 1.6039771278481000e-02 -1.3494944338302383e-02 1.7238238390037467e-02 -1.3494944338302383e-02 1.3494944338302383e-02 1.9585425568024968e+00 5.3907314276399509e-01 8.9947126858972784e-03 -3.0689510110175448e-02 4.1626432416220327e-01
1.7600000000000001e+01 9.4459937702857943e-01 5.6075046583799526e-01 4.1491483632952342e-01 5.2968454069905602e-01 5.5400622971420552e-02 2.4420833760473060e-01 -1.0280543518011713e+00 2.2701178763782992e+00 6.4998915610353022e-02 6.4998915610353369e-02 3.7068634098441880e-03 1.6009842663187727e-02 -1.3494649379996459e-02 1.7201512789840646e-02 -1.3494649379996457e-02 1.3494649379996459e-02 1.9637252817169619e+00 5.4229158023104029e-01 9.0405894220735097e-03 -3.0860411052735987e-02 4.1491483632952342e-01
1.7699999999999999e+01 9.4496826203517481e-01 5.6234992934488692e-01 4.1356542664653362e-01 5.3140283538864119e-01 5.5031737964825092e-02 2.5070464058694464e-01 -1.0281566263579487e+00 2.2766737146027678e+00 6.4926941002267813e-02 6.4926941002268215e-02 3.6709166232880425e-03 1.5979330878615458e-02 -1.3493383609299211e-02 1.7164300232587255e-02 -1.3493383609299209e-02 1.3493383609299211e-02 1.9688752572219306e+00 5.4550640058534949e-01 9.0862659318892980e-03 -3.1030725434626642e-02 4.1356542664653362e-01
1.7800000000000001e+01 9.4533357618748914e-01 5.6394631281506613e-01 4.1221619151627420e-01 5.3311738467121494e-01 5.4666423812510724e-02 2.5719368540927845e-01 -1.0282581315596859e+00 2.2832166649751491e+00 6.4853754519275969e-02 6.4853754519276385e-02 3.6354448710227733e-03 1.5948243136764767e-02 -1.3491160577818379e-02 1.7126605448841151e-02 -1.3491160577818382e-02 1.3491160577818379e-02 1.9739927766804040e+00 5.4871754459526878e-01 9.1317425430380589e-03 -3.1200453674240947e-02 4.1221619151627420e-01
1.7900000000000002e+01 9.4569536655632902e-01 5.6553955901628639e-01 4.1086722599031739e-01 5.3482814056601158e-01 5.4304633443671077e-02 2.6367535151734078e-01 -1.0283588705486240e+00 2.2897464911552183e+00 6.4779368834724876e-02 6.4779368834724890e-02 3.6004395337958096e-03 1.5916586718501800e-02 -1.3487993763491034e-02 1.7088433297286845e-02 -1.3487993763491034e-02 1.3487993763491034e-02 1.9790781299774811e+00 5.5192495364974714e-01 9.1770195973170827e-03 -3.1369596242679015e-02 4.1086722599031739e-01
1.8000000000000000e+01 9.4605367936045048e-01 5.6712961144770968e-01 4.0951862377608206e-01 5.3653505558436843e-01 5.3946320639549475e-02 2.7014951962744027e-01 -1.0284588465202245e+00 2.2962629598479007e+00 6.4703796688816595e-02 6.4703796688816664e-02 3.5658921890198221e-03 1.5884368970630735e-02 -1.3483896571587592e-02 1.7049788760607414e-02 -1.3483896571587592e-02 1.3483896571587592e-02 1.9841316035764149e+00 5.5512856976160396e-01 9.2220974502874691e-03 -3.1538153662352762e-02 4.0951862377608206e-01
1.8100000000000001e+01 9.4640855998597662e-01 5.6871641434635223e-01 4.0817047724405742e-01 5.3823808274191920e-01 5.3591440014023335e-02 2.7661607173314684e-01 -1.0285580627219173e+00 2.3027658408301575e+00 6.4627050886246831e-02 6.4627050886246748e-02 3.5317946057836142e-03 1.5851597302948377e-02 -1.3478882335586395e-02 1.7010676941370009e-02 -1.3478882335586395e-02 1.3478882335586395e-02 1.9891534805735442e+00 5.5832833557067851e-01 9.2669764709412197e-03 -3.1706126505624946e-02 4.0817047724405742e-01
1.8199999999999999e+01 9.4676005300531985e-01 5.7029991269323654e-01 4.0682287743494194e-01 5.3993717557037790e-01 5.3239946994680126e-02 2.8307489111162665e-01 -1.0286565224518440e+00 2.3092549069766264e+00 6.4549144293775049e-02 6.4549144293775021e-02 3.4981387399958966e-03 1.5818279185282558e-02 -1.3472964317923653e-02 1.6971103057919549e-02 -1.3472964317923657e-02 1.3472964317923653e-02 1.9941440407521320e+00 5.6152419434686918e-01 9.3116570413753347e-03 -3.1873515393481169e-02 4.0682287743494194e-01
1.8300000000000001e+01 9.4710820219562686e-01 5.7188005221924543e-01 4.0547591406671613e-01 5.4163228812891073e-01 5.2891797804373017e-02 2.8952586232971977e-01 -1.0287542290575968e+00 2.3157299342840147e+00 6.4470089837734654e-02 6.4470089837734806e-02 3.4649167296584558e-03 1.5784422144518313e-02 -1.3466155710625540e-02 1.6931072440283995e-02 -1.3466155710625538e-02 1.3466155710625540e-02 1.9991035606351226e+00 5.6471608999304779e-01 9.3561395564725307e-03 -3.2040320994233686e-02 4.0547591406671613e-01
1.8400000000000002e+01 9.4745305055675755e-01 5.7345677941067874e-01 4.0412967554165630e-01 5.4332337501510120e-01 5.2546949443242522e-02 2.9596887124977300e-01 -1.0288511859349663e+00 2.3221907018942618e+00 6.4389900501483757e-02 6.4389900501483285e-02 3.4321208902648890e-03 1.5750033761613783e-02 -1.3458469635827428e-02 1.6890590526092316e-02 -1.3458469635827423e-02 1.3458469635827428e-02 2.0040323135368481e+00 5.6790396704785484e-01 9.4004244235885263e-03 -3.2206544022256214e-02 4.0412967554165630e-01
1.8500000000000000e+01 9.4779464032880756e-01 5.7503004151451154e-01 4.0278424895330184e-01 5.4501039137550578e-01 5.2205359671192400e-02 3.0240380503521191e-01 -1.0289473965266900e+00 2.3286369921164227e+00 6.4308589322799342e-02 6.4308589322799384e-02 3.3997437103211489e-03 1.5715121668608160e-02 -1.3449919146185443e-02 1.6849662856506593e-02 -1.3449919146185442e-02 1.3449919146185443e-02 2.0089305696137023e+00 5.7108777068836802e-01 9.4445120622455633e-03 -3.2372185236748785e-02 4.0278424895330184e-01
1.8600000000000001e+01 9.4813301300919262e-01 5.7659978654335120e-01 4.0143972009338769e-01 5.4669329291580493e-01 5.1866986990807336e-02 3.0883055215584909e-01 -1.0290428643211833e+00 2.3350685904473130e+00 6.4226169391229132e-02 6.4226169391229118e-02 3.3677778469851506e-03 1.5679693545626996e-02 -1.3440517225188029e-02 1.6808295072173178e-02 -1.3440517225188025e-02 1.3440517225188029e-02 2.0137985959138041e+00 5.7426744673264252e-01 9.4884029038320144e-03 -3.2537245440531784e-02 4.0143972009338769e-01
1.8699999999999999e+01 9.4846820936929888e-01 5.7816596328009806e-01 4.0009617345874848e-01 5.4837203591055039e-01 5.1531790630701027e-02 3.1524900239293041e-01 -1.0291375928513018e+00 2.3414852855908923e+00 6.4142653845387129e-02 6.4142653845387407e-02 3.3362161218213303e-03 1.5643757117883041e-02 -1.3430276787368843e-02 1.6766492909190175e-02 -1.3430276787368843e-02 1.3430276787368843e-02 2.0186366564256728e+00 5.7744294164212340e-01 9.5320973913078661e-03 -3.2701725478868286e-02 4.0009617345874848e-01
1.8800000000000001e+01 9.4880026947071705e-01 5.7972852128230257e-01 3.9875369225820800e-01 5.5004657721250905e-01 5.1199730529283005e-02 3.2165904684390123e-01 -1.0292315856930900e+00 2.3478868694764046e+00 6.4058055870216485e-02 6.4058055870216207e-02 3.3050515166673489e-03 1.5607320152680087e-02 -1.3419210678430663e-02 1.6724262195098011e-02 -1.3419210678430660e-02 1.3419210678430663e-02 2.0234450121259346e+00 5.8061420252392237e-01 9.5755959789159024e-03 -3.2865626238313919e-02 3.9875369225820800e-01
1.8900000000000002e+01 9.4912923268106653e-01 5.8128741088622549e-01 3.9741235841945949e-01 5.5171687426160698e-01 5.0870767318933571e-02 3.2806057792690113e-01 -1.0293248464645337e+00 2.3542731372752410e+00 6.3972388694205878e-02 6.3972388694205684e-02 3.2742771696097693e-03 1.5570390456418068e-02 -1.3407331675281254e-02 1.6681608844891022e-02 -1.3407331675281253e-02 1.3407331675281254e-02 2.0282239210260804e+00 5.8378117713296207e-01 9.6188991318984039e-03 -3.3028948645593387e-02 3.9741235841945949e-01
1.9000000000000000e+01 9.4945513768942447e-01 5.8284258321059768e-01 3.9607225259594653e-01 5.5338288509347788e-01 5.0544862310575610e-02 3.3445348938497965e-01 -1.0294173788243051e+00 2.3606438874165554e+00 6.3885665586579835e-02 6.3885665586579252e-02 3.2438863710656392e-03 1.5532975871605972e-02 -1.3394652485990066e-02 1.6638538857055706e-02 -1.3394652485990064e-02 1.3394652485990066e-02 2.0329736382182961e+00 5.8694381387398442e-01 9.6620073262191977e-03 -3.3191693666503035e-02 3.9607225259594653e-01
1.9100000000000001e+01 9.4977802252136689e-01 5.8439399016008275e-01 3.9473345417375238e-01 5.5504456834761451e-01 5.0221977478633141e-02 3.4083767629002792e-01 -1.0295091864705401e+00 2.3669989216016449e+00 6.3797899854448017e-02 6.3797899854448767e-02 3.2138725599669521e-03 1.5495084273880444e-02 -1.3381185749666232e-02 1.6595058309633183e-02 -1.3381185749666232e-02 1.3381185749666232e-02 2.0376944159203862e+00 5.9010206180342017e-01 9.7049210482909147e-03 -3.3353862304838590e-02 3.9473345417375238e-01
1.9200000000000003e+01 9.5009792455363351e-01 5.8594158442843980e-01 3.9339604127850525e-01 5.5670188327512826e-01 4.9902075446366483e-02 3.4721303504642143e-01 -1.0296002731395861e+00 2.3733380448170616e+00 6.3709104839942132e-02 6.3709104839942576e-02 3.1842293200454292e-03 1.5456723569038633e-02 -1.3366944036268319e-02 1.6551173356313748e-02 -1.3366944036268319e-02 1.3366944036268319e-02 2.0423865035198054e+00 5.9325587063111962e-01 9.7476407947072203e-03 -3.3515455601347333e-02 3.9339604127850525e-01
1.9300000000000001e+01 9.5041488052842604e-01 5.8748531950139293e-01 3.9206009078230547e-01 5.5835478974612052e-01 4.9585119471573985e-02 3.5357946339437973e-01 -1.0296906426047776e+00 2.3796610653464931e+00 6.3619293917309541e-02 6.3619293917309180e-02 3.1549503762142170e-03 1.5417901690079195e-02 -1.3351939846342668e-02 1.6506890222556886e-02 -1.3351939846342670e-02 1.3351939846342668e-02 2.0470501476168228e+00 5.9640519072194254e-01 9.7901670719800580e-03 -3.3676474632704241e-02 3.9206009078230547e-01
1.9400000000000002e+01 9.5072892656734931e-01 5.8902514965920338e-01 3.9072567831068256e-01 5.6000324825666670e-01 4.9271073432650719e-02 3.5993686041303186e-01 -1.0297802986752116e+00 2.3859677947814228e+00 6.3528480490001760e-02 6.3528480490001676e-02 3.1260295910446939e-03 1.5378626594262174e-02 -1.3336185610702473e-02 1.6462215201747166e-02 -1.3336185610702473e-02 1.3336185610702473e-02 2.0516855920668329e+00 5.9954997309720737e-01 9.8325003962814964e-03 -3.3836920510511202e-02 3.9072567831068256e-01
1.9500000000000000e+01 9.5104009818500490e-01 5.9056102997894988e-01 3.8939287824958679e-01 5.6164721993541811e-01 4.8959901814995106e-02 3.6628512652319045e-01 -1.0298692451945148e+00 2.3922580480305191e+00 6.3436677987743620e-02 6.3436677987743675e-02 3.0974609613350799e-03 1.5338906260185711e-02 -1.3319693690048158e-02 1.6417154651383239e-02 -1.3319693690048161e-02 1.3319693690048158e-02 2.0562930780218340e+00 6.0269016943599729e-01 9.8746412931902498e-03 -3.3996794380318753e-02 3.8939287824958679e-01
1.9600000000000001e+01 9.5134843030224592e-01 5.9209291633651573e-01 3.8806176375242263e-01 5.6328666654982329e-01 4.8651569697754034e-02 3.7262416348982841e-01 -1.0299574860396330e+00 2.3985316433278472e+00 6.3343899863582992e-02 6.3343899863583145e-02 3.0692386147686628e-03 1.5298748684880934e-02 -1.3302476374532388e-02 1.6371714989301050e-02 -1.3302476374532388e-02 1.3302476374532388e-02 2.0608728439710897e+00 6.0582573207632107e-01 9.9165902974427955e-03 -3.4156097420669745e-02 3.8806176375242263e-01
1.9700000000000003e+01 9.5165395725910207e-01 5.9362076540829045e-01 3.8673240674712545e-01 5.6492155051197668e-01 4.8346042740897752e-02 3.7895387442427153e-01 -1.0300450251196165e+00 2.4047884022398520e+00 6.3250159590934676e-02 6.3250159590935232e-02 3.0413568066590081e-03 1.5258161880929570e-02 -1.3284545883276237e-02 1.6325902689935244e-02 -1.3284545883276239e-02 1.3284545883276237e-02 2.0654251257809935e+00 6.0895661401613610e-01 9.9583479526886114e-03 -3.4314830842164357e-02 3.8673240674712545e-01
1.9800000000000001e+01 9.5195671282738392e-01 5.9514453467257844e-01 3.8540487794329314e-01 5.6655183488409078e-01 4.8043287172616071e-02 3.8527416378607748e-01 -1.0301318663744181e+00 2.4110281496711212e+00 6.3155470660616664e-02 6.3155470660616345e-02 3.0138099167800097e-03 1.5217153873605208e-02 -1.3265914363839337e-02 1.6279724280619346e-02 -1.3265914363839339e-02 1.3265914363839337e-02 2.0699501567341541e+00 6.1208276891421887e-01 9.9999148112499218e-03 -3.4472995886545767e-02 3.8540487794329314e-01
1.9900000000000002e+01 9.5225673022297264e-01 5.9666418241072883e-01 3.8407924683936867e-01 5.6817748338360397e-01 4.7743269777027371e-02 3.9158493738463462e-01 -1.0302180137736971e+00 2.4172507138689920e+00 6.3059846577877596e-02 6.3059846577877582e-02 2.9865924462781652e-03 1.5175732698039061e-02 -1.3246593891646981e-02 1.6233186337925146e-02 -1.3246593891646978e-02 1.3246593891646981e-02 2.0744481675677124e+00 6.1520415109089721e-01 1.0041291433885423e-02 -3.4630593825806119e-02 3.8407924683936867e-01
2.0000000000000000e+01 9.5255404211780759e-01 5.9817966770797959e-01 3.8275558172988472e-01 5.6979846038792292e-01 4.7445957882192358e-02 3.9788610238045319e-01 -1.0303034713156181e+00 2.4234559264269433e+00 6.2963300859432830e-02 6.2963300859432664e-02 2.9596990146653055e-03 1.5133906396415668e-02 -1.3226596469381111e-02 1.6186295484046414e-02 -1.3226596469381111e-02 1.3226596469381111e-02 2.0789193865109152e+00 6.1832071552863477e-01 1.0082478389558083e-02 -3.4787625961312012e-02 3.8275558172988472e-01
2.0100000000000001e+01 9.5284868065157524e-01 5.9969095045402376e-01 3.8143394971276956e-01 5.7141473093880568e-01 4.7151319348424807e-02 4.0417756728616505e-01 -1.0303882430256814e+00 2.4296436222868416e+00 6.2865847030490057e-02 6.2865847030489613e-02 2.9331243568888662e-03 1.5091683015195040e-02 -1.3205934026334047e-02 1.6139058383222913e-02 -1.3205934026334050e-02 1.3205934026334047e-02 2.0833640393219515e+00 6.2143241787247216e-01 1.0123476255206904e-02 -3.4944093622949195e-02 3.8143394971276956e-01
2.0200000000000003e+01 9.5314067744310882e-01 6.0119799134329988e-01 3.8011441669671980e-01 5.7302626074638907e-01 4.6859322556891021e-02 4.1045924196722361e-01 -1.0304723329555343e+00 2.4358136397400076e+00 6.2767498621786669e-02 6.2767498621787238e-02 2.9068633204785352e-03 1.5049070602367695e-02 -1.3184618417732594e-02 1.6091481738211129e-02 -1.3184618417732595e-02 1.3184618417732594e-02 2.0877823493240828e+00 6.2453921443032201e-01 1.0164285615522453e-02 -3.5099998168285990e-02 3.8011441669671980e-01
2.0300000000000001e+01 9.5343006360150850e-01 6.0270075187500849e-01 3.7879704740864217e-01 5.7463301619286633e-01 4.6569936398491441e-02 4.1673103764230857e-01 -1.0305557451818110e+00 2.4419658204271690e+00 6.2668269166635523e-02 6.2668269166636037e-02 2.8809108627665453e-03 1.5006077204742799e-02 -1.3162661424034805e-02 1.6043572286801349e-02 -1.3162661424034808e-02 1.3162661424034805e-02 2.0921745374410627e+00 6.2764106217312043e-01 1.0204907062726221e-02 -3.5255340981754646e-02 3.7879704740864217e-01
2.0400000000000002e+01 9.5371686973698366e-01 6.0419919435286062e-01 3.7748190540116600e-01 5.7623496433581767e-01 4.6283130263016274e-02 4.2299286688343751e-01 -1.0306384838049680e+00 2.4481000093372574e+00 6.2568172197973407e-02 6.2568172197972838e-02 2.8552620481796577e-03 1.4962710865269025e-02 -1.3140074750200719e-02 1.5995336798380378e-02 -1.3140074750200719e-02 1.3140074750200719e-02 2.0965408222318795e+00 6.3073791873483520e-01 1.0245341196353577e-02 -3.5410123473850585e-02 3.7748190540116600e-01
2.0500000000000000e+01 9.5400112597143161e-01 6.0569328188455895e-01 3.7616905306023063e-01 5.7783207291120098e-01 4.5998874028568434e-02 4.2924464361578063e-01 -1.0307205529481465e+00 2.4542160548051064e+00 6.2467221245422297e-02 6.2467221245422658e-02 2.8299120456012051e-03 1.4918979620391530e-02 -1.3116870024941996e-02 1.5946782070543203e-02 -1.3116870024941994e-02 1.3116870024941996e-02 2.1008814199248240e+00 6.3382974241232992e-01 1.0285588623040290e-02 -3.5564347080348779e-02 3.7616905306023063e-01
2.0600000000000001e+01 9.5428286194875300e-01 6.0718297838101654e-01 3.7485855161274872e-01 5.7942431033600428e-01 4.5717138051247136e-02 4.3548628311718263e-01 -1.0308019567560138e+00 2.4603138085080558e+00 6.2365429832380671e-02 6.2365429832380345e-02 2.8048561258016400e-03 1.4874891497450027e-02 -1.3093058799956623e-02 1.5897914925758264e-02 -1.3093058799956623e-02 1.3093058799956623e-02 2.1051965444509038e+00 6.3691649216508450e-01 1.0325649956312631e-02 -3.5718013261536959e-02 3.7485855161274872e-01
2.0700000000000003e+01 9.5456210684491527e-01 6.0866824855531798e-01 3.7355046113434637e-01 5.8101164571056885e-01 4.5437893155084751e-02 4.4171770201739513e-01 -1.0308826993936535e+00 2.4663931254614559e+00 6.2262811473104675e-02 6.2262811473104841e-02 2.7800896589344581e-03 1.4830454512109178e-02 -1.3068652549142547e-02 1.5848742208077006e-02 -1.3068652549142547e-02 1.3068652549142547e-02 2.1094864074766160e+00 6.3999812761477526e-01 1.0365525816380753e-02 -3.5871123501465221e-02 3.7355046113434637e-01
2.0800000000000001e+01 9.5483888937776895e-01 6.1014905792142538e-01 3.7224484055718310e-01 5.8259404882058585e-01 4.5161110622231007e-02 4.4793881829701865e-01 -1.0309627850454164e+00 2.4724538640131102e+00 6.2159379669833953e-02 6.2159379669834730e-02 2.7556081120974269e-03 1.4785676665835246e-02 -1.3043662667804375e-02 1.5799270779901800e-02 -1.3043662667804374e-02 1.3043662667804375e-02 2.1137512184360938e+00 6.4307460904471314e-01 1.0405216829935553e-02 -3.6023679307211558e-02 3.7224484055718310e-01
2.0900000000000002e+01 9.5511323781662227e-01 6.1162537279263451e-01 3.7094174767785049e-01 5.8417149013877179e-01 4.4886762183377914e-02 4.5414955128616008e-01 -1.0310422179138432e+00 2.4784958858366957e+00 6.2055147909925515e-02 6.2055147909925272e-02 2.7314070469562695e-03 1.4740565943410919e-02 -1.3018100471847425e-02 1.5749507518803694e-02 -1.3018100471847425e-02 1.3018100471847425e-02 2.1179911845626389e+00 6.4614589739914230e-01 1.0444723629948725e-02 -3.6175682208163057e-02 3.7094174767785049e-01
2.1000000000000000e+01 9.5538517999158079e-01 6.1309716027978178e-01 3.6964123916535441e-01 5.8574394082622638e-01 4.4614820008419272e-02 4.6034982166279337e-01 -1.0311210022185471e+00 2.4845190559241197e+00 6.1950129663010500e-02 6.1950129663010077e-02 2.7074821174292892e-03 1.4695130310492679e-02 -1.2991977196964681e-02 1.5699459314393972e-02 -1.2991977196964681e-02 1.2991977196964681e-02 2.1222065109196522e+00 6.4921195428239686e-01 1.0484046855476046e-02 -3.6327133755312227e-02 3.6964123916535441e-01
2.1100000000000001e+01 9.5565474330266142e-01 6.1456438828921400e-01 3.6834337056917538e-01 5.8731137273348599e-01 4.4345256697338617e-02 4.6653955145085713e-01 -1.0311991421951221e+00 2.4905232425768702e+00 6.1844338378184691e-02 6.1844338378184344e-02 2.6838290674319515e-03 1.4649377711213741e-02 -1.2965303997820874e-02 1.5649133065252827e-02 -1.2965303997820874e-02 1.2965303997820874e-02 2.1263974004309802e+00 6.5227274195792539e-01 1.0523187151463857e-02 -3.6478035520568247e-02 3.6834337056917538e-01
2.1200000000000003e+01 9.5592195472868013e-01 6.1602702552051680e-01 3.6704819632741315e-01 5.8887375840126699e-01 4.4078045271319900e-02 4.7271866401805474e-01 -1.0312766420940751e+00 2.4965083173963909e+00 6.1737787481221003e-02 6.1737787481220788e-02 2.6604437286790309e-03 1.4603316065830573e-02 -1.2938091947233325e-02 1.5598535675912356e-02 -1.2938091947233325e-02 1.2938091947233325e-02 2.1305640539106876e+00 6.5532822334717356e-01 1.0562145168558509e-02 -3.6628389096082570e-02 3.6704819632741315e-01
2.1300000000000001e+01 9.5618684083592476e-01 6.1748504146401084e-01 3.6575576977501223e-01 5.9043107106091253e-01 4.3813159164075105e-02 4.7888708407338543e-01 -1.0313535061797543e+00 2.5024741552734611e+00 6.1630490371811696e-02 6.1630490371811945e-02 2.6373220185433887e-03 1.4556953268415235e-02 -1.2910352035352979e-02 1.5547674053896367e-02 -1.2910352035352979e-02 1.2910352035352979e-02 2.1347066700922652e+00 6.5837836202833455e-01 1.0600921562918973e-02 -3.6778196093588844e-02 3.6575576977501223e-01
2.1400000000000002e+01 9.5644942778661690e-01 6.1893840639802045e-01 3.6446614315206971e-01 5.9198328463454719e-01 4.3550572213383092e-02 4.8504473766440004e-01 -1.0314297387292999e+00 2.5084206343766362e+00 6.1522460420843472e-02 6.1522460420843444e-02 2.6144599379696069e-03 1.4510297184594840e-02 -1.2882095168848261e-02 1.5496555106817869e-02 -1.2882095168848261e-02 1.2882095168848261e-02 2.1388254456572939e+00 6.6142312223496480e-01 1.0639516996032357e-02 -3.6927458143756496e-02 3.6446614315206971e-01
2.1500000000000000e+01 9.5670974134716524e-01 6.2038709138591819e-01 3.6317936761222319e-01 5.9353037373494200e-01 4.3290258652834687e-02 4.9119155217418586e-01 -1.0315053440316058e+00 2.5143476361397394e+00 6.1413710967702671e-02 6.1413710967703219e-02 2.5918535694411421e-03 1.4463355649337914e-02 -1.2853332170092794e-02 1.5445185739533938e-02 -1.2853332170092791e-02 1.2853332170092794e-02 2.1429205752635663e+00 6.6446246885446814e-01 1.0677932134532366e-02 -3.7076176895557859e-02 3.6317936761222319e-01
2.1600000000000001e+01 9.5696780689622174e-01 6.2183106827295054e-01 3.6189549323112158e-01 5.9507231366510016e-01 4.3032193103778191e-02 4.9732745631808339e-01 -1.0315803263862802e+00 2.5202550452484473e+00 6.1304255317620591e-02 6.1304255317621417e-02 2.5694990749996240e-03 1.4416136464790449e-02 -1.2824073776360917e-02 1.5393572851360541e-02 -1.2824073776360915e-02 1.2824073776360917e-02 2.1469922515726845e+00 6.6749636742644969e-01 1.0716167650020550e-02 -3.7224354015648484e-02 3.6189549323112158e-01
2.1700000000000003e+01 9.5722364943253968e-01 6.2327030968284802e-01 3.6061456901497463e-01 5.9660908041756500e-01 4.2776350567460382e-02 5.0345238014013760e-01 -1.0316546901026382e+00 2.5261427496259712e+00 6.1194106739048564e-02 6.1194106739048744e-02 2.5473926943148451e-03 1.4368647398159550e-02 -1.2794330639030243e-02 1.5341723333345089e-02 -1.2794330639030242e-02 1.2794330639030243e-02 2.1510406652771508e+00 6.7052478414093930e-01 1.0754224218890593e-02 -3.7371991187760377e-02 3.6061456901497463e-01
2.1800000000000001e+01 9.5747729358264189e-01 6.2470478901422966e-01 3.5933664290918194e-01 5.9814065067345989e-01 4.2522706417358232e-02 5.0956625500929253e-01 -1.0317284394986967e+00 2.5320106404178819e+00 6.1083278461073635e-02 6.1083278461072768e-02 2.5255307428042190e-03 1.4320896179647507e-02 -1.2764113322795131e-02 1.5289644065599350e-02 -1.2764113322795130e-02 1.2764113322795131e-02 2.1550660051269466e+00 6.7354768583649083e-01 1.0792102522155103e-02 -3.7519090112107717e-02 3.5933664290918194e-01
2.1900000000000002e+01 9.5772876360830395e-01 6.2613448043679987e-01 3.5806176180703986e-01 5.9966700180126409e-01 4.2271236391696117e-02 5.1566901361532747e-01 -1.0318015789001913e+00 2.5378586119760671e+00 6.0971783670870576e-02 6.0971783670871117e-02 2.5039096098003074e-03 1.4272890500435603e-02 -1.2733432304891615e-02 1.5237341914691921e-02 -1.2733432304891617e-02 1.2733432304891615e-02 2.1590684579556259e+00 6.7656503999815509e-01 1.0829803245275342e-02 -3.7665652504805004e-02 3.5806176180703986e-01
2.2000000000000000e+01 9.5797808341385593e-01 6.2755935888734771e-01 3.5678997155852643e-01 6.0118811185532950e-01 4.2021916586144077e-02 5.2176058996453667e-01 -1.0318741126395845e+00 2.5436865618418545e+00 6.0859635511207447e-02 6.0859635511206843e-02 2.4825257567656417e-03 1.4224638010721914e-02 -1.2702297974338797e-02 1.5184823731104437e-02 -1.2702297974338795e-02 1.2702297974338797e-02 2.1630482087059253e+00 6.7957681475532794e-01 1.0867327077993554e-02 -3.7811680097297087e-02 3.5678997155852643e-01
2.2100000000000001e+01 9.5822527655330814e-01 6.2897940006555353e-01 3.5552131697915917e-01 6.0270395957414891e-01 4.1774723446691968e-02 5.2784091937517030e-01 -1.0319460450551177e+00 2.5494943907283401e+00 6.0746847077964954e-02 6.0746847077964128e-02 2.4613757155522919e-03 1.4176146317803905e-02 -1.2670720631189521e-02 1.5132096346741812e-02 -1.2670720631189517e-02 1.2670720631189521e-02 2.1670054404549086e+00 6.8258297887948227e-01 1.0904674714168023e-02 -3.7957174635801144e-02 3.5552131697915917e-01
2.2200000000000003e+01 9.5847036623730397e-01 6.3039458042960439e-01 3.5425584185892944e-01 6.0421452437837453e-01 4.1529633762695847e-02 5.3390993847261947e-01 -1.0320173804898598e+00 2.5552820025019174e+00 6.0633431417727930e-02 6.0633431417728638e-02 2.4404560867071425e-03 1.4127422984219694e-02 -1.2638710485803837e-02 1.5079166572510981e-02 -1.2638710485803834e-02 1.2638710485803837e-02 2.1709403344386482e+00 6.8558350178177352e-01 1.0941846851610581e-02 -3.8102137880760049e-02 3.5425584185892944e-01
2.2300000000000001e+01 9.5871337533990864e-01 6.3180487719162770e-01 3.5299358897130678e-01 6.0571978636860180e-01 4.1286624660091316e-02 5.3996758518437160e-01 -1.0320881232907582e+00 2.5610493041630358e+00 6.0519401525407537e-02 6.0519401525407440e-02 2.4197635378196912e-03 1.4078475525938310e-02 -1.2606277658137870e-02 1.5026041195957561e-02 -1.2606277658137870e-02 1.2606277658137870e-02 2.1748530700764581e+00 6.8857835351053653e-01 1.0978844191926898e-02 -3.8246571606307032e-02 3.5299358897130678e-01
2.2400000000000002e+01 9.5895432640522982e-01 6.3321026831294580e-01 3.5173460008231405e-01 6.0721972632291576e-01 4.1045673594770196e-02 5.4601379873472400e-01 -1.0321582778077494e+00 2.5667962058262432e+00 6.0404770341899970e-02 6.0404770341899991e-02 2.3992948019121432e-03 1.4029311410600428e-02 -1.2573432177050040e-02 1.4972726978962183e-02 -1.2573432177050035e-02 1.2573432177050040e-02 2.1787438249946880e+00 6.9156750474866180e-01 1.1015667440359178e-02 -3.8390477599741409e-02 3.5173460008231405e-01
2.2500000000000000e+01 9.5919324165388398e-01 6.3461073249915700e-01 3.5047891595967168e-01 6.0871432569421224e-01 4.0806758346115933e-02 5.5204851963926416e-01 -1.0322278483928151e+00 2.5725226206994507e+00 6.0289550751809300e-02 6.0289550751809161e-02 2.3790466758711851e-03 1.3979938055815965e-02 -1.2540183979631725e-02 1.4919230655502909e-02 -1.2540183979631719e-02 1.2540183979631725e-02 2.1826127750500888e+00 6.9455092681086028e-01 1.1052317305631418e-02 -3.8533857661015032e-02 3.5047891595967168e-01
2.2600000000000001e+01 9.5943014298930596e-01 6.3600624919505089e-01 3.4922657638200622e-01 6.1020356660729980e-01 4.0569857010693926e-02 5.5807168969913601e-01 -1.0322968393991256e+00 2.5782284650625664e+00 6.0173755581200909e-02 6.0173755581201187e-02 2.3590160189191794e-03 1.3930362827510728e-02 -1.2506542910556180e-02 1.4865558929475359e-02 -1.2506542910556182e-02 1.2506542910556180e-02 2.1864600943527575e+00 6.9752859164081971e-01 1.1088794499797093e-02 -3.8676713602229393e-02 3.4922657638200622e-01
2.2700000000000003e+01 9.5966505200390717e-01 6.3739679857935772e-01 3.4797762014812400e-01 6.1168743185578323e-01 4.0334947996092808e-02 5.6408325199506859e-01 -1.0323652551801403e+00 2.5839136582453945e+00 6.0057397595414334e-02 6.0057397595413960e-02 2.3391997511249805e-03 1.3880593038328752e-02 -1.2472518721452545e-02 1.4811718472577527e-02 -1.2472518721452549e-02 1.2472518721452545e-02 2.1902859552886680e+00 7.0050047180825281e-01 1.1125099738089337e-02 -3.8819047247142989e-02 3.4797762014812400e-01
2.2800000000000001e+01 9.5989798998508746e-01 6.3878236155934376e-01 3.4673208508634601e-01 6.1316590489874145e-01 4.0102010014912641e-02 5.7008315088120032e-01 -1.0324331000887526e+00 2.5895781226049039e+00 5.9940489496912386e-02 5.9940489496912358e-02 2.3195948519523541e-03 1.3830635946084831e-02 -1.2438121070300996e-02 1.4757715922253349e-02 -1.2438121070300996e-02 1.2438121070300996e-02 2.1940905285418060e+00 7.0346654050583768e-01 1.1161233738773507e-02 -3.8960860430688846e-02 3.4673208508634601e-01
2.2900000000000002e+01 9.6012897792110363e-01 6.4016291976525319e-01 3.4549000806390162e-01 6.1463896985720201e-01 3.9871022078896347e-02 5.7607133197868499e-01 -1.0325003784764426e+00 2.5952217835018683e+00 5.9823043923193632e-02 5.9823043923192924e-02 2.3001983588459424e-03 1.3780498752273381e-02 -1.2403359520855405e-02 1.4703557879701347e-02 -1.2403359520855407e-02 1.2403359520855405e-02 2.1978739831159078e+00 7.0642677154605715e-01 1.1197197223002123e-02 -3.9102154998502024e-02 3.4549000806390162e-01
2.3000000000000000e+01 9.6035803650679885e-01 6.4153845554460265e-01 3.4425142499637995e-01 6.1610661151041890e-01 3.9641963493201086e-02 5.8204774216908994e-01 -1.0325670946924532e+00 2.6008445692768789e+00 5.9705073444736363e-02 5.9705073444736391e-02 2.2810073658527663e-03 1.3730188600626124e-02 -1.2368243542087617e-02 1.4649250907940383e-02 -1.2368243542087617e-02 1.2368243542087617e-02 2.2016364863558122e+00 7.0938113935793534e-01 1.1232990914672145e-02 -3.9242932806456812e-02 3.4425142499637995e-01
2.3100000000000001e+01 9.6058518614919486e-01 6.4290895195633713e-01 3.4301637085723302e-01 6.1756881529196184e-01 3.9414813850805079e-02 5.8801232958760152e-01 -1.0326332530829574e+00 2.6064464112257819e+00 5.9586590563013270e-02 5.9586590563013402e-02 2.2620190222797714e-03 1.3679712575727343e-02 -1.2332782507661946e-02 1.4594801529941717e-02 -1.2332782507661949e-02 1.2332782507661946e-02 2.2053782039684444e+00 7.1232961898367986e-01 1.1268615540284648e-02 -3.9383195720213378e-02 3.4301637085723302e-01
2.3200000000000003e+01 9.6081044697295237e-01 6.4427439276484511e-01 3.4178487968733406e-01 6.1902556728561831e-01 3.9189553027047713e-02 5.9396504361601532e-01 -1.0326988579902689e+00 2.6120272435745333e+00 5.9467607708537713e-02 5.9467607708537831e-02 2.2432305313847115e-03 1.3629077701677594e-02 -1.2296985695432684e-02 1.4540216226817395e-02 -1.2296985695432684e-02 1.2296985695432684e-02 2.2090993000434236e+00 7.1527218607522081e-01 1.1304071828806691e-02 -3.9522945614773923e-02 3.4178487968733406e-01
2.3300000000000001e+01 9.6103383882570159e-01 6.4563476243384865e-01 3.4055698460458023e-01 6.2047685422112142e-01 3.8966161174298249e-02 5.9990583487555504e-01 -1.0327639137520548e+00 2.6175870034535413e+00 5.9348137238973378e-02 5.9348137238973933e-02 2.2246391491013207e-03 1.3578290940812733e-02 -1.2260862286971257e-02 1.4485501436072579e-02 -1.2260862286971258e-02 1.2260862286971257e-02 2.2127999370733171e+00 7.1820881689066451e-01 1.1339360511535531e-02 -3.9662184374047837e-02 3.4055698460458023e-01
2.3400000000000002e+01 9.6125538128324939e-01 6.4699004612016320e-01 3.3933271781354479e-01 6.2192266346970460e-01 3.8744618716750640e-02 6.0583465521949109e-01 -1.0328284247005621e+00 2.6231256308714430e+00 5.9228191437289579e-02 5.9228191437289475e-02 2.2062421827964574e-03 1.3527359192474045e-02 -1.2224421367120378e-02 1.4430663549916836e-02 -1.2224421367120375e-02 1.2224421367120378e-02 2.2164802759735429e+00 7.2113948829065100e-01 1.1374482321965069e-02 -3.9800913890425955e-02 3.3933271781354479e-01
2.3500000000000000e+01 9.6147509365465877e-01 6.4834022966733884e-01 3.3811211061517127e-01 6.2336298303948756e-01 3.8524906345341198e-02 6.1175145772557704e-01 -1.0328923951618607e+00 2.6286430686884139e+00 5.9107782509969162e-02 5.9107782509969009e-02 2.1880369900594181e-03 1.3476289291830635e-02 -1.2187671923576473e-02 1.4375708913635892e-02 -1.2187671923576471e-02 1.2187671923576473e-02 2.2201404761019234e+00 7.2406417773462306e-01 1.1409437995654500e-02 -3.9939136064363480e-02 3.3811211061517127e-01
2.3600000000000001e+01 9.6169299498721461e-01 6.4968529959918841e-01 3.3689519341650537e-01 6.2479780157070930e-01 3.8307005012785326e-02 6.1765619668832672e-01 -1.0329558294551076e+00 2.6341392625889908e+00 5.8986922585270267e-02 5.8986922585270184e-02 2.1700209775219236e-03 1.3425088008753999e-02 -1.2150622846501506e-02 1.4320643824023429e-02 -1.2150622846501509e-02 1.2150622846501506e-02 2.2237806952779104e+00 7.2698286327701611e-01 1.1444228270099194e-02 -4.0076852803971712e-02 3.3689519341650537e-01
2.3700000000000003e+01 9.6190910407126862e-01 6.5102524311320020e-01 3.3568199574047042e-01 6.2622710833079820e-01 3.8090895928731314e-02 6.2354882761108810e-01 -1.0330187318918229e+00 2.6396141610544204e+00 5.8865623711537370e-02 5.8865623711537744e-02 2.1521915997083098e-03 1.3373762046743443e-02 -1.2113282928163301e-02 1.4265474527871611e-02 -1.2113282928163301e-02 1.2113282928163301e-02 2.2274010898014747e+00 7.2989552356335152e-01 1.1478853884603679e-02 -4.0214066024618099e-02 3.3568199574047042e-01
2.3800000000000001e+01 9.6212343944497292e-01 6.5236004807385195e-01 3.3447254623567063e-01 6.2765089320930234e-01 3.7876560555027083e-02 6.2942930719798484e-01 -1.0330811067751713e+00 2.6450677153346027e+00 5.8743897855568175e-02 5.8743897855568293e-02 2.1345463579152744e-03 1.3322318041903257e-02 -1.2075660862605976e-02 1.4210207220521251e-02 -1.2075660862605980e-02 1.2075660862605976e-02 2.2310018144716799e+00 7.3280213782626369e-01 1.1513315580156870e-02 -4.0350777648534640e-02 3.3447254623567063e-01
2.3900000000000002e+01 9.6233601939890201e-01 6.5368970300582130e-01 3.3326687268622945e-01 6.2906914671267256e-01 3.7663980601097914e-02 6.3529759334567637e-01 -1.0331429583992859e+00 2.6504998794195949e+00 5.8621756901027278e-02 5.8621756901026896e-02 2.1170827991199418e-03 1.3270762561969287e-02 -1.2037765245349004e-02 1.4154848044468945e-02 -1.2037765245349004e-02 1.2037765245349004e-02 2.2345830226049368e+00 7.3570268588143950e-01 1.1547614099309369e-02 -4.0486989604434524e-02 3.3326687268622945e-01
2.4000000000000000e+01 9.6254686198056816e-01 6.5501419708710196e-01 3.3206500202165684e-01 6.3048185995891137e-01 3.7453138019431800e-02 6.4115364513496587e-01 -1.0332042910485744e+00 2.6559106100107308e+00 5.8499212646916092e-02 5.8499212646915863e-02 2.0997985149160720e-03 1.3219102105386545e-02 -1.1999604573116909e-02 1.4099403088032980e-02 -1.1999604573116916e-02 1.1999604573116909e-02 2.2381448660529539e+00 7.3859714812348454e-01 1.1581750186052871e-02 -4.0622703827136647e-02 3.3206500202165684e-01
2.4100000000000001e+01 9.6275598499883008e-01 6.5633352014203183e-01 3.3086696032673885e-01 6.3188902467209129e-01 3.7244015001169813e-02 6.4699742282226591e-01 -1.0332651089970668e+00 2.6612998664913805e+00 5.8376276806097818e-02 5.8376276806097853e-02 2.0826911404774372e-03 1.3167343100437033e-02 -1.1961187243599547e-02 1.4043878384076985e-02 -1.1961187243599552e-02 1.1961187243599547e-02 2.2416874952203840e+00 7.4148550552171910e-01 1.1615724585701710e-02 -4.0757922257198036e-02 3.3086696032673885e-01
2.4200000000000003e+01 9.6296340602820119e-01 6.5764766263423347e-01 3.2967277285145435e-01 6.3329063317674683e-01 3.7036593971798877e-02 6.5282888783090476e-01 -1.0333254165077583e+00 2.6666676108973282e+00 5.8252961003869071e-02 5.8252961003868127e-02 2.0657583535476096e-03 1.3115491904415483e-02 -1.1922521555241351e-02 1.3988279908788960e-02 -1.1922521555241353e-02 1.1922521555241351e-02 2.2452110590821799e+00 7.4436773961589719e-01 1.1649538044776378e-02 -4.0892646840554006e-02 3.2967277285145435e-01
2.4300000000000001e+01 9.6316914241305585e-01 6.5895661565947750e-01 3.2848246402090731e-01 6.3468667839214854e-01 3.6830857586944182e-02 6.5864800274230517e-01 -1.0333852178319947e+00 2.6720138078868558e+00 5.8129276776582771e-02 5.8129276776582785e-02 2.0489978734555096e-03 1.3063554802853405e-02 -1.1883615707060471e-02 1.3932613580515981e-02 -1.1883615707060473e-02 1.1883615707060471e-02 2.2487157052006599e+00 7.4724383251186377e-01 1.1683191310889173e-02 -4.1026879528165826e-02 3.2848246402090731e-01
2.4400000000000002e+01 9.6337321127174114e-01 6.6026037093846890e-01 3.2729605744527734e-01 6.3607715382646379e-01 3.6626788728258780e-02 6.6445473128702437e-01 -1.0334445172088353e+00 2.6773384247104901e+00 5.8005235570334900e-02 5.8005235570335559e-02 2.0324074601564151e-03 1.3011538008793833e-02 -1.1844477798500603e-02 1.3876885258657018e-02 -1.1844477798500603e-02 1.1844477798500603e-02 2.2522015797422932e+00 7.5011376687714404e-01 1.1716685132631834e-02 -4.1160622275675865e-02 3.2729605744527734e-01
2.4500000000000000e+01 9.6357562950059195e-01 6.6155892080956413e-01 3.2611357592978402e-01 6.3746205357080798e-01 3.6424370499407992e-02 6.7024903833566174e-01 -1.0335033188644704e+00 2.6826414311804698e+00 5.7880848739688490e-02 5.7880848739688420e-02 2.0159849132971044e-03 1.2959447662110131e-02 -1.1805115829309836e-02 1.3821100742606941e-02 -1.1805115829309838e-02 1.1805115829309836e-02 2.2556688274942069e+00 7.5297752593646894e-01 1.1750020259465203e-02 -4.1293877043069992e-02 3.2611357592978402e-01
2.4600000000000001e+01 9.6377641377785417e-01 6.6285225822142180e-01 3.2493504148466018e-01 6.3884137229319404e-01 3.6223586222145887e-02 6.7603088988964677e-01 -1.0335616270116286e+00 2.6879227996399404e+00 5.7756127546454698e-02 5.7756127546454240e-02 1.9997280713051485e-03 1.2907289828872803e-02 -1.1765537699450641e-02 1.3765265770755790e-02 -1.1765537699450641e-02 1.1765537699450641e-02 2.2591175918804280e+00 7.5583509346724276e-01 1.1783197441610776e-02 -4.1426645794347142e-02 3.2493504148466018e-01
2.4700000000000003e+01 9.6397558056751809e-01 6.6414037672559290e-01 3.2376047533513458e-01 6.4021510523238356e-01 3.6024419432481830e-02 6.8180025307190206e-01 -1.0336194458490109e+00 2.6931825049319040e+00 5.7631083158531167e-02 5.7631083158530522e-02 1.9836348105014183e-03 1.2855070500763677e-02 -1.1725751209041034e-02 1.3709386019542453e-02 -1.1725751209041036e-02 1.1725751209041034e-02 2.2625480149778587e+00 7.5868645379494914e-01 1.1816217429944421e-02 -4.1558930497195973e-02 3.2376047533513458e-01
2.4800000000000001e+01 9.6417314612306548e-01 6.6542327046905414e-01 3.2258989793141801e-01 6.4158324819164747e-01 3.5826853876934579e-02 6.8755709611739824e-01 -1.0336767795607253e+00 2.6984205243679109e+00 5.7505726648782195e-02 5.7505726648781910e-02 1.9677030442351883e-03 1.2802795594533470e-02 -1.1685764058323563e-02 1.3653467102558752e-02 -1.1685764058323561e-02 1.1685764058323563e-02 2.2659602375319943e+00 7.6153159178850560e-01 1.1849080975891820e-02 -4.1690733122678340e-02 3.2258989793141801e-01
2.4900000000000002e+01 9.6436912649112827e-01 6.6670093418669052e-01 3.2142332895869030e-01 6.4294579753243797e-01 3.5630873508871660e-02 6.9330138836359767e-01 -1.0337336323157575e+00 2.7036368376965827e+00 5.7380068993979357e-02 5.7380068993979072e-02 1.9519307220417330e-03 1.2750470951506162e-02 -1.1645583847665694e-02 1.3597514569707427e-02 -1.1645583847665696e-02 1.1645583847665694e-02 2.2693543989723901e+00 7.6437049285556335e-01 1.1881788831325976e-02 -4.1822055644919642e-02 3.2142332895869030e-01
2.5000000000000000e+01 9.6456353751506774e-01 6.6797336319372869e-01 3.2026078734708763e-01 6.4430275016798011e-01 3.5436462484932200e-02 6.9903310024079146e-01 -1.0337900082674489e+00 2.7088314270719054e+00 5.7254121073780549e-02 5.7254121073781236e-02 1.9363158288207443e-03 1.2698102337124751e-02 -1.1605218077587298e-02 1.3541533906408044e-02 -1.1605218077587298e-02 1.1605218077587298e-02 2.2727306374278786e+00 7.6720314293775649e-01 1.1914341748466556e-02 -4.1952900040805742e-02 3.2026078734708763e-01
2.5100000000000001e+01 9.6475639483846942e-01 6.6924055337812760e-01 3.1910229128168477e-01 6.4565410355678465e-01 3.5243605161530481e-02 7.0475220326233801e-01 -1.0338459115529750e+00 2.7140042770213455e+00 5.7127893669773798e-02 5.7127893669774416e-02 1.9208563840365164e-03 1.2645695440543512e-02 -1.1564674148820019e-02 1.3485530532856536e-02 -1.1564674148820023e-02 1.1564674148820019e-02 2.2760890897415491e+00 7.7002952850590234e-01 1.1946740479781203e-02 -4.2083268289686560e-02 3.1910229128168477e-01
2.5200000000000003e+01 9.6494771390856138e-01 6.7050250119293286e-01 3.1794785821246840e-01 6.4699985569609297e-01 3.5052286091438720e-02 7.1045867001481666e-01 -1.0339013462928610e+00 2.7191553744138433e+00 5.7001397464555917e-02 5.7001397464555952e-02 1.9055504409380721e-03 1.2593255874259432e-02 -1.1523959362392403e-02 1.3429509803330474e-02 -1.1523959362392399e-02 1.1523959362392403e-02 2.2794298914854867e+00 7.7284963655516126e-01 1.1978985777888616e-02 -4.2213162373085943e-02 3.1794785821246840e-01
2.5300000000000001e+01 9.6513750997955317e-01 6.7175920364859243e-01 3.1679750486430314e-01 6.4834000511525003e-01 3.4862490020446751e-02 7.1615247414807870e-01 -1.0339563165905017e+00 2.7242847084276200e+00 5.6874643040870532e-02 5.6874643040870768e-02 1.8903960857994137e-03 1.2540789173787710e-02 -1.1483080919745625e-02 1.3373477005545038e-02 -1.1483080919745623e-02 1.1483080919745625e-02 2.2827531769752829e+00 7.7566345460014630e-01 1.2011078395463563e-02 -4.2342584274418039e-02 3.1679750486430314e-01
2.5400000000000002e+01 9.6532579811590336e-01 6.7301065830524531e-01 3.1565124724688293e-01 6.4967455086902048e-01 3.4674201884096617e-02 7.2183359036522421e-01 -1.0340108265316887e+00 2.7293922705178959e+00 5.6747640880791969e-02 5.6747640880792066e-02 1.8753914371792220e-03 1.2488300797377521e-02 -1.1442045922876714e-02 1.3317437360055936e-02 -1.1442045922876716e-02 1.1442045922876714e-02 2.2860590792843194e+00 7.7847097066999749e-01 1.2043019085143701e-02 -4.2471535978709757e-02 3.1565124724688293e-01
2.5500000000000000e+01 9.6551259319550953e-01 6.7425686326498124e-01 3.1450910066466736e-01 6.5100349253084211e-01 3.4487406804490507e-02 7.2750199441249341e-01 -1.0340648801841645e+00 2.7344780543844833e+00 5.6620401364956760e-02 5.6620401364956212e-02 1.8605346451993495e-03 1.2435796125767810e-02 -1.1400861374509338e-02 1.3261396019708688e-02 -1.1400861374509337e-02 1.1400861374509338e-02 2.2893477302578273e+00 7.8127217330341525e-01 1.2074808599438212e-02 -4.2600019472329297e-02 3.1450910066466736e-01
2.5600000000000001e+01 9.6569790991283044e-01 6.7549781716407953e-01 3.1337107972679951e-01 6.5232683018603088e-01 3.4302090087169536e-02 7.3315766306908714e-01 -1.0341184815971949e+00 2.7395420559393009e+00 5.6492934771839629e-02 5.6492934771840114e-02 1.8458238908418154e-03 1.2383280461981731e-02 -1.1359534178291286e-02 1.3205358069133101e-02 -1.1359534178291284e-02 1.1359534178291286e-02 2.2926192605267368e+00 7.8406705154365741e-01 1.2106447690638227e-02 -4.2728036742720854e-02 3.1337107972679951e-01
2.5700000000000003e+01 9.6588176278193760e-01 6.7673351916522995e-01 3.1223719835700120e-01 6.5364456442493646e-01 3.4118237218062258e-02 7.3880057413692213e-01 -1.0341716348011285e+00 2.7445842732738113e+00 5.6365251277088177e-02 5.6365251277088316e-02 1.8312573852639253e-03 1.2330759031162104e-02 -1.1318071139021200e-02 1.3149328524285124e-02 -1.1318071139021202e-02 1.1318071139021200e-02 2.2958737995213028e+00 7.8685559493350732e-01 1.2137937110729035e-02 -4.2855589778145048e-02 3.1223719835700120e-01
2.5800000000000001e+01 9.6606416613949930e-01 6.7796396894973543e-01 3.1110746980344767e-01 6.5495669633605158e-01 3.3935833860500655e-02 7.4443070643030596e-01 -1.0342243438069982e+00 2.7496047066263789e+00 5.6237360952885090e-02 5.6237360952884896e-02 1.8168333691304765e-03 1.2278236980440472e-02 -1.1276478962897929e-02 1.3093312332028404e-02 -1.1276478962897924e-02 1.1276478962897929e-02 2.2991114754845348e+00 7.8963779351020258e-01 1.2169277611304079e-02 -4.2982680567425227e-02 3.1110746980344767e-01
2.5900000000000002e+01 9.6624513414769797e-01 6.7918916670970908e-01 3.0998190664861192e-01 6.5626322749908605e-01 3.3754865852301988e-02 7.5004803976557177e-01 -1.0342766126061427e+00 2.7546033583496494e+00 5.6109273767374387e-02 5.6109273767374283e-02 1.8025501119633748e-03 1.2225719378846849e-02 -1.1234764257799507e-02 1.3037314369762881e-02 -1.1234764257799503e-02 1.1234764257799507e-02 2.3023324154854161e+00 7.9241363780034180e-01 1.2200469943480651e-02 -4.3109311099699475e-02 3.0998190664861192e-01
2.6000000000000000e+01 9.6642468079708510e-01 6.8040911314025809e-01 3.0886052081908338e-01 6.5756415997800166e-01 3.3575319202914969e-02 7.5565255495063810e-01 -1.0343284451697876e+00 2.7595802328778039e+00 5.5980999584123885e-02 5.5980999584122990e-02 1.7884059115078797e-03 1.2173211217253605e-02 -1.1192933533585803e-02 1.2981339445093682e-02 -1.1192933533585803e-02 1.1192933533585803e-02 2.3055367454319255e+00 7.9518311881476056e-01 1.2231514857817337e-02 -4.3235483364178220e-02 3.0886052081908338e-01
2.6100000000000001e+01 9.6660281990937158e-01 6.8162380943166956e-01 3.0774332359535173e-01 6.5885949631401985e-01 3.3397180090628351e-02 7.6124423377453776e-01 -1.0343798454487301e+00 2.7645353366939238e+00 5.5852548161629580e-02 5.5852548161630419e-02 1.7743990931145556e-03 1.2120717408353786e-02 -1.1150993202425668e-02 1.2925392295540223e-02 -1.1150993202425666e-02 1.1150993202425668e-02 2.3087245900838664e+00 7.9794622804338600e-01 1.2262413104233207e-02 -4.3361199349907183e-02 3.0774332359535173e-01
2.6200000000000003e+01 9.6677956514015917e-01 6.8283325726158983e-01 3.0663032562156090e-01 6.6014923951859827e-01 3.3220434859840831e-02 7.6682305899687364e-01 -1.0344308173729349e+00 2.7694686782972218e+00 5.5723929152879402e-02 5.5723929152878847e-02 1.7605280091377981e-03 1.2068242786677168e-02 -1.1108949579151641e-02 1.2869477588289440e-02 -1.1108949579151640e-02 1.1108949579151641e-02 2.3118960730654989e+00 8.0070295745006193e-01 1.2293165431928585e-02 -4.3486461045536114e-02 3.0663032562156090e-01
2.6300000000000001e+01 9.6695492998161015e-01 6.8403745878721256e-01 3.0552153691522244e-01 6.6143339306638771e-01 3.3045070018389924e-02 7.7238901433725760e-01 -1.0344813648512363e+00 2.7743802681704151e+00 5.5595152104932037e-02 5.5595152104931780e-02 1.7467910383486788e-03 1.2015792108633523e-02 -1.1066808881632939e-02 1.2813599919981617e-02 -1.1066808881632939e-02 1.1066808881632939e-02 2.3150513168779914e+00 8.0345329946736321e-01 1.2323772589307636e-02 -4.3611270439092444e-02 3.0552153691522244e-01
2.6400000000000002e+01 9.6712892776506088e-01 6.8523641663746993e-01 3.0441696687689201e-01 6.6271196088816886e-01 3.2871072234939062e-02 7.7794208446469781e-01 -1.0345314917709942e+00 2.7792701187470539e+00 5.5466226458570932e-02 5.5466226458571292e-02 1.7331865853637085e-03 1.1963370052595556e-02 -1.1024577231178431e-02 1.2757763816542140e-02 -1.1024577231178431e-02 1.1024577231178431e-02 2.3181904429116877e+00 8.0619724699138462e-01 1.2354235323902498e-02 -4.3735629517760388e-02 3.0441696687689201e-01
2.6500000000000000e+01 9.6730157166357889e-01 6.8643013390523355e-01 3.0331662429980555e-01 6.6398494736377334e-01 3.2698428336421011e-02 7.8348225498695123e-01 -1.0345812019977663e+00 2.7841382443789051e+00 5.5337161547977548e-02 5.5337161547977597e-02 1.7197130800876493e-03 1.1910981219008613e-02 -1.0982260652957898e-02 1.2701973733045548e-02 -1.0982260652957900e-02 1.0982260652957898e-02 2.3213135714581905e+00 8.0893479337651630e-01 1.2384554382299091e-02 -4.3859540267665094e-02 3.0331662429980555e-01
2.6600000000000001e+01 9.6747287469446364e-01 6.8761861413952852e-01 3.0222051737947081e-01 6.6525235731499277e-01 3.2527125305536454e-02 7.8900951243984896e-01 -1.0346304993750439e+00 2.7889846613034170e+00 5.5207966600451581e-02 5.5207966600451033e-02 1.7063689771704830e-03 1.1858630130532510e-02 -1.0939865076446838e-02 1.2646234053617322e-02 -1.0939865076446837e-02 1.0939865076446838e-02 2.3244208217222737e+00 8.1166593243020191e-01 1.2414730510064559e-02 -4.3983004673662014e-02 3.0222051737947081e-01
2.6700000000000003e+01 9.6764284972169423e-01 6.8880186133776433e-01 3.0112865372321262e-01 6.6651419599848161e-01 3.2357150278305769e-02 7.9452384427660117e-01 -1.0346793877239326e+00 2.7938093876112347e+00 5.5078650736174753e-02 5.5078650736175093e-02 1.6931527554784119e-03 1.1806321232213928e-02 -1.0897396335893513e-02 1.2590549091371925e-02 -1.0897396335893513e-02 1.0897396335893513e-02 2.3275123118336221e+00 8.1439065840769220e-01 1.2444764451676280e-02 -4.4106024719130901e-02 3.0112865372321262e-01
2.6800000000000001e+01 9.6781150945832650e-01 6.8997987993798315e-01 3.0004104035967216e-01 6.6777046909865434e-01 3.2188490541673498e-02 8.0002523885707233e-01 -1.0347278708428957e+00 2.7986124432138091e+00 5.4949222968015243e-02 5.4949222968015292e-02 1.6800629175783520e-03 1.1754058891688166e-02 -1.0854860170807404e-02 1.2534923088385757e-02 -1.0854860170807407e-02 1.0854860170807404e-02 2.3305881588583999e+00 8.1710896600677962e-01 1.2474656950452490e-02 -4.4228602385775098e-02 3.0004104035967216e-01
2.6900000000000002e+01 9.6797886646883657e-01 6.9115267481112885e-01 2.9895768374825560e-01 6.6902118272058098e-01 3.2021133531163426e-02 8.0551368543704016e-01 -1.0347759525074749e+00 2.8033938498110751e+00 5.4819692201361646e-02 5.4819692201361472e-02 1.6670979892351996e-03 1.1701847399407111e-02 -1.0812262226466361e-02 1.2479360215701561e-02 -1.0812262226466363e-02 1.0812262226466361e-02 2.3336484788106575e+00 8.1982085036252894e-01 1.2504408748484458e-02 -4.4350739653425328e-02 2.9895768374825560e-01
2.7000000000000000e+01 9.6814493317141670e-01 6.9232025125334229e-01 2.9787858978853116e-01 6.7026634338288549e-01 3.1855066828583446e-02 8.1098917415744209e-01 -1.0348236364700594e+00 2.8081536308592767e+00 5.4690067234005671e-02 5.4690067234005338e-02 1.6542565189222233e-03 1.1649690968896823e-02 -1.0769608054445760e-02 1.2423864573367985e-02 -1.0769608054445760e-02 1.0769608054445760e-02 2.3366933866635726e+00 8.2252630704200014e-01 1.2534020586570212e-02 -4.4472438499848319e-02 2.9787858978853116e-01
2.7100000000000001e+01 9.6830972184022135e-01 6.9348261497828168e-01 2.9680376382957208e-01 6.7150595801064927e-01 3.1690278159778672e-02 8.1645169603360879e-01 -1.0348709264596403e+00 2.8128918115388752e+00 5.4560356756057922e-02 5.4560356756057478e-02 1.6415370773436883e-03 1.1597593737040737e-02 -1.0726903113166228e-02 1.2368440190509915e-02 -1.0726903113166228e-02 1.0726903113166228e-02 2.3397229963605373e+00 8.2522533203896653e-01 1.2563493204149812e-02 -4.4593700900560099e-02 2.9680376382957208e-01
2.7200000000000003e+01 9.6847324460756845e-01 6.9463977210947481e-01 2.9573321067924341e-01 6.7274003392832504e-01 3.1526755392431584e-02 8.2190124294449884e-01 -1.0349178261815730e+00 2.8176084187225885e+00 5.4430569349897630e-02 5.4430569349897331e-02 1.6289382569696237e-03 1.1545559764387934e-02 -1.0684152768459536e-02 1.2313091025429159e-02 -1.0684152768459534e-02 1.0684152768459536e-02 2.3427374208260865e+00 8.2791792176863310e-01 1.2592827339242095e-02 -4.4714528828643733e-02 2.9573321067924341e-01
2.7300000000000001e+01 9.6863551346609156e-01 6.9579172917270149e-01 2.9466693461343213e-01 6.7396857885265937e-01 3.1364486533908401e-02 8.2733780762192088e-01 -1.0349643393173757e+00 2.8223034809435981e+00 5.4300713490164729e-02 5.4300713490164410e-02 1.6164586715824044e-03 1.1493593035487646e-02 -1.0641362294153994e-02 1.2257820965736398e-02 -1.0641362294153993e-02 1.0641362294153994e-02 2.3457367719766733e+00 8.3060407306234962e-01 1.2622023728382959e-02 -4.4834924254571688e-02 2.9466693461343213e-01
2.7400000000000002e+01 9.6879654027085016e-01 6.9693849308841116e-01 2.9360493938521759e-01 6.7519160088563257e-01 3.1203459729149841e-02 8.3276138363976249e-01 -1.0350104695245228e+00 2.8269770283638591e+00 5.4170797543778987e-02 5.4170797543778730e-02 1.6040969558347800e-03 1.1441697459246033e-02 -1.0598536872675753e-02 1.2202633828510532e-02 -1.0598536872675750e-02 1.0598536872675753e-02 2.3487211607313010e+00 8.3328378316232654e-01 1.2651083106565115e-02 -4.4954889146032483e-02 2.9360493938521759e-01
2.7500000000000000e+01 9.6895633674139403e-01 6.9808007116417725e-01 2.9254722823398116e-01 6.7640910850741287e-01 3.1043663258605941e-02 8.3817196540321626e-01 -1.0350562204362566e+00 2.8316290927426215e+00 5.4040829770000874e-02 5.4040829770000819e-02 1.5918517648191106e-03 1.1389876869307692e-02 -1.0555681595668553e-02 1.2147533360487664e-02 -1.0555681595668553e-02 1.0555681595668553e-02 2.3516906970219993e+00 8.3595704971635143e-01 1.2680006207179295e-02 -4.5074425467761775e-02 2.9254722823398116e-01
2.7600000000000001e+01 9.6911491446378717e-01 6.9921647108719165e-01 2.9149380389445229e-01 6.7762111056933483e-01 3.0885085536213004e-02 8.4356954813802487e-01 -1.0351015956613865e+00 2.8362597074050555e+00 5.3910818320520880e-02 5.3910818320520339e-02 1.5797217736474292e-03 1.1338135024458408e-02 -1.0512801464628805e-02 1.2092523238276235e-02 -1.0512801464628805e-02 1.0512801464628805e-02 2.3546454898041662e+00 8.3862387077251299e-01 1.2708793761956841e-02 -4.5193535181377566e-02 2.9149380389445229e-01
2.7700000000000003e+01 9.6927228489258777e-01 7.0034770091679910e-01 2.9044466860569118e-01 6.7882761628689658e-01 3.0727715107412262e-02 8.4895412787972424e-01 -1.0351465987841511e+00 2.8408689072111240e+00 5.3780771239581818e-02 5.3780771239582158e-02 1.5677056770421710e-03 1.1286475609049492e-02 -1.0469901391556390e-02 1.2037607068598561e-02 -1.0469901391556388e-02 1.0469901391556390e-02 2.3575856470667640e+00 8.4128424477392716e-01 1.2737446500913891e-02 -4.5312220245219789e-02 2.9044466860569118e-01
2.7800000000000001e+01 9.6942845935279109e-01 7.0147376907707670e-01 2.8939982412000514e-01 6.8002863523278601e-01 3.0571540647208816e-02 8.5432570146290998e-01 -1.0351912333640219e+00 2.8454567285245771e+00 5.3650696464139190e-02 5.3650696464138767e-02 1.5558021889371754e-03 1.1234902233444078e-02 -1.0426986199621876e-02 1.1982788388559051e-02 -1.0426986199621876e-02 1.0426986199621876e-02 2.3605112758423794e+00 8.4393817055347231e-01 1.2765965152296780e-02 -4.5430482614193808e-02 2.8939982412000514e-01
2.7900000000000002e+01 9.6958344904172988e-01 7.0259468434945715e-01 2.8835927171179770e-01 6.8122417732993223e-01 3.0416550958270096e-02 8.5968426651051555e-01 -1.0352355029355946e+00 2.8500232091821993e+00 5.3520601824038214e-02 5.3520601824038491e-02 1.5440100420885921e-03 1.1183418434480310e-02 -1.0384060623845318e-02 1.1928070665933909e-02 -1.0384060623845313e-02 1.0384060623845318e-02 2.3634224822171470e+00 8.4658564732853236e-01 1.2794350442528928e-02 -4.5548324239618118e-02 2.8835927171179770e-01
2.8000000000000000e+01 9.6973726503093727e-01 7.0371045586540137e-01 2.8732301218634881e-01 6.8241425284458845e-01 3.0262734969062653e-02 8.6502982142311313e-01 -1.0352794110084074e+00 2.8545683884631869e+00 5.3390495042241928e-02 5.3390495042242601e-02 1.5323279876960296e-03 1.1132027675957947e-02 -1.0341129311793016e-02 1.1873457299489045e-02 -1.0341129311793016e-02 1.0341129311793016e-02 2.3663193713405404e+00 8.4922667469575019e-01 1.2822603096159089e-02 -4.5665747069075932e-02 2.8732301218634881e-01
2.8100000000000001e+01 9.6988991826797366e-01 7.0482109309911889e-01 2.8629104588852533e-01 6.8359887237944827e-01 3.0110081732026280e-02 8.7036236536823641e-01 -1.0353229610668440e+00 2.8590923070588201e+00 5.3260383735070256e-02 5.3260383735069895e-02 1.5207547950325559e-03 1.1080733349139411e-02 -1.0298196824284050e-02 1.1818951619316606e-02 -1.0298196824284048e-02 1.0298196824284050e-02 2.3692020474350377e+00 8.5186125262579337e-01 1.2850723835810946e-02 -4.5782753046270594e-02 2.8629104588852533e-01
2.8200000000000003e+01 9.7004141957821499e-01 7.0592660586034028e-01 2.8526337271141944e-01 6.8477804686679555e-01 2.9958580421784922e-02 8.7568189826973053e-01 -1.0353661565700065e+00 2.8635950070422980e+00 5.3130275412472061e-02 5.3130275412473144e-02 1.5092892510843495e-03 1.1029538773269268e-02 -1.0255267636110206e-02 1.1764556887194556e-02 -1.0255267636110201e-02 1.0255267636110206e-02 2.3720706138056498e+00 8.5448938145813202e-01 1.2878713382134050e-02 -4.5899344110885171e-02 2.8526337271141944e-01
2.8300000000000001e+01 9.7019177966660730e-01 7.0702700428714205e-01 2.8423999210491496e-01 6.8595178756169228e-01 2.9808220333392886e-02 8.8098842079713036e-01 -1.0354090009515988e+00 2.8680765318387906e+00 5.3000177478339586e-02 5.3000177478339794e-02 1.4979301601996554e-03 1.0978447196113484e-02 -1.0212346136770882e-02 1.1710276296970537e-02 -1.0212346136770882e-02 1.0212346136770882e-02 2.3749251728493324e+00 8.5711106189583230e-01 1.2906572453756093e-02 -4.6015522198445340e-02 2.8423999210491496e-01
2.8400000000000002e+01 9.7034100911938426e-01 7.0812229883882616e-01 2.8322090308417947e-01 6.8712010603520479e-01 2.9658990880615844e-02 8.8628193435506930e-01 -1.0354514976198319e+00 2.8725369261957647e+00 5.2870097230824184e-02 5.2870097230824781e-02 1.4866763437456794e-03 1.0927461794509328e-02 -1.0169436631214510e-02 1.1656112974960189e-02 -1.0169436631214506e-02 1.0169436631214510e-02 2.3777658260642731e+00 8.5972629500036468e-01 1.2934301767236443e-02 -4.6131289240186356e-02 2.8322090308417947e-01
2.8500000000000000e+01 9.7048911840575414e-01 7.0921250028885607e-01 2.8220610423808157e-01 6.8828301416767257e-01 2.9510881594245780e-02 8.9156244107272620e-01 -1.0354936499573324e+00 2.8769762361535185e+00 5.2740041862703022e-02 5.2740041862703271e-02 1.4755266397749277e-03 1.0876585674935650e-02 -1.0126543340595616e-02 1.1602069980370545e-02 -1.0126543340595619e-02 1.0126543340595616e-02 2.3805926740590539e+00 8.6233508218642974e-01 1.2961902037020979e-02 -4.6246647162923496e-02 2.8220610423808157e-01
2.8600000000000001e+01 9.7063611787955106e-01 7.1029761971784811e-01 2.8119559373753333e-01 6.8944052414201773e-01 2.9363882120448825e-02 8.9682994379329939e-01 -1.0355354613210612e+00 2.8813945090159487e+00 5.2610018461753491e-02 5.2610018461753338e-02 1.4644799026992468e-03 1.0825821874094081e-02 -1.0083670403038859e-02 1.1548150305738105e-02 -1.0083670403038859e-02 1.0083670403038859e-02 2.3834058165617003e+00 8.6493742521680061e-01 1.2989373975398235e-02 -4.6361597888926069e-02 2.8119559373753333e-01
2.8700000000000003e+01 9.7078201778085504e-01 7.1137766850662620e-01 2.8018936934375227e-01 6.9059264843710277e-01 2.9217982219145119e-02 9.0208444606353799e-01 -1.0355769350422526e+00 2.8857917933216322e+00 5.2480034011163294e-02 5.2480034011163190e-02 1.4535350029721990e-03 1.0775173359506170e-02 -1.0040821874414851e-02 1.1494356877387049e-02 -1.0040821874414850e-02 1.0040821874414851e-02 2.3862053524286115e+00 8.6753332619719103e-01 1.3016718292456731e-02 -4.6476143335795070e-02 2.8018936934375227e-01
2.8800000000000001e+01 9.7092682823757970e-01 7.1245265832933180e-01 2.7918742841644950e-01 6.9173939982113020e-01 2.9073171762420372e-02 9.0732595212329414e-01 -1.0356180744263190e+00 2.8901681388150524e+00 5.2350095389962353e-02 5.2350095389962145e-02 1.4426908267794539e-03 1.0724643030123344e-02 -9.9980017291248328e-03 1.1440692555904287e-02 -9.9980017291248328e-03 9.9980017291248328e-03 2.3889913796533784e+00 8.7012278757113515e-01 1.3043935696043571e-02 -4.6590285416344142e-02 2.7918742841644950e-01
2.8900000000000002e+01 9.7107055926703234e-01 7.1352260114659927e-01 2.7818976792193656e-01 6.9288079134509584e-01 2.8929440732967715e-02 9.1255446689513575e-01 -1.0356588827528308e+00 2.8945235964182006e+00 5.2220209373471452e-02 5.2220209373470973e-02 1.4319462757364577e-03 1.0674233716947843e-02 -9.9552138608927591e-03 1.1387160136629217e-02 -9.9552138608927608e-03 9.9552138608927591e-03 2.3917639953754879e+00 8.7270581211489673e-01 1.3071026891724256e-02 -4.6704026038484031e-02 2.7818976792193656e-01
2.9000000000000000e+01 9.7121322077744054e-01 7.1458750919879177e-01 2.7719638444115302e-01 6.9401683633628752e-01 2.8786779222559591e-02 9.1776999597399533e-01 -1.0356993632754525e+00 2.8988582182023692e+00 5.2090382633780699e-02 5.2090382633780567e-02 1.4213002665938908e-03 1.0623948183666979e-02 -9.9124620835668621e-03 1.1333762350160754e-02 -9.9124620835668621e-03 9.9124620835668621e-03 2.3945232958889182e+00 8.7528240293239779e-01 1.3097992582743679e-02 -4.6817367105110322e-02 2.7719638444115302e-01
2.9100000000000001e+01 9.7135482256945149e-01 7.1564739499930297e-01 2.7620727417761337e-01 6.9514754839183812e-01 2.8645177430548511e-02 9.2297254561687692e-01 -1.0357395192219021e+00 2.9031720573602517e+00 5.1960621740249582e-02 5.1960621740249562e-02 1.4107517309503383e-03 1.0573789127298375e-02 -9.8697501319287388e-03 1.1280501862879076e-02 -9.8697501319287371e-03 9.8697501319287388e-03 2.3972693766506299e+00 8.7785256345017282e-01 1.3124833469988367e-02 -4.6930310513994447e-02 2.7620727417761337e-01
2.9200000000000003e+01 9.7149537433760325e-01 7.1670227132792119e-01 2.7522243296527393e-01 6.9627294137232931e-01 2.8504625662396546e-02 9.2816212273260157e-01 -1.0357793537939217e+00 2.9074651681782848e+00 5.1830933160021381e-02 5.1830933160021450e-02 1.4002996149718586e-03 1.0523759178844365e-02 -9.8270816625082823e-03 1.1227381277480139e-02 -9.8270816625082771e-03 9.8270816625082823e-03 2.4000023322889414e+00 8.8041629741234650e-01 1.3151550251949723e-02 -4.7042858157677996e-02 2.7522243296527393e-01
2.9300000000000001e+01 9.7163488567176781e-01 7.1775215122426250e-01 2.7424185627631609e-01 6.9739302939545167e-01 2.8365114328232219e-02 9.3333873487161867e-01 -1.0358188701672699e+00 2.9117376060093143e+00 5.1701323258563574e-02 5.1701323258563588e-02 1.3899428791186257e-03 1.0473860903957232e-02 -9.7844602544060969e-03 1.1174403133524722e-02 -9.7844602544060934e-03 9.7844602544060969e-03 2.4027222566118103e+00 8.8297360887563969e-01 1.3178143624688589e-02 -4.7155011923370044e-02 2.7424185627631609e-01
2.9400000000000002e+01 9.7177336605856557e-01 7.1879704798126853e-01 2.7326553922884800e-01 6.9850782682971757e-01 2.8226633941434369e-02 9.3850239021586312e-01 -1.0358580714916683e+00 2.9159894272454885e+00 5.1571798300229080e-02 5.1571798300228629e-02 1.3796804978781531e-03 1.0424096803613961e-02 -9.7418894101222626e-03 1.1121569908000416e-02 -9.7418894101222626e-03 9.7418894101222626e-03 2.4054292426150097e+00 8.8552450220440138e-01 1.3204614281800862e-02 -4.7266773692847736e-02 2.7326553922884800e-01
2.9500000000000000e+01 9.7191082488275737e-01 7.1983697513877354e-01 2.7229347659452308e-01 6.9961734828823430e-01 2.8089175117242661e-02 9.4365309756867499e-01 -1.0358969608908424e+00 2.9202206892915106e+00 5.1442364448826820e-02 5.1442364448827153e-02 1.3695114595049529e-03 1.0374469314797536e-02 -9.6993725563887072e-03 1.1068884015893661e-02 -9.6993725563887089e-03 9.6993725563887072e-03 2.4081233824902011e+00 8.8806898206566875e-01 1.3230962914384232e-02 -4.7378145342359741e-02 2.7229347659452308e-01
2.9600000000000001e+01 9.7204727142860636e-01 7.2087194647713815e-01 2.7132566280607590e-01 7.0072160862253052e-01 2.7952728571393595e-02 9.4879086634476684e-01 -1.0359355414624780e+00 2.9244314505380862e+00 5.1313027768226917e-02 5.1313027768226452e-02 1.3594347657668981e-03 1.0324980811189578e-02 -9.6569130450097265e-03 1.1016347810776626e-02 -9.6569130450097265e-03 9.6569130450097265e-03 2.4108047676329112e+00 8.9060705342425439e-01 1.3257190211006055e-02 -4.7489128742532950e-02 2.7132566280607590e-01
2.9700000000000003e+01 9.7218271488121855e-01 7.2190197601095618e-01 2.7036209196477085e-01 7.0182062291644765e-01 2.7817285118781489e-02 9.5391570656027347e-01 -1.0359738162782530e+00 2.9286217703357624e+00 5.1183794222960335e-02 5.1183794222960627e-02 1.3494494316971092e-03 1.0275633603865613e-02 -9.6145141537026472e-03 1.0963963585399757e-02 -9.6145141537026472e-03 9.6145141537026472e-03 2.4134734886504128e+00 8.9313872153786966e-01 1.3283296857672152e-02 -4.7599725758281766e-02 2.7036209196477085e-01
2.9800000000000001e+01 9.7231716432785587e-01 7.2292707798282796e-01 2.6940275784776996e-01 7.0291440648008596e-01 2.7682835672144222e-02 9.5902762882283987e-01 -1.0360117883838387e+00 2.9327917089689928e+00 5.1054669678862068e-02 5.1054669678861908e-02 1.3395544853525339e-03 1.0226429942002593e-02 -9.5721790869476055e-03 1.0911733572300139e-02 -9.5721790869476072e-03 9.5721790869476055e-03 2.4161296353695070e+00 8.9566399195227042e-01 1.3309283537796856e-02 -4.7709938248720607e-02 2.6940275784776996e-01
2.9900000000000002e+01 9.7245062875922739e-01 7.2394726685720545e-01 2.6844765391541375e-01 7.0400297484381358e-01 2.7549371240772606e-02 9.6412664432178541e-01 -1.0360494607989157e+00 2.9369413276305250e+00 5.0925659903705234e-02 5.0925659903704866e-02 1.3297489675778869e-03 1.0177372013587550e-02 -9.5299109768360920e-03 1.0859659944413978e-02 -9.5299109768360903e-03 9.5299109768360920e-03 2.4187732968442166e+00 8.9818287049644008e-01 1.3335150932174026e-02 -4.7819768067079077e-02 2.6844765391541375e-01
3.0000000000000000e+01 9.7258311707075673e-01 7.2496255731431047e-01 2.6749677331841748e-01 7.0508634375233925e-01 2.7416882929243280e-02 9.6921276481833241e-01 -1.0360868365172156e+00 2.9410706883960951e+00 5.0796770567866703e-02 5.0796770567866294e-02 1.3200319317753794e-03 1.0128461946135139e-02 -9.4877128839257058e-03 1.0807744815701086e-02 -9.4877128839257040e-03 9.4877128839257058e-03 2.4214045613633810e+00 9.0069536327780164e-01 1.3360899718949071e-02 -4.7929217060619908e-02 2.6749677331841748e-01
3.0100000000000001e+01 9.7271463806382596e-01 7.2597296424412228e-01 2.6655010890498165e-01 7.0616452915884431e-01 2.7285361936174084e-02 9.7428600263589815e-01 -1.0361239185065376e+00 2.9451798541994219e+00 5.0668007245002131e-02 5.0668007245002020e-02 1.3104024436801406e-03 1.0079701807409290e-02 -9.4455877980964935e-03 1.0755990241776633e-02 -9.4455877980964952e-03 9.4455877980964935e-03 2.4240235164581692e+00 9.0320147667746498e-01 1.3386530573592082e-02 -4.8038287070559703e-02 2.6655010890498165e-01
3.0200000000000003e+01 9.7284520044699818e-01 7.2697850274043929e-01 2.6560765322781688e-01 7.0723754721918131e-01 2.7154799553001936e-02 9.7934637065045849e-01 -1.0361607097087877e+00 2.9492688888074947e+00 5.0539375412735010e-02 5.0539375412735364e-02 1.3008595811407658e-03 1.0031093606149422e-02 -9.4035386394095387e-03 1.0704398220550304e-02 -9.4035386394095387e-03 9.4035386394095387e-03 2.4266302489094937e+00 9.0570121734550602e-01 1.3412044168871715e-02 -4.8146979931992261e-02 2.6560765322781688e-01
3.0300000000000001e+01 9.7297481283721798e-01 7.2797918809501316e-01 2.6466939855108262e-01 7.0830541428613536e-01 2.7025187162782127e-02 9.8439388228097990e-01 -1.0361972130400299e+00 2.9533378567961752e+00 5.0410880453359966e-02 5.0410880453359674e-02 1.2914024339053161e-03 9.9826392928009499e-03 -9.3615682589674610e-03 1.0652970692872778e-02 -9.3615682589674593e-03 9.3615682589674610e-03 2.4292248447553466e+00 9.0819459219628129e-01 1.3437441174830382e-02 -4.8255297473814657e-02 2.6466939855108262e-01
3.0400000000000002e+01 9.7310348376099109e-01 7.2897503579175582e-01 2.6373533685724032e-01 7.0936814690375072e-01 2.6896516239008898e-02 9.8942855147992015e-01 -1.0362334313905353e+00 2.9573868235261225e+00 5.0282527654553849e-02 5.0282527654553780e-02 1.2820301034122327e-03 9.9343407602484109e-03 -9.3196794397753507e-03 1.0601709543187583e-02 -9.3196794397753507e-03 9.3196794397753507e-03 2.4318073892980436e+00 9.1068160840377710e-01 1.3462722258760178e-02 -4.8363241518655752e-02 2.6373533685724032e-01
3.0500000000000000e+01 9.7323122165554343e-01 7.2996606150102017e-01 2.6280545985381998e-01 7.1042576180172345e-01 2.6768778344456672e-02 9.9445039272380487e-01 -1.0362693676248287e+00 2.9614158551189949e+00 5.0154322210108557e-02 5.0154322210108661e-02 1.2727417025862151e-03 9.8861998445536146e-03 -9.2778748976045048e-03 1.0550616600190719e-02 -9.2778748976045065e-03 9.2778748976045048e-03 2.4343779671113852e+00 9.1316227339699330e-01 1.3487888085179809e-02 -4.8470813882807329e-02 2.6280545985381998e-01
3.0600000000000001e+01 9.7335803486995864e-01 7.3095228107395582e-01 2.6187975898009935e-01 7.1147827588985935e-01 2.6641965130041342e-02 9.9945942100387775e-01 -1.0363050245817513e+00 2.9654250184339994e+00 5.0026269220669009e-02 5.0026269220668745e-02 1.2635363556391798e-03 9.8382183256951576e-03 -9.2361572818554036e-03 1.0499693637494584e-02 -9.2361572818554071e-03 9.2361572818554036e-03 2.4369366620477351e+00 9.1563659485536641e-01 1.3512939315812477e-02 -4.8578016376157766e-02 2.6187975898009935e-01
3.0700000000000003e+01 9.7348393166629865e-01 7.3193371053693579e-01 2.6095822541369978e-01 7.1252570625259881e-01 2.6516068333701490e-02 1.0044556518168164e+00 -1.0363404050745393e+00 2.9694143810447216e+00 4.9898373694478526e-02 4.9898373694478165e-02 1.2544131978754320e-03 9.7903979283095431e-03 -9.1945291764203955e-03 1.0448942374295828e-02 -9.1945291764203938e-03 9.1945291764203955e-03 2.4394835572450155e+00 9.1810458070422352e-01 1.3537876609564669e-02 -4.8684850802127894e-02 2.6095822541369978e-01
3.0800000000000001e+01 9.7360892022070145e-01 7.3291036608606130e-01 2.6004085007709227e-01 7.1356807014360912e-01 2.6391079779298499e-02 1.0094391011555364e+00 -1.0363755118908855e+00 2.9733840112162944e+00 4.9770640548144569e-02 4.9770640548144986e-02 1.2453713755018359e-03 9.7427403224359145e-03 -9.1529931005478373e-03 1.0398364476049672e-02 -9.1529931005478338e-03 9.1529931005478373e-03 2.4420187351336238e+00 9.2056623911027957e-01 1.3562700622505825e-02 -4.8791318957609554e-02 2.6004085007709227e-01
3.0900000000000002e+01 9.7373300862446444e-01 7.3388226408173862e-01 2.5912762364401937e-01 7.1460538498044512e-01 2.6266991375535703e-02 1.0144097855000651e+00 -1.0364103477929953e+00 2.9773339778828434e+00 4.9643074607406010e-02 4.9643074607406551e-02 1.2364100454421536e-03 9.6952471242606007e-03 -9.1115515097043021e-03 1.0347961555146456e-02 -9.1115515097043003e-03 9.1115515097043021e-03 2.4445422774432690e+00 9.2302157847716859e-01 1.3587412007848911e-02 -4.8897422632906286e-02 2.5912762364401937e-01
3.1000000000000000e+01 9.7385620488510416e-01 7.3484942104333084e-01 2.5821853654582994e-01 7.1563766833927422e-01 2.6143795114895795e-02 1.0193677218084918e+00 -1.0364449155177049e+00 2.9812643506252967e+00 4.9515680607913330e-02 4.9515680607913559e-02 1.2275283751559010e-03 9.6479198968632881e-03 -9.0702067964364419e-03 1.0297735171592342e-02 -9.0702067964364402e-03 9.0702067964364419e-03 2.4470542652097285e+00 9.2547060744101450e-01 1.3612011415931845e-02 -4.9003163611676392e-02 2.5821853654582994e-01
3.1100000000000001e+01 9.7397851692740400e-01 7.3581185364388513e-01 2.5731357897772861e-01 7.1666493794967534e-01 2.6021483072596125e-02 1.0243129275079994e+00 -1.0364792177765481e+00 2.9851751996494809e+00 4.9388463196012720e-02 4.9388463196012596e-02 1.2187255424610476e-03 9.6007601509627682e-03 -9.0289612912308002e-03 1.0247686833691849e-02 -9.0289612912308002e-03 9.0289612912308002e-03 2.4495547787815313e+00 9.2791333486603966e-01 1.3636499494199766e-02 -4.9108543670878316e-02 2.5731357897772861e-01
3.1200000000000003e+01 9.7409995259443849e-01 7.3676957870493343e-01 2.5641274090493837e-01 7.1768721168950012e-01 2.5900047405561538e-02 1.0292454204859736e+00 -1.0365132572558342e+00 2.9890665957644917e+00 4.9261426929546860e-02 4.9261426929546472e-02 1.2100007353612553e-03 9.5537693456645440e-03 -8.9878172633735490e-03 1.0197817998734805e-02 -8.9878172633735456e-03 8.9878172633735490e-03 2.4520438978265626e+00 9.3034976984021278e-01 1.3660876887188183e-02 -4.9213564580717975e-02 2.5641274090493837e-01
3.1300000000000001e+01 9.7422051964858569e-01 7.3772261319136867e-01 2.5551601206877794e-01 7.1870450757980775e-01 2.5779480351414308e-02 1.0341652190811919e+00 -1.0365470366167642e+00 2.9929386103614717e+00 4.9134576278654508e-02 4.9134576278654016e-02 1.2013531518767836e-03 9.5069488892064371e-03 -8.9467769218066831e-03 1.0148130073683467e-02 -8.9467769218066866e-03 8.9467769218066831e-03 2.4545217013385972e+00 9.3277992167093593e-01 1.3685144236506901e-02 -4.9318228104598572e-02 2.5551601206877794e-01
3.1400000000000002e+01 9.7434022577251933e-01 7.3867097420639483e-01 2.5462338199265372e-01 7.1971684377986556e-01 2.5659774227480732e-02 1.0390723420750942e+00 -1.0365805584955117e+00 2.9967913153926005e+00 4.9007915626582008e-02 4.9007915626581910e-02 1.1927819998792768e-03 9.4603001397045947e-03 -8.9058424159829726e-03 1.0098624415862248e-02 -8.9058424159829692e-03 8.9058424159829726e-03 2.4569882676437556e+00 9.3520379988077162e-01 1.3709302180824763e-02 -4.9422535999072377e-02 2.5462338199265372e-01
3.1500000000000000e+01 9.7445907857018588e-01 7.3961467898655342e-01 2.5373483998796514e-01 7.2072423858222068e-01 2.5540921429814092e-02 1.0439668086831362e+00 -1.0366138255033217e+00 3.0006247833504651e+00 4.8881449270502093e-02 4.8881449270502010e-02 1.1842864969305207e-03 9.4138244058986041e-03 -8.8650158367183374e-03 1.0049302333648858e-02 -8.8650158367183356e-03 8.8650158367183374e-03 2.4594436744068919e+00 9.3762141420321043e-01 1.3733351355855180e-02 -4.9526490013794534e-02 2.5373483998796514e-01
3.1600000000000001e+01 9.7457708556776645e-01 7.4055374489682135e-01 2.5285037515992714e-01 7.2172671040783931e-01 2.5422914432233615e-02 1.0488486385462192e+00 -1.0366468402266467e+00 3.0044390872477411e+00 4.8755181422332650e-02 4.8755181422332303e-02 1.1758658701245726e-03 9.3675229478942471e-03 -8.8242992170404870e-03 1.0000165087165060e-02 -8.8242992170404870e-03 8.8242992170404870e-03 2.4618879986379087e+00 9.4003277457847623e-01 1.3757292394342448e-02 -4.9630091891479072e-02 2.5285037515992714e-01
3.1700000000000003e+01 9.7469425421462108e-01 7.4148818942578520e-01 2.5196997641330565e-01 7.2272427780131543e-01 2.5305745785378933e-02 1.0537178517222090e+00 -1.0366796052272149e+00 3.0082343005971195e+00 4.8629116209567738e-02 4.8629116209567454e-02 1.1675193559336093e-03 9.3213969779058475e-03 -8.7836945330355236e-03 9.9512138889691331e-03 -8.7836945330355253e-03 8.7836945330355236e-03 2.4643213166980011e+00 9.4243789114937615e-01 1.3781125926048837e-02 -4.9733343367856675e-02 2.5196997641330565e-01
3.1800000000000001e+01 9.7481059188422003e-01 7.4241803018088992e-01 2.5109363245807004e-01 7.2371695942615000e-01 2.5189408115779847e-02 1.0585744686775345e+00 -1.0367121230421728e+00 3.0120104973916355e+00 4.8503257676110717e-02 4.8503257676110377e-02 1.1592462000572653e-03 9.2754476609961303e-03 -8.7432037046906736e-03 9.9024499047479387e-03 -8.7432037046906771e-03 8.7432037046906736e-03 2.4667437043058342e+00 9.4483677425718771e-01 1.3804852577742404e-02 -4.9836246171634686e-02 2.5109363245807004e-01
3.1900000000000002e+01 9.7492610587505901e-01 7.4334328488375934e-01 2.5022133181496087e-01 7.2470477406009814e-01 2.5073894124940928e-02 1.0634185102788705e+00 -1.0367443961841951e+00 3.0157677520852451e+00 4.8377609783109857e-02 4.8377609783110315e-02 1.1510456572751803e-03 9.2296761158134604e-03 -8.7028285967329956e-03 9.8538742540081759e-03 -8.7028285967329939e-03 8.7028285967329956e-03 2.4691552365436520e+00 9.4722943443758945e-01 1.3828472973185542e-02 -4.9938802024458814e-02 2.5022133181496087e-01
3.2000000000000000e+01 9.7504080341155908e-01 7.4426397136559241e-01 2.4935306282097422e-01 7.2568774059058483e-01 2.4959196588440893e-02 1.0682499977849029e+00 -1.0367764271415798e+00 3.0195061395737097e+00 4.8252176409806467e-02 4.8252176409806558e-02 1.1429169913031334e-03 9.1840834153281200e-03 -8.6625710194656574e-03 9.8054880107687897e-03 -8.6625710194656574e-03 8.6625710194656574e-03 2.4715559878633160e+00 9.4961588241663075e-01 1.3851987733124242e-02 -5.0041012640876736e-02 2.4935306282097422e-01
3.2100000000000001e+01 9.7515469164495405e-01 7.4518010756263153e-01 2.4848881363476241e-01 7.2666587801019167e-01 2.4845308355045895e-02 1.0730689528381834e+00 -1.0368082183784189e+00 3.0232257351758651e+00 4.8126961354372465e-02 4.8126961354372819e-02 1.1348594746518768e-03 9.1386705875630709e-03 -8.6224327295975570e-03 9.7572922042494341e-03 -8.6224327295975570e-03 8.6224327295975570e-03 2.4739460320922837e+00 9.5199612910674536e-01 1.3875397475278065e-02 -5.0142879728303766e-02 2.4848881363476241e-01
3.2200000000000003e+01 9.7526777765416295e-01 7.4609171151170417e-01 2.4762857224195231e-01 7.2763920541221061e-01 2.4732222345837034e-02 1.0778753974570598e+00 -1.0368397723346789e+00 3.0269266146150637e+00 4.8001968334766054e-02 4.8001968334765874e-02 1.1268723884895516e-03 9.0934386163244573e-03 -8.5824154310711991e-03 9.7092878195607513e-03 -8.5824154310711991e-03 8.5824154310711991e-03 2.4763254424395185e+00 9.5437018560280473e-01 1.3898702814330850e-02 -5.0244404986989927e-02 2.4762857224195231e-01
3.2300000000000004e+01 9.7538006844664871e-01 7.4699880134583851e-01 2.4677232646038022e-01 7.2860774198626854e-01 2.4619931553351321e-02 1.0826693540277037e+00 -1.0368710914263595e+00 3.0306088540010623e+00 4.7877200989578365e-02 4.7877200989578678e-02 1.1189550225068174e-03 9.0483884419264825e-03 -8.5425207758837995e-03 9.6614757983906167e-03 -8.5425207758837978e-03 8.5425207758837995e-03 2.4786942915013364e+00 9.5673806317821464e-01 1.3921904361921993e-02 -5.0345590109989187e-02 2.4677232646038022e-01
3.2399999999999999e+01 9.7549157095926375e-01 7.4790139528994903e-01 2.4592006394524607e-01 7.2957150701401774e-01 2.4508429040736142e-02 1.0874508452962117e+00 -1.0369021780456020e+00 3.0342725298121036e+00 4.7752662878894146e-02 4.7752662878894271e-02 1.1111066747851446e-03 9.0035209619149549e-03 -8.5027503649057218e-03 9.6138570396908669e-03 -8.5027503649057218e-03 8.5027503649057218e-03 2.4810526512671873e+00 9.5909977328105223e-01 1.3945002726638482e-02 -5.0446436783130155e-02 2.4592006394524607e-01
3.2500000000000000e+01 9.7560229205908344e-01 7.4879951165659686e-01 2.4507177219418522e-01 7.3053051986489825e-01 2.4397707940916526e-02 1.0922198943607992e+00 -1.0369330345608427e+00 3.0379177188773805e+00 4.7628357485140500e-02 4.7628357485140993e-02 1.1033266516676144e-03 8.9588370317842947e-03 -8.4631057486913575e-03 9.5664324003589714e-03 -8.4631057486913592e-03 8.4631057486913575e-03 2.4834005931253795e+00 9.6145532753024632e-01 1.3967998514007540e-02 -5.0546946684988596e-02 2.4507177219418522e-01
3.2600000000000001e+01 9.7571223854422473e-01 7.4969316884181902e-01 2.4422743855225998e-01 7.3148479999196470e-01 2.4287761455775422e-02 1.0969765246640764e+00 -1.0369636633169401e+00 3.0415444983597340e+00 4.7504288213952930e-02 4.7504288213952098e-02 1.0956142676330012e-03 8.9143374656935025e-03 -8.4235884282875505e-03 9.5192026959205513e-03 -8.4235884282875487e-03 8.4235884282875505e-03 2.4857381878687375e+00 9.6380473771179820e-01 1.3990892326489961e-02 -5.0647121486861534e-02 2.4422743855225998e-01
3.2700000000000003e+01 9.7582141714465376e-01 7.5058238532103239e-01 2.4338705021686940e-01 7.3243436692778441e-01 2.4178582855346232e-02 1.1017207599854157e+00 -1.0369940666353188e+00 3.0451529457387037e+00 4.7380458395025388e-02 4.7380458395025069e-02 1.0879688451720252e-03 8.8700230371745285e-03 -8.3841998560335376e-03 9.4721687012055619e-03 -8.3841998560335359e-03 8.3841998560335376e-03 2.4880655057002024e+00 9.6614801577504761e-01 1.4013684763473902e-02 -5.0746962852742987e-02 2.4338705021686940e-01
3.2800000000000004e+01 9.7592983452298210e-01 7.5146717964500398e-01 2.4255059424258135e-01 7.3337924028040080e-01 2.4070165477017777e-02 1.1064526244333948e+00 -1.0370242468140964e+00 3.0487431387938297e+00 4.7256871282979292e-02 4.7256871282979528e-02 1.0803897146666871e-03 8.8258944798396705e-03 -8.3449414363585897e-03 9.4253311510252777e-03 -8.3449414363585914e-03 8.3449414363585897e-03 2.4903826162383704e+00 9.6848517382897692e-01 1.4036376421269498e-02 -5.0846472439301356e-02 2.4255059424258135e-01
3.2899999999999999e+01 9.7603749727524891e-01 7.5234757043589562e-01 2.4171805754588327e-01 7.3431943972936564e-01 2.3962502724751065e-02 1.1111721424383358e+00 -1.0370542061282511e+00 3.0523151555882881e+00 4.7133530058219728e-02 4.7133530058219714e-02 1.0728762142718353e-03 8.7819524880816801e-03 -8.3058145265714305e-03 9.3786907408432655e-03 -8.3058145265714287e-03 8.3058145265714305e-03 2.4926895885229752e+00 9.7081622413856028e-01 1.4058967893103931e-02 -5.0945651895858243e-02 2.4171805754588327e-01
3.3000000000000000e+01 9.7614441193169232e-01 7.5322357638337722e-01 2.4088942690985435e-01 7.3525498502183795e-01 2.3855588068307707e-02 1.1158793387449308e+00 -1.0370839468297393e+00 3.0558690744527945e+00 4.7010437827796098e-02 4.7010437827796132e-02 1.0654276897994553e-03 8.7381977177698293e-03 -8.2668204376444565e-03 9.3322481274439109e-03 -8.2668204376444530e-03 8.2668204376444565e-03 2.4949864910203119e+00 9.7314117912115661e-01 1.4081459769117163e-02 -5.1044502864368888e-02 2.4088942690985435e-01
3.3100000000000001e+01 9.7625058495750983e-01 7.5409521624080711e-01 2.4006468898876202e-01 7.3618589596874784e-01 2.3749415042490143e-02 1.1205742384049384e+00 -1.0371134711476795e+00 3.0594049739698188e+00 4.6887597626264897e-02 4.6887597626265168e-02 1.0580434946052123e-03 8.6946307869414288e-03 -8.2279604349924287e-03 9.2860039295976412e-03 -8.2279604349924287e-03 8.2279604349924287e-03 2.4972733916285987e+00 9.7546005134293789e-01 1.4103852636358117e-02 -5.1143026979404052e-02 2.4006468898876202e-01
3.3200000000000003e+01 9.7635602275360744e-01 7.5496250882148519e-01 2.3924383031257690e-01 7.3711219244103054e-01 2.3643977246392577e-02 1.1252568667699894e+00 -1.0371427812884544e+00 3.0629229329580370e+00 4.6765012416548901e-02 4.6765012416548887e-02 1.0507229894775258e-03 8.6512522764874353e-03 -8.1892357392442019e-03 9.2399587287217283e-03 -8.1892357392442054e-03 8.1892357392442019e-03 2.4995503576832911e+00 9.7777285351536980e-01 1.4126147078781608e-02 -5.1241225868133324e-02 2.3924383031257690e-01
3.3300000000000004e+01 9.7646073165733660e-01 7.5582547299497105e-01 2.3842683729141467e-01 7.3803389436592193e-01 2.3539268342663351e-02 1.1299272494844581e+00 -1.0371718794359155e+00 3.0664230304571611e+00 4.6642685090796401e-02 4.6642685090796596e-02 1.0434655425287187e-03 8.6080627308329424e-03 -8.1506475270083905e-03 9.1941130695371090e-03 -8.1506475270083888e-03 8.1506475270083905e-03 2.5018174559623318e+00 9.8007959849172532e-01 1.4148343677245632e-02 -5.1339101150309846e-02 2.3842683729141467e-01
3.3399999999999999e+01 9.7656471794322219e-01 7.5668412768347182e-01 2.3761369621989936e-01 7.3895102172332283e-01 2.3435282056777786e-02 1.1345854124784316e+00 -1.0372007677514772e+00 3.0699053457129328e+00 4.6520618471241559e-02 4.6520618471241192e-02 1.0362705290886858e-03 8.5650626586124823e-03 -8.1121969316327990e-03 9.1484674607214857e-03 -8.1121969316327990e-03 8.1121969316327990e-03 2.5040747526913525e+00 9.8238029926364601e-01 1.4170443009509289e-02 -5.1436654438256499e-02 2.3761369621989936e-01
3.3500000000000000e+01 9.7666798782367836e-01 7.5753849185829669e-01 2.3680439328145175e-01 7.3986359454222661e-01 2.3332012176321675e-02 1.1392313819607613e+00 -1.0372294483743323e+00 3.0733699581625347e+00 4.6398815311058016e-02 4.6398815311058154e-02 1.0291373316004299e-03 8.5222525333386989e-03 -8.0738850439563848e-03 9.1030223755568136e-03 -8.0738850439563848e-03 8.0738850439563848e-03 2.5063223135488162e+00 9.8467496895774387e-01 1.4192445650231195e-02 -5.1533887336853400e-02 2.3680439328145175e-01
3.3600000000000001e+01 9.7677054744971481e-01 7.5838858453637736e-01 2.3599891455250327e-01 7.4077163289721160e-01 2.3229452550285176e-02 1.1438651844121965e+00 -1.0372579234215535e+00 3.0768169474201441e+00 4.6277278295221144e-02 4.6277278295220478e-02 1.0220653395180729e-03 8.4796327940671289e-03 -8.0357129130562352e-03 9.0577782525743077e-03 -8.0357129130562369e-03 8.0357129130562352e-03 2.5085602036711081e+00 9.8696362083224420e-01 1.4214352170968461e-02 -5.1630801443526705e-02 2.3599891455250327e-01
3.3700000000000003e+01 9.7687240291163335e-01 7.5923442477685532e-01 2.3519724600663500e-01 7.4167515690499841e-01 2.3127597088366626e-02 1.1484868465786102e+00 -1.0372861949882948e+00 3.0802463932628688e+00 4.6156010041351218e-02 4.6156010041351454e-02 1.0150539492064714e-03 8.4372038460518821e-03 -7.9976815469847556e-03 9.0127354961912279e-03 -7.9976815469847539e-03 7.9976815469847556e-03 2.5107884876575763e+00 9.8924626827367179e-01 1.4236163140176030e-02 -5.1727398348238661e-02 2.3519724600663500e-01
3.3800000000000004e+01 9.7697356023971360e-01 7.6007603167773563e-01 2.3439937351864293e-01 7.4257418672107067e-01 2.3026439760286406e-02 1.1530963954643081e+00 -1.0373142651479099e+00 3.0836583756169018e+00 4.6035013100577386e-02 4.6035013100577560e-02 1.0081025638434030e-03 8.3949660613994535e-03 -7.9597919135038324e-03 8.9678944773472352e-03 -7.9597919135038341e-03 7.9597919135038324e-03 2.5130072295755150e+00 9.9152292479357984e-01 1.4257879123206656e-02 -5.1823679633479044e-02 2.3439937351864293e-01
3.3899999999999999e+01 9.7707402540488941e-01 7.6091342437260268e-01 2.3360528286853166e-01 7.4346874253635775e-01 2.2925974595110549e-02 1.1576938583254162e+00 -1.0373421359521520e+00 3.0870529745439685e+00 4.5914289958376903e-02 4.5914289958376819e-02 1.0012105933232072e-03 8.3529197797123887e-03 -7.9220449408081862e-03 8.9232555341313934e-03 -7.9220449408081879e-03 7.9220449408081862e-03 2.5152164929651004e+00 9.9379360402531702e-01 1.4279500682311279e-02 -5.1919646874257763e-02 2.3360528286853166e-01
3.4000000000000000e+01 9.7717380431941625e-01 7.6174662202740284e-01 2.3281495974543459e-01 7.4435884457398171e-01 2.2826195680583711e-02 1.1622792626633625e+00 -1.0373698094312953e+00 3.0904302702280062e+00 4.5793843035423977e-02 4.5793843035424539e-02 9.9437745416251408e-04 8.3110653087288596e-03 -7.8844415182436935e-03 8.8788189724062078e-03 -7.8844415182436935e-03 7.8844415182436935e-03 2.5174163408442753e+00 9.9605831972083947e-01 1.4301028376639857e-02 -5.2015301638098664e-02 2.3281495974543459e-01
3.4100000000000001e+01 9.7727290283752821e-01 7.6257564383728960e-01 2.3202838975146323e-01 7.4524451308606499e-01 2.2727097162471645e-02 1.1668526362184373e+00 -1.0373972875943276e+00 3.0937903429621878e+00 4.5673674688437915e-02 4.5673674688438297e-02 9.8760256940808380e-04 8.2694029249562994e-03 -7.8469824970188364e-03 8.8345850664269202e-03 -7.8469824970188364e-03 7.8469824970188364e-03 2.5196068357135815e+00 9.9831708574756317e-01 1.4322462762242706e-02 -5.2110645485034572e-02 2.3202838975146323e-01
3.4200000000000003e+01 9.7737132675608729e-01 7.6340050902353140e-01 2.3124555840548594e-01 7.4612576835060129e-01 2.2628673243912722e-02 1.1714140069634398e+00 -1.0374245724290958e+00 3.0971332731361074e+00 4.5553787211015988e-02 4.5553787211015828e-02 9.8088536854589099e-04 8.2279328742964099e-03 -7.8096686909068852e-03 8.7905540594527768e-03 -7.8096686909068834e-03 7.8096686909068852e-03 2.5217880395609438e+00 1.0005699160852577e+00 1.4343804392072191e-02 -5.2205679967603322e-02 2.3124555840548594e-01
3.4300000000000004e+01 9.7746908181522130e-01 7.6422123683048271e-01 2.3046645114683664e-01 7.4700263066838468e-01 2.2530918184778460e-02 1.1759634030974060e+00 -1.0374516659024744e+00 3.1004591412233089e+00 4.5434182834474909e-02 4.5434182834475638e-02 9.7422528741257335e-04 8.1866553726657847e-03 -7.7725008769426677e-03 8.7467261643552410e-03 -7.7725008769426686e-03 7.7725008769426677e-03 2.5239600138664069e+00 1.0028168248229794e+00 1.4365053815984912e-02 -5.2300406630845182e-02 2.3046645114683664e-01
3.4399999999999999e+01 9.7756617369895715e-01 7.6503784652261575e-01 2.2969105333895368e-01 7.4787512036000348e-01 2.2433826301042788e-02 1.1805008530394272e+00 -1.0374785699605338e+00 3.1037680277690396e+00 4.5314863728684637e-02 4.5314863728685095e-02 9.6762176810814252e-04 8.1455706066091982e-03 -7.7354797961113634e-03 8.7031015642195057e-03 -7.7354797961113652e-03 7.7354797961113634e-03 2.5261228196068224e+00 1.0050578261560494e+00 1.4386211580744313e-02 -5.2394827012301110e-02 2.2969105333895368e-01
3.4500000000000000e+01 9.7766260803583982e-01 7.6585035738161422e-01 2.2891935027295088e-01 7.4874325776288897e-01 2.2337391964160021e-02 1.1850263854225427e+00 -1.0375052865286971e+00 3.1070600133782382e+00 4.5195832002895175e-02 4.5195832002895758e-02 9.6107425891068068e-04 8.1046787339056296e-03 -7.6986061540291213e-03 8.6596804129398016e-03 -7.6986061540291213e-03 7.6986061540291213e-03 2.5282765172604869e+00 1.0072929343830699e+00 1.4407278230023711e-02 -5.2488942642012225e-02 2.2891935027295088e-01
3.4600000000000001e+01 9.7775839039954859e-01 7.6665878870352633e-01 2.2815132717112110e-01 7.4960706322842752e-01 2.2241609600451351e-02 1.1895400290877201e+00 -1.0375318175119119e+00 3.1103351787038180e+00 4.5077089706564016e-02 4.5077089706564072e-02 9.5458221419235151e-04 8.0639798841683832e-03 -7.6618806216171027e-03 8.6164628358094547e-03 -7.6618806216171053e-03 7.6618806216171027e-03 2.5304211668117325e+00 1.0095221639029790e+00 1.4428254304409582e-02 -5.2582755042520357e-02 2.2815132717112110e-01
3.4700000000000003e+01 9.7785352630950062e-01 7.6746315979597790e-01 2.2738696919037182e-01 7.5046655711912880e-01 2.2146473690499366e-02 1.1940418130779173e+00 -1.0375581647948122e+00 3.1135936044351649e+00 4.4958638830175604e-02 4.4958638830176034e-02 9.4814509433728165e-04 8.0234741594377313e-03 -7.6253038357672063e-03 8.5734489301044874e-03 -7.6253038357672063e-03 7.6253038357672063e-03 2.5325568277554789e+00 1.0117455292121507e+00 1.4449140341405490e-02 -5.2676265728869409e-02 2.2738696919037182e-01
3.4800000000000004e+01 9.7794802123144886e-01 7.6826348997544514e-01 2.2662626142559530e-01 7.5132175980585358e-01 2.2051978768551101e-02 1.1985317666322273e+00 -1.0375843302418888e+00 3.1168353712869008e+00 4.4840481306063197e-02 4.4840481306062677e-02 9.4176236566090581e-04 7.9831616347678935e-03 -7.5888764000013537e-03 8.5306387656622594e-03 -7.5888764000013528e-03 7.5888764000013537e-03 2.5346835591017260e+00 1.0139630449015313e+00 1.4469936875436165e-02 -5.2769476208607974e-02 2.2662626142559530e-01
3.4899999999999999e+01 9.7804188057807129e-01 7.6905979856458373e-01 2.2586918891297308e-01 7.5217269166509815e-01 2.1958119421928747e-02 1.2030099191801014e+00 -1.0376103156976590e+00 3.1200605599878721e+00 4.4722619009212344e-02 4.4722619009212268e-02 9.3543350033056338e-04 7.9430423588046813e-03 -7.5525988851208332e-03 8.4880323854513960e-03 -7.5525988851208323e-03 7.5525988851208332e-03 2.5368014193800130e+00 1.0161747256538176e+00 1.4490644437852055e-02 -5.2862387981792727e-02 2.2586918891297308e-01
3.5000000000000000e+01 9.7813510970955164e-01 7.6985210488961797e-01 2.2511573663321593e-01 7.5301937307633571e-01 2.1864890290448403e-02 1.2074763003356550e+00 -1.0376361229868156e+00 3.1232692512703970e+00 4.4605053758079549e-02 4.4605053758079771e-02 9.2915797628807719e-04 7.9031163543597065e-03 -7.5164718298512600e-03 8.4456298061393372e-03 -7.5164718298512600e-03 7.5164718298512600e-03 2.5389104666438276e+00 1.0183805862406732e+00 1.4511263556934210e-02 -5.2955002540992911e-02 2.2511573663321593e-01
3.5100000000000001e+01 9.7822771393415353e-01 7.7064042827778512e-01 2.2436588951473879e-01 7.5386182441941474e-01 2.1772286065846455e-02 1.2119309398920595e+00 -1.0376617539144271e+00 3.1264615258597477e+00 4.4487787315388154e-02 4.4487787315388265e-02 9.2293527717323873e-04 7.8633836189744427e-03 -7.4804957414768619e-03 8.4034310186501017e-03 -7.4804957414768619e-03 7.4804957414768619e-03 2.5410107584749686e+00 1.0205806415199870e+00 1.4531794757899560e-02 -5.3047321371295600e-02 2.2436588951473879e-01
3.5200000000000003e+01 9.7831969850878642e-01 7.7142478805483605e-01 2.2361963243677474e-01 7.5470006607201168e-01 2.1680301491213558e-02 1.2163738678160010e+00 -1.0376872102660670e+00 3.1296374644638392e+00 4.4370821388927756e-02 4.4370821388927430e-02 9.1676489224899759e-04 7.8238441254788130e-03 -7.4446710964684720e-03 8.3614359887174694e-03 -7.4446710964684703e-03 7.4446710964684720e-03 2.5431023519878702e+00 1.0227749064331673e+00 1.4552238562906435e-02 -5.3139345950311931e-02 2.2361963243677474e-01
3.5300000000000004e+01 9.7841106863956395e-01 7.7220520354259237e-01 2.2287695023242415e-01 7.5553411840713980e-01 2.1588931360435968e-02 1.2208051142422334e+00 -1.0377124938080173e+00 3.1327971477632022e+00 4.4254157632346851e-02 4.4254157632346906e-02 9.1064631632785235e-04 7.7844978225424305e-03 -7.4089983411035065e-03 8.3196446574313587e-03 -7.4089983411035074e-03 7.4089983411035065e-03 2.5451853038338790e+00 1.0249633960024789e+00 1.4572595491060535e-02 -5.3231077748184252e-02 2.2287695023242415e-01
3.5399999999999999e+01 9.7850182948235576e-01 7.7298169405655726e-01 2.2213782769164389e-01 7.5636400179071184e-01 2.1498170517644230e-02 1.2252247094682009e+00 -1.0377376062874204e+00 3.1359406564011336e+00 4.4137797645942743e-02 4.4137797645942826e-02 9.0457904969971654e-04 7.7453446352192656e-03 -7.3734778920786417e-03 8.2780569417783591e-03 -7.3734778920786434e-03 7.3734778920786417e-03 2.5472596702054897e+00 1.0271461253284153e+00 1.4592866058421129e-02 -5.3322518227594012e-02 2.2213782769164389e-01
3.5500000000000000e+01 9.7859198614333098e-01 7.7375427890358073e-01 2.2140224956417504e-01 7.5718973657915589e-01 2.1408013856668989e-02 1.2296326839487419e+00 -1.0377625494324365e+00 3.1390680709740950e+00 4.4021742977441741e-02 4.4021742977441651e-02 8.9856259806094939e-04 7.7063844654844714e-03 -7.3381101371139896e-03 8.2366727351749387e-03 -7.3381101371139904e-03 7.3381101371139896e-03 2.5493255068405385e+00 1.0293231095871123e+00 1.4613050778007614e-02 -5.3413668843770634e-02 2.2140224956417504e-01
3.5600000000000001e+01 9.7868154367949622e-01 7.7452297737957909e-01 2.2067020056241030e-01 7.5801134311708596e-01 2.1318456320503821e-02 1.2340290682908732e+00 -1.0377873249524316e+00 3.1421794720223293e+00 4.3905995122774363e-02 4.3905995122774696e-02 8.9259647244463512e-04 7.6676171927642159e-03 -7.3028954355496209e-03 8.1954919079942554e-03 -7.3028954355496218e-03 7.3028954355496209e-03 2.5513828690263560e+00 1.0314943640277980e+00 1.4633150159806336e-02 -5.3504531044500994e-02 2.2067020056241030e-01
3.5700000000000003e+01 9.7877050709922497e-01 7.7528780876730463e-01 2.1994166536420318e-01 7.5882884173502174e-01 2.1229492900775040e-02 1.2384138932486444e+00 -1.0378119345381343e+00 3.1452749400207085e+00 4.3790555526851745e-02 4.3790555526851314e-02 8.8668018915226637e-04 7.6290426744596920e-03 -7.2678341189355141e-03 8.1545143080877808e-03 -7.2678341189355107e-03 7.2678341189355141e-03 2.5534318116038746e+00 1.0336599039702805e+00 1.4653164710777785e-02 -5.3595106270139900e-02 2.1994166536420318e-01
3.5800000000000004e+01 9.7885888136278187e-01 7.7604879233417112e-01 2.1921662861561725e-01 7.5964225274716457e-01 2.1141118637218185e-02 1.2427871897180784e+00 -1.0378363798618104e+00 3.1483545553697843e+00 4.3675425584322358e-02 4.3675425584322226e-02 8.8081326968629341e-04 7.5906607464615019e-03 -7.2329264916113521e-03 8.1137397612976447e-03 -7.2329264916113486e-03 7.2329264916113521e-03 2.5554723889716997e+00 1.0358197448024753e+00 1.4673094934863977e-02 -5.3685395953621179e-02 2.1921662861561725e-01
3.5899999999999999e+01 9.7894667138283875e-01 7.7680594733012631e-01 2.1849507493361886e-01 7.6045159644921989e-01 2.1053328617161280e-02 1.2471489887321809e+00 -1.0378606625774194e+00 3.1514183983870407e+00 4.3560606640339644e-02 4.3560606640340505e-02 8.7499524068424765e-04 7.5524712236599879e-03 -7.1981728312814517e-03 8.0731680719656994e-03 -7.1981728312814517e-03 7.1981728312814517e-03 2.5575046550901392e+00 1.0379739019779677e+00 1.4692941332996179e-02 -5.3775401520469571e-02 2.1849507493361886e-01
3.6000000000000000e+01 9.7903388202498542e-01 7.7755929298557824e-01 2.1777698890871178e-01 7.6125689311627365e-01 2.0966117975014513e-02 1.2514993214560310e+00 -1.0378847843207935e+00 3.1544665492984008e+00 4.3446099991313755e-02 4.3446099991314116e-02 8.6922563385374179e-04 7.5144739004466788e-03 -7.1635733895802599e-03 8.0327990234340015e-03 -7.1635733895802625e-03 7.1635733895802599e-03 2.5595286634851924e+00 1.0401223910136141e+00 1.4712704403102888e-02 -5.3865124388813392e-02 2.1777698890871178e-01
3.6100000000000001e+01 9.7912051810823342e-01 7.7830884850936966e-01 2.1706235510751684e-01 7.6205816300071660e-01 2.0879481891766510e-02 1.2558382191819411e+00 -1.0379087467098029e+00 3.1574990882298826e+00 4.3331906885653276e-02 4.3331906885653033e-02 8.6350398590850539e-04 7.4766685512080034e-03 -7.1291283926295098e-03 7.9926323785380147e-03 -7.1291283926295107e-03 7.1291283926295098e-03 2.5615444672524985e+00 1.0422652274871798e+00 1.4732384640118066e-02 -5.3954565969397704e-02 2.1706235510751684e-01
3.6200000000000003e+01 9.7920658440551311e-01 7.7905463308680234e-01 2.1635115807529509e-01 7.6285542633021797e-01 2.0793415594486820e-02 1.2601657133246968e+00 -1.0379325513445223e+00 3.1605160951995224e+00 4.3218028524511454e-02 4.3218028524511828e-02 8.5782983850575415e-04 7.4390549308137885e-03 -7.0948380415894177e-03 7.9526678800951722e-03 -7.0948380415894160e-03 7.0948380415894177e-03 2.5635521190612502e+00 1.0444024270350107e+00 1.4751982535989625e-02 -5.4043727665598534e-02 2.1635115807529509e-01
3.6300000000000004e+01 9.7929208564416537e-01 7.7979666587770891e-01 2.1564338233841734e-01 7.6364870330574797e-01 2.0707914355834668e-02 1.2644818354168659e+00 -1.0379561998073896e+00 3.1635176501094251e+00 4.3104466062523626e-02 4.3104466062523251e-02 8.5220273818461200e-04 7.4016327750982651e-03 -7.0607025132017939e-03 7.9129052513864061e-03 -7.0607025132017921e-03 7.0607025132017939e-03 2.5655516711580639e+00 1.0465340053497456e+00 1.4771498579688182e-02 -5.4132610873437362e-02 2.1564338233841734e-01
3.6399999999999999e+01 9.7937702650642622e-01 7.8053496601457373e-01 2.1493901240677860e-01 7.6443801409964762e-01 2.0622973493573810e-02 1.2687866171041842e+00 -1.0379796936633798e+00 3.1665038327380830e+00 4.2991220608528377e-02 4.2991220608528370e-02 8.4662223630517779e-04 7.3644018013323135e-03 -7.0267219603238765e-03 7.8733441966290542e-03 -7.0267219603238765e-03 7.0267219603238765e-03 2.5675431753708144e+00 1.0486599781780610e+00 1.4790933257216020e-02 -5.4221216981596508e-02 2.1493901240677860e-01
3.6500000000000000e+01 9.7946141162990652e-01 7.8126955260069919e-01 2.1423803277616019e-01 7.6522337885374636e-01 2.0538588370093404e-02 1.2730800901410129e+00 -1.0380030344601756e+00 3.1694747227328670e+00 4.2878293226297236e-02 4.2878293226297888e-02 8.4108788898908961e-04 7.3273617086912889e-03 -6.9928965124569763e-03 7.8339844014460661e-03 -6.9928965124569772e-03 6.9928965124569763e-03 2.5695266831124330e+00 1.0507803613184530e+00 1.4810287051616293e-02 -5.4309547371435070e-02 2.1423803277616019e-01
3.6600000000000001e+01 9.7954524560806511e-01 7.8200044470841990e-01 2.1354042793053979e-01 7.6600481767752526e-01 2.0454754391934879e-02 1.2773622863858651e+00 -1.0380262237283147e+00 3.1724303996026699e+00 4.2765684935247981e-02 4.2765684935247877e-02 8.3559925706085461e-04 7.2905121787141388e-03 -6.9592262762658902e-03 7.7948255333267448e-03 -6.9592262762658910e-03 6.9592262762658902e-03 2.5715022453846634e+00 1.0528951706190526e+00 1.4829560442982469e-02 -5.4397603417005481e-02 2.1354042793053979e-01
3.6700000000000003e+01 9.7962853299067554e-01 7.8272766137736116e-01 2.1284618234434891e-01 7.6678235064632660e-01 2.0371467009324424e-02 1.2816332377970086e+00 -1.0380492629813869e+00 3.1753709427108276e+00 4.2653396711151016e-02 4.2653396711151002e-02 8.3015590598995489e-04 7.2538528757555036e-03 -6.9257113360907240e-03 7.7558672420806780e-03 -6.9257113360907240e-03 6.9257113360907240e-03 2.5734699127817886e+00 1.0550044219754791e+00 1.4848753908467944e-02 -5.4485386485070605e-02 2.1284618234434891e-01
3.6800000000000004e+01 9.7971127828428861e-01 7.8345122161274372e-01 2.1215528048468002e-01 7.6755599779960859e-01 2.0288721715711406e-02 1.2858929764281353e+00 -1.0380721537161592e+00 3.1782964312681199e+00 4.2541429486837486e-02 4.2541429486837375e-02 8.2475740583431707e-04 7.2173834474322943e-03 -6.8923517544524950e-03 7.7171091602868114e-03 -6.8923517544524984e-03 6.8923517544524950e-03 2.5754297354943136e+00 1.0571081313287256e+00 1.4867867922295960e-02 -5.4572897935121524e-02 2.1215528048468002e-01
3.6899999999999999e+01 9.7979348595268778e-01 7.8417114438373048e-01 2.1146770681344407e-01 7.6832577913924371e-01 2.0206514047312350e-02 1.2901415344241014e+00 -1.0380948974127697e+00 3.1812069443260378e+00 4.2429784152892683e-02 4.2429784152892169e-02 8.1940333118432488e-04 7.1811035250620480e-03 -6.8591475725500069e-03 7.6785509037343314e-03 -6.8591475725500077e-03 6.8591475725500069e-03 2.5773817633126166e+00 1.0592063146630788e+00 1.4886902955769603e-02 -5.4660139119395733e-02 2.1146770681344407e-01
3.7000000000000000e+01 9.7987516041733969e-01 7.8488744862181981e-01 2.1078344578947744e-01 7.6909171462786219e-01 2.0124839582660353e-02 1.2943789440167386e+00 -1.0381174955348715e+00 3.1841025607702056e+00 4.2318461558345427e-02 4.2318461558345656e-02 8.1409326110788401e-04 7.1450127240947920e-03 -6.8260988107496177e-03 7.6401920718575014e-03 -6.8260988107496159e-03 6.8260988107496177e-03 2.5793260456305638e+00 1.0612989880040746e+00 1.4905859477282037e-02 -5.4747111382896091e-02 2.1078344578947744e-01
3.7100000000000001e+01 9.7995630605784001e-01 7.8560015321927978e-01 2.1010248187060140e-01 7.6985382418723858e-01 2.0043693942160129e-02 1.2986052375207340e+00 -1.0381399495298131e+00 3.1869833593139676e+00 4.2207462511354633e-02 4.2207462511353960e-02 8.0882677909641370e-04 7.1091106445388087e-03 -6.7932054690683068e-03 7.6020322481647204e-03 -6.7932054690683068e-03 6.7932054690683068e-03 2.5812626314490883e+00 1.0633861674164853e+00 1.4924737952327042e-02 -5.4833816063409958e-02 2.1010248187060140e-01
3.7200000000000003e+01 9.8003692721235169e-01 7.8630927702762377e-01 2.0942479951563348e-01 7.7061212769671816e-01 1.9963072787648313e-02 1.3028204473295708e+00 -1.0381622608287873e+00 3.1898494184921735e+00 4.2096787779878686e-02 4.2096787779878825e-02 8.0360347301149495e-04 7.0733968713778666e-03 -6.7604675276476877e-03 7.5640710006591822e-03 -6.7604675276476869e-03 6.7604675276476877e-03 2.5831915693797338e+00 1.0654678690023409e+00 1.4943538843509505e-02 -5.4920254491529263e-02 2.0942479951563348e-01
3.7300000000000004e+01 9.8011702817804103e-01 7.8701483885613011e-01 2.0875038318635097e-01 7.7136664499169005e-01 1.9882971821959035e-02 1.3070246059115509e+00 -1.0381844308469843e+00 3.1927008166550981e+00 4.1986438092353306e-02 4.1986438092353320e-02 7.9842293503259542e-04 7.0378709749842243e-03 -6.7278849472231514e-03 7.5263078822557471e-03 -6.7278849472231514e-03 6.7278849472231514e-03 2.5851129076481647e+00 1.0675441088989843e+00 1.4962262610556314e-02 -5.5006427990670688e-02 2.0875038318635097e-01
3.7399999999999999e+01 9.8019661321150520e-01 7.8771685747040043e-01 2.0807921734940876e-01 7.7211739586209649e-01 1.9803386788494751e-02 1.3112177458058685e+00 -1.0382064609837878e+00 3.1955376319625985e+00 4.1876414138347487e-02 4.1876414138348139e-02 7.9328476160542456e-04 7.0025325115224534e-03 -6.6954576695833204e-03 7.4887424311887449e-03 -6.6954576695833204e-03 6.6954576695833204e-03 2.5870266940976423e+00 1.0696149032771571e+00 1.4980909710327287e-02 -5.5092337877096539e-02 2.0807921734940876e-01
3.7500000000000000e+01 9.8027568652919772e-01 7.8841535159095921e-01 2.0741128647821133e-01 7.7286440005098633e-01 1.9724313470802141e-02 1.3153998996187592e+00 -1.0382283526228806e+00 3.1983599423783424e+00 4.1766716569224392e-02 4.1766716569224649e-02 7.8818855339125285e-04 6.9673810233485678e-03 -6.6631856180242024e-03 7.4513741714154549e-03 -6.6631856180242033e-03 6.6631856180242024e-03 2.5889329761924649e+00 1.0716802683391202e+00 1.4999480596826280e-02 -5.5177985459936067e-02 2.0741128647821133e-01
3.7600000000000001e+01 9.8035425230784701e-01 7.8911033989189228e-01 2.0674657505473992e-01 7.7360767725310708e-01 1.9645747692153080e-02 1.3195711000197115e+00 -1.0382501071324610e+00 3.2011678256643172e+00 4.1657345998785122e-02 4.1657345998785164e-02 7.8313391521673094e-04 6.9324160394008440e-03 -6.6310686977945526e-03 7.4142026130112840e-03 -6.6310686977945526e-03 6.6310686977945526e-03 2.5908318010213800e+00 1.0737402203168025e+00 1.5017975721212525e-02 -5.5263372041207112e-02 2.0674657505473992e-01
3.7700000000000003e+01 9.8043231468486947e-01 7.8980184099952444e-01 2.0608506757133443e-01 7.7434724711353498e-01 1.9567685315130562e-02 1.3237313797377417e+00 -1.0382717258653553e+00 3.2039613593753828e+00 4.1548303003917111e-02 4.1548303003916959e-02 7.7812045602485978e-04 6.8976370755860052e-03 -6.5991067965359253e-03 7.3772272525607849e-03 -6.5991067965359227e-03 6.5991067965359253e-03 2.5927232153009547e+00 1.0757947754699870e+00 1.5036395531811988e-02 -5.5348498915838339e-02 2.0608506757133443e-01
3.7800000000000004e+01 9.8050987775878051e-01 7.9048987349113586e-01 2.0542674853243303e-01 7.7508312922634748e-01 1.9490122241219470e-02 1.3278807715577392e+00 -1.0382932101592022e+00 3.2067406208540667e+00 4.1439588125223796e-02 4.1439588125223983e-02 7.7314778882639522e-04 6.8630436351569219e-03 -6.5672997847138238e-03 7.3404475735402187e-03 -6.5672997847138247e-03 6.5672997847138238e-03 2.5946072653789227e+00 1.0778439500845234e+00 1.5054740474129020e-02 -5.5433367371691723e-02 2.0542674853243303e-01
3.7899999999999999e+01 9.8058694558959780e-01 7.9117445589371427e-01 2.0477160245626855e-01 7.7581534313332923e-01 1.9413054410402232e-02 1.3320193083168625e+00 -1.0383145613365929e+00 3.2095056872254739e+00 4.1331201867657721e-02 4.1331201867657728e-02 7.6821553065209512e-04 6.8286352090856286e-03 -6.5356475160435390e-03 7.3038630466956342e-03 -6.5356475160435381e-03 6.5356475160435390e-03 2.5964839972374922e+00 1.0798877604705723e+00 1.5073010990858032e-02 -5.5517978689585627e-02 2.0477160245626855e-01
3.8000000000000000e+01 9.8066352219924080e-01 7.9185560668274624e-01 2.0411961387652228e-01 7.7654390832271858e-01 1.9336477800759165e-02 1.3361470229010097e+00 -1.0383357807052414e+00 3.2122566353923681e+00 4.1223144701138539e-02 4.1223144701138879e-02 7.6332330250570635e-04 6.7944112764285270e-03 -6.5041498279076659e-03 7.2674731304133719e-03 -6.5041498279076694e-03 6.5041498279076659e-03 2.5983534564966257e+00 1.0819262229608821e+00 1.5091207521895363e-02 -5.5602334143318111e-02 2.0411961387652228e-01
3.8100000000000001e+01 9.8073961157192646e-01 7.9253334428104294e-01 2.0347076734393657e-01 7.7726884422798992e-01 1.9260388428073462e-02 1.3402639482413461e+00 -1.0383568695581211e+00 3.2149935420303977e+00 4.1115417061170015e-02 4.1115417061170813e-02 7.5847072931760611e-04 6.7603713046862808e-03 -6.4728065417677793e-03 7.2312772710853854e-03 -6.4728065417677802e-03 6.4728065417677793e-03 2.6002156884172862e+00 1.0839593539090953e+00 1.5109330504351216e-02 -5.5686434999690677e-02 2.0347076734393657e-01
3.8200000000000003e+01 9.8081521765455904e-01 7.9320768705760281e-01 2.0282504742788696e-01 7.7799017022667205e-01 1.9184782345440892e-02 1.3443701173108904e+00 -1.0383778291736376e+00 3.2177164835834540e+00 4.1008019349448144e-02 4.1008019349448054e-02 7.5365743989914892e-04 6.7265147501570782e-03 -6.4416174635689256e-03 7.1952749034680744e-03 -6.4416174635689247e-03 6.4416174635689256e-03 2.6020707379046528e+00 1.0859871696880825e+00 1.5127380372561837e-02 -5.5770282518532402e-02 2.0282504742788696e-01
3.8300000000000004e+01 9.8089034435711597e-01 7.9387865332650820e-01 2.0218243871791389e-01 7.7870790563920211e-01 1.9109655642883923e-02 1.3484655631211651e+00 -1.0383986608157707e+00 3.2204255362592149e+00 4.0900951934457370e-02 4.0900951934457579e-02 7.4888306689759921e-04 6.6928410582828652e-03 -6.4105823841366164e-03 7.1594654510342155e-03 -6.4105823841366181e-03 6.4105823841366164e-03 2.6039186495113036e+00 1.0880096866883093e+00 1.5145357558101672e-02 -5.5853877952724361e-02 2.0218243871791389e-01
3.8400000000000006e+01 9.8096499555302963e-01 7.9454626134585682e-01 2.0154292582521482e-01 7.7942206972781480e-01 1.9035004446970330e-02 1.3525503187189047e+00 -1.0384193657342238e+00 3.2231207760247806e+00 4.0794215152071642e-02 4.0794215152071774e-02 7.4414724675192056e-04 6.6593496639913473e-03 -6.3797010795689727e-03 7.1238483263208934e-03 -6.3797010795689701e-03 6.3797010795689727e-03 2.6057594674403721e+00 1.0900269213162308e+00 1.5163262489795711e-02 -5.5937222548224447e-02 2.0154292582521482e-01
3.8500000000000000e+01 9.8103917507956362e-01 7.9521052931672831e-01 2.0090649338409741e-01 7.8013268169546623e-01 1.8960824920436242e-02 1.3566244171828283e+00 -1.0384399451645887e+00 3.2258022786024974e+00 4.0687809306136691e-02 4.0687809306137038e-02 7.3944961964897827e-04 6.6260399920298951e-03 -6.3489733116203458e-03 7.0884229312693243e-03 -6.3489733116203467e-03 6.3489733116203458e-03 2.6075932355486682e+00 1.0920388899927156e+00 1.5181095593731923e-02 -5.6020317544092486e-02 2.0090649338409741e-01
3.8600000000000001e+01 9.8111288673818664e-01 7.9587147538218084e-01 2.0027312605339548e-01 7.8083976068479111e-01 1.8887113261813467e-02 1.3606878916204610e+00 -1.0384604003284745e+00 3.2284701194658694e+00 4.0581734669051253e-02 4.0581734669051329e-02 7.3478982948048345e-04 6.5929114572944505e-03 -6.3183988280793926e-03 7.0531886575598765e-03 -6.3183988280793918e-03 6.3183988280793926e-03 2.6094199973497738e+00 1.0940456091514985e+00 1.5198857293273811e-02 -5.6103164172515652e-02 2.0027312605339548e-01
3.8700000000000003e+01 9.8118613429493884e-01 7.9652911762628387e-01 1.9964280851784671e-01 7.8154332577709207e-01 1.8813865705061210e-02 1.3647407751650185e+00 -1.0384807324336751e+00 3.2311243738356592e+00 4.0475991482342162e-02 4.0475991482341954e-02 7.3016752380060932e-04 6.5599634651524793e-03 -6.2879773631406514e-03 7.0181448869412614e-03 -6.2879773631406514e-03 6.2879773631406514e-03 2.6112397960171037e+00 1.0960470952376591e+00 1.5216548009073015e-02 -5.6185763658834216e-02 1.9964280851784671e-01
3.8800000000000004e+01 9.8125892148079819e-01 7.9718347407317969e-01 1.9901552548943405e-01 7.8224339599136417e-01 1.8741078519201877e-02 1.3687831009723497e+00 -1.0385009426743050e+00 3.2337651166760741e+00 4.0370579957227294e-02 4.0370579957227183e-02 7.2558235378401706e-04 6.5271954117592261e-03 -6.2577086377689937e-03 6.9832909915530103e-03 -6.2577086377689946e-03 6.2577086377689937e-03 2.6130526743869411e+00 1.0980433647061316e+00 1.5234168159082068e-02 -5.6268117221567576e-02 1.9901552548943405e-01
3.8900000000000006e+01 9.8133125199203897e-01 7.9783456268617881e-01 1.9839126170869020e-01 7.8293999028334871e-01 1.8668748007961092e-02 1.3728149022179326e+00 -1.0385210322309608e+00 3.2363924226911118e+00 4.0265500275178945e-02 4.0265500275179035e-02 7.2103397418467590e-04 6.4946066843692358e-03 -6.2275923600587594e-03 6.9486263342434353e-03 -6.2275923600587603e-03 6.2275923600587594e-03 2.6148586749614435e+00 1.1000344340202406e+00 1.5251718158567200e-02 -5.6350226072440515e-02 1.9839126170869020e-01
3.9000000000000000e+01 9.8140312949058817e-01 7.9848240136688520e-01 1.9777000194596717e-01 7.8363312754462100e-01 1.8596870509411820e-02 1.3768362120939308e+00 -1.0385410022708466e+00 3.2390063663210213e+00 4.0160752588475464e-02 4.0160752588475394e-02 7.1652204329517011e-04 6.4621966616413163e-03 -6.1976282255858835e-03 6.9141502688810537e-03 -6.1976282255858843e-03 6.1976282255858835e-03 2.6166578399116158e+00 1.1020203196502651e+00 1.5269198420121220e-02 -5.6432091416409799e-02 1.9777000194596717e-01
3.9100000000000001e+01 9.8147455760437741e-01 7.9912700795435032e-01 1.9715173100267169e-01 7.8432282660170571e-01 1.8525442395622538e-02 1.3808470638062924e+00 -1.0385608539479367e+00 3.2416070217388890e+00 4.0056337020744966e-02 4.0056337020745521e-02 7.1204622290651836e-04 6.4299647139376120e-03 -6.1678159177536388e-03 6.8798621406601576e-03 -6.1678159177536405e-03 6.1678159177536388e-03 2.6184502110802632e+00 1.1040010380720247e+00 1.5286609353676546e-02 -5.6513714451690976e-02 1.9715173100267169e-01
3.9200000000000003e+01 9.8154553992769078e-01 7.9976840022426066e-01 1.9653643371246332e-01 7.8500910621522746e-01 1.8454460072309276e-02 1.3848474905719268e+00 -1.0385805884031061e+00 3.2441944628473434e+00 3.9952253667509333e-02 3.9952253667509492e-02 7.0760617826871170e-04 6.3979102036180934e-03 -6.1381551081332621e-03 6.8457612864019739e-03 -6.1381551081332603e-03 6.1381551081332621e-03 2.6202358299849049e+00 1.1059766057655036e+00 1.5303951366518175e-02 -5.6595096369785478e-02 1.9653643371246332e-01
3.9300000000000004e+01 9.8161608002150813e-01 8.0040659588815000e-01 1.9592409494242297e-01 7.8569198507908522e-01 1.8383919978491842e-02 1.3888375256159069e+00 -1.0386002067642803e+00 3.2467687632754085e+00 3.9848502596712729e-02 3.9848502596712423e-02 7.0320157805158477e-04 6.3660324853281151e-03 -6.1086454567972227e-03 6.8118470348488072e-03 -6.1086454567972235e-03 6.1086454567972227e-03 2.6220147378206677e+00 1.1079470392134865e+00 1.5321224863296871e-02 -5.6676238355507877e-02 1.9592409494242297e-01
3.9400000000000006e+01 9.8168618141384645e-01 8.0104161259264239e-01 1.9531469959418554e-01 7.8637148181966088e-01 1.8313818586153607e-02 1.3928172021687437e+00 -1.0386197101465835e+00 3.2493299963754323e+00 3.9745083849246791e-02 3.9745083849246916e-02 6.9883209430634174e-04 6.3343309062809678e-03 -6.0792866126469763e-03 6.7781187069533184e-03 -6.0792866126469754e-03 6.0792866126469763e-03 2.6237869754631520e+00 1.1099123549002301e+00 1.5338430246042324e-02 -5.6757141587013435e-02 1.9531469959418554e-01
3.9500000000000000e+01 9.8175584760009471e-01 8.0167346791872396e-01 1.9470823260504050e-01 7.8704761499505416e-01 1.8244152399905369e-02 1.3967865534637087e+00 -1.0386390996524684e+00 3.2518782352201678e+00 3.9641997439475316e-02 3.9641997439475614e-02 6.9449740242767222e-04 6.3028048065359270e-03 -6.0500782137356953e-03 6.7445756161633678e-03 -6.0500782137356945e-03 6.0500782137356953e-03 2.6255525834712636e+00 1.1118725693101592e+00 1.5355567914176395e-02 -5.6837807235825800e-02 1.9470823260504050e-01
3.9600000000000001e+01 9.8182508204334717e-01 8.0230217938103954e-01 1.9410467894900169e-01 7.8772040309434543e-01 1.8174917956652804e-02 1.4007456127342020e+00 -1.0386583763718449e+00 3.2544135525999227e+00 3.9539243355741729e-02 3.9539243355741570e-02 6.9019718111625972e-04 6.2714535192692732e-03 -6.0210198875835577e-03 6.7112170686998178e-03 -6.0210198875835560e-03 6.0210198875835577e-03 2.6273116020900291e+00 1.1138276989265830e+00 1.5372638264526459e-02 -5.6918236466865058e-02 1.9410467894900169e-01
3.9700000000000003e+01 9.8189388817473233e-01 8.0292776442721936e-01 1.9350402363784433e-01 7.8838986453688797e-01 1.8106111825267824e-02 1.4046944132111798e+00 -1.0386775413822589e+00 3.2569360210199032e+00 3.9436821560874212e-02 3.9436821560873823e-02 6.8593111234172487e-04 6.2402763710406100e-03 -5.9921112514878649e-03 6.6780423638295901e-03 -5.9921112514878640e-03 5.9921112514878649e-03 2.6290640712533717e+00 1.1157777602304420e+00 1.5389641691338706e-02 -5.6998430438475703e-02 1.9350402363784433e-01
3.9800000000000004e+01 9.8196226939373665e-01 8.0355024043722911e-01 1.9290625172211234e-01 7.8905601767162425e-01 1.8037730606263389e-02 1.4086329881206261e+00 -1.0386965957489724e+00 3.2594457126975471e+00 3.9334731992689533e-02 3.9334731992689345e-02 6.8169888130635917e-04 6.2092726820548129e-03 -5.9633519128282336e-03 6.6450507941345927e-03 -5.9633519128282310e-03 5.9633519128282336e-03 2.6308100305868716e+00 1.1177227696990772e+00 1.5406578586291596e-02 -5.7078390302455075e-02 1.9290625172211234e-01
3.9900000000000006e+01 9.8203022906852788e-01 8.0416962472274844e-01 1.9231134829209515e-01 7.8971888077643271e-01 1.7969770931472132e-02 1.4125613706810767e+00 -1.0387155405251565e+00 3.2619426995600942e+00 3.9232974564482083e-02 3.9232974564481833e-02 6.7750017640897536e-04 6.1784417664174337e-03 -5.9347414693648988e-03 6.6122416457738741e-03 -5.9347414693648980e-03 5.9347414693648988e-03 2.6325495194104938e+00 1.1196627438050220e+00 1.5423449338509306e-02 -5.7158117204081843e-02 1.9231134829209515e-01
4.0000000000000000e+01 9.8209777053627145e-01 8.0478593452657232e-01 1.9171929847877506e-01 7.9037847205749645e-01 1.7902229463728478e-02 1.4164795941011892e+00 -1.0387343767519830e+00 3.2644270532421396e+00 3.9131549165510586e-02 3.9131549165510766e-02 6.7333468920951459e-04 6.1477829323856870e-03 -5.9062795095320489e-03 6.5796141987415633e-03 -5.9062795095320472e-03 5.9062795095320489e-03 2.6342825767412914e+00 1.1215976990148204e+00 1.5440254334575226e-02 -5.7237612282144648e-02 1.9171929847877506e-01
4.0100000000000001e+01 9.8216489710344568e-01 8.0539918702204016e-01 1.9113008745474483e-01 7.9103480964870088e-01 1.7835102896554204e-02 1.4203876915773688e+00 -1.0387531054587849e+00 3.2668988450834004e+00 3.9030455661479932e-02 3.9030455661479717e-02 6.6920211439401047e-04 6.1172954826145603e-03 -5.8779656127258594e-03 6.5471677271198691e-03 -5.8779656127258577e-03 5.8779656127258594e-03 2.6360092412960854e+00 1.1235276517878690e+00 1.5456993958545533e-02 -5.7316876668970881e-02 1.9113008745474483e-01
4.0200000000000003e+01 9.8223161204615228e-01 8.0600939931248605e-01 1.9054370043509825e-01 7.9168791161105401e-01 1.7768387953847685e-02 1.4242856962914292e+00 -1.0387717276631669e+00 3.2693581461264793e+00 3.8929693895009970e-02 3.8929693895009790e-02 6.6510214973992910e-04 6.0869787143969763e-03 -5.8497993495861518e-03 6.5149014993260814e-03 -5.8497993495861518e-03 5.8497993495861518e-03 2.6377295514941137e+00 1.1254526185752791e+00 1.5473668591962704e-02 -5.7395911490455767e-02 1.9054370043509825e-01
4.0300000000000004e+01 9.8229791861042370e-01 8.0661658843071549e-01 1.8996012267829107e-01 7.9233779593213260e-01 1.7702081389576380e-02 1.4281736414083130e+00 -1.0387902443711703e+00 3.2718050271148202e+00 3.8829263686107077e-02 3.8829263686106827e-02 6.6103449608214911e-04 6.0568319199003993e-03 -5.8217802822739901e-03 6.4828147783561390e-03 -5.8217802822739901e-03 5.8217802822739901e-03 2.6394435454596605e+00 1.1273726158187662e+00 1.5490278613869170e-02 -5.7474717866091402e-02 1.8996012267829107e-01
4.0400000000000006e+01 9.8236382001252731e-01 8.0722077133850434e-01 1.8937933948697533e-01 7.9298448052555193e-01 1.7636179987472751e-02 1.4320515600738548e+00 -1.0388086565773627e+00 3.2742395584906960e+00 3.8729164832622072e-02 3.8729164832621885e-02 6.5699885727922222e-04 6.0268543863974677e-03 -5.7939079647429002e-03 6.4509068220221224e-03 -5.7939079647429002e-03 5.7939079647429002e-03 2.6411512610246581e+00 1.1292876599495598e+00 1.5506824400820945e-02 -5.7553296908996028e-02 1.8937933948697533e-01
4.0500000000000000e+01 9.8242931943926637e-01 8.0782196492611991e-01 1.8880133620880743e-01 7.9362798323045891e-01 1.7570680560733676e-02 1.4359194854125805e+00 -1.0388269652650000e+00 3.2766618103933038e+00 3.8629397110704421e-02 3.8629397110704018e-02 6.5299494018013953e-04 5.9970453964922621e-03 -5.7661819430052733e-03 6.4191768831854124e-03 -5.7661819430052733e-03 5.7661819430052733e-03 2.6428527357312630e+00 1.1311977673873337e+00 1.5523306326901297e-02 -5.7631649725943326e-02 1.8880133620880743e-01
4.0600000000000001e+01 9.8249442004827725e-01 8.0842018601186594e-01 1.8822609823722855e-01 7.9426832181104867e-01 1.7505579951722958e-02 1.4397774505255674e+00 -1.0388451714061309e+00 3.2790718526569744e+00 3.8529960275249894e-02 3.8529960275249173e-02 6.4902245459148031e-04 5.9674042283417638e-03 -5.7386017553935206e-03 6.3876242099850005e-03 -5.7386017553935189e-03 5.7386017553935206e-03 2.6445480068344089e+00 1.1331029545391629e+00 1.5539724763734448e-02 -5.7709777417392069e-02 1.8822609823722855e-01
4.0700000000000003e+01 9.8255912496832276e-01 8.0901545134164887e-01 1.8765361101221961e-01 7.9490551395610320e-01 1.7440875031677180e-02 1.4436254884883382e+00 -1.0388632759617480e+00 3.2814697548094660e+00 3.8430854060343217e-02 3.8430854060343210e-02 6.4508111324504663e-04 5.9379301558728659e-03 -5.7111669328163278e-03 6.3562480460613744e-03 -5.7111669328163313e-03 5.7111669328163278e-03 2.6462371113043370e+00 1.1350032377984991e+00 1.5556080080499243e-02 -5.7787681077515550e-02 1.8765361101221961e-01
4.0800000000000004e+01 9.8262343729958512e-01 8.0960777758856450e-01 1.8708386002103186e-01 7.9553957727855329e-01 1.7376562700414881e-02 1.4474636323488002e+00 -1.0388812798818903e+00 3.2838555860703043e+00 3.8332078179693058e-02 3.8332078179692683e-02 6.4117063176584574e-04 5.9086224489945808e-03 -5.6838769990097040e-03 6.3250476307755502e-03 -5.6838769990097040e-03 5.6838769990097040e-03 2.6479200858290972e+00 1.1368986335441675e+00 1.5572372643942910e-02 -5.7865361794231372e-02 1.8708386002103186e-01
4.0900000000000006e+01 9.8268736011395141e-01 8.1019718135250807e-01 1.8651683079889092e-01 7.9617052931506049e-01 1.7312639886048697e-02 1.4512919151252324e+00 -1.0388991841057840e+00 3.2862294153492919e+00 3.8233632327059959e-02 3.8233632327059633e-02 6.3729072864048540e-04 5.8794803738055311e-03 -5.6567314707828675e-03 6.2940221994233526e-03 -5.6567314707828692e-03 5.6567314707828675e-03 2.6495969668170316e+00 1.1387891581393872e+00 1.5588602818394791e-02 -5.7942820649231258e-02 1.8651683079889092e-01
4.1000000000000000e+01 9.8275089645529912e-01 8.1078367915980198e-01 1.8595250892967807e-01 7.9679838752562104e-01 1.7249103544700869e-02 1.4551103698043080e+00 -1.0389169895619621e+00 3.2885913112450083e+00 3.8135516176682122e-02 3.8135516176681969e-02 6.3344112518601953e-04 5.8505031927976459e-03 -5.6297298582599024e-03 6.2631709834459221e-03 -5.6297298582599024e-03 5.6297298582599024e-03 2.6512677903992303e+00 1.1406748279308092e+00 1.5604770965780114e-02 -5.8020058718010893e-02 1.8595250892967807e-01
4.1100000000000001e+01 9.8281404933977845e-01 8.1136728746284659e-01 1.8539088004658608e-01 7.9742316929319235e-01 1.7185950660221654e-02 1.4589190293391692e+00 -1.0389346971683819e+00 3.2909413420434719e+00 3.8037729383689281e-02 3.8037729383689434e-02 6.2962154551907037e-04 5.8216901650544996e-03 -5.6028716651156793e-03 6.2324932106347496e-03 -5.6028716651156767e-03 5.6028716651156793e-03 2.6529325924319660e+00 1.1425556592475790e+00 1.5620877445633684e-02 -5.8097077069899902e-02 1.8539088004658608e-01
4.1200000000000003e+01 9.8287682175608904e-01 8.1194802263978749e-01 1.8483192983275359e-01 7.9804489192333539e-01 1.7123178243910974e-02 1.4627179266475276e+00 -1.0389523078325476e+00 3.2932795757168245e+00 3.7940271584518168e-02 3.7940271584518140e-02 6.2583171652552813e-04 5.7930405464465540e-03 -5.5761563888081849e-03 6.2019881053337125e-03 -5.5761563888081815e-03 5.5761563888081849e-03 2.6545914084991029e+00 1.1444316684004139e+00 1.5636922615113766e-02 -5.8173876768091909e-02 1.8483192983275359e-01
4.1300000000000004e+01 9.8293921666575723e-01 8.1252590099420519e-01 1.8427564402187455e-01 7.9866357264388266e-01 1.7060783334242942e-02 1.4665070946098251e+00 -1.0389698224516399e+00 3.2956060799221394e+00 3.7843142397311499e-02 3.7843142397311742e-02 6.2207136783034591e-04 5.7645535898204541e-03 -5.5495835208046003e-03 6.1716548886349455e-03 -5.5495835208046020e-03 5.5495835208046003e-03 2.6562442739144871e+00 1.1463028716807064e+00 1.5652906829015760e-02 -5.8250458869674657e-02 1.8427564402187455e-01
4.1400000000000006e+01 9.8300123700340669e-01 8.1310093875482103e-01 1.8372200839878639e-01 7.9927922860462031e-01 1.6998762996593451e-02 1.4702865660674171e+00 -1.0389872419126245e+00 3.2979209220002828e+00 3.7746341422325046e-02 3.7746341422324893e-02 6.1834023176804626e-04 5.7362285451863200e-03 -5.5231525468048305e-03 6.1414927785728764e-03 -5.5231525468048296e-03 5.5231525468048305e-03 2.6578912237243095e+00 1.1481692853596430e+00 1.5668830439786015e-02 -5.8326824425660138e-02 1.8372200839878639e-01
4.1500000000000000e+01 9.8306288567702937e-01 8.1367315207522328e-01 1.8317100880003598e-01 7.9989187687699337e-01 1.6937114322970709e-02 1.4740563738208072e+00 -1.0390045670923702e+00 3.3002241689748368e+00 3.7649868242312957e-02 3.7649868242313055e-02 6.1463804335322534e-04 5.7080646598984272e-03 -5.4968629469581603e-03 6.1115009903113856e-03 -5.4968629469581594e-03 5.4968629469581603e-03 2.6595322927094500e+00 1.1500309256873436e+00 1.5684693797535593e-02 -5.8402974481014849e-02 1.8317100880003598e-01
4.1600000000000001e+01 9.8312416556825122e-01 8.1424255703361070e-01 1.8262263111442351e-01 8.0050153445382777e-01 1.6875834431748622e-02 1.4778165506279188e+00 -1.0390217988577788e+00 3.3025158875511567e+00 3.7553722422921987e-02 3.7553722422922528e-02 6.1096454025173406e-04 5.6800611788340840e-03 -5.4707141960775784e-03 6.0816787363293127e-03 -5.4707141960775784e-03 5.4707141960775784e-03 2.6611675153877994e+00 1.1518878088920217e+00 1.5700497250054037e-02 -5.8478910074690006e-02 1.8262263111442351e-01
4.1700000000000003e+01 9.8318507953259693e-01 8.1480916963255245e-01 1.8207686128352660e-01 8.0110821824907030e-01 1.6814920467403179e-02 1.4815671292023946e+00 -1.0390389380658804e+00 3.3047961441154063e+00 3.7457903513069706e-02 3.7457903513069477e-02 6.0731946275206794e-04 5.6522173445669515e-03 -5.4447057638482141e-03 6.0520252266002819e-03 -5.4447057638482158e-03 5.4447057638482141e-03 2.6627969260165556e+00 1.1537399511791593e+00 1.5716241142823127e-02 -5.8554632239651988e-02 1.8207686128352660e-01
4.1800000000000004e+01 9.8324563039974833e-01 8.1537300579876748e-01 1.8153368530220163e-01 8.0171194509754673e-01 1.6754369600251565e-02 1.4853081422119532e+00 -1.0390559855639692e+00 3.3070650047337686e+00 3.7362411045321613e-02 3.7362411045322091e-02 6.0370255373703411e-04 5.6245323975370751e-03 -5.4188371150320725e-03 6.0225396687691064e-03 -5.4188371150320743e-03 5.4188371150320725e-03 2.6644205585945002e+00 1.1555873687307054e+00 1.5731925819030657e-02 -5.8630142002912576e-02 1.8153368530220163e-01
4.1900000000000006e+01 9.8330582097380592e-01 8.1593408138291879e-01 1.8099308921906682e-01 8.0231273175473916e-01 1.6694179026194123e-02 1.4890396222767657e+00 -1.0390729421896943e+00 3.3093225351516353e+00 3.7267244536263351e-02 3.7267244536263192e-02 6.0011355865594387e-04 5.5970055762171724e-03 -5.3931077096686245e-03 5.9932212683245683e-03 -5.3931077096686245e-03 5.3931077096686245e-03 2.6660384468642571e+00 1.1574300777042890e+00 1.5747551619584153e-02 -5.8705440385559374e-02 1.8099308921906682e-01
4.2000000000000000e+01 9.8336565403354093e-01 8.1649241215942525e-01 1.8045505913696427e-01 8.0291059489657668e-01 1.6634345966459105e-02 1.4927616019678780e+00 -1.0390898087712002e+00 3.3115688007929296e+00 3.7172403486862418e-02 3.7172403486862376e-02 5.9655222549695854e-04 5.5696361172743580e-03 -5.3675170032704573e-03 5.9640692287674154e-03 -5.3675170032704590e-03 5.3675170032704573e-03 2.6676506243145233e+00 1.1592680942324516e+00 1.5763118883124625e-02 -5.8780528402786254e-02 1.8045505913696427e-01
4.2100000000000001e+01 9.8342513233264994e-01 8.1704801382628855e-01 1.7991958121340332e-01 8.0350555111924660e-01 1.6574867667350106e-02 1.4964741138056670e+00 -1.0391065861272084e+00 3.3138038667594421e+00 3.7077887382830702e-02 3.7077887382830819e-02 5.9301830475988351e-04 5.5424232557290658e-03 -5.3420644470157253e-03 5.9350827517756092e-03 -5.3420644470157245e-03 5.3420644470157253e-03 2.6692571241822858e+00 1.1611014344218975e+00 1.5778627946040218e-02 -5.8855407063923788e-02 1.7991958121340332e-01
4.2200000000000003e+01 9.8348425860000388e-01 8.1760090200493674e-01 1.7938664166098423e-01 8.0409761693901960e-01 1.6515741399996304e-02 1.5001771902583330e+00 -1.0391232750671502e+00 3.3160277978302872e+00 3.6983695694977919e-02 3.6983695694977392e-02 5.8951154942928454e-04 5.5153662251097172e-03 -5.3167494879359590e-03 5.9062610373652432e-03 -5.3167494879359581e-03 5.3167494879359590e-03 2.6708579794550094e+00 1.1629301143527608e+00 1.5794079142480041e-02 -5.8930077372469643e-02 1.7938664166098423e-01
4.2300000000000004e+01 9.8354303553989464e-01 8.1815109224008220e-01 1.7885622674780388e-01 8.0468680879209076e-01 1.6456964460105309e-02 1.5038708637404254e+00 -1.0391398763912574e+00 3.3182406584613551e+00 3.6889827879557621e-02 3.6889827879558024e-02 5.8603171494781546e-04 5.4884642576034769e-03 -5.2915715690996061e-03 5.8776032840474213e-03 -5.2915715690996070e-03 5.2915715690996061e-03 2.6724532228728095e+00 1.1647541500778906e+00 1.5809472804367734e-02 -5.9004540326119063e-02 1.7885622674780388e-01
4.2400000000000006e+01 9.8360146583228136e-01 8.1869859999959538e-01 1.7832832279784272e-01 8.0527314303443864e-01 1.6398534167718627e-02 1.5075551666114084e+00 -1.0391563908906907e+00 3.3204425127848949e+00 3.6796283378615117e-02 3.6796283378615235e-02 5.8257855919000576e-04 5.4617165842044939e-03 -5.2665301297926542e-03 5.8491086889826604e-03 -5.2665301297926551e-03 5.2665301297926542e-03 2.6740428869306054e+00 1.1665735576221521e+00 1.5824809261415173e-02 -5.9078796916795372e-02 1.7832832279784272e-01
4.2500000000000000e+01 9.8365955213303025e-01 8.1924344067439248e-01 1.7780291619133454e-01 8.0585663594169565e-01 1.6340447866969813e-02 1.5112301311742522e+00 -1.0391728193476246e+00 3.3226334246091107e+00 3.6703061620319999e-02 3.6703061620320838e-02 5.7915184243622069e-04 5.4351224348571404e-03 -5.2416246056939024e-03 5.8207764481301230e-03 -5.2416246056938990e-03 5.2416246056939024e-03 2.6756270038802477e+00 1.1683883529817449e+00 1.5840088841136135e-02 -5.9152848130680398e-02 1.7780291619133454e-01
4.2600000000000001e+01 9.8371729707415501e-01 8.1978562957833745e-01 1.7727999336511849e-01 8.0643730370903655e-01 1.6282702925845171e-02 1.5148957896740638e+00 -1.0391891625353702e+00 3.3248134574178225e+00 3.6610162019306412e-02 3.6610162019305614e-02 5.7575132734715253e-04 5.4086810385977268e-03 -5.2168544290482856e-03 5.7926057563954386e-03 -5.2168544290482873e-03 5.2168544290482856e-03 2.6772056057326301e+00 1.1701985521235376e+00 1.5855311868859797e-02 -5.9226694948245021e-02 1.7727999336511849e-01
4.2700000000000003e+01 9.8377470326405303e-01 8.2032518194815784e-01 1.7675954081297371e-01 8.0701516245107929e-01 1.6225296735946963e-02 1.5185521742967512e+00 -1.0392054212184771e+00 3.3269826743702096e+00 3.6517583976988566e-02 3.6517583976988538e-02 5.7237677893818455e-04 5.3823916236899177e-03 -5.1922190288336556e-03 5.7645958077718398e-03 -5.1922190288336547e-03 5.1922190288336556e-03 2.6787787242597814e+00 1.1720041709844191e+00 1.5870478667744530e-02 -5.9300338344279474e-02 1.7675954081297371e-01
4.2800000000000004e+01 9.8383177328774063e-01 8.2086211294337519e-01 1.7624154508593820e-01 8.0759022820180248e-01 1.6168226712259245e-02 1.5221993171677162e+00 -1.0392215961528246e+00 3.3291411383005696e+00 3.6425326881896813e-02 3.6425326881896640e-02 5.6902796455462698e-04 5.3562534177605875e-03 -5.1677178309274723e-03 5.7367457954820992e-03 -5.1677178309274723e-03 5.1677178309274723e-03 2.6803463909969332e+00 1.1738052254706641e+00 1.5885589558791258e-02 -5.9373779287923902e-02 1.7624154508593820e-01
4.2900000000000006e+01 9.8388850970708408e-01 8.2139643764624692e-01 1.7572599279261034e-01 8.0816251691447372e-01 1.6111490292916052e-02 1.5258372503505833e+00 -1.0392376880857384e+00 3.3312889117181741e+00 3.6333390109984397e-02 3.6333390109984029e-02 5.6570465384674334e-04 5.3302656479288571e-03 -5.1433502582664626e-03 5.7090549121132060e-03 -5.1433502582664608e-03 5.1433502582664626e-03 2.6819086372445748e+00 1.1756017314573166e+00 1.5900644860857092e-02 -5.9447018742698740e-02 1.7572599279261034e-01
4.3000000000000000e+01 9.8394491506102799e-01 8.2192817106172256e-01 1.7521287059943530e-01 8.0873204446159264e-01 1.6055084938972192e-02 1.5294660058459559e+00 -1.0392536977560860e+00 3.3334260568071477e+00 3.6241773024945897e-02 3.6241773024945995e-02 5.6240661874536852e-04 5.3044275409343334e-03 -5.1191157310050295e-03 5.6815223497503984e-03 -5.1191157310050304e-03 5.1191157310050295e-03 2.6834654940704823e+00 1.1773937047875869e+00 1.5915644890668847e-02 -5.9520057666535134e-02 1.7521287059943530e-01
4.3100000000000001e+01 9.8400099186582368e-01 8.2245732811741135e-01 1.7470216523097573e-01 8.0929882663484798e-01 1.5999008134176346e-02 1.5330856155902057e+00 -1.0392696258943663e+00 3.3355526354263865e+00 3.6150474978523160e-02 3.6150474978522834e-02 5.5913363343768063e-04 5.2787383232610991e-03 -5.0950136666691103e-03 5.6541473001067910e-03 -5.0950136666691121e-03 5.0950136666691103e-03 2.6850169923117346e+00 1.1791811612722642e+00 1.5930589962836455e-02 -5.9592897011805354e-02 1.7470216523097573e-01
4.3200000000000003e+01 9.8405674261525333e-01 8.2298392366356377e-01 1.7419386347016649e-01 8.0986287914508681e-01 1.5943257384746667e-02 1.5366961114542961e+00 -1.0392854732228400e+00 3.3376687091096007e+00 3.6059495310802853e-02 3.6059495310803054e-02 5.5588547434321639e-04 5.2531972212580417e-03 -5.0710434803060344e-03 5.6269289546492501e-03 -5.0710434803060344e-03 5.0710434803060344e-03 2.6865631625767050e+00 1.1809641166891456e+00 1.5945480389866443e-02 -5.9665537725353032e-02 1.7419386347016649e-01
4.3300000000000004e+01 9.8411216978085125e-01 8.2350797247306295e-01 1.7368795215855570e-01 8.1042421762229555e-01 1.5887830219148733e-02 1.5402975252426270e+00 -1.0393012404555908e+00 3.3397743390652916e+00 3.5968833350522464e-02 3.5968833350522339e-02 5.5266192009039187e-04 5.2278034612581303e-03 -5.0472045846328998e-03 5.5998665047232920e-03 -5.0472045846328990e-03 5.0472045846328998e-03 2.6881040352470369e+00 1.1827425867824763e+00 1.5960316482175302e-02 -5.9737980748523573e-02 1.7368795215855570e-01
4.3400000000000006e+01 9.8416727581212426e-01 8.2402948924142960e-01 1.7318441819653027e-01 8.1098285761559397e-01 1.5832724187875808e-02 1.5438898886919168e+00 -1.0393169282986470e+00 3.3418695861768808e+00 3.5878488415354924e-02 3.5878488415354959e-02 5.4946275149293485e-04 5.2025562696922057e-03 -5.0234963901792436e-03 5.5729591416721789e-03 -5.0234963901792419e-03 5.0234963901792436e-03 2.6896396404796010e+00 1.1845165872624086e+00 1.5975098548102893e-02 -5.9810227017194365e-02 1.7318441819653027e-01
4.3500000000000000e+01 9.8422206313676863e-01 8.2454848858683671e-01 1.7268324854352785e-01 8.1153881459324073e-01 1.5777936863231486e-02 1.5474732334701089e+00 -1.0393325374500659e+00 3.3439545110028197e+00 3.5788459812202425e-02 3.5788459812202571e-02 5.4628775152693921e-04 5.1774548732019090e-03 -4.9999183054283995e-03 5.5462060569553386e-03 -4.9999183054283995e-03 4.9999183054283995e-03 2.6911700082084336e+00 1.1862861338044708e+00 1.5989826893925748e-02 -5.9882277461805064e-02 1.7268324854352785e-01
4.3600000000000001e+01 9.8427653416088534e-01 8.2506498505013737e-01 1.7218443021823349e-01 8.1209210394265186e-01 1.5723465839114548e-02 1.5510475911753154e+00 -1.0393480686000371e+00 3.3460291737767873e+00 3.5698746837477022e-02 3.5698746837477174e-02 5.4313670530798319e-04 5.1524984987484134e-03 -4.9764697369543819e-03 5.5196064422623646e-03 -4.9764697369543802e-03 4.9764697369543819e-03 2.6926951681466567e+00 1.1880512420490559e+00 1.6004501823870337e-02 -5.9954133007387798e-02 1.7218443021823349e-01
4.3700000000000003e+01 9.8433069126919359e-01 8.2557899309489990e-01 1.7168795029876591e-01 8.1264274097042766e-01 1.5669308730806235e-02 1.5546129933347697e+00 -1.0393635224309612e+00 3.3480936344078751e+00 3.5609348777377703e-02 3.5609348777377911e-02 5.4000940006848229e-04 5.1276863737185572e-03 -4.9531500895558479e-03 5.4931594896243299e-03 -4.9531500895558488e-03 4.9531500895558479e-03 2.6942151497883802e+00 1.1898119276009145e+00 1.6019123640126375e-02 -6.0025794573597233e-02 1.7168795029876591e-01
4.3800000000000004e+01 9.8438453682524063e-01 8.2609052710745823e-01 1.7119379592284639e-01 8.1319074090239418e-01 1.5615463174759600e-02 1.5581694714038310e+00 -1.0393788996175783e+00 3.3501479524809215e+00 3.5520264908168099e-02 3.5520264908167218e-02 5.3690562513546321e-04 5.1030177260288348e-03 -4.9299587663875384e-03 5.4668643915230016e-03 -4.9299587663875384e-03 4.9299587663875384e-03 2.6957299824105854e+00 1.1915682060286723e+00 1.6033692642859997e-02 -6.0097263074740698e-02 1.7119379592284639e-01
4.3900000000000006e+01 9.8443807317160859e-01 8.2659960139696786e-01 1.7070195428795787e-01 8.1373611888365072e-01 1.5561926828391213e-02 1.5617170567649967e+00 -1.0393942008270098e+00 3.3521921872567333e+00 3.5431494496442381e-02 3.5431494496443137e-02 5.3382517190845593e-04 5.0784917842256931e-03 -4.9068951690877279e-03 5.4407203409961840e-03 -4.9068951690877270e-03 4.9068951690877279e-03 2.6972396950749915e+00 1.1933200928643528e+00 1.6048209130226913e-02 -6.0168539419808223e-02 1.7070195428795787e-01
4.4000000000000000e+01 9.8449130263012485e-01 8.2710623019547469e-01 1.7021241265149012e-01 8.1427888997863473e-01 1.5508697369874966e-02 1.5652557807269527e+00 -1.0394094267188811e+00 3.3542263976724773e+00 3.5343036799394371e-02 3.5343036799395135e-02 5.3076783383771060e-04 5.0541077775841797e-03 -4.8839586979037104e-03 5.4147265317414216e-03 -4.8839586979037130e-03 4.8839586979037104e-03 2.6987443166299050e+00 1.1950676036029166e+00 1.6062673398385512e-02 -6.0239624512502525e-02 1.7021241265149012e-01
4.4100000000000001e+01 9.8454422750206205e-01 8.2761042765799231e-01 1.6972515833087273e-01 8.1481906917118929e-01 1.5455772497938060e-02 1.5687856745236435e+00 -1.0394245779454070e+00 3.3562506423420704e+00 3.5254891065073929e-02 3.5254891065073769e-02 5.2773340640258114e-04 5.0298649362027952e-03 -4.8611487518131578e-03 5.3888821582157385e-03 -4.8611487518131552e-03 4.8611487518131578e-03 2.7002438757120539e+00 1.1968107537018122e+00 1.6077085741510046e-02 -6.0310519251268992e-02 1.6972515833087273e-01
4.4200000000000003e+01 9.8459685006834075e-01 8.2811220786258988e-01 1.6924017870369565e-01 8.1535667136464507e-01 1.5403149931659225e-02 1.5723067693133737e+00 -1.0394396551514802e+00 3.3582649795565982e+00 3.5167056532644646e-02 3.5167056532644889e-02 5.2472168709022382e-04 5.0057624910965215e-03 -4.8384647286433304e-03 5.3631864157335542e-03 -4.8384647286433278e-03 4.8384647286433304e-03 2.7017384007483964e+00 1.1985495585805419e+00 1.6091446451803479e-02 -6.0381224529325352e-02 1.6924017870369565e-01
4.4300000000000004e+01 9.8464917258973106e-01 8.2861158481048702e-01 1.6875746120781915e-01 8.1589171138191185e-01 1.5350827410268969e-02 1.5758190961779295e+00 -1.0394546589747664e+00 3.3602694672847786e+00 3.5079532432636888e-02 3.5079532432637173e-02 5.2173247537452914e-04 4.9817996742873285e-03 -4.8159060251874676e-03 5.3376385005619968e-03 -4.8159060251874641e-03 4.8159060251874676e-03 2.7032279199579232e+00 1.2002840336202354e+00 1.6105755819510629e-02 -6.0451741234691610e-02 1.6875746120781915e-01
4.4400000000000006e+01 9.8470119730704819e-01 8.2910857242615987e-01 1.6827699334147103e-01 8.1642420396557713e-01 1.5298802692951930e-02 1.5793226861217291e+00 -1.0394695900457607e+00 3.3622641631734318e+00 3.4992317987194578e-02 3.4992317987194578e-02 5.1876557269527187e-04 4.9579757188918366e-03 -4.7934720373180081e-03 5.3122376100132804e-03 -4.7934720373180072e-03 4.7934720373180081e-03 2.7047124613534366e+00 1.2020141941632405e+00 1.6120014132931036e-02 -6.0522070250219717e-02 1.6827699334147103e-01
4.4500000000000000e+01 9.8475292644134871e-01 8.2960318455745441e-01 1.6779876266333318e-01 8.1695416377801555e-01 1.5247073558651342e-02 1.5828175700709959e+00 -1.0394844489879178e+00 3.3642491245480701e+00 3.4905412410318359e-02 3.4905412410318283e-02 5.1582078243746720e-04 4.9342898592066508e-03 -4.7711621600971931e-03 5.2869829425346605e-03 -4.7711621600971940e-03 4.7711621600971931e-03 2.7061920527433139e+00 1.2037400555127231e+00 1.6134221678431839e-02 -6.0592212453623243e-02 1.6779876266333318e-01
4.4600000000000001e+01 9.8480436219412459e-01 8.3009543497570870e-01 1.6732275679261729e-01 8.1748160540150727e-01 1.5195637805875510e-02 1.5863037788729568e+00 -1.0394992364176980e+00 3.3662244084134092e+00 3.4818814908104505e-02 3.4818814908104449e-02 5.1289790991101536e-04 4.9107413307912648e-03 -4.7489757878849195e-03 5.2618736977959350e-03 -4.7489757878849169e-03 4.7489757878849195e-03 2.7076667217332564e+00 1.2054616329322800e+00 1.6148378740460649e-02 -6.0662168717506869e-02 1.6732275679261729e-01
4.4700000000000003e+01 9.8485550674749367e-01 8.3058533737588347e-01 1.6684896340912994e-01 8.1800654333836376e-01 1.5144493252506365e-02 1.5897813432950614e+00 -1.0395139529446802e+00 3.3681900714540056e+00 3.4732524678981989e-02 3.4732524678981948e-02 5.0999676233055911e-04 4.8873293705489398e-03 -4.7269123144442621e-03 5.2369090767748205e-03 -4.7269123144442595e-03 4.7269123144442621e-03 2.7091364957280186e+00 1.2071789416455618e+00 1.6162485601558300e-02 -6.0731939909396002e-02 1.6684896340912994e-01
4.4800000000000004e+01 9.8490636226438999e-01 8.3107290537670009e-01 1.6637737025332663e-01 8.1852899201106333e-01 1.5093637735609958e-02 1.5932502940242306e+00 -1.0395285991716323e+00 3.3701461700348827e+00 3.4646540913941475e-02 3.4646540913941440e-02 5.0711714879551342e-04 4.8640532168046959e-03 -4.7049711330438395e-03 5.2120882818393523e-03 -4.7049711330438386e-03 4.7049711330438395e-03 2.7106014019331246e+00 1.2088919968359098e+00 1.6176542542371622e-02 -6.0801526891766058e-02 1.6637737025332663e-01
4.4900000000000006e+01 9.8495693088875103e-01 8.3155815252078680e-01 1.6590796512635697e-01 8.1904896576239405e-01 1.5043069111248978e-02 1.5967106616661200e+00 -1.0395431756945714e+00 3.3720927602021664e+00 3.4560862796763299e-02 3.4560862796763167e-02 5.0425888027040274e-04 4.8409121093814737e-03 -4.6831516365580207e-03 5.1874105168284229e-03 -4.6831516365580198e-03 4.6831516365580207e-03 2.7120614673565666e+00 1.2106008136460014e+00 1.6190549841666083e-02 -6.0870930522071862e-02 1.6590796512635697e-01
4.5000000000000000e+01 9.8500721474570274e-01 8.3204109227483203e-01 1.6544073589009822e-01 8.1956647885560452e-01 1.4992785254297231e-02 1.6001624767444138e+00 -1.0395576831029001e+00 3.3740298976838354e+00 3.4475489504240883e-02 3.4475489504241105e-02 5.0142176956532438e-04 4.8179052896739766e-03 -4.6614532175645387e-03 5.1628749871298635e-03 -4.6614532175645405e-03 4.6614532175645387e-03 2.7135167188104869e+00 1.2123054071775088e+00 1.6204507776338438e-02 -6.0940151652776900e-02 1.6544073589009822e-01
4.5100000000000001e+01 9.8505721594174389e-01 8.3252173802974494e-01 1.6497567046718148e-01 8.2008154547456236e-01 1.4942784058256029e-02 1.6036057697001325e+00 -1.0395721219794376e+00 3.3759576378904068e+00 3.4390420206400346e-02 3.4390420206400894e-02 4.9860563131675967e-04 4.7950320007203598e-03 -4.6398752684396550e-03 5.1384808997564143e-03 -4.6398752684396541e-03 4.6398752684396550e-03 2.7149671829128477e+00 1.2140057924907650e+00 1.6218416621429324e-02 -6.1009191131382402e-02 1.6497567046718148e-01
4.5200000000000003e+01 9.8510693656492754e-01 8.3300010310082417e-01 1.6451275684100583e-01 8.2059417972392168e-01 1.4893063435072525e-02 1.6070405708909723e+00 -1.0395864929005081e+00 3.3778760359156772e+00 3.4305654066715735e-02 3.4305654066715326e-02 4.9581028196841320e-04 4.7722914872716836e-03 -4.6184171814508141e-03 5.1142274634192273e-03 -4.6184171814508115e-03 4.6184171814508141e-03 2.7164128860890786e+00 1.2157019846044468e+00 1.6232276650135741e-02 -6.1078049800456523e-02 1.6451275684100583e-01
4.5300000000000004e+01 9.8515637868504013e-01 8.3347620072793172e-01 1.6405198305574531e-01 8.2110439562929483e-01 1.4843621314959901e-02 1.6104669105906584e+00 -1.0396007964360507e+00 3.3797851465375586e+00 3.4221190242317664e-02 3.4221190242317921e-02 4.9303553975240256e-04 4.7496829958589256e-03 -4.5970783488465672e-03 5.0901138885989699e-03 -4.5970783488465672e-03 4.5970783488465672e-03 2.7178538545737183e+00 1.2173939984952615e+00 1.6246088133823548e-02 -6.1146728497663248e-02 1.6405198305574531e-01
4.5400000000000006e+01 9.8520554435378038e-01 8.3395004407567430e-01 1.6359333721634656e-01 8.2161220713743388e-01 1.4794455646219503e-02 1.6138848189883188e+00 -1.0396150331496339e+00 3.3816850242188154e+00 3.4137027884208582e-02 3.4137027884208714e-02 4.9028122467070290e-04 4.7272057748593659e-03 -4.5758581629455610e-03 5.0661393876162645e-03 -4.5758581629455628e-03 4.5758581629455610e-03 2.7192901144120301e+00 1.2190818490976465e+00 1.6259851342039881e-02 -6.1215228055791264e-02 1.6359333721634656e-01
4.5500000000000000e+01 9.8525443560493509e-01 8.3442164623359139e-01 1.6313680748851728e-01 8.2211762811641786e-01 1.4745564395064779e-02 1.6172943261878845e+00 -1.0396292035986205e+00 3.3835757231079806e+00 3.4053166137458221e-02 3.4053166137458714e-02 4.8754715847654044e-04 4.7048590745587156e-03 -4.5547560162210680e-03 5.0423031746976085e-03 -4.5547560162210706e-03 4.5547560162210680e-03 2.7207216914616112e+00 1.2207655513034801e+00 1.6273566542525455e-02 -6.1283549302782750e-02 1.6313680748851728e-01
4.5600000000000001e+01 9.8530305445455313e-01 8.3489102021634898e-01 1.6268238209870642e-01 8.2262067235584668e-01 1.4696945545446977e-02 1.6206954622075067e+00 -1.0396433083341503e+00 3.3854572970401233e+00 3.3969604141411459e-02 3.3969604141411230e-02 4.8483316465634585e-04 4.6826421472135208e-03 -4.5337713013854216e-03 5.0186044660417671e-03 -4.5337713013854216e-03 4.5337713013854216e-03 2.7221486113939850e+00 1.2224451199618014e+00 1.6287234001226957e-02 -6.1351693061762233e-02 1.6268238209870642e-01
4.5700000000000003e+01 9.8535140290111722e-01 8.3535817896393993e-01 1.6223004933407648e-01 8.2312135356704075e-01 1.4648597098882865e-02 1.6240882569789914e+00 -1.0396573479012872e+00 3.3873297995378162e+00 3.3886341029880702e-02 3.3886341029880536e-02 4.8213906841160491e-04 4.6605542471099774e-03 -4.5129034114706600e-03 4.9950424798822649e-03 -4.5129034114706600e-03 4.5129034114706600e-03 2.7235708996961723e+00 1.2241205698785385e+00 1.6300853982309186e-02 -6.1419660151064877e-02 1.6223004933407648e-01
4.5800000000000004e+01 9.8539948292571589e-01 8.3582313534188923e-01 1.6177979754246760e-01 8.2361968538324826e-01 1.4600517074284031e-02 1.6274727403472560e+00 -1.0396713228390388e+00 3.3891932838119652e+00 3.3803375931341403e-02 3.3803375931341861e-02 4.7946469664104138e-04 4.6385946306218041e-03 -4.4921517399079498e-03 4.9716164365489913e-03 -4.4921517399079498e-03 4.4921517399079498e-03 2.7249885816722563e+00 1.2257919158162478e+00 1.6314426748167285e-02 -6.1487451384265229e-02 1.6177979754246760e-01
4.5900000000000006e+01 9.8544729649221197e-01 8.3628590214146625e-01 1.6133161513235350e-01 8.2411568135985847e-01 1.4552703507788083e-02 1.6308489420698091e+00 -1.0396852336804858e+00 3.3910478027628290e+00 3.3720707969122826e-02 3.3720707969122715e-02 4.7680987792304521e-04 4.6167625562660557e-03 -4.4715156806046496e-03 4.9483255585276945e-03 -4.4715156806046496e-03 4.4715156806046496e-03 2.7264016824449282e+00 1.2274591724938628e+00 1.6327952559438863e-02 -6.1555067570205499e-02 1.6133161513235350e-01
4.6000000000000000e+01 9.8549484554740840e-01 8.3674649207990148e-01 1.6088549057279017e-01 8.2460935497461829e-01 1.4505154452591488e-02 1.6342168918162416e+00 -1.0396990809528055e+00 3.3928934089808922e+00 3.3638336261591073e-02 3.3638336261591940e-02 4.7417444249814257e-04 4.5950572847565643e-03 -4.4509946280187852e-03 4.9251690705169283e-03 -4.4509946280187852e-03 4.4509946280187852e-03 2.7278102269570210e+00 1.2291223545864518e+00 1.6341431675016071e-02 -6.1622509513023893e-02 1.6088549057279017e-01
4.6100000000000001e+01 9.8554213202121566e-01 8.3720491780060868e-01 1.6044141239335724e-01 8.2510071962785847e-01 1.4457867978784312e-02 1.6375766191677414e+00 -1.0397128651773551e+00 3.3947301547478652e+00 3.3556259922338252e-02 3.3556259922338419e-02 4.7155822225181831e-04 4.5734780790569066e-03 -4.4305879772327536e-03 4.9021461994845725e-03 -4.4305879772327554e-03 4.4305879772327536e-03 2.7292142399730261e+00 1.2307814767249829e+00 1.6354864352057553e-02 -6.1689778012182762e-02 1.6044141239335724e-01
4.6200000000000003e+01 9.8558915782681344e-01 8.3766119187341259e-01 1.5999936918409194e-01 8.2558978864272148e-01 1.4410842173186517e-02 1.6409281536166231e+00 -1.0397265868697660e+00 3.3965580920377016e+00 3.3474478060355257e-02 3.3474478060355160e-02 4.6896105069739984e-04 4.5520242044298446e-03 -4.4102951240232733e-03 4.8792561747206730e-03 -4.4102951240232733e-03 4.4102951240232733e-03 2.7306137460805986e+00 1.2324365534961015e+00 1.6368250846000472e-02 -6.1756873862496689e-02 1.5999936918409194e-01
4.6300000000000004e+01 9.8563592486081397e-01 8.3811532679478140e-01 1.5955934959541626e-01 8.2607657526539768e-01 1.4364075139186064e-02 1.6442715245658786e+00 -1.0397402465399870e+00 3.3983772725175849e+00 3.3392989780213170e-02 3.3392989780212969e-02 4.6638276295919012e-04 4.5306949284866973e-03 -4.3901154649309904e-03 4.8564982278901797e-03 -4.3901154649309904e-03 4.3901154649309904e-03 2.7320087696920456e+00 1.2340875994419118e+00 1.6381591410572341e-02 -6.1823797854160485e-02 1.5955934959541626e-01
4.6400000000000006e+01 9.8568243500342145e-01 8.3856733498806346e-01 1.5912134233805716e-01 8.2656109266536426e-01 1.4317564996578604e-02 1.6476067613287422e+00 -1.0397538446923569e+00 3.4001877475489608e+00 3.3311794182235385e-02 3.3311794182235267e-02 4.6382319575579491e-04 4.5094895212342305e-03 -4.3700483973273582e-03 4.8338715930831529e-03 -4.3700483973273582e-03 4.3700483973273582e-03 2.7333993350458057e+00 1.2357346290597717e+00 1.6394886297802860e-02 -6.1890550772776998e-02 1.5912134233805716e-01
4.6500000000000000e+01 9.8572869011859110e-01 8.3901722880373009e-01 1.5868533618296002e-01 8.2704335393563111e-01 1.4271309881408940e-02 1.6509338931282769e+00 -1.0397673818256894e+00 3.4019895681886227e+00 3.3230890362667791e-02 3.3230890362667548e-02 4.6128218738360373e-04 4.4884072551200698e-03 -4.3500933194797978e-03 4.8113755068634016e-03 -4.3500933194797978e-03 4.3500933194797978e-03 2.7347854662079065e+00 1.2373776568020927e+00 1.6408135758035677e-02 -6.1957133399384884e-02 1.5868533618296002e-01
4.6600000000000001e+01 9.8577469205418600e-01 8.3946502051962046e-01 1.5825131996119624e-01 8.2752337209298976e-01 1.4225307945813975e-02 1.6542529490969715e+00 -1.0397808584333219e+00 3.4037827851897355e+00 3.3150277413844041e-02 3.3150277413844124e-02 4.5875957770042584e-04 4.4674474050763208e-03 -4.3302496306148169e-03 4.7890092083152430e-03 -4.3302496306148195e-03 4.3302496306148169e-03 2.7361671870734203e+00 1.2390166970761491e+00 1.6421340039940110e-02 -6.2023546510486270e-02 1.5825131996119624e-01
4.6700000000000003e+01 9.8582044264213242e-01 8.3991072234119357e-01 1.5781928256386385e-01 8.2800116007826863e-01 1.4179557357867481e-02 1.6575639582763610e+00 -1.0397942750031937e+00 3.4055674490029668e+00 3.3069954424351906e-02 3.3069954424352364e-02 4.5625520810938154e-04 4.4466092485621446e-03 -4.3105167309798343e-03 4.7667719390892156e-03 -4.3105167309798352e-03 4.3105167309798343e-03 2.7375445213678926e+00 1.2406517642438957e+00 1.6434499390522762e-02 -6.2089790878074237e-02 1.5781928256386385e-01
4.6800000000000004e+01 9.8586594369857372e-01 8.4035434640178197e-01 1.5738921294198283e-01 8.2847673075659090e-01 1.4134056301426289e-02 1.6608669496166575e+00 -1.0398076320178948e+00 3.4073436097775369e+00 3.2989920479192643e-02 3.2989920479192636e-02 4.5376892154291675e-04 4.4258920656043239e-03 -4.2908940219027591e-03 4.7446629434456759e-03 -4.2908940219027591e-03 4.2908940219027591e-03 2.7389174926487700e+00 1.2422828726217923e+00 1.6447614055139104e-02 -6.2155867269660214e-02 1.5738921294198283e-01
4.6900000000000006e+01 9.8591119702402175e-01 8.4079590476285115e-01 1.5696110010638381e-01 8.2895009691763799e-01 1.4088802975978212e-02 1.6641619519764002e+00 -1.0398209299547585e+00 3.4091113173624055e+00 3.2910174659938590e-02 3.2910174659938125e-02 4.5130056244694131e-04 4.4052951388364667e-03 -4.2713809058499827e-03 4.7226814682969241e-03 -4.2713809058499835e-03 4.2713809058499827e-03 2.7402861243068051e+00 1.2439100364806368e+00 1.6460684277505005e-02 -6.2221776448301319e-02 1.5696110010638381e-01
4.7000000000000000e+01 9.8595620440350851e-01 8.4123540941426200e-01 1.5653493312759126e-01 8.2942127127591725e-01 1.4043795596491410e-02 1.6674489941221229e+00 -1.0398341692859046e+00 3.4108706213073625e+00 3.2830716044886479e-02 3.2830716044886819e-02 4.4884997676522846e-04 4.3848177535365986e-03 -4.2519767864825139e-03 4.7008267632477427e-03 -4.2519767864825139e-03 4.2519767864825139e-03 2.7416504395674544e+00 1.2455332700454076e+00 1.6473710299708184e-02 -6.2287519172627516e-02 1.5653493312759126e-01
4.7100000000000001e+01 9.8600096760673450e-01 8.4167287227453658e-01 1.5611070113570208e-01 8.2989026647103248e-01 1.3999032393265443e-02 1.6707281047280278e+00 -1.0398473504783030e+00 3.4126215708641801e+00 3.2751543709214945e-02 3.2751543709214834e-02 4.4641701192402655e-04 4.3644591976642741e-03 -4.2326810687113711e-03 4.6790980806353981e-03 -4.2326810687113737e-03 4.2326810687113711e-03 2.7430104614922621e+00 1.2471525874951077e+00 1.6486692362219606e-02 -6.2353096196868671e-02 1.5611070113570208e-01
4.7200000000000003e+01 9.8604548838821626e-01 8.4210830519112856e-01 1.5568839332025686e-01 8.3035709506795941e-01 1.3954511611783757e-02 1.6739993123756884e+00 -1.0398604739938477e+00 3.4143642149877906e+00 3.2672656725125079e-02 3.2672656725125225e-02 4.4400151681659724e-04 4.3442187618944013e-03 -4.2134931587495348e-03 4.6574946755661316e-03 -4.2134931587495357e-03 4.2134931587495348e-03 2.7443662129802284e+00 1.2487680029626247e+00 1.6499630703904790e-02 -6.2418508270881468e-02 1.5568839332025686e-01
4.7300000000000004e+01 9.8608976848743235e-01 8.4254171994069649e-01 1.5526799893010784e-01 8.3082176955732445e-01 1.3910231512567747e-02 1.6772626455537547e+00 -1.0398735402894026e+00 3.4160986023374584e+00 3.2594054161994769e-02 3.2594054161994110e-02 4.4160334178824662e-04 4.3240957396519127e-03 -4.1944124641644289e-03 4.6360158059526755e-03 -4.1944124641644280e-03 4.1944124641644289e-03 2.7457177167691675e+00 1.2503795305345904e+00 1.6512525562035082e-02 -6.2483756140176268e-02 1.5526799893010784e-01
4.7400000000000006e+01 9.8613380962896779e-01 8.4297312822938020e-01 1.5484950727328070e-01 8.3128430235568707e-01 1.3866190371032310e-02 1.6805181326576784e+00 -1.0398865498168857e+00 3.4178247812779774e+00 3.2515735086514265e-02 3.2515735086513654e-02 4.3922233862122472e-04 4.3040894271429942e-03 -4.1754383939268157e-03 4.6146607325480401e-03 -4.1754383939268148e-03 4.1754383939268157e-03 2.7470649954370532e+00 1.2519871842512511e+00 1.6525377172298874e-02 -6.2548840545943785e-02 1.5484950727328070e-01
4.7500000000000000e+01 9.8617761352265698e-01 8.4340254169308038e-01 1.5443290771683182e-01 8.3174470580582516e-01 1.3822386477342876e-02 1.6837658019894528e+00 -1.0398995030233034e+00 3.4195427998808570e+00 3.2437698562832858e-02 3.2437698562832927e-02 4.3685836052001308e-04 4.2841991233868362e-03 -4.1565703584599276e-03 4.5934287189799408e-03 -4.1565703584599293e-03 4.1565703584599276e-03 2.7484080714033512e+00 1.2535909781063448e+00 1.6538185768812729e-02 -6.2613762225081623e-02 1.5443290771683182e-01
4.7600000000000001e+01 9.8622118186372598e-01 8.4382997189774156e-01 1.5401818968670070e-01 8.3220299217702531e-01 1.3778818136273928e-02 1.6870056817573651e+00 -1.0399124003508360e+00 3.4212527059255713e+00 3.2359943652693519e-02 3.2359943652693776e-02 4.3451126209661145e-04 4.2644241302448697e-03 -4.1378077696859117e-03 4.5723190317825228e-03 -4.1378077696859117e-03 4.1378077696859117e-03 2.7497469669303394e+00 1.2551909260469840e+00 1.6550951584132455e-02 -6.2678521910220941e-02 1.5401818968670070e-01
4.7700000000000003e+01 9.8626451633293111e-01 8.4425543033963768e-01 1.5360534266755771e-01 8.3265917366537334e-01 1.3735483667068992e-02 1.6902378000757616e+00 -1.0399252422368666e+00 3.4229545469007316e+00 3.2282469415569066e-02 3.2282469415568976e-02 4.3218089935609226e-04 4.2447637524493081e-03 -4.1191500410713315e-03 4.5513309404274236e-03 -4.1191500410713315e-03 4.1191500410713315e-03 2.7510817041244149e+00 1.2567870419735461e+00 1.6563674849264118e-02 -6.2743120329752419e-02 1.5360534266755771e-01
4.7800000000000004e+01 9.8630761859669791e-01 8.4467892844566073e-01 1.5319435620264768e-01 8.3311326239405026e-01 1.3692381403301999e-02 1.6934621849648268e+00 -1.0399380291140676e+00 3.4246483700053894e+00 3.2205274908793977e-02 3.2205274908794247e-02 4.2986712968224325e-04 4.2252172976302458e-03 -4.1005965876710296e-03 4.5304637173532725e-03 -4.1005965876710296e-03 4.1005965876710296e-03 2.7524123049373923e+00 1.2583793397395688e+00 1.6576355793675005e-02 -6.2807558207852776e-02 1.5319435620264768e-01
4.7900000000000006e+01 9.8635049030725974e-01 8.4510047757361162e-01 1.5278521989362864e-01 8.3356527041363115e-01 1.3649509692740199e-02 1.6966788643503787e+00 -1.0399507614104384e+00 3.4263342221502264e+00 3.2128359187693974e-02 3.2128359187694397e-02 4.2756981182337495e-04 4.2057840763416090e-03 -4.0821468261706302e-03 4.5097166379940053e-03 -4.0821468261706311e-03 4.0821468261706302e-03 2.7537387911677849e+00 1.2599678331516551e+00 1.6588994645304479e-02 -6.2871836264510733e-02 1.5278521989362864e-01
4.8000000000000000e+01 9.8639313310279175e-01 8.4552008901249354e-01 1.5237792340040690e-01 8.3401520970238485e-01 1.3606866897208351e-02 1.6998878660636716e+00 -1.0399634395493753e+00 3.4280121499588532e+00 3.2051721305715250e-02 3.2051721305714903e-02 4.2528880587831483e-04 4.1864634020862372e-03 -4.0638001749279517e-03 4.4890889808062665e-03 -4.0638001749279508e-03 4.0638001749279517e-03 2.7550611844620776e+00 1.2615525359693804e+00 1.6601591630574796e-02 -6.2935955215553008e-02 1.5237792340040690e-01
4.8100000000000001e+01 9.8643554860754545e-01 8.4593777398280900e-01 1.5197245644096746e-01 8.3446309216657799e-01 1.3564451392454369e-02 1.7030892178412167e+00 -1.0399760639497244e+00 3.4296821997690694e+00 3.1975360314545856e-02 3.1975360314546272e-02 4.2302397328252534e-04 4.1672545913390979e-03 -4.0455560540123532e-03 4.4685800272948788e-03 -4.0455560540123541e-03 4.0455560540123532e-03 2.7563795063159890e+00 1.2631334619052099e+00 1.6614146974401962e-02 -6.2999915772670140e-02 1.5197245644096746e-01
4.8200000000000003e+01 9.8647773843198361e-01 8.4635354363685744e-01 1.5156880879120144e-01 8.3490892964078223e-01 1.3522261568016371e-02 1.7062829473246117e+00 -1.0399886350258267e+00 3.4313444176341150e+00 3.1899275264241862e-02 3.1899275264241592e-02 4.2077517679436460e-04 4.1481569635703772e-03 -4.0274138852437608e-03 4.4481890620381255e-03 -4.0274138852437642e-03 4.0274138852437608e-03 2.7576937780757187e+00 1.2647106246244184e+00 1.6626660900206230e-02 -6.3063718643442165e-02 1.5156880879120144e-01
4.8300000000000004e+01 9.8651970417290902e-01 8.4676740905903525e-01 1.5116697028472889e-01 8.3535273388818010e-01 1.3480295827091088e-02 1.7094690820603808e+00 -1.0400011531875915e+00 3.4329988493239965e+00 3.1823465203343268e-02 3.1823465203343233e-02 4.1854228048150759e-04 4.1291698412664526e-03 -4.0093730922293571e-03 4.4279153727108649e-03 -4.0093730922293562e-03 4.0093730922293571e-03 2.7590040209391833e+00 1.2662840377450175e+00 1.6639133629922899e-02 -6.3127364531364277e-02 1.5116697028472889e-01
4.8400000000000006e+01 9.8656144741359664e-01 8.4717938126614012e-01 1.5076693081271814e-01 8.3579451660087845e-01 1.3438552586403533e-02 1.7126476494998337e+00 -1.0400136188405265e+00 3.4346455403267417e+00 3.1747929178996270e-02 3.1747929178995812e-02 4.1632514970753673e-04 4.1102925499508954e-03 -3.9914331004001057e-03 4.4077582501076424e-03 -3.9914331004001031e-03 3.9914331004001057e-03 2.7603102559572457e+00 1.2678537148376903e+00 1.6651565384012804e-02 -6.3190854135872235e-02 1.5076693081271814e-01
4.8500000000000000e+01 9.8660296972392181e-01 8.4758947120767425e-01 1.5036868032370193e-01 8.3623428940021993e-01 1.3397030276078168e-02 1.7158186769989279e+00 -1.0400260323858090e+00 3.4362845358497278e+00 3.1672666237063114e-02 3.1672666237062906e-02 4.1412365111860670e-04 4.0915244182032073e-03 -3.9735933370448305e-03 4.3877169881634372e-03 -3.9735933370448314e-03 3.9735933370448305e-03 2.7616125040349258e+00 1.2694196694257280e+00 1.6663956381472819e-02 -6.3254188152367677e-02 1.5036868032370193e-01
4.8600000000000001e+01 9.8664427266048882e-01 8.4799768976615131e-01 1.4997220882338957e-01 8.3667206383709924e-01 1.3355727339511198e-02 1.7189821918181503e+00 -1.0400383942203391e+00 3.4379158808209791e+00 3.1597675422237063e-02 3.1597675422237459e-02 4.1193765263030003e-04 4.0728647776774587e-03 -3.9558532313439853e-03 4.3677908839742851e-03 -3.9558532313439844e-03 3.9558532313439853e-03 2.7629107859326085e+00 1.2709819149849773e+00 1.6676306839846316e-02 -6.3317367272243325e-02 1.4997220882338957e-01
4.8700000000000003e+01 9.8668535776675559e-01 8.4840404775740519e-01 1.4957750637447667e-01 8.3710785139227895e-01 1.3314642233244394e-02 1.7221382211224010e+00 -1.0400507047367817e+00 3.4395396198904868e+00 3.1522955778156059e-02 3.1522955778156128e-02 4.0976702341469651e-04 4.0543129631200664e-03 -3.9382122144023526e-03 4.3479792378170491e-03 -3.9382122144023543e-03 3.9382122144023526e-03 2.7642051222672310e+00 1.2725404649437857e+00 1.6688616975233495e-02 -6.3380392182908127e-02 1.4957750637447667e-01
4.8800000000000004e+01 9.8672622657315978e-01 8.4880855593089932e-01 1.4918456309645073e-01 8.3754166347670911e-01 1.3273773426840010e-02 1.7252867919808963e+00 -1.0400629643236179e+00 3.4411557974315268e+00 3.1448506347504790e-02 3.1448506347504811e-02 4.0761163388738399e-04 4.0358683123854246e-03 -3.9206697192794571e-03 4.3282813531668411e-03 -3.9206697192794605e-03 3.9206697192794571e-03 2.7654955335134681e+00 1.2740953326829607e+00 1.6700887002301722e-02 -6.3443263567812144e-02 1.4918456309645073e-01
4.8900000000000006e+01 9.8676688059724293e-01 8.4921122497003887e-01 1.4879336916539423e-01 8.3797351143184873e-01 1.3233119402757114e-02 1.7284279313670785e+00 -1.0400751733652189e+00 3.4427644575420033e+00 3.1374326172123934e-02 3.1374326172123539e-02 4.0547135569477731e-04 4.0175301664517812e-03 -3.9032251810199930e-03 4.3086965367147706e-03 -3.9032251810199939e-03 3.9032251810199930e-03 2.7667820400048995e+00 1.2756465315357279e+00 1.6713117134295758e-02 -6.3505982106471348e-02 1.4879336916539423e-01
4.9000000000000000e+01 9.8680732134377080e-01 8.4961206549248336e-01 1.4840391481378490e-01 8.3840340652998591e-01 1.3192678656229086e-02 1.7315616661585342e+00 -1.0400873322418520e+00 3.4443656440457491e+00 3.1300414293115135e-02 3.1300414293115308e-02 4.0334606170159041e-04 3.9992978694359379e-03 -3.8858780366828839e-03 4.2892240983844745e-03 -3.8858780366828830e-03 3.8858780366828839e-03 2.7680646619351736e+00 1.2771940747876964e+00 1.6725307583047935e-02 -6.3568548474492378e-02 1.4840391481378490e-01
4.9100000000000001e+01 9.8684755030485760e-01 8.5001108805046199e-01 1.4801619033029254e-01 8.3883135997456504e-01 1.3152449695142466e-02 1.7346880231369299e+00 -1.0400994413297762e+00 3.4459594004939040e+00 3.1226769750940728e-02 3.1226769750940526e-02 4.0123562597825513e-04 3.9811707686066376e-03 -3.8686277253688972e-03 4.2698633513471524e-03 -3.8686277253688959e-03 3.8686277253688972e-03 2.7693434193591533e+00 1.2787379756768305e+00 1.6737458558988297e-02 -6.3630963343597011e-02 1.4801619033029254e-01
4.9200000000000003e+01 9.8688756896008289e-01 8.5040830313108851e-01 1.4763018605957370e-01 8.3925738290050922e-01 1.3112431039916952e-02 1.7378070289879481e+00 -1.0401115010012540e+00 3.4475457701662293e+00 3.1153391585523490e-02 3.1153391585523695e-02 3.9913992378869893e-04 3.9631482143973823e-03 -3.8514736882474462e-03 4.2506136120361452e-03 -3.8514736882474467e-03 3.8514736882474462e-03 2.7706183321940570e+00 1.2802782473934233e+00 1.6749570271154601e-02 -6.3693227381646733e-02 1.4763018605957370e-01
4.9300000000000004e+01 9.8692737877661318e-01 8.5080372115667890e-01 1.4724589240206354e-01 8.3968148637454965e-01 1.3072621223386717e-02 1.7409187103012427e+00 -1.0401235116246319e+00 3.4491247960724785e+00 3.1080278836344118e-02 3.1080278836344129e-02 3.9705883157806004e-04 3.9452295604183365e-03 -3.8344153685823555e-03 4.2314742001604150e-03 -3.8344153685823555e-03 3.8344153685823555e-03 2.7718894202205839e+00 1.2818149030800785e+00 1.6761642927202322e-02 -6.3755341252666825e-02 1.4724589240206354e-01
4.9400000000000006e+01 9.8696698120931714e-01 8.5119735248506967e-01 1.4686329981376495e-01 8.4010368139555225e-01 1.3033018790682846e-02 1.7440230935703966e+00 -1.0401354735643649e+00 3.4506965209537408e+00 3.1007430542536334e-02 3.1007430542536765e-02 3.9499222696067501e-04 3.9274141634673730e-03 -3.8174522117565422e-03 4.2124444387172172e-03 -3.8174522117565431e-03 3.8174522117565422e-03 2.7731567030840347e+00 1.2833479558316936e+00 1.6773676733414591e-02 -6.3817305616870740e-02 1.4686329981376495e-01
4.9500000000000000e+01 9.8700637770088284e-01 8.5158920740993649e-01 1.4648239880603570e-01 8.4052397889484720e-01 1.2993622299117016e-02 1.7471202051928925e+00 -1.0401473871810649e+00 3.4522609872837884e+00 3.0934845742982831e-02 3.0934845742983230e-02 3.9293998870816224e-04 3.9097013835406730e-03 -3.8005836652961005e-03 4.1935236540042633e-03 -3.8005836652961022e-03 3.8005836652961005e-03 2.7744202002954181e+00 1.2848774186954504e+00 1.6785671894712046e-02 -6.3879121130684044e-02 1.4648239880603570e-01
4.9600000000000001e+01 9.8704556968193358e-01 8.5197929616111512e-01 1.4610317994537286e-01 8.4094238973656066e-01 1.2954430318066399e-02 1.7502100714700928e+00 -1.0401592528315637e+00 3.4538182372704629e+00 3.0862523476401480e-02 3.0862523476401778e-02 3.9090199673753607e-04 3.8920905838415328e-03 -3.7838091788924399e-03 4.1747111756299761e-03 -3.7838091788924394e-03 3.7838091788924399e-03 2.7756799312325477e+00 1.2864033046708081e+00 1.6797628614662607e-02 -6.3940788446768301e-02 1.4610317994537286e-01
4.9700000000000003e+01 9.8708455857114030e-01 8.5236762890492268e-01 1.4572563385319517e-01 8.4135892471794516e-01 1.2915441428859668e-02 1.7532927186072265e+00 -1.0401710708689393e+00 3.4553683128570043e+00 3.0790462781440167e-02 3.0790462781439997e-02 3.8887813209959201e-04 3.8745811307897421e-03 -3.7671282044247746e-03 4.1560063365243668e-03 -3.7671282044247764e-03 3.7671282044247746e-03 2.7769359151411313e+00 1.2879256267095023e+00 1.6809547095491224e-02 -6.4002308214044928e-02 1.4572563385319517e-01
4.9800000000000004e+01 9.8712334577533578e-01 8.5275421574447918e-01 1.4534975120562296e-01 8.4177359456971279e-01 1.2876654224664195e-02 1.7563681727133900e+00 -1.0401828416425800e+00 3.4569112557234618e+00 3.0718662696759217e-02 3.0718662696759443e-02 3.8686827696728375e-04 3.8571723940288970e-03 -3.7505401959804369e-03 4.1374084729477205e-03 -3.7505401959804369e-03 3.7505401959804369e-03 2.7781881711358469e+00 1.2894443977155474e+00 1.6821427538089555e-02 -6.4063681077718843e-02 1.4534975120562296e-01
4.9900000000000006e+01 9.8716193268962560e-01 8.5313906672003048e-01 1.4497552273325687e-01 8.4218640995636873e-01 1.2838067310374447e-02 1.7594364598015471e+00 -1.0401945654982176e+00 3.4584471072880292e+00 3.0647122261122588e-02 3.0647122261122487e-02 3.8487231462436478e-04 3.8398637464343022e-03 -3.7340446098755560e-03 4.1189169244999204e-03 -3.7340446098755560e-03 3.7340446098755560e-03 2.7794367182014104e+00 1.2909596305452429e+00 1.6833270142025552e-02 -6.4124907679301874e-02 1.4497552273325687e-01
5.0000000000000000e+01 9.8720032069749852e-01 8.5352219180927180e-01 1.4460293922095360e-01 8.4259738147654495e-01 1.2799679302501442e-02 1.7624976057885471e+00 -1.0402062427779613e+00 3.4599759087084192e+00 3.0575840513476237e-02 3.0575840513476501e-02 3.8289012945400425e-04 3.8226545641187860e-03 -3.7176409046735352e-03 4.1005310341275395e-03 -3.7176409046735370e-03 3.7176409046735352e-03 2.7806815751936345e+00 1.2924713380071844e+00 1.6845075105552984e-02 -6.4185988656636259e-02 1.4460293922095360e-01


==> bandit/information_C.dat <==
t p p_G_c_eq_R p_G_c_le_R p_H_c_eq_R p_H_c_le_R q_c_le_R p_dot theta_0 theta_1 theta_2 theta_3
0.0000000000000000e+00 6.6666666666666674e-01 6.6666666666666674e-01 4.6666666666666673e-01 0.0000000000000000e+00 1.9999999999999996e-01 2.9999999999999988e-01 4.9876543209876598e-02 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000001e-01 6.7161741606575909e-01 6.7161741606575909e-01 4.6950139670710778e-01 0.0000000000000000e+00 2.0211601935865137e-01 3.0093921706589855e-01 4.9137626870997243e-02 2.2137773389036886e-02 2.2341611882272065e-03 1.2469861331948769e-06 -3.3726088326226501e-06
2.0000000000000001e-01 6.7649404972615446e-01 6.7649404972615446e-01 4.7226716805686247e-01 0.0000000000000000e+00 2.0422688166929193e-01 3.0189013746974303e-01 4.8394439230439998e-02 4.4105091552356063e-02 4.4919656296113870e-03 4.9409495167374930e-06 -1.3418714576876912e-05
3.0000000000000004e-01 6.8129620281582859e-01 6.8129620281582859e-01 4.7496383351219174e-01 0.0000000000000000e+00 2.0633236930363683e-01 3.0285266298396446e-01 4.7648216785872714e-02 6.5899793950393096e-02 6.7730581469787905e-03 1.1011785205248005e-05 -3.0027549292949615e-05
4.0000000000000002e-01 6.8602363128404376e-01 6.8602363128404376e-01 4.7759134014851279e-01 0.0000000000000000e+00 2.0843229113553102e-01 3.0382669288724684e-01 4.6900138393564765e-02 8.7519949280127782e-02 9.0770799742005623e-03 1.9389990214230097e-05 -5.3084459229054403e-05
5.0000000000000000e-01 6.9067620602419366e-01 6.9067620602419366e-01 4.8014972450819465e-01 0.0000000000000000e+00 2.1052648151599904e-01 3.0481212423383314e-01 4.6151323892119671e-02 1.0896384867913397e-01 1.1403669507058276e-02 3.0006762755489965e-05 -8.2471348154507506e-05
6.0000000000000009e-01 6.9525390692364131e-01 6.9525390692364131e-01 4.8263910772063862e-01 0.0000000000000000e+00 2.1261479920300266e-01 3.0580885211243242e-01 4.5402833212657381e-02 1.3022999857428769e-01 1.3752463019516173e-02 4.2794092913186758e-05 -1.1806710645580381e-04
7.0000000000000007e-01 6.9975681684737634e-01 6.9975681684737634e-01 4.8505969059086296e-01 0.0000000000000000e+00 2.1469712625651338e-01 3.0681676989413437e-01 4.4655665938717858e-02 1.5131711323764885e-01 1.6123095344214522e-02 5.7684844965487863e-05 -1.5974802465435037e-04
8.0000000000000004e-01 7.0418511559856678e-01 7.0418511559856678e-01 4.8741174868974957e-01 0.0000000000000000e+00 2.1677336690881716e-01 3.0783576946888019e-01 4.3910761277863114e-02 1.7222410710883504e-01 1.8515200516378418e-02 7.4612831596140795e-05 -2.0738819024319869e-04
9.0000000000000002e-01 7.0853907389524662e-01 7.0853907389524662e-01 4.8969562747602691e-01 0.0000000000000000e+00 2.1884344641921971e-01 3.0886574147013723e-01 4.3168998406353722e-02 1.9295008693981827e-01 2.0928412380617090e-02 9.3512880273322301e-05 -2.6085986696582661e-04
1.0000000000000000e+00 7.1281904739851609e-01 7.1281904739851609e-01 4.9191173747694489e-01 0.0000000000000000e+00 2.2090730992157126e-01 3.0990657548754935e-01 4.2431197148291147e-02 2.1349434381442892e-01 2.3362365160413113e-02 1.1432089210029658e-04 -3.2003385587181011e-04
1.1000000000000001e+00 7.1702547082378976e-01 7.1702547082378976e-01 4.9406054955153555e-01 0.0000000000000000e+00 2.2296492127225426e-01 3.1095816026743112e-01 4.1698118951173938e-02 2.3385634509110920e-01 2.5816693990357707e-02 1.3697389346419621e-04 -3.8477983768052984e-04
1.2000000000000002e+00 7.2115885216287146e-01 7.2115885216287146e-01 4.9614259025736157e-01 0.0000000000000000e+00 2.2501626190550991e-01 3.1202038390106412e-01 4.0970468120817449e-02 2.5403572631363963e-01 2.8291035411425160e-02 1.6141008082573078e-04 -4.5496669616444191e-04
1.3000000000000000e+00 7.2521976704099667e-01 7.2521976704099667e-01 4.9815843733876697e-01 0.0000000000000000e+00 2.2706132970222967e-01 3.1309313400084682e-01 4.0248893279977452e-02 2.7403228313072453e-01 3.0785027829813363e-02 1.8756885900467329e-04 -5.3046282242751649e-04
1.4000000000000001e+00 7.2920885322950113e-01 7.2920885322950113e-01 5.0010871535190304e-01 0.0000000000000000e+00 2.2910013787759811e-01 3.1417629786441209e-01 3.9533989016700230e-02 2.9384596326151713e-01 3.3298311940043034e-02 2.1539087332336866e-04 -6.1113640010205140e-04
1.5000000000000000e+00 7.3312680533146390e-01 7.3312680533146390e-01 5.0199409143919294e-01 0.0000000000000000e+00 2.3113271389227094e-01 3.1526976262690382e-01 3.8826297690342897e-02 3.1347685854043267e-01 3.5830531113189019e-02 2.4481803597443773e-04 -6.9685567161853327e-04
1.6000000000000001e+00 7.3697436965458030e-01 7.3697436965458030e-01 5.0381527126348002e-01 0.0000000000000000e+00 2.3315909839110027e-01 3.1637341540165348e-01 3.8126311365300029e-02 3.3292519707096657e-01 3.8381331751247971e-02 2.7579354697914327e-04 -7.8748918581879616e-04
1.7000000000000002e+00 7.4075233928262563e-01 7.4075233928262563e-01 5.0557299510984033e-01 0.0000000000000000e+00 2.3517934417278535e-01 3.1748714340955370e-01 3.7434473844670642e-02 3.5219133551473975e-01 4.0950363608767949e-02 3.0826191010011690e-04 -8.8290602728318714e-04
1.8000000000000000e+00 7.4446154935421127e-01 7.4446154935421127e-01 5.0726803416097532e-01 0.0000000000000000e+00 2.3719351519323592e-01 3.1861083409746443e-01 3.6751182778368884e-02 3.7127575153865444e-01 4.3537280082959200e-02 3.4216894406697488e-04 -9.8297602782830757e-04
1.9000000000000001e+00 7.4810287255509667e-01 7.4810287255509667e-01 5.0890118695021236e-01 0.0000000000000000e+00 2.3920168560488431e-01 3.1974437524602267e-01 3.6076791822465010e-02 3.9017903643987040e-01 4.6141738473579080e-02 3.7746178946568276e-04 -1.0875699607042044e-03
2.0000000000000000e+00 7.5167721482811523e-01 7.5167721482811523e-01 5.1047327599443504e-01 0.0000000000000000e+00 2.4120393883368019e-01 3.2088765506725636e-01 3.5411612828808378e-02 4.0890188796533578e-01 4.8763400213944187e-02 4.1408891163316908e-04 -1.1965597180794269e-03
2.1000000000000001e+00 7.5518551130278722e-01 7.5518551130278722e-01 5.1198514460774536e-01 0.0000000000000000e+00 2.4320036669504191e-01 3.2204056229242478e-01 3.4755918046201290e-02 4.2744510333981295e-01 5.1401931074463843e-02 4.5200009988766496e-04 -1.3098184724500478e-03
2.2000000000000002e+00 7.5862872244492741e-01 7.5862872244492741e-01 5.1343765389530971e-01 0.0000000000000000e+00 2.4519106854961770e-01 3.2320298625052035e-01 3.4109942316535032e-02 4.4580957251375058e-01 5.4057001340103911e-02 4.9114646341301112e-04 -1.4272208226458207e-03
2.3000000000000003e+00 7.6200783042499987e-01 7.6200783042499987e-01 5.1483167992565293e-01 0.0000000000000000e+00 2.4717615049934696e-01 3.2437481693788855e-01 3.3473885251347570e-02 4.6399627163996721e-01 5.6728285963223754e-02 5.3148042410186189e-04 -1.5486429251335299e-03
2.4000000000000004e+00 7.6532383570261853e-01 7.6532383570261853e-01 5.1616811107865013e-01 0.0000000000000000e+00 2.4915572462396837e-01 3.2555594507941432e-01 3.2847913376197704e-02 4.8200625678591458e-01 5.9415464693201685e-02 5.7295570664885542e-04 -1.6739626113361648e-03
2.5000000000000000e+00 7.6857775382341587e-01 7.6857775382341587e-01 5.1744784556557710e-01 0.0000000000000000e+00 2.5112990825783876e-01 3.2674626218174013e-01 3.2232162232072481e-02 4.9984065788629661e-01 6.2118222184274749e-02 6.1552732617024234e-04 -1.8030594916968131e-03
2.6000000000000001e+00 7.7177061242352329e-01 7.7177061242352329e-01 5.1867178911685219e-01 0.0000000000000000e+00 2.5309882330667105e-01 3.2794566057897323e-01 3.1626738424731467e-02 5.1750067293901991e-01 6.4836248082994208e-02 6.5915157361173457e-04 -1.9358150472196789e-03
2.7000000000000002e+00 7.7490344843605663e-01 7.7490344843605663e-01 5.1984085283248571e-01 0.0000000000000000e+00 2.5506259560357086e-01 3.2915403347133004e-01 3.1031721614451016e-02 5.3498756244581613e-01 6.7569237096651372e-02 7.0378599919135537e-04 -2.0721127092179345e-03
2.8000000000000003e+00 7.7797730549334210e-01 7.7797730549334210e-01 5.2095595118975813e-01 0.0000000000000000e+00 2.5702135430358392e-01 3.3037127495717611e-01 3.0447166440061246e-02 5.5230264409744811e-01 7.0316889044035824e-02 7.4938939410918652e-04 -2.2118379279903997e-03
2.9000000000000004e+00 7.8099323151805000e-01 7.8099323151805000e-01 5.2201800020226119e-01 0.0000000000000000e+00 2.5897523131578881e-01 3.3159728005889061e-01 2.9873104372460130e-02 5.6944728770211328e-01 7.3078908889800107e-02 7.9592177074111199e-04 -2.3548782311364107e-03
3.0000000000000000e+00 7.8395227649600030e-01 7.8395227649600030e-01 5.2302791572414575e-01 0.0000000000000000e+00 2.6092436077185449e-01 3.3283194474298555e-01 2.9309545493959404e-02 5.8642291035454630e-01 7.5855006763696706e-02 8.4334434151914087e-04 -2.5011232722022513e-03
3.1000000000000001e+00 7.8685549042308012e-01 7.8685549042308012e-01 5.2398661189320450e-01 0.0000000000000000e+00 2.6286887852987562e-01 3.3407516593489744e-01 2.8756480200859764e-02 6.0323097184233987e-01 7.8644897965890026e-02 8.9161949668670280e-04 -2.6504648703331766e-03
3.2000000000000002e+00 7.8970392141850798e-01 7.8970392141850798e-01 5.2489499970629505e-01 0.0000000000000000e+00 2.6480892171221299e-01 3.3532684152884690e-01 2.8213880827581216e-02 6.1987297028515687e-01 8.1448302959497662e-02 9.4071078110353546e-04 -2.8027970415830483e-03
3.3000000000000003e+00 7.9249861399654953e-01 7.9249861399654953e-01 5.2575398572053755e-01 0.0000000000000000e+00 2.6674462827601197e-01 3.3658687039315549e-01 2.7681703191485676e-02 6.3635043800180380e-01 8.4264947351465849e-02 9.9058287026151937e-04 -2.9580160225099760e-03
3.4000000000000004e+00 7.9524060748874037e-01 7.9524060748874037e-01 5.2656447087371516e-01 0.0000000000000000e+00 2.6867613661502521e-01 3.3785515237139008e-01 2.7159888058244559e-02 6.5266493759952016e-01 8.7094561862831349e-02 1.0412015456600140e-03 -3.1160202866607092e-03
3.5000000000000000e+00 7.9793093460869180e-01 7.9793093460869180e-01 5.2732734941735138e-01 0.0000000000000000e+00 2.7060358519134037e-01 3.3913158827968654e-01 2.6648362528212958e-02 6.6881805827935403e-01 8.9936882289364653e-02 1.0925336696770670e-03 -3.2767105545202036e-03
3.6000000000000001e+00 8.0057062015162150e-01 8.0057062015162150e-01 5.2804350795602095e-01 0.0000000000000000e+00 2.7252711219560055e-01 3.4041607990059158e-01 2.6147041344800580e-02 6.8481141235109533e-01 9.2791649453537031e-02 1.1445471600612870e-03 -3.4399897974754685e-03
3.7000000000000002e+00 8.0316067982088069e-01 8.0316067982088069e-01 5.2871382458657523e-01 0.0000000000000000e+00 2.7444685523430545e-01 3.4170852997374329e-01 2.5655828126269726e-02 7.0064663195091970e-01 9.5658609148703916e-02 1.1972109641579295e-03 -3.6057632363151347e-03
3.8000000000000003e+00 8.0570211917390444e-01 8.0570211917390444e-01 5.2933916813111437e-01 0.0000000000000000e+00 2.7636295104279013e-01 3.4300884218369465e-01 2.5174616522760606e-02 7.1632536595467577e-01 9.8537512076339054e-02 1.2504950329727173e-03 -3.7739383347585600e-03
3.9000000000000004e+00 8.0819593268021428e-01 8.0819593268021428e-01 5.2992039745771635e-01 0.0000000000000000e+00 2.7827553522249793e-01 3.4431692114516688e-01 2.4703291300644123e-02 7.3184927707957215e-01 1.0142811377710660e-01 1.3043702951666964e-03 -3.9444247884804946e-03
4.0000000000000000e+00 8.1064310288431807e-01 8.1064310288431807e-01 5.3045836088312837e-01 0.0000000000000000e+00 2.8018474200118970e-01 3.4563267238600459e-01 2.4241729356544457e-02 7.4722003916692825e-01 1.0433017455650510e-01 1.3588086310664430e-03 -4.1171345100701941e-03
4.1000000000000005e+00 8.1304459966659937e-01 8.1304459966659937e-01 5.3095389565183637e-01 0.0000000000000000e+00 2.8209070401476299e-01 3.4695600232808671e-01 2.3789800663560557e-02 7.6243933463860591e-01 1.0724345940576746e-01 1.4137828467651846e-03 -4.2919816103370754e-03
4.2000000000000002e+00 8.1540137959555237e-01 8.1540137959555237e-01 5.3140782748615623e-01 0.0000000000000000e+00 2.8399355210939609e-01 3.4828681826643448e-01 2.3347369152355073e-02 7.7750885211973486e-01 1.1016773791866023e-01 1.4692666483825162e-03 -4.4688823763486610e-03
4.2999999999999998e+00 8.1771438536498109e-01 8.1771438536498109e-01 5.3182097020221342e-01 0.0000000000000000e+00 2.8589341516276767e-01 3.4962502834673886e-01 2.2914293529878577e-02 7.9243028422039963e-01 1.1310278420477025e-01 1.5252346165426527e-03 -4.6477552465616660e-03
4.4000000000000004e+00 8.1998454531007281e-01 8.1998454531007281e-01 5.3219412538692035e-01 0.0000000000000000e+00 2.8779041992315246e-01 3.5097054154151897e-01 2.2490428038556543e-02 8.0720532546902390e-01 1.1604837679983160e-01 1.5816621811244138e-03 -4.8285207833820938e-03
4.5000000000000000e+00 8.2221277299653039e-01 8.2221277299653039e-01 5.3252808213129310e-01 0.0000000000000000e+00 2.8968469086523729e-01 3.5232326762510624e-01 2.2075623158798584e-02 8.2183567039030714e-01 1.1900429857359979e-01 1.6385255963295858e-03 -5.0111016434669460e-03
4.6000000000000005e+00 8.2439996687724282e-01 8.2439996687724282e-01 5.3282361681569146e-01 0.0000000000000000e+00 2.9157635006155141e-01 3.5368311714763639e-01 2.1669726257691646e-02 8.3632301172070278e-01 1.2197033663574208e-01 1.6958019161103721e-03 -5.1954225460575064e-03
4.7000000000000002e+00 8.2654701001125164e-01 8.2654701001125164e-01 5.3308149294279772e-01 0.0000000000000000e+00 2.9346551706845392e-01 3.5505000140821880e-01 2.1272582186717428e-02 8.5066903875458477e-01 1.2494628224017433e-01 1.7534689699912620e-03 -5.3814102396124866e-03
4.8000000000000007e+00 8.2865476984005693e-01 8.2865476984005693e-01 5.3330246101438428e-01 0.0000000000000000e+00 2.9535230882567265e-01 3.5642383242744163e-01 2.0884033831298433e-02 8.6487543581442938e-01 1.2793193068824080e-01 1.8115053393154049e-03 -5.5689934669889869e-03
4.9000000000000004e+00 8.3072409801658575e-01 8.3072409801658575e-01 5.3348725844815104e-01 0.0000000000000000e+00 2.9723683956843466e-01 3.5780452291935344e-01 2.0503922614916726e-02 8.7894388083852604e-01 1.3092708123109648e-01 1.8698903339412522e-03 -5.7581029293995748e-03
5.0000000000000000e+00 8.3275583028241074e-01 8.3275583028241074e-01 5.3363660953112646e-01 0.0000000000000000e+00 2.9911922075128428e-01 3.5919198626306176e-01 2.0132088960486363e-02 8.9287604407993770e-01 1.3393153697162447e-01 1.9286039694107993e-03 -5.9486712493554313e-03
5.1000000000000005e+00 8.3475078638907985e-01 8.3475078638907985e-01 5.3375122540635245e-01 0.0000000000000000e+00 3.0099956098272740e-01 3.6058613647406690e-01 1.9768372711575857e-02 9.0667358691063837e-01 1.3694510476618904e-01 1.9876269446070347e-03 -6.1406329327880621e-03
5.2000000000000002e+00 8.3670977005966296e-01 8.3670977005966296e-01 5.3383180408977182e-01 0.0000000000000000e+00 3.0287796596989114e-01 3.6198688817544694e-01 1.9412613515994138e-02 9.2033816072497665e-01 1.3996759512649218e-01 2.0469406199146267e-03 -6.3339243305256879e-03
5.3000000000000007e+00 8.3863356898687935e-01 8.3863356898687935e-01 5.3387903051444241e-01 0.0000000000000000e+00 3.0475453847243700e-01 3.6339415656899965e-01 1.9064651174157857e-02 9.3387140593683193e-01 1.4299882212178902e-01 2.1065269958949299e-03 -6.5284835992851752e-03
5.4000000000000004e+00 8.4052295486439554e-01 8.4052295486439554e-01 5.3389357659939141e-01 0.0000000000000000e+00 3.0662937826500408e-01 3.6480785740643296e-01 1.8724325954558543e-02 9.4727495106505333e-01 1.4603860328167470e-01 2.1663686924832211e-03 -6.7242506623256589e-03
5.5000000000000000e+00 8.4237868344811939e-01 8.4237868344811939e-01 5.3387610134060826e-01 0.0000000000000000e+00 3.0850258210751114e-01 3.6622790696069563e-01 1.8391478878550832e-02 9.6055041190199919e-01 1.4908675949964892e-01 2.2264489287137867e-03 -6.9211671698967935e-03
5.6000000000000005e+00 8.4420149464452710e-01 8.4420149464452710e-01 5.3382725092184646e-01 0.0000000000000000e+00 3.1037424372268063e-01 3.6765422199752412e-01 1.8065951976576403e-02 9.7369939076021150e-01 1.5214311493763305e-01 2.2867515029760580e-03 -7.1191764596017651e-03
5.7000000000000002e+00 8.4599211262326868e-01 8.4599211262326868e-01 5.3374765884307329e-01 0.0000000000000000e+00 3.1224445378019539e-01 3.6908671974728197e-01 1.7747588517836713e-02 9.8672347579248432e-01 1.5520749693160363e-01 2.3472607738029088e-03 -7.3182235167835886e-03
5.8000000000000007e+00 8.4775124595149265e-01 8.4775124595149265e-01 5.3363794606456350e-01 0.0000000000000000e+00 3.1411329988692921e-01 3.7052531787715287e-01 1.7436233215325690e-02 9.9962424038080289e-01 1.5827973589847522e-01 2.4079616411904251e-03 -7.5182549350322368e-03
5.9000000000000004e+00 8.4947958774751942e-01 8.4947958774751942e-01 5.3349872116478225e-01 0.0000000000000000e+00 3.1598086658273716e-01 3.7196993446374882e-01 1.7131732408029645e-02 1.0124032425898379e+00 1.6135966524436388e-01 2.4688395284468527e-03 -7.7192188769000143e-03
6.0000000000000000e+00 8.5117781585166219e-01 8.5117781585166219e-01 5.3333058051033921e-01 0.0000000000000000e+00 3.1784723534132298e-01 3.7342048796618937e-01 1.6833934222003417e-02 1.0250620246808977e+00 1.6444712127433586e-01 2.5298803645669218e-03 -7.9210650349032553e-03
6.1000000000000005e+00 8.5284659301216970e-01 8.5284659301216970e-01 5.3313410843643538e-01 0.0000000000000000e+00 3.1971248457573431e-01 3.7487689719969625e-01 1.6542688711934036e-02 1.0376021126824349e+00 1.6754194310374151e-01 2.5910705671265215e-03 -8.1237445928796729e-03
6.2000000000000002e+00 8.5448656708440951e-01 8.5448656708440951e-01 5.3290987743634499e-01 0.0000000000000000e+00 3.2157668964806446e-01 3.7633908130974497e-01 1.6257847984707193e-02 1.0500250160134030e+00 1.7064397257120206e-01 2.6523970256915599e-03 -8.3272101877626403e-03
6.3000000000000007e+00 8.5609837124157218e-01 8.5609837124157218e-01 5.3265844835858989e-01 0.0000000000000000e+00 3.2343992288298229e-01 3.7780695974681938e-01 1.5979266306401646e-02 1.0623322271559612e+00 1.7375305415333839e-01 2.7138470857339700e-03 -8.5314158718265490e-03
6.4000000000000004e+00 8.5768262419529884e-01 8.5768262419529884e-01 5.3238037061057719e-01 0.0000000000000000e+00 3.2530225358472170e-01 3.7928045224179413e-01 1.5706800194047726e-02 1.0745252213741874e+00 1.7686903488128353e-01 2.7754085330468333e-03 -8.7363170754501621e-03
6.5000000000000000e+00 8.5923993042477731e-01 8.5923993042477731e-01 5.3207618236757359e-01 0.0000000000000000e+00 3.2716374805720372e-01 3.8075947878198085e-01 1.5440308493400471e-02 1.0866054564756646e+00 1.7999176425903521e-01 2.8370695786500612e-03 -8.9418705704390599e-03
6.6000000000000005e+00 8.6077088041296379e-01 8.6077088041296379e-01 5.3174641078598184e-01 0.0000000000000000e+00 3.2902446962698195e-01 3.8224395958786272e-01 1.5179652443897986e-02 1.0985743726129555e+00 1.8312109418368686e-01 2.8988188441773201e-03 -9.1480344339422565e-03
6.7000000000000002e+00 8.6227605088870640e-01 8.6227605088870640e-01 5.3139157221998179e-01 0.0000000000000000e+00 3.3088447866872456e-01 3.8373381509053611e-01 1.4924695731897350e-02 1.1104333921221572e+00 1.8625687886755921e-01 2.9606453477345734e-03 -9.3547680129929724e-03
6.8000000000000007e+00 8.6375600507364969e-01 8.6375600507364969e-01 5.3101217244067178e-01 0.0000000000000000e+00 3.3274383263297785e-01 3.8522896590988776e-01 1.4675304533206569e-02 1.1221839193958802e+00 1.8939897476227335e-01 3.0225384902199275e-03 -9.5620318896987629e-03
6.9000000000000004e+00 8.6521129293289567e-01 8.6521129293289567e-01 5.3060870685693406e-01 0.0000000000000000e+00 3.3460258607596161e-01 3.8672933283351496e-01 1.4431347545861565e-02 1.1338273407881512e+00 1.9254724048476152e-01 3.0844880420944861e-03 -9.7697878471017154e-03
7.0000000000000000e+00 8.6664245142849161e-01 8.6664245142849161e-01 5.3018166073731221e-01 0.0000000000000000e+00 3.3646079069117935e-01 3.8823483679640797e-01 1.4192696014030014e-02 1.1453650245488776e+00 1.9570153674523821e-01 3.1464841305933948e-03 -9.9779988357256363e-03
7.1000000000000005e+00 8.6805000477490024e-01 8.6805000477490024e-01 5.2973150943226177e-01 0.0000000000000000e+00 3.3831849534263841e-01 3.8974539886140547e-01 1.3959223743861970e-02 1.1567983207856563e+00 1.9886172627713225e-01 3.2085172273661373e-03 -1.0186628940823381e-02
7.2000000000000002e+00 8.6943446469568331e-01 8.6943446469568331e-01 5.2925871859619256e-01 0.0000000000000000e+00 3.4017574609949075e-01 3.9126094020043017e-01 1.3730807112047326e-02 1.1681285614508377e+00 2.0202767376897626e-01 3.2705781365351327e-03 -1.0395643350334329e-02
7.3000000000000007e+00 8.7079633068070650e-01 8.7079633068070650e-01 5.2876374440878116e-01 0.0000000000000000e+00 3.4203258627192540e-01 3.9278138207651447e-01 1.3507325067784430e-02 1.1793570603518759e+00 2.0519924579825347e-01 3.3326579831614378e-03 -1.0605008323559003e-02
7.4000000000000004e+00 8.7213609024323890e-01 8.7213609024323890e-01 5.2824703379508564e-01 0.0000000000000000e+00 3.4388905644815326e-01 3.9430664582661928e-01 1.3288659128812079e-02 1.1904851131831264e+00 2.0837631076718641e-01 3.3947482021064431e-03 -1.0814691160555117e-02
7.5000000000000000e+00 8.7345421917638277e-01 8.7345421917638277e-01 5.2770902464404190e-01 0.0000000000000000e+00 3.4574519453234093e-01 3.9583665284525021e-01 1.3074693372107763e-02 1.2015139975773530e+00 2.1155873884045759e-01 3.4568405272784163e-03 -1.1024660172257119e-02
7.6000000000000005e+00 8.7475118180833267e-01 8.7475118180833267e-01 5.2715014602496657e-01 0.0000000000000000e+00 3.4760103578336610e-01 3.9737132456887519e-01 1.2865314419808156e-02 1.2124449731753220e+00 2.1474640188485017e-01 3.5189269812527864e-03 -1.1234884651318848e-02
7.7000000000000002e+00 8.7602743125600613e-01 8.7602743125600613e-01 5.2657081840173925e-01 0.0000000000000000e+00 3.4945661285426688e-01 3.9891058246113681e-01 1.2660411420865800e-02 1.2232792817119600e+00 2.1793917341077246e-01 3.5809998652552187e-03 -1.1445334843677428e-02
7.8000000000000007e+00 8.7728340967665031e-01 8.7728340967665031e-01 5.2597145384436284e-01 0.0000000000000000e+00 3.5131195583228747e-01 4.0045434799886875e-01 1.2459876028914196e-02 1.2340181471176461e+00 2.2113692851567027e-01 3.6430517494964627e-03 -1.1655981920834307e-02
7.9000000000000004e+00 8.7851954851705960e-01 8.7851954851705960e-01 5.2535245623764770e-01 0.0000000000000000e+00 3.5316709227941195e-01 4.0200254265890584e-01 1.2263602376777191e-02 1.2446627756333013e+00 2.2433954382927937e-01 3.7050754638483260e-03 -1.1866797952848271e-02
8.0000000000000000e+00 8.7973626876009625e-01 8.7973626876009625e-01 5.2471422148679447e-01 0.0000000000000000e+00 3.5502204727330172e-01 4.0355508790568700e-01 1.2071487048021105e-02 1.2552143559380289e+00 2.2754689746070506e-01 3.7670640888500901e-03 -1.2077755882033686e-02
8.0999999999999996e+00 8.8093398116823374e-01 8.8093398116823374e-01 5.2405713771967755e-01 0.0000000000000000e+00 3.5687684344855614e-01 4.0511190517964890e-01 1.1883429045918539e-02 1.2656740592881330e+00 2.3075886894729833e-01 3.8290109470348766e-03 -1.2288829497356083e-02
8.2000000000000011e+00 8.8211308652387865e-01 8.8211308652387865e-01 5.2338158548566038e-01 0.0000000000000000e+00 3.5873150103821833e-01 4.0667291588640037e-01 1.1699329760158313e-02 1.2760430396664217e+00 2.3397533920529587e-01 3.8909095945658030e-03 -1.2499993409516233e-02
8.3000000000000007e+00 8.8327397586626744e-01 8.8327397586626744e-01 5.2268793795079982e-01 0.0000000000000000e+00 3.6058603791546762e-01 4.0823804138667652e-01 1.1519092931610929e-02 1.2863224339407813e+00 2.3719619048220061e-01 3.9527538131717693e-03 -1.2711223026712855e-02
8.4000000000000004e+00 8.8441703072475086e-01 8.8441703072475086e-01 5.2197656108931845e-01 0.0000000000000000e+00 3.6244046963543242e-01 4.0980720298706175e-01 1.1342624615430636e-02 1.2965133620310632e+00 2.4042130631086428e-01 4.0145376023730554e-03 -1.2922494531073447e-02
8.5000000000000000e+00 8.8554262334831846e-01 8.8554262334831846e-01 5.2124781387124397e-01 0.0000000000000000e+00 3.6429480947707449e-01 4.1138032193147539e-01 1.1169833142751433e-02 1.3066169270834000e+00 2.4365057146524305e-01 4.0762551719870721e-03 -1.3133784855741956e-02
8.5999999999999996e+00 8.8665111693123222e-01 8.8665111693123222e-01 5.2050204844613490e-01 0.0000000000000000e+00 3.6614906848509732e-01 4.1295731939341307e-01 1.1000629081211011e-02 1.3166342156511257e+00 2.4688387191779704e-01 4.1379009349048722e-03 -1.3345071662611618e-02
8.7000000000000011e+00 8.8774286583466111e-01 8.8774286583466111e-01 5.1973961032283011e-01 0.0000000000000000e+00 3.6800325551183105e-01 4.1453811646893068e-01 1.0834925194516617e-02 1.3265662978815220e+00 2.5012109479848882e-01 4.1994695001292036e-03 -1.3556333320690488e-02
8.8000000000000007e+00 8.8881821580423526e-01 8.8881821580423526e-01 5.1896083854517094e-01 0.0000000000000000e+00 3.6985737725906426e-01 4.1612263417036716e-01 1.0672636401246657e-02 1.3364142277076896e+00 2.5336212835536243e-01 4.2609556660651512e-03 -1.3767548885087339e-02
8.9000000000000004e+00 8.8987750418344569e-01 8.8987750418344569e-01 5.1816606586366498e-01 0.0000000000000000e+00 3.7171143831978076e-01 4.1771079342079143e-01 1.0513679733063556e-02 1.3461790430448644e+00 2.5660686191665599e-01 4.3223544140546565e-03 -1.3978698076604748e-02
9.0000000000000000e+00 8.9092106012284789e-01 8.9092106012284789e-01 5.1735561890306914e-01 0.0000000000000000e+00 3.7356544121977875e-01 4.1930251504916533e-01 1.0357974292497445e-02 1.3558617659905705e+00 2.5985518585442069e-01 4.3836609021464194e-03 -1.4189761261926307e-02
9.0999999999999996e+00 8.9194920478502271e-01 8.9194920478502271e-01 5.1652981832588341e-01 0.0000000000000000e+00 3.7541938645913930e-01 4.2089771978620999e-01 1.0205441210445157e-02 1.3654634030280306e+00 2.6310699154960571e-01 4.4448704590928966e-03 -1.4400719434384654e-02
9.2000000000000011e+00 8.9296225154528219e-01 8.9296225154528219e-01 5.1568897899175259e-01 0.0000000000000000e+00 3.7727327255352955e-01 4.2249632826096906e-01 1.0056003603513781e-02 1.3749849452323071e+00 2.6636217135858642e-01 4.5059785785665166e-03 -1.4611554195296732e-02
9.3000000000000007e+00 8.9396050618810530e-01 8.9396050618810530e-01 5.1483341011279449e-01 0.0000000000000000e+00 3.7912709607531087e-01 4.2409826099804876e-01 9.9095865313252943e-03 1.3844273684786759e+00 2.6962061858108266e-01 4.5669809135871105e-03 -1.4822247735852927e-02
9.4000000000000004e+00 8.9494426709930774e-01 8.9494426709930774e-01 5.1396341540486412e-01 0.0000000000000000e+00 3.8098085169444368e-01 4.2570343841553210e-01 9.7661169538885879e-03 1.3937916336527836e+00 2.7288222742945234e-01 4.6278732711532147e-03 -1.5032782819546415e-02
9.5000000000000000e+00 8.9591382545395493e-01 8.9591382545395493e-01 5.1307929323478751e-01 0.0000000000000000e+00 3.8283453221916741e-01 4.2731178082354865e-01 9.6255236891305378e-03 1.4030786868621616e+00 2.7614689299931322e-01 4.6886516070698244e-03 -1.5243142765129248e-02
9.6000000000000014e+00 8.9686946540003987e-01 8.9686946540003987e-01 5.1218133676359390e-01 0.0000000000000000e+00 3.8468812863644597e-01 4.2892320842349069e-01 9.4877373706719788e-03 1.4122894596487099e+00 2.7941451124146433e-01 4.7493120209654684e-03 -1.5453311430081631e-02
9.7000000000000011e+00 8.9781146423795488e-01 8.9781146423795488e-01 5.1126983408578919e-01 0.0000000000000000e+00 3.8654163015216569e-01 4.3053764130786054e-01 9.3526904059211269e-03 1.4214248692017923e+00 2.8268497893507144e-01 4.8098507514919555e-03 -1.5663273194581179e-02
9.8000000000000007e+00 8.9874009259579102e-01 8.9874009259579102e-01 5.1034506836471172e-01 0.0000000000000000e+00 3.8839502423107930e-01 4.3215499946073982e-01 9.2203169345516992e-03 1.4304858185716141e+00 2.8595819366208691e-01 4.8702641716998609e-03 -1.5873012945958623e-02
9.9000000000000004e+00 8.9965561460050592e-01 8.9965561460050592e-01 5.0940731796402172e-01 0.0000000000000000e+00 3.9024829663648425e-01 4.3377520275886333e-01 9.0905527874227798e-03 1.4394731968825738e+00 2.8923405378286565e-01 4.9305487845834649e-03 -1.6082516063627060e-02
1.0000000000000000e+01 9.0055828804500948e-01 9.0055828804500948e-01 5.0845685657537787e-01 0.0000000000000000e+00 3.9210143146963161e-01 4.3539817097328692e-01 8.9633354459917429e-03 1.4483878795463150e+00 2.9251245841294848e-01 4.9907012187889316e-03 -1.6291768404471635e-02
1.0100000000000001e+01 9.0144836455121558e-01 9.0144836455121558e-01 5.0749395334235492e-01 0.0000000000000000e+00 3.9395441120886066e-01 4.3702382377163679e-01 8.8386040022648913e-03 1.4572307284742176e+00 2.9579330740098225e-01 5.0507182244797161e-03 -1.6500756288686875e-02
1.0200000000000001e+01 9.0232608972911965e-01 9.0232608972911965e-01 5.0651887298066811e-01 0.0000000000000000e+00 3.9580721674845148e-01 4.3865208072092177e-01 8.7162991193233015e-03 1.4660025922890985e+00 2.9907650130773805e-01 5.1105966693533664e-03 -1.6709466486049117e-02
1.0300000000000001e+01 9.0319170333195631e-01 9.0319170333195631e-01 5.0553187589475979e-01 0.0000000000000000e+00 3.9765982743719647e-01 4.4028286129090116e-01 8.5963629924577199e-03 1.4747043065359025e+00 3.0236194138620470e-01 5.1703335348040986e-03 -1.6917886202611580e-02
1.0400000000000000e+01 9.0404543940750459e-01 9.0404543940750459e-01 5.0453321829081921e-01 0.0000000000000000e+00 3.9951222111668533e-01 4.4191608485798961e-01 8.4787393109402014e-03 1.4833366938911943e+00 3.0564952956272262e-01 5.2299259122257158e-03 -1.7126003067809887e-02
1.0500000000000000e+01 9.0488752644560155e-01 9.0488752644560155e-01 5.0352315228629874e-01 0.0000000000000000e+00 4.0136437415930287e-01 4.4355167070968726e-01 8.3633732204554459e-03 1.4919005643712673e+00 3.0893916841912744e-01 5.2893709994496444e-03 -1.7333805121966143e-02
1.0600000000000001e+01 9.0571818752193356e-01 9.0571818752193356e-01 5.0250192601599453e-01 0.0000000000000000e+00 4.0321626150593898e-01 4.4518953804952094e-01 8.2502112862121446e-03 1.5003967155387119e+00 3.1223076117587645e-01 5.3486660973131846e-03 -1.7541280804179823e-02
1.0700000000000001e+01 9.0653764043817264e-01 9.0653764043817264e-01 5.0146978373476725e-01 0.0000000000000000e+00 4.0506785670340539e-01 4.4682960600247873e-01 8.1392014567492552e-03 1.5088259327072946e+00 3.1552421167612088e-01 5.4078086063527224e-03 -1.7748418940593896e-02
1.0800000000000001e+01 9.0734609785852993e-01 9.0734609785852993e-01 5.0042696591696212e-01 0.0000000000000000e+00 4.0691913194156776e-01 4.4847179362093109e-01 8.0302930284495352e-03 1.5171889891450212e+00 3.1881942437071009e-01 5.4667960236176750e-03 -1.7955208733025200e-02
1.0900000000000000e+01 9.0814376744279546e-01 9.0814376744279546e-01 4.9937370935261205e-01 0.0000000000000000e+00 4.0877005809018341e-01 4.5011601989101585e-01 7.9234366107702771e-03 1.5254866462752570e+00 3.2211630430408300e-01 5.5256259396002684e-03 -1.8161639747947805e-02
1.1000000000000000e+01 9.0893085197593682e-01 9.0893085197593682e-01 4.9831024724048611e-01 0.0000000000000000e+00 4.1062060473545070e-01 4.5176220373947823e-01 7.8185840921966929e-03 1.5337196538758047e+00 3.2541475710102946e-01 5.5842960352769601e-03 -1.8367701905818840e-02
1.1100000000000001e+01 9.0970754949433030e-01 9.0970754949433030e-01 4.9723680927806108e-01 0.0000000000000000e+00 4.1247074021626917e-01 4.5341026404094920e-01 7.7156886069228922e-03 1.5418887502758434e+00 3.2871468895429135e-01 5.6428040792571750e-03 -1.8573385470736288e-02
1.1200000000000001e+01 9.1047405340869603e-01 9.1047405340869603e-01 4.9615362174848598e-01 0.0000000000000000e+00 4.1432043166021004e-01 4.5506011962564824e-01 7.6147045022617182e-03 1.5499946625506416e+00 3.3201600661297553e-01 5.7011479250354494e-03 -1.8778681040418386e-02
1.1300000000000001e+01 9.1123055262381092e-01 9.1123055262381092e-01 4.9506090760461352e-01 0.0000000000000000e+00 4.1616964501919740e-01 4.5671168928749400e-01 7.5155873067831568e-03 1.5580381067139748e+00 3.3531861737175273e-01 5.7593255083428748e-03 -1.8983579536494950e-02
1.1400000000000000e+01 9.1197723165507116e-01 9.1197723165507116e-01 4.9395888655016784e-01 0.0000000000000000e+00 4.1801834510490332e-01 4.5836489179261286e-01 7.4182936991803112e-03 1.5660197879081774e+00 3.3862242906081957e-01 5.8173348445941979e-03 -1.9188072195100665e-02
1.1500000000000000e+01 9.1271427074197853e-01 9.1271427074197853e-01 4.9284777511812367e-01 0.0000000000000000e+00 4.1986649562385486e-01 4.6001964588822541e-01 7.3227814778576636e-03 1.5739404005917772e+00 3.4192735003659547e-01 5.8751740264269053e-03 -1.9392150557761067e-02
1.1600000000000001e+01 9.1344184595862066e-01 9.1344184595862066e-01 4.9172778674636641e-01 0.0000000000000000e+00 4.2171405921225424e-01 4.6167587031189949e-01 7.2290095312384541e-03 1.5818006287246602e+00 3.4523328917312834e-01 5.9328412213287482e-03 -1.9595806462561927e-02
1.1700000000000001e+01 9.1416012932121760e-01 9.1416012932121760e-01 4.9059913185070525e-01 0.0000000000000000e+00 4.2356099747051235e-01 4.6333348380115302e-01 7.1369378087836896e-03 1.5896011459507242e+00 3.4854015585418818e-01 5.9903346693504413e-03 -1.9799032035593123e-02
1.1800000000000001e+01 9.1486928889280672e-01 9.1486928889280672e-01 4.8946201789530835e-01 0.0000000000000000e+00 4.2540727099749842e-01 4.6499240510339446e-01 7.0465272927160158e-03 1.5973426157779922e+00 3.5184785996602308e-01 6.0476526809001294e-03 -2.0001819682658403e-02
1.1900000000000000e+01 9.1556948888513356e-01 9.1556948888513356e-01 4.8831664946063114e-01 0.0000000000000000e+00 4.2725283942450248e-01 4.6665255298618324e-01 6.9577399704399447e-03 1.6050256917561485e+00 3.5515631189075475e-01 6.1047936346166265e-03 -2.0204162081242386e-02
1.2000000000000000e+01 9.1626088975781983e-01 9.1626088975781983e-01 4.8716322830890535e-01 0.0000000000000000e+00 4.2909766144891448e-01 4.6831384624779826e-01 6.8705388076496961e-03 1.6126510176514828e+00 3.5846542250038987e-01 6.1617559753183518e-03 -2.0406052172726757e-02
1.2100000000000001e+01 9.1694364831487618e-01 9.1694364831487618e-01 4.8600195344725639e-01 0.0000000000000000e+00 4.3094169486761980e-01 4.6997620372810028e-01 6.7848877221141860e-03 1.6202192276192193e+00 3.6177510315143024e-01 6.2185382120250625e-03 -2.0607483154847641e-02
1.2200000000000001e+01 9.1761791779862600e-01 9.1761791779862600e-01 4.8483302118852406e-01 0.0000000000000000e+00 4.3278489661010194e-01 4.7163954431966298e-01 6.7007515581290217e-03 1.6277309463732235e+00 3.6508526568003957e-01 6.2751389160496177e-03 -2.0808448474386350e-02
1.2300000000000001e+01 9.1828384798110974e-01 9.1828384798110974e-01 4.8365662520983765e-01 0.0000000000000000e+00 4.3462722277127208e-01 4.7330378697917913e-01 6.6180960616246043e-03 1.6351867893530740e+00 3.6839582239778185e-01 6.3315567191570537e-03 -2.1008941820086106e-02
1.2400000000000000e+01 9.1894158525302894e-01 9.1894158525302894e-01 4.8247295660902556e-01 0.0000000000000000e+00 4.3646862864400338e-01 4.7496885073910605e-01 6.5368878559187750e-03 1.6425873628885013e+00 3.7170668608787349e-01 6.3877903117884006e-03 -2.1208957115787293e-02
1.2500000000000000e+01 9.1959127271030017e-01 9.1959127271030017e-01 4.8128220395891697e-01 0.0000000000000000e+00 4.3830906875138320e-01 4.7663465471954752e-01 6.4570944181017824e-03 1.6499332643611868e+00 3.7501777000194952e-01 6.4438384413467433e-03 -2.1408488513774297e-02
1.2600000000000001e+01 9.2023305023827662e-01 9.2023305023827662e-01 4.8008455335959899e-01 0.0000000000000000e+00 4.4014849687867763e-01 4.7830111814035547e-01 6.3786840560421222e-03 1.6572250823639330e+00 3.7832898785731811e-01 6.4996999105431811e-03 -2.1607530388327002e-02
1.2700000000000001e+01 9.2086705459370188e-01 9.2086705459370188e-01 4.7888018848869462e-01 0.0000000000000000e+00 4.4198686610500726e-01 4.7996816033343426e-01 6.3016258860005498e-03 1.6644633968572078e+00 3.8164025383468253e-01 6.5553735758001998e-03 -2.1806077329470319e-02
1.2800000000000001e+01 9.2149341948445573e-01 9.2149341948445573e-01 4.7766929064971958e-01 0.0000000000000000e+00 4.4382412883473610e-01 4.8163570075523776e-01 6.2258898108391511e-03 1.6716487793230723e+00 3.8495148257631395e-01 6.6108583457105416e-03 -2.2004124136915302e-02
1.2900000000000000e+01 9.2211227564714682e-01 9.2211227564714682e-01 4.7645203881858045e-01 0.0000000000000000e+00 4.4566023682856637e-01 4.8330365899944011e-01 6.1514464988142248e-03 1.6787817929165079e+00 3.8826258918465167e-01 6.6661531795491466e-03 -2.2201665814185558e-02
1.3000000000000000e+01 9.2272375092261827e-01 9.2272375092261827e-01 4.7522860968827380e-01 0.0000000000000000e+00 4.4749514123434442e-01 4.8497195480976885e-01 6.0782673629383747e-03 1.6858629926141542e+00 3.9157348922131613e-01 6.7212570858362622e-03 -2.2398697562922967e-02
1.3100000000000001e+01 9.2332797032941238e-01 9.2332797032941238e-01 4.7399917771184152e-01 0.0000000000000000e+00 4.4932879261757080e-01 4.8664050809298609e-01 6.0063245409007152e-03 1.6928929253604812e+00 3.9488409870651464e-01 6.7761691209497687e-03 -2.2595214777366798e-02
1.3200000000000001e+01 9.2392505613525833e-01 9.2392505613525833e-01 4.7276391514364169e-01 0.0000000000000000e+00 4.5116114099161669e-01 4.8830923893200362e-01 5.9355908755312327e-03 1.6998721302114013e+00 3.9819433411882521e-01 6.8308883877846354e-03 -2.2791213039000564e-02
1.3300000000000001e+01 9.2451512792663126e-01 9.2451512792663126e-01 4.7152299207899157e-01 0.0000000000000000e+00 4.5299213584763975e-01 4.8997806759911539e-01 5.8660398957971005e-03 1.7068011384753627e+00 4.0150411239533279e-01 6.8854140344579533e-03 -2.2986688111361106e-02
1.3400000000000000e+01 9.2509830267643778e-01 9.2509830267643778e-01 4.7027657649223492e-01 0.0000000000000000e+00 4.5482172618420286e-01 4.9164691456933873e-01 5.7976457983175966e-03 1.7136804738519289e+00 4.0481335093211107e-01 6.9397452530575599e-03 -2.3181635935004597e-02
1.3500000000000000e+01 9.2567469480987752e-01 9.2567469480987752e-01 4.6902483427328862e-01 0.0000000000000000e+00 4.5664986053658885e-01 4.9331570053384605e-01 5.7303834293863203e-03 1.7205106525678779e+00 4.0812196758502728e-01 6.9938812784326680e-03 -2.3376052622624294e-02
1.3600000000000001e+01 9.2624441626853260e-01 9.2624441626853260e-01 4.6776792926272337e-01 0.0000000000000000e+00 4.5847648700580929e-01 4.9498434641347394e-01 5.6642282674863684e-03 1.7272921835108450e+00 4.1142988067085084e-01 7.0478213870248602e-03 -2.3569934454315083e-02
1.3700000000000001e+01 9.2680757657273305e-01 9.2680757657273305e-01 4.6650602328542484e-01 0.0000000000000000e+00 4.6030155328730821e-01 4.9665277337230007e-01 5.5991564062875480e-03 1.7340255683605337e+00 4.1473700896866050e-01 7.1015648957378471e-03 -2.3763277872979903e-02
1.3800000000000001e+01 9.2736428288224371e-01 9.2736428288224371e-01 4.6523927618289040e-01 0.0000000000000000e+00 4.6212500669935330e-01 4.9832090283127040e-01 5.5351445381127589e-03 1.7407113017175260e+00 4.1804327172152234e-01 7.1551111608445543e-03 -2.3956079479873563e-02
1.3900000000000000e+01 9.2791464005532309e-01 9.2791464005532309e-01 4.6396784584420903e-01 0.0000000000000000e+00 4.6394679421111401e-01 4.9998865648186464e-01 5.4721699378613518e-03 1.7473498712297193e+00 4.2134858863842956e-01 7.2084595769300276e-03 -2.4148336030279199e-02
1.4000000000000000e+01 9.2845875070619521e-01 9.2845875070619521e-01 4.6269188823577251e-01 0.0000000000000000e+00 4.6576686247042265e-01 5.0165595629978776e-01 5.4102104473781228e-03 1.7539417577164185e+00 4.2465287989648814e-01 7.2616095758688002e-03 -2.4340044429313205e-02
1.4100000000000001e+01 9.2899671526098082e-01 9.2899671526098082e-01 4.6141155742976386e-01 0.0000000000000000e+00 4.6758515783121696e-01 5.0332272455867555e-01 5.3492444602553854e-03 1.7604874352901154e+00 4.2795606614333520e-01 7.3145606258354107e-03 -2.4531201727854231e-02
1.4200000000000001e+01 9.2952863201212987e-01 9.2952863201212987e-01 4.6012700563147141e-01 0.0000000000000000e+00 4.6940162638065841e-01 5.0498888384379859e-01 5.2892509070574401e-03 1.7669873714759841e+00 4.3125806849977227e-01 7.3673122303466385e-03 -2.4721805118592417e-02
1.4300000000000001e+01 9.3005459717139716e-01 9.3005459717139716e-01 4.5883838320547266e-01 0.0000000000000000e+00 4.7121621396592450e-01 5.0665435706575557e-01 5.2302092409554869e-03 1.7734420273291269e+00 4.3455880856260176e-01 7.4198639273345291e-03 -2.4911851932194567e-02
1.4400000000000000e+01 9.3057470492140126e-01 9.3057470492140126e-01 4.5754583870072979e-01 0.0000000000000000e+00 4.7302886622067147e-01 5.0831906747414191e-01 5.1720994237624517e-03 1.7798518575496010e+00 4.3785820840765383e-01 7.4722152882486566e-03 -2.5101339633581757e-02
1.4500000000000000e+01 9.3108904746580712e-01 9.3108904746580712e-01 4.5624951887464299e-01 0.0000000000000000e+00 4.7483952859116418e-01 5.0998293867118227e-01 5.1149019123561705e-03 1.7862173105952555e+00 4.4115619059298972e-01 7.5243659171867127e-03 -2.5290265818315481e-02
1.4600000000000001e+01 9.3159771507816913e-01 9.3159771507816913e-01 4.5494956871610337e-01 0.0000000000000000e+00 4.7664814636206571e-01 5.1164589462531129e-01 5.0585976454807806e-03 1.7925388287924173e+00 4.4445267816226169e-01 7.5763154500523506e-03 -2.5478628209088968e-02
1.4700000000000001e+01 9.3210079614947294e-01 9.3210079614947294e-01 4.5364613146757959e-01 0.0000000000000000e+00 4.7845466468189335e-01 5.1330785968470272e-01 5.0031680309160107e-03 1.7988168484444524e+00 4.4774759464823627e-01 7.6280635537390043e-03 -2.5666424652319771e-02
1.4800000000000001e+01 9.3259837723441363e-01 9.3259837723441363e-01 4.5233934864628961e-01 0.0000000000000000e+00 4.8025902858812403e-01 5.1496875859071789e-01 4.9485949330035127e-03 1.8050517999382407e+00 4.5104086407644239e-01 7.6796099253389595e-03 -2.5853653114841044e-02
1.4900000000000000e+01 9.3309054309644079e-01 9.3309054309644079e-01 4.5102936006448607e-01 0.0000000000000000e+00 4.8206118303195472e-01 5.1662851649127761e-01 4.8948606605207501e-03 1.8112441078485917e+00 4.5433241096895227e-01 7.7309542913764637e-03 -2.6040311680687499e-02
1.5000000000000000e+01 9.3357737675161157e-01 9.3357737675161157e-01 4.4971630384889949e-01 0.0000000000000000e+00 4.8386107290271207e-01 5.1828705895413807e-01 4.8419479548927492e-03 1.8173941910406390e+00 4.5762216034827397e-01 7.7820964070640817e-03 -2.6226398547973432e-02
1.5100000000000001e+01 9.3405895951127915e-01 9.3405895951127915e-01 4.4840031645937134e-01 0.0000000000000000e+00 4.8565864305190781e-01 5.1994431198006541e-01 4.7898399787320231e-03 1.8235024627702476e+00 4.6091003774135109e-01 7.8330360555813761e-03 -2.6411912025859633e-02
1.5200000000000001e+01 9.3453537102365192e-01 9.3453537102365192e-01 4.4708153270671896e-01 0.0000000000000000e+00 4.8745383831693301e-01 5.2160020201589152e-01 4.7385203046972366e-03 1.8295693307824572e+00 4.6419596918364592e-01 7.8837730473749566e-03 -2.6596850531606257e-02
1.5300000000000001e+01 9.3500668931425346e-01 9.3500668931425346e-01 4.4576008576986026e-01 0.0000000000000000e+00 4.8924660354439320e-01 5.2325465596744902e-01 4.6879729046620747e-03 1.8355951974080085e+00 4.6747988122331174e-01 7.9343072194792263e-03 -2.6781212587708929e-02
1.5400000000000000e+01 9.3547299082531588e-01 9.3547299082531588e-01 4.4443610721223814e-01 0.0000000000000000e+00 4.9103688361307768e-01 5.2490760121236968e-01 4.6381821391847100e-03 1.8415804596579737e+00 4.7076170092543090e-01 7.9846384348569097e-03 -2.6964996819115263e-02
1.5500000000000000e+01 9.3593435045413331e-01 9.3593435045413331e-01 4.4310972699757389e-01 0.0000000000000000e+00 4.9282462345655936e-01 5.2655896561273918e-01 4.5891327472702831e-03 1.8475255093165324e+00 4.7404135587631457e-01 8.0347665817586539e-03 -2.7148201950519295e-02
1.5600000000000001e+01 9.3639084159040664e-01 9.3639084159040664e-01 4.4178107350498486e-01 0.0000000000000000e+00 4.9460976808542179e-01 5.2820867752759648e-01 4.5408098364171879e-03 1.8534307330319153e+00 4.7731877418784907e-01 8.0846915731009293e-03 -2.7330826803731213e-02
1.5700000000000001e+01 9.3684253615260760e-01 9.3684253615260760e-01 4.4045027354349442e-01 0.0000000000000000e+00 4.9639226260911318e-01 5.2985666582527269e-01 4.4931988729391787e-03 1.8592965124055612e+00 4.8059388450188884e-01 8.1344133458615721e-03 -2.7512870295119844e-02
1.5800000000000001e+01 9.3728950462338623e-01 9.3728950462338623e-01 4.3911745236596611e-01 0.0000000000000000e+00 4.9817205225742006e-01 5.3150285989555746e-01 4.4462856725557727e-03 1.8651232240795048e+00 4.8386661599467584e-01 8.1839318604922783e-03 -2.7694331433125871e-02
1.5900000000000000e+01 9.3773181608405298e-01 9.3773181608405298e-01 4.3778273368249399e-01 0.0000000000000000e+00 4.9994908240155900e-01 5.3314718966168295e-01 4.4000563912428327e-03 1.8709112398220411e+00 4.8713689838128094e-01 8.2332471003473736e-03 -2.7875209315843075e-02
1.6000000000000000e+01 9.3816953824815663e-01 9.3816953824815663e-01 4.3644623967327334e-01 0.0000000000000000e+00 5.0172329857488329e-01 5.3478958559212109e-01 4.3544975163361983e-03 1.8766609266116852e+00 4.9040466192005833e-01 8.2823590711282469e-03 -2.8055503128665678e-02
1.6100000000000001e+01 9.3860273749418610e-01 9.3860273749418610e-01 4.3510809100098163e-01 0.0000000000000000e+00 5.0349464649320441e-01 5.3642997871218456e-01 4.3095958578800875e-03 1.8823726467194681e+00 4.9366983741710757e-01 8.3312678003429723e-03 -2.8235212141999616e-02
1.6199999999999999e+01 9.3903147889741878e-01 9.3903147889741878e-01 4.3376840682269840e-01 0.0000000000000000e+00 5.0526307207472043e-01 5.3806830061542177e-01 4.2653385402148906e-03 1.8880467577895947e+00 4.9693235623072796e-01 8.3799733367801894e-03 -2.8414335709035562e-02
1.6300000000000001e+01 9.3945582626093938e-01 9.3945582626093938e-01 4.3242730480138675e-01 0.0000000000000000e+00 5.0702852145955257e-01 5.3970448347480093e-01 4.2217129937958450e-03 1.8936836129184957e+00 5.0019215027586283e-01 8.4284757499972513e-03 -2.8592873263581887e-02
1.6400000000000002e+01 9.3987584214585063e-01 9.3987584214585063e-01 4.3108490111696490e-01 0.0000000000000000e+00 5.0879094102888567e-01 5.4133846005367492e-01 4.1787069472367334e-03 1.8992835607323018e+00 5.0344915202852369e-01 8.4767751298215639e-03 -2.8770824317955516e-02
1.6500000000000000e+01 9.4029158790070233e-01 9.4029158790070233e-01 4.2974131047698966e-01 0.0000000000000000e+00 5.1055027742371262e-01 5.4297016371652185e-01 4.1363084195719215e-03 1.9048469454627752e+00 5.0670329453018981e-01 8.5248715858649276e-03 -2.8948188460928885e-02
1.6600000000000001e+01 9.4070312369015308e-01 9.4070312369015308e-01 4.2839664612697942e-01 0.0000000000000000e+00 5.1230647756317371e-01 5.4459952843944870e-01 4.0945057127304597e-03 1.9103741070217233e+00 5.0995451139216574e-01 8.5727652470503641e-03 -2.9124965355731242e-02
1.6699999999999999e+01 9.4111050852289413e-01 9.4111050852289413e-01 4.2705101986039257e-01 0.0000000000000000e+00 5.1405948866250162e-01 5.4622648882046376e-01 4.0532874042158371e-03 1.9158653810739188e+00 5.1320273679991080e-01 8.6204562611508200e-03 -2.9301154738102419e-02
1.6800000000000001e+01 9.4151380027884835e-01 9.4151380027884835e-01 4.2570454202829355e-01 0.0000000000000000e+00 5.1580925825055479e-01 5.4785098008949784e-01 4.0126423399858540e-03 1.9213210991085727e+00 5.1644790551730646e-01 8.6679447943394904e-03 -2.9476756414397669e-02
1.6900000000000002e+01 9.4191305573566730e-01 9.4191305573566730e-01 4.2435732154871852e-01 0.0000000000000000e+00 5.1755573418694878e-01 5.4947293811817854e-01 3.9725596275267498e-03 1.9267415885093655e+00 5.1968995289087871e-01 8.7152310307511728e-03 -2.9651770259741701e-02
1.7000000000000000e+01 9.4230833059454622e-01 9.4230833059454622e-01 4.2300946591576594e-01 0.0000000000000000e+00 5.1929886467878028e-01 5.5109229942934967e-01 3.9330286291156058e-03 1.9321271726230813e+00 5.2292881485395626e-01 8.7623151720543305e-03 -2.9826196216230540e-02
1.7100000000000001e+01 9.4269967950537392e-01 9.4269967950537392e-01 4.2166108120843210e-01 0.0000000000000000e+00 5.2103859829694177e-01 5.5270900120632904e-01 3.8940389552658168e-03 1.9374781708268669e+00 5.2616442793076379e-01 8.8091974370335599e-03 -3.0000034291179613e-02
1.7199999999999999e+01 9.4308715609123539e-01 9.4308715609123539e-01 4.2031227209921052e-01 0.0000000000000000e+00 5.2277488399202487e-01 5.5432298130190105e-01 3.8555804583508642e-03 1.9427948985941410e+00 5.2939672924043935e-01 8.8558780611817135e-03 -3.0173284555416697e-02
1.7300000000000001e+01 9.4347081297228752e-01 9.4347081297228752e-01 4.1896314186247102e-01 0.0000000000000000e+00 5.2450767110981655e-01 5.5593417824704117e-01 3.8176432264001312e-03 1.9480776675591835e+00 5.3262565650097993e-01 8.9023572963019115e-03 -3.0345947141618257e-02
1.7400000000000002e+01 9.4385070178902053e-01 9.4385070178902053e-01 4.1761379238264112e-01 0.0000000000000000e+00 5.2623690940637946e-01 5.5754253125936593e-01 3.7802175770629007e-03 1.9533267855804304e+00 5.3585114803309852e-01 8.9486354101185484e-03 -3.0518022242687858e-02
1.7500000000000000e+01 9.4422687322492493e-01 9.4422687322492493e-01 4.1626432416220327e-01 0.0000000000000000e+00 5.2796254906272166e-01 5.5914798025130485e-01 3.7432940517350844e-03 1.9585425568024968e+00 5.3907314276399509e-01 8.9947126858972784e-03 -3.0689510110175448e-02
1.7600000000000001e+01 9.4459937702857943e-01 9.4459937702857943e-01 4.1491483632952342e-01 0.0000000000000000e+00 5.2968454069905602e-01 5.6075046583799526e-01 3.7068634098441884e-03 1.9637252817169619e+00 5.4229158023104029e-01 9.0405894220735097e-03 -3.0860411052735987e-02
1.7699999999999999e+01 9.4496826203517481e-01 9.4496826203517481e-01 4.1356542664653362e-01 0.0000000000000000e+00 5.3140283538864119e-01 5.6234992934488692e-01 3.6709166232880425e-03 1.9688752572219306e+00 5.4550640058534949e-01 9.0862659318892980e-03 -3.1030725434626642e-02
1.7800000000000001e+01 9.4533357618748914e-01 9.4533357618748914e-01 4.1221619151627420e-01 0.0000000000000000e+00 5.3311738467121494e-01 5.6394631281506613e-01 3.6354448710227728e-03 1.9739927766804040e+00 5.4871754459526878e-01 9.1317425430380589e-03 -3.1200453674240947e-02
1.7900000000000002e+01 9.4569536655632902e-01 9.4569536655632902e-01 4.1086722599031739e-01 0.0000000000000000e+00 5.3482814056601158e-01 5.6553955901628639e-01 3.6004395337958092e-03 1.9790781299774811e+00 5.5192495364974714e-01 9.1770195973170827e-03 -3.1369596242679015e-02
1.8000000000000000e+01 9.4605367936045048e-01 9.4605367936045048e-01 4.0951862377608206e-01 0.0000000000000000e+00 5.3653505558436843e-01 5.6712961144770968e-01 3.5658921890198217e-03 1.9841316035764149e+00 5.5512856976160396e-01 9.2220974502874691e-03 -3.1538153662352762e-02
1.8100000000000001e+01 9.4640855998597662e-01 9.4640855998597662e-01 4.0817047724405742e-01 0.0000000000000000e+00 5.3823808274191920e-01 5.6871641434635223e-01 3.5317946057836138e-03 1.9891534805735442e+00 5.5832833557067851e-01 9.2669764709412197e-03 -3.1706126505624946e-02
1.8199999999999999e+01 9.4676005300531985e-01 9.4676005300531985e-01 4.0682287743494194e-01 0.0000000000000000e+00 5.3993717557037790e-01 5.7029991269323654e-01 3.4981387399958966e-03 1.9941440407521320e+00 5.6152419434686918e-01 9.3116570413753347e-03 -3.1873515393481169e-02
1.8300000000000001e+01 9.4710820219562686e-01 9.4710820219562686e-01 4.0547591406671613e-01 0.0000000000000000e+00 5.4163228812891073e-01 5.7188005221924543e-01 3.4649167296584562e-03 1.9991035606351226e+00 5.6471608999304779e-01 9.3561395564725307e-03 -3.2040320994233686e-02
1.8400000000000002e+01 9.4745305055675755e-01 9.4745305055675755e-01 4.0412967554165630e-01 0.0000000000000000e+00 5.4332337501510120e-01 5.7345677941067874e-01 3.4321208902648890e-03 2.0040323135368481e+00 5.6790396704785484e-01 9.4004244235885263e-03 -3.2206544022256214e-02
1.8500000000000000e+01 9.4779464032880756e-01 9.4779464032880756e-01 4.0278424895330184e-01 0.0000000000000000e+00 5.4501039137550578e-01 5.7503004151451154e-01 3.3997437103211489e-03 2.0089305696137023e+00 5.7108777068836802e-01 9.4445120622455633e-03 -3.2372185236748785e-02
1.8600000000000001e+01 9.4813301300919262e-01 9.4813301300919262e-01 4.0143972009338769e-01 0.0000000000000000e+00 5.4669329291580493e-01 5.7659978654335120e-01 3.3677778469851510e-03 2.0137985959138041e+00 5.7426744673264252e-01 9.4884029038320144e-03 -3.2537245440531784e-02
1.8699999999999999e+01 9.4846820936929888e-01 9.4846820936929888e-01 4.0009617345874848e-01 0.0000000000000000e+00 5.4837203591055039e-01 5.7816596328009806e-01 3.3362161218213303e-03 2.0186366564256728e+00 5.7744294164212340e-01 9.5320973913078661e-03 -3.2701725478868286e-02
1.8800000000000001e+01 9.4880026947071705e-01 9.4880026947071705e-01 3.9875369225820800e-01 0.0000000000000000e+00 5.5004657721250905e-01 5.7972852128230257e-01 3.3050515166673489e-03 2.0234450121259346e+00 5.8061420252392237e-01 9.5755959789159024e-03 -3.2865626238313919e-02
1.8900000000000002e+01 9.4912923268106653e-01 9.4912923268106653e-01 3.9741235841945949e-01 0.0000000000000000e+00 5.5171687426160698e-01 5.8128741088622549e-01 3.2742771696097693e-03 2.0282239210260804e+00 5.8378117713296207e-01 9.6188991318984039e-03 -3.3028948645593387e-02
1.9000000000000000e+01 9.4945513768942447e-01 9.4945513768942447e-01 3.9607225259594653e-01 0.0000000000000000e+00 5.5338288509347788e-01 5.8284258321059768e-01 3.2438863710656388e-03 2.0329736382182961e+00 5.8694381387398442e-01 9.6620073262191977e-03 -3.3191693666503035e-02
1.9100000000000001e+01 9.4977802252136689e-01 9.4977802252136689e-01 3.9473345417375238e-01 0.0000000000000000e+00 5.5504456834761451e-01 5.8439399016008275e-01 3.2138725599669521e-03 2.0376944159203862e+00 5.9010206180342017e-01 9.7049210482909147e-03 -3.3353862304838590e-02
1.9200000000000003e+01 9.5009792455363351e-01 9.5009792455363351e-01 3.9339604127850525e-01 0.0000000000000000e+00 5.5670188327512826e-01 5.8594158442843980e-01 3.1842293200454292e-03 2.0423865035198054e+00 5.9325587063111962e-01 9.7476407947072203e-03 -3.3515455601347333e-02
1.9300000000000001e+01 9.5041488052842604e-01 9.5041488052842604e-01 3.9206009078230547e-01 0.0000000000000000e+00 5.5835478974612052e-01 5.8748531950139293e-01 3.1549503762142170e-03 2.0470501476168228e+00 5.9640519072194254e-01 9.7901670719800580e-03 -3.3676474632704241e-02
1.9400000000000002e+01 9.5072892656734931e-01 9.5072892656734931e-01 3.9072567831068256e-01 0.0000000000000000e+00 5.6000324825666670e-01 5.8902514965920338e-01 3.1260295910446939e-03 2.0516855920668329e+00 5.9954997309720737e-01 9.8325003962814964e-03 -3.3836920510511202e-02
1.9500000000000000e+01 9.5104009818500490e-01 9.5104009818500490e-01 3.8939287824958679e-01 0.0000000000000000e+00 5.6164721993541811e-01 5.9056102997894988e-01 3.0974609613350799e-03 2.0562930780218340e+00 6.0269016943599729e-01 9.8746412931902498e-03 -3.3996794380318753e-02
1.9600000000000001e+01 9.5134843030224592e-01 9.5134843030224592e-01 3.8806176375242263e-01 0.0000000000000000e+00 5.6328666654982329e-01 5.9209291633651573e-01 3.0692386147686628e-03 2.0608728439710897e+00 6.0582573207632107e-01 9.9165902974427955e-03 -3.4156097420669745e-02
1.9700000000000003e+01 9.5165395725910207e-01 9.5165395725910207e-01 3.8673240674712545e-01 0.0000000000000000e+00 5.6492155051197668e-01 5.9362076540829045e-01 3.0413568066590081e-03 2.0654251257809935e+00 6.0895661401613610e-01 9.9583479526886114e-03 -3.4314830842164357e-02
1.9800000000000001e+01 9.5195671282738392e-01 9.5195671282738392e-01 3.8540487794329314e-01 0.0000000000000000e+00 5.6655183488409078e-01 5.9514453467257844e-01 3.0138099167800097e-03 2.0699501567341541e+00 6.1208276891421887e-01 9.9999148112499218e-03 -3.4472995886545767e-02
1.9900000000000002e+01 9.5225673022297264e-01 9.5225673022297264e-01 3.8407924683936867e-01 0.0000000000000000e+00 5.6817748338360397e-01 5.9666418241072883e-01 2.9865924462781652e-03 2.0744481675677124e+00 6.1520415109089721e-01 1.0041291433885423e-02 -3.4630593825806119e-02
2.0000000000000000e+01 9.5255404211780759e-01 9.5255404211780759e-01 3.8275558172988472e-01 0.0000000000000000e+00 5.6979846038792292e-01 5.9817966770797959e-01 2.9596990146653055e-03 2.0789193865109152e+00 6.1832071552863477e-01 1.0082478389558083e-02 -3.4787625961312012e-02
2.0100000000000001e+01 9.5284868065157524e-01 9.5284868065157524e-01 3.8143394971276956e-01 0.0000000000000000e+00 5.7141473093880568e-01 5.9969095045402376e-01 2.9331243568888657e-03 2.0833640393219515e+00 6.2143241787247216e-01 1.0123476255206904e-02 -3.4944093622949195e-02
2.0200000000000003e+01 9.5314067744310882e-01 9.5314067744310882e-01 3.8011441669671980e-01 0.0000000000000000e+00 5.7302626074638907e-01 6.0119799134329988e-01 2.9068633204785352e-03 2.0877823493240828e+00 6.2453921443032201e-01 1.0164285615522453e-02 -3.5099998168285990e-02
2.0300000000000001e+01 9.5343006360150850e-01 9.5343006360150850e-01 3.7879704740864217e-01 0.0000000000000000e+00 5.7463301619286633e-01 6.0270075187500849e-01 2.8809108627665453e-03 2.0921745374410627e+00 6.2764106217312043e-01 1.0204907062726221e-02 -3.5255340981754646e-02
2.0400000000000002e+01 9.5371686973698366e-01 9.5371686973698366e-01 3.7748190540116600e-01 0.0000000000000000e+00 5.7623496433581767e-01 6.0419919435286062e-01 2.8552620481796577e-03 2.0965408222318795e+00 6.3073791873483520e-01 1.0245341196353577e-02 -3.5410123473850585e-02
2.0500000000000000e+01 9.5400112597143161e-01 9.5400112597143161e-01 3.7616905306023063e-01 0.0000000000000000e+00 5.7783207291120098e-01 6.0569328188455895e-01 2.8299120456012046e-03 2.1008814199248240e+00 6.3382974241232992e-01 1.0285588623040290e-02 -3.5564347080348779e-02
2.0600000000000001e+01 9.5428286194875300e-01 9.5428286194875300e-01 3.7485855161274872e-01 0.0000000000000000e+00 5.7942431033600428e-01 6.0718297838101654e-01 2.8048561258016400e-03 2.1051965444509038e+00 6.3691649216508450e-01 1.0325649956312631e-02 -3.5718013261536959e-02
2.0700000000000003e+01 9.5456210684491527e-01 9.5456210684491527e-01 3.7355046113434637e-01 0.0000000000000000e+00 5.8101164571056885e-01 6.0866824855531798e-01 2.7800896589344586e-03 2.1094864074766160e+00 6.3999812761477526e-01 1.0365525816380753e-02 -3.5871123501465221e-02
2.0800000000000001e+01 9.5483888937776895e-01 9.5483888937776895e-01 3.7224484055718310e-01 0.0000000000000000e+00 5.8259404882058585e-01 6.1014905792142538e-01 2.7556081120974269e-03 2.1137512184360938e+00 6.4307460904471314e-01 1.0405216829935553e-02 -3.6023679307211558e-02
2.0900000000000002e+01 9.5511323781662227e-01 9.5511323781662227e-01 3.7094174767785049e-01 0.0000000000000000e+00 5.8417149013877179e-01 6.1162537279263451e-01 2.7314070469562691e-03 2.1179911845626389e+00 6.4614589739914230e-01 1.0444723629948725e-02 -3.6175682208163057e-02
2.1000000000000000e+01 9.5538517999158079e-01 9.5538517999158079e-01 3.6964123916535441e-01 0.0000000000000000e+00 5.8574394082622638e-01 6.1309716027978178e-01 2.7074821174292892e-03 2.1222065109196522e+00 6.4921195428239686e-01 1.0484046855476046e-02 -3.6327133755312227e-02
2.1100000000000001e+01 9.5565474330266142e-01 9.5565474330266142e-01 3.6834337056917538e-01 0.0000000000000000e+00 5.8731137273348599e-01 6.1456438828921400e-01 2.6838290674319519e-03 2.1263974004309802e+00 6.5227274195792539e-01 1.0523187151463857e-02 -3.6478035520568247e-02
2.1200000000000003e+01 9.5592195472868013e-01 9.5592195472868013e-01 3.6704819632741315e-01 0.0000000000000000e+00 5.8887375840126699e-01 6.1602702552051680e-01 2.6604437286790309e-03 2.1305640539106876e+00 6.5532822334717356e-01 1.0562145168558509e-02 -3.6628389096082570e-02
2.1300000000000001e+01 9.5618684083592476e-01 9.5618684083592476e-01 3.6575576977501223e-01 0.0000000000000000e+00 5.9043107106091253e-01 6.1748504146401084e-01 2.6373220185433892e-03 2.1347066700922652e+00 6.5837836202833455e-01 1.0600921562918973e-02 -3.6778196093588844e-02
2.1400000000000002e+01 9.5644942778661690e-01 9.5644942778661690e-01 3.6446614315206971e-01 0.0000000000000000e+00 5.9198328463454719e-01 6.1893840639802045e-01 2.6144599379696065e-03 2.1388254456572939e+00 6.6142312223496480e-01 1.0639516996032357e-02 -3.6927458143756496e-02
2.1500000000000000e+01 9.5670974134716524e-01 9.5670974134716524e-01 3.6317936761222319e-01 0.0000000000000000e+00 5.9353037373494200e-01 6.2038709138591819e-01 2.5918535694411421e-03 2.1429205752635663e+00 6.6446246885446814e-01 1.0677932134532366e-02 -3.7076176895557859e-02
2.1600000000000001e+01 9.5696780689622174e-01 9.5696780689622174e-01 3.6189549323112158e-01 0.0000000000000000e+00 5.9507231366510016e-01 6.2183106827295054e-01 2.5694990749996240e-03 2.1469922515726845e+00 6.6749636742644969e-01 1.0716167650020550e-02 -3.7224354015648484e-02
2.1700000000000003e+01 9.5722364943253968e-01 9.5722364943253968e-01 3.6061456901497463e-01 0.0000000000000000e+00 5.9660908041756500e-01 6.2327030968284802e-01 2.5473926943148447e-03 2.1510406652771508e+00 6.7052478414093930e-01 1.0754224218890593e-02 -3.7371991187760377e-02
2.1800000000000001e+01 9.5747729358264189e-01 9.5747729358264189e-01 3.5933664290918194e-01 0.0000000000000000e+00 5.9814065067345989e-01 6.2470478901422966e-01 2.5255307428042190e-03 2.1550660051269466e+00 6.7354768583649083e-01 1.0792102522155103e-02 -3.7519090112107717e-02
2.1900000000000002e+01 9.5772876360830395e-01 9.5772876360830395e-01 3.5806176180703986e-01 0.0000000000000000e+00 5.9966700180126409e-01 6.2613448043679987e-01 2.5039096098003078e-03 2.1590684579556259e+00 6.7656503999815509e-01 1.0829803245275342e-02 -3.7665652504805004e-02
2.2000000000000000e+01 9.5797808341385593e-01 9.5797808341385593e-01 3.5678997155852643e-01 0.0000000000000000e+00 6.0118811185532950e-01 6.2755935888734771e-01 2.4825257567656417e-03 2.1630482087059253e+00 6.7957681475532794e-01 1.0867327077993554e-02 -3.7811680097297087e-02
2.2100000000000001e+01 9.5822527655330814e-01 9.5822527655330814e-01 3.5552131697915917e-01 0.0000000000000000e+00 6.0270395957414891e-01 6.2897940006555353e-01 2.4613757155522919e-03 2.1670054404549086e+00 6.8258297887948227e-01 1.0904674714168023e-02 -3.7957174635801144e-02
2.2200000000000003e+01 9.5847036623730397e-01 9.5847036623730397e-01 3.5425584185892944e-01 0.0000000000000000e+00 6.0421452437837453e-01 6.3039458042960439e-01 2.4404560867071420e-03 2.1709403344386482e+00 6.8558350178177352e-01 1.0941846851610581e-02 -3.8102137880760049e-02
2.2300000000000001e+01 9.5871337533990864e-01 9.5871337533990864e-01 3.5299358897130678e-01 0.0000000000000000e+00 6.0571978636860180e-01 6.3180487719162770e-01 2.4197635378196917e-03 2.1748530700764581e+00 6.8857835351053653e-01 1.0978844191926898e-02 -3.8246571606307032e-02
2.2400000000000002e+01 9.5895432640522982e-01 9.5895432640522982e-01 3.5173460008231405e-01 0.0000000000000000e+00 6.0721972632291576e-01 6.3321026831294580e-01 2.3992948019121432e-03 2.1787438249946880e+00 6.9156750474866180e-01 1.1015667440359178e-02 -3.8390477599741409e-02
2.2500000000000000e+01 9.5919324165388398e-01 9.5919324165388398e-01 3.5047891595967168e-01 0.0000000000000000e+00 6.0871432569421224e-01 6.3461073249915700e-01 2.3790466758711851e-03 2.1826127750500888e+00 6.9455092681086028e-01 1.1052317305631418e-02 -3.8533857661015032e-02
2.2600000000000001e+01 9.5943014298930596e-01 9.5943014298930596e-01 3.4922657638200622e-01 0.0000000000000000e+00 6.1020356660729980e-01 6.3600624919505089e-01 2.3590160189191790e-03 2.1864600943527575e+00 6.9752859164081971e-01 1.1088794499797093e-02 -3.8676713602229393e-02
2.2700000000000003e+01 9.5966505200390717e-01 9.5966505200390717e-01 3.4797762014812400e-01 0.0000000000000000e+00 6.1168743185578323e-01 6.3739679857935772e-01 2.3391997511249805e-03 2.1902859552886680e+00 7.0050047180825281e-01 1.1125099738089337e-02 -3.8819047247142989e-02
2.2800000000000001e+01 9.5989798998508746e-01 9.5989798998508746e-01 3.4673208508634601e-01 0.0000000000000000e+00 6.1316590489874145e-01 6.3878236155934376e-01 2.3195948519523536e-03 2.1940905285418060e+00 7.0346654050583768e-01 1.1161233738773507e-02 -3.8960860430688846e-02
2.2900000000000002e+01 9.6012897792110363e-01 9.6012897792110363e-01 3.4549000806390162e-01 0.0000000000000000e+00 6.1463896985720201e-01 6.4016291976525319e-01 2.3001983588459424e-03 2.1978739831159078e+00 7.0642677154605715e-01 1.1197197223002123e-02 -3.9102154998502024e-02
2.3000000000000000e+01 9.6035803650679885e-01 9.6035803650679885e-01 3.4425142499637995e-01 0.0000000000000000e+00 6.1610661151041890e-01 6.4153845554460265e-01 2.2810073658527663e-03 2.2016364863558122e+00 7.0938113935793534e-01 1.1232990914672145e-02 -3.9242932806456812e-02
2.3100000000000001e+01 9.6058518614919486e-01 9.6058518614919486e-01 3.4301637085723302e-01 0.0000000000000000e+00 6.1756881529196184e-01 6.4290895195633713e-01 2.2620190222797714e-03 2.2053782039684444e+00 7.1232961898367986e-01 1.1268615540284648e-02 -3.9383195720213378e-02
2.3200000000000003e+01 9.6081044697295237e-01 9.6081044697295237e-01 3.4178487968733406e-01 0.0000000000000000e+00 6.1902556728561831e-01 6.4427439276484511e-01 2.2432305313847120e-03 2.2090993000434236e+00 7.1527218607522081e-01 1.1304071828806691e-02 -3.9522945614773923e-02
2.3300000000000001e+01 9.6103383882570159e-01 9.6103383882570159e-01 3.4055698460458023e-01 0.0000000000000000e+00 6.2047685422112142e-01 6.4563476243384865e-01 2.2246391491013207e-03 2.2127999370733171e+00 7.1820881689066451e-01 1.1339360511535531e-02 -3.9662184374047837e-02
2.3400000000000002e+01 9.6125538128324939e-01 9.6125538128324939e-01 3.3933271781354479e-01 0.0000000000000000e+00 6.2192266346970460e-01 6.4699004612016320e-01 2.2062421827964574e-03 2.2164802759735429e+00 7.2113948829065100e-01 1.1374482321965069e-02 -3.9800913890425955e-02
2.3500000000000000e+01 9.6147509365465877e-01 9.6147509365465877e-01 3.3811211061517127e-01 0.0000000000000000e+00 6.2336298303948756e-01 6.4834022966733884e-01 2.1880369900594181e-03 2.2201404761019234e+00 7.2406417773462306e-01 1.1409437995654500e-02 -3.9939136064363480e-02
2.3600000000000001e+01 9.6169299498721461e-01 9.6169299498721461e-01 3.3689519341650537e-01 0.0000000000000000e+00 6.2479780157070930e-01 6.4968529959918841e-01 2.1700209775219232e-03 2.2237806952779104e+00 7.2698286327701611e-01 1.1444228270099194e-02 -4.0076852803971712e-02
2.3700000000000003e+01 9.6190910407126862e-01 9.6190910407126862e-01 3.3568199574047042e-01 0.0000000000000000e+00 6.2622710833079820e-01 6.5102524311320020e-01 2.1521915997083098e-03 2.2274010898014747e+00 7.2989552356335152e-01 1.1478853884603679e-02 -4.0214066024618099e-02
2.3800000000000001e+01 9.6212343944497292e-01 9.6212343944497292e-01 3.3447254623567063e-01 0.0000000000000000e+00 6.2765089320930234e-01 6.5236004807385195e-01 2.1345463579152740e-03 2.2310018144716799e+00 7.3280213782626369e-01 1.1513315580156870e-02 -4.0350777648534640e-02
2.3900000000000002e+01 9.6233601939890201e-01 9.6233601939890201e-01 3.3326687268622945e-01 0.0000000000000000e+00 6.2906914671267256e-01 6.5368970300582130e-01 2.1170827991199414e-03 2.2345830226049368e+00 7.3570268588143950e-01 1.1547614099309369e-02 -4.0486989604434524e-02
2.4000000000000000e+01 9.6254686198056816e-01 9.6254686198056816e-01 3.3206500202165684e-01 0.0000000000000000e+00 6.3048185995891137e-01 6.5501419708710196e-01 2.0997985149160724e-03 2.2381448660529539e+00 7.3859714812348454e-01 1.1581750186052871e-02 -4.0622703827136647e-02
2.4100000000000001e+01 9.6275598499883008e-01 9.6275598499883008e-01 3.3086696032673885e-01 0.0000000000000000e+00 6.3188902467209129e-01 6.5633352014203183e-01 2.0826911404774368e-03 2.2416874952203840e+00 7.4148550552171910e-01 1.1615724585701710e-02 -4.0757922257198036e-02
2.4200000000000003e+01 9.6296340602820119e-01 9.6296340602820119e-01 3.2967277285145435e-01 0.0000000000000000e+00 6.3329063317674683e-01 6.5764766263423347e-01 2.0657583535476096e-03 2.2452110590821799e+00 7.4436773961589719e-01 1.1649538044776378e-02 -4.0892646840554006e-02
2.4300000000000001e+01 9.6316914241305585e-01 9.6316914241305585e-01 3.2848246402090731e-01 0.0000000000000000e+00 6.3468667839214854e-01 6.5895661565947750e-01 2.0489978734555096e-03 2.2487157052006599e+00 7.4724383251186377e-01 1.1683191310889173e-02 -4.1026879528165826e-02
2.4400000000000002e+01 9.6337321127174114e-01 9.6337321127174114e-01 3.2729605744527734e-01 0.0000000000000000e+00 6.3607715382646379e-01 6.6026037093846890e-01 2.0324074601564147e-03 2.2522015797422932e+00 7.5011376687714404e-01 1.1716685132631834e-02 -4.1160622275675865e-02
2.4500000000000000e+01 9.6357562950059195e-01 9.6357562950059195e-01 3.2611357592978402e-01 0.0000000000000000e+00 6.3746205357080798e-01 6.6155892080956413e-01 2.0159849132971044e-03 2.2556688274942069e+00 7.5297752593646894e-01 1.1750020259465203e-02 -4.1293877043069992e-02
2.4600000000000001e+01 9.6377641377785417e-01 9.6377641377785417e-01 3.2493504148466018e-01 0.0000000000000000e+00 6.3884137229319404e-01 6.6285225822142180e-01 1.9997280713051485e-03 2.2591175918804280e+00 7.5583509346724276e-01 1.1783197441610776e-02 -4.1426645794347142e-02
2.4700000000000003e+01 9.6397558056751809e-01 9.6397558056751809e-01 3.2376047533513458e-01 0.0000000000000000e+00 6.4021510523238356e-01 6.6414037672559290e-01 1.9836348105014183e-03 2.2625480149778587e+00 7.5868645379494914e-01 1.1816217429944421e-02 -4.1558930497195973e-02
2.4800000000000001e+01 9.6417314612306548e-01 9.6417314612306548e-01 3.2258989793141801e-01 0.0000000000000000e+00 6.4158324819164747e-01 6.6542327046905414e-01 1.9677030442351879e-03 2.2659602375319943e+00 7.6153159178850560e-01 1.1849080975891820e-02 -4.1690733122678340e-02
2.4900000000000002e+01 9.6436912649112827e-01 9.6436912649112827e-01 3.2142332895869030e-01 0.0000000000000000e+00 6.4294579753243797e-01 6.6670093418669052e-01 1.9519307220417330e-03 2.2693543989723901e+00 7.6437049285556335e-01 1.1881788831325976e-02 -4.1822055644919642e-02
2.5000000000000000e+01 9.6456353751506774e-01 9.6456353751506774e-01 3.2026078734708763e-01 0.0000000000000000e+00 6.4430275016798011e-01 6.6797336319372869e-01 1.9363158288207443e-03 2.2727306374278786e+00 7.6720314293775649e-01 1.1914341748466556e-02 -4.1952900040805742e-02
2.5100000000000001e+01 9.6475639483846942e-01 9.6475639483846942e-01 3.1910229128168477e-01 0.0000000000000000e+00 6.4565410355678465e-01 6.6924055337812760e-01 1.9208563840365164e-03 2.2760890897415491e+00 7.7002952850590234e-01 1.1946740479781203e-02 -4.2083268289686560e-02
2.5200000000000003e+01 9.6494771390856138e-01 9.6494771390856138e-01 3.1794785821246840e-01 0.0000000000000000e+00 6.4699985569609297e-01 6.7050250119293286e-01 1.9055504409380719e-03 2.2794298914854867e+00 7.7284963655516126e-01 1.1978985777888616e-02 -4.2213162373085943e-02
2.5300000000000001e+01 9.6513750997955317e-01 9.6513750997955317e-01 3.1679750486430314e-01 0.0000000000000000e+00 6.4834000511525003e-01 6.7175920364859243e-01 1.8903960857994139e-03 2.2827531769752829e+00 7.7566345460014630e-01 1.2011078395463563e-02 -4.2342584274418039e-02
2.5400000000000002e+01 9.6532579811590336e-01 9.6532579811590336e-01 3.1565124724688293e-01 0.0000000000000000e+00 6.4967455086902048e-01 6.7301065830524531e-01 1.8753914371792222e-03 2.2860590792843194e+00 7.7847097066999749e-01 1.2043019085143701e-02 -4.2471535978709757e-02
2.5500000000000000e+01 9.6551259319550953e-01 9.6551259319550953e-01 3.1450910066466736e-01 0.0000000000000000e+00 6.5100349253084211e-01 6.7425686326498124e-01 1.8605346451993493e-03 2.2893477302578273e+00 7.8127217330341525e-01 1.2074808599438212e-02 -4.2600019472329297e-02
2.5600000000000001e+01 9.6569790991283044e-01 9.6569790991283044e-01 3.1337107972679951e-01 0.0000000000000000e+00 6.5232683018603088e-01 6.7549781716407953e-01 1.8458238908418154e-03 2.2926192605267368e+00 7.8406705154365741e-01 1.2106447690638227e-02 -4.2728036742720854e-02
2.5700000000000003e+01 9.6588176278193760e-01 9.6588176278193760e-01 3.1223719835700120e-01 0.0000000000000000e+00 6.5364456442493646e-01 6.7673351916522995e-01 1.8312573852639256e-03 2.2958737995213028e+00 7.8685559493350732e-01 1.2137937110729035e-02 -4.2855589778145048e-02
2.5800000000000001e+01 9.6606416613949930e-01 9.6606416613949930e-01 3.1110746980344767e-01 0.0000000000000000e+00 6.5495669633605158e-01 6.7796396894973543e-01 1.8168333691304765e-03 2.2991114754845348e+00 7.8963779351020258e-01 1.2169277611304079e-02 -4.2982680567425227e-02
2.5900000000000002e+01 9.6624513414769797e-01 9.6624513414769797e-01 3.0998190664861192e-01 0.0000000000000000e+00 6.5626322749908605e-01 6.7918916670970908e-01 1.8025501119633745e-03 2.3023324154854161e+00 7.9241363780034180e-01 1.2200469943480651e-02 -4.3109311099699475e-02
2.6000000000000000e+01 9.6642468079708510e-01 9.6642468079708510e-01 3.0886052081908338e-01 0.0000000000000000e+00 6.5756415997800166e-01 6.8040911314025809e-01 1.7884059115078794e-03 2.3055367454319255e+00 7.9518311881476056e-01 1.2231514857817337e-02 -4.3235483364178220e-02
2.6100000000000001e+01 9.6660281990937158e-01 9.6660281990937158e-01 3.0774332359535173e-01 0.0000000000000000e+00 6.5885949631401985e-01 6.8162380943166956e-01 1.7743990931145554e-03 2.3087245900838664e+00 7.9794622804338600e-01 1.2262413104233207e-02 -4.3361199349907183e-02
2.6200000000000003e+01 9.6677956514015917e-01 9.6677956514015917e-01 3.0663032562156090e-01 0.0000000000000000e+00 6.6014923951859827e-01 6.8283325726158983e-01 1.7605280091377983e-03 2.3118960730654989e+00 8.0070295745006193e-01 1.2293165431928585e-02 -4.3486461045536114e-02
2.6300000000000001e+01 9.6695492998161015e-01 9.6695492998161015e-01 3.0552153691522244e-01 0.0000000000000000e+00 6.6143339306638771e-01 6.8403745878721256e-01 1.7467910383486785e-03 2.3150513168779914e+00 8.0345329946736321e-01 1.2323772589307636e-02 -4.3611270439092444e-02
2.6400000000000002e+01 9.6712892776506088e-01 9.6712892776506088e-01 3.0441696687689201e-01 0.0000000000000000e+00 6.6271196088816886e-01 6.8523641663746993e-01 1.7331865853637087e-03 2.3181904429116877e+00 8.0619724699138462e-01 1.2354235323902498e-02 -4.3735629517760388e-02
2.6500000000000000e+01 9.6730157166357889e-01 9.6730157166357889e-01 3.0331662429980555e-01 0.0000000000000000e+00 6.6398494736377334e-01 6.8643013390523355e-01 1.7197130800876493e-03 2.3213135714581905e+00 8.0893479337651630e-01 1.2384554382299091e-02 -4.3859540267665094e-02
2.6600000000000001e+01 9.6747287469446364e-01 9.6747287469446364e-01 3.0222051737947081e-01 0.0000000000000000e+00 6.6525235731499277e-01 6.8761861413952852e-01 1.7063689771704828e-03 2.3244208217222737e+00 8.1166593243020191e-01 1.2414730510064559e-02 -4.3983004673662014e-02
2.6700000000000003e+01 9.6764284972169423e-01 9.6764284972169423e-01 3.0112865372321262e-01 0.0000000000000000e+00 6.6651419599848161e-01 6.8880186133776433e-01 1.6931527554784119e-03 2.3275123118336221e+00 8.1439065840769220e-01 1.2444764451676280e-02 -4.4106024719130901e-02
2.6800000000000001e+01 9.6781150945832650e-01 9.6781150945832650e-01 3.0004104035967216e-01 0.0000000000000000e+00 6.6777046909865434e-01 6.8997987993798315e-01 1.6800629175783518e-03 2.3305881588583999e+00 8.1710896600677962e-01 1.2474656950452490e-02 -4.4228602385775098e-02
2.6900000000000002e+01 9.6797886646883657e-01 9.6797886646883657e-01 2.9895768374825560e-01 0.0000000000000000e+00 6.6902118272058098e-01 6.9115267481112885e-01 1.6670979892351998e-03 2.3336484788106575e+00 8.1982085036252894e-01 1.2504408748484458e-02 -4.4350739653425328e-02
2.7000000000000000e+01 9.6814493317141670e-01 9.6814493317141670e-01 2.9787858978853116e-01 0.0000000000000000e+00 6.7026634338288549e-01 6.9232025125334229e-01 1.6542565189222233e-03 2.3366933866635726e+00 8.2252630704200014e-01 1.2534020586570212e-02 -4.4472438499848319e-02
2.7100000000000001e+01 9.6830972184022135e-01 9.6830972184022135e-01 2.9680376382957208e-01 0.0000000000000000e+00 6.7150595801064927e-01 6.9348261497828168e-01 1.6415370773436881e-03 2.3397229963605373e+00 8.2522533203896653e-01 1.2563493204149812e-02 -4.4593700900560099e-02
2.7200000000000003e+01 9.6847324460756845e-01 9.6847324460756845e-01 2.9573321067924341e-01 0.0000000000000000e+00 6.7274003392832504e-01 6.9463977210947481e-01 1.6289382569696239e-03 2.3427374208260865e+00 8.2791792176863310e-01 1.2592827339242095e-02 -4.4714528828643733e-02
2.7300000000000001e+01 9.6863551346609156e-01 9.6863551346609156e-01 2.9466693461343213e-01 0.0000000000000000e+00 6.7396857885265937e-01 6.9579172917270149e-01 1.6164586715824044e-03 2.3457367719766733e+00 8.3060407306234962e-01 1.2622023728382959e-02 -4.4834924254571688e-02
2.7400000000000002e+01 9.6879654027085016e-01 9.6879654027085016e-01 2.9360493938521759e-01 0.0000000000000000e+00 6.7519160088563257e-01 6.9693849308841116e-01 1.6040969558347800e-03 2.3487211607313010e+00 8.3328378316232654e-01 1.2651083106565115e-02 -4.4954889146032483e-02
2.7500000000000000e+01 9.6895633674139403e-01 9.6895633674139403e-01 2.9254722823398116e-01 0.0000000000000000e+00 6.7640910850741287e-01 6.9808007116417725e-01 1.5918517648191109e-03 2.3516906970219993e+00 8.3595704971635143e-01 1.2680006207179295e-02 -4.5074425467761775e-02
2.7600000000000001e+01 9.6911491446378717e-01 9.6911491446378717e-01 2.9149380389445229e-01 0.0000000000000000e+00 6.7762111056933483e-01 6.9921647108719165e-01 1.5797217736474294e-03 2.3546454898041662e+00 8.3862387077251299e-01 1.2708793761956841e-02 -4.5193535181377566e-02
2.7700000000000003e+01 9.6927228489258777e-01 9.6927228489258777e-01 2.9044466860569118e-01 0.0000000000000000e+00 6.7882761628689658e-01 7.0034770091679910e-01 1.5677056770421710e-03 2.3575856470667640e+00 8.4128424477392716e-01 1.2737446500913891e-02 -4.5312220245219789e-02
2.7800000000000001e+01 9.6942845935279109e-01 9.6942845935279109e-01 2.8939982412000514e-01 0.0000000000000000e+00 6.8002863523278601e-01 7.0147376907707670e-01 1.5558021889371756e-03 2.3605112758423794e+00 8.4393817055347231e-01 1.2765965152296780e-02 -4.5430482614193808e-02
2.7900000000000002e+01 9.6958344904172988e-01 9.6958344904172988e-01 2.8835927171179770e-01 0.0000000000000000e+00 6.8122417732993223e-01 7.0259468434945715e-01 1.5440100420885923e-03 2.3634224822171470e+00 8.4658564732853236e-01 1.2794350442528928e-02 -4.5548324239618118e-02
2.8000000000000000e+01 9.6973726503093727e-01 9.6973726503093727e-01 2.8732301218634881e-01 0.0000000000000000e+00 6.8241425284458845e-01 7.0371045586540137e-01 1.5323279876960291e-03 2.3663193713405404e+00 8.4922667469575019e-01 1.2822603096159089e-02 -4.5665747069075932e-02
2.8100000000000001e+01 9.6988991826797366e-01 9.6988991826797366e-01 2.8629104588852533e-01 0.0000000000000000e+00 6.8359887237944827e-01 7.0482109309911889e-01 1.5207547950325559e-03 2.3692020474350377e+00 8.5186125262579337e-01 1.2850723835810946e-02 -4.5782753046270594e-02
2.8200000000000003e+01 9.7004141957821499e-01 9.7004141957821499e-01 2.8526337271141944e-01 0.0000000000000000e+00 6.8477804686679555e-01 7.0592660586034028e-01 1.5092892510843495e-03 2.3720706138056498e+00 8.5448938145813202e-01 1.2878713382134050e-02 -4.5899344110885171e-02
2.8300000000000001e+01 9.7019177966660730e-01 9.7019177966660730e-01 2.8423999210491496e-01 0.0000000000000000e+00 6.8595178756169228e-01 7.0702700428714205e-01 1.4979301601996554e-03 2.3749251728493324e+00 8.5711106189583230e-01 1.2906572453756093e-02 -4.6015522198445340e-02
2.8400000000000002e+01 9.7034100911938426e-01 9.7034100911938426e-01 2.8322090308417947e-01 0.0000000000000000e+00 6.8712010603520479e-01 7.0812229883882616e-01 1.4866763437456796e-03 2.3777658260642731e+00 8.5972629500036468e-01 1.2934301767236443e-02 -4.6131289240186356e-02
2.8500000000000000e+01 9.7048911840575414e-01 9.7048911840575414e-01 2.8220610423808157e-01 0.0000000000000000e+00 6.8828301416767257e-01 7.0921250028885607e-01 1.4755266397749277e-03 2.3805926740590539e+00 8.6233508218642974e-01 1.2961902037020979e-02 -4.6246647162923496e-02
2.8600000000000001e+01 9.7063611787955106e-01 9.7063611787955106e-01 2.8119559373753333e-01 0.0000000000000000e+00 6.8944052414201773e-01 7.1029761971784811e-01 1.4644799026992468e-03 2.3834058165617003e+00 8.6493742521680061e-01 1.2989373975398235e-02 -4.6361597888926069e-02
2.8700000000000003e+01 9.7078201778085504e-01 9.7078201778085504e-01 2.8018936934375227e-01 0.0000000000000000e+00 6.9059264843710277e-01 7.1137766850662620e-01 1.4535350029721990e-03 2.3862053524286115e+00 8.6753332619719103e-01 1.3016718292456731e-02 -4.6476143335795070e-02
2.8800000000000001e+01 9.7092682823757970e-01 9.7092682823757970e-01 2.7918742841644950e-01 0.0000000000000000e+00 6.9173939982113020e-01 7.1245265832933180e-01 1.4426908267794539e-03 2.3889913796533784e+00 8.7012278757113515e-01 1.3043935696043571e-02 -4.6590285416344142e-02
2.8900000000000002e+01 9.7107055926703234e-01 9.7107055926703234e-01 2.7818976792193656e-01 0.0000000000000000e+00 6.9288079134509584e-01 7.1352260114659927e-01 1.4319462757364575e-03 2.3917639953754879e+00 8.7270581211489673e-01 1.3071026891724256e-02 -4.6704026038484031e-02
2.9000000000000000e+01 9.7121322077744054e-01 9.7121322077744054e-01 2.7719638444115302e-01 0.0000000000000000e+00 6.9401683633628752e-01 7.1458750919879177e-01 1.4213002665938910e-03 2.3945232958889182e+00 8.7528240293239779e-01 1.3097992582743679e-02 -4.6817367105110322e-02
2.9100000000000001e+01 9.7135482256945149e-01 9.7135482256945149e-01 2.7620727417761337e-01 0.0000000000000000e+00 6.9514754839183812e-01 7.1564739499930297e-01 1.4107517309503380e-03 2.3972693766506299e+00 8.7785256345017282e-01 1.3124833469988367e-02 -4.6930310513994447e-02
2.9200000000000003e+01 9.7149537433760325e-01 9.7149537433760325e-01 2.7522243296527393e-01 0.0000000000000000e+00 6.9627294137232931e-01 7.1670227132792119e-01 1.4002996149718584e-03 2.4000023322889414e+00 8.8041629741234650e-01 1.3151550251949723e-02 -4.7042858157677996e-02
2.9300000000000001e+01 9.7163488567176781e-01 9.7163488567176781e-01 2.7424185627631609e-01 0.0000000000000000e+00 6.9739302939545167e-01 7.1775215122426250e-01 1.3899428791186259e-03 2.4027222566118103e+00 8.8297360887563969e-01 1.3178143624688589e-02 -4.7155011923370044e-02
2.9400000000000002e+01 9.7177336605856557e-01 9.7177336605856557e-01 2.7326553922884800e-01 0.0000000000000000e+00 6.9850782682971757e-01 7.1879704798126853e-01 1.3796804978781531e-03 2.4054292426150097e+00 8.8552450220440138e-01 1.3204614281800862e-02 -4.7266773692847736e-02
2.9500000000000000e+01 9.7191082488275737e-01 9.7191082488275737e-01 2.7229347659452308e-01 0.0000000000000000e+00 6.9961734828823430e-01 7.1983697513877354e-01 1.3695114595049527e-03 2.4081233824902011e+00 8.8806898206566875e-01 1.3230962914384232e-02 -4.7378145342359741e-02
2.9600000000000001e+01 9.7204727142860636e-01 9.7204727142860636e-01 2.7132566280607590e-01 0.0000000000000000e+00 7.0072160862253052e-01 7.2087194647713815e-01 1.3594347657668981e-03 2.4108047676329112e+00 8.9060705342425439e-01 1.3257190211006055e-02 -4.7489128742532950e-02
2.9700000000000003e+01 9.7218271488121855e-01 9.7218271488121855e-01 2.7036209196477085e-01 0.0000000000000000e+00 7.0182062291644765e-01 7.2190197601095618e-01 1.3494494316971094e-03 2.4134734886504128e+00 8.9313872153786966e-01 1.3283296857672152e-02 -4.7599725758281766e-02
2.9800000000000001e+01 9.7231716432785587e-01 9.7231716432785587e-01 2.6940275784776996e-01 0.0000000000000000e+00 7.0291440648008596e-01 7.2292707798282796e-01 1.3395544853525335e-03 2.4161296353695070e+00 8.9566399195227042e-01 1.3309283537796856e-02 -4.7709938248720607e-02
2.9900000000000002e+01 9.7245062875922739e-01 9.7245062875922739e-01 2.6844765391541375e-01 0.0000000000000000e+00 7.0400297484381358e-01 7.2394726685720545e-01 1.3297489675778869e-03 2.4187732968442166e+00 8.9818287049644008e-01 1.3335150932174026e-02 -4.7819768067079077e-02
3.0000000000000000e+01 9.7258311707075673e-01 9.7258311707075673e-01 2.6749677331841748e-01 0.0000000000000000e+00 7.0508634375233925e-01 7.2496255731431047e-01 1.3200319317753797e-03 2.4214045613633810e+00 9.0069536327780164e-01 1.3360899718949071e-02 -4.7929217060619908e-02
3.0100000000000001e+01 9.7271463806382596e-01 9.7271463806382596e-01 2.6655010890498165e-01 0.0000000000000000e+00 7.0616452915884431e-01 7.2597296424412228e-01 1.3104024436801406e-03 2.4240235164581692e+00 9.0320147667746498e-01 1.3386530573592082e-02 -4.8038287070559703e-02
3.0200000000000003e+01 9.7284520044699818e-01 9.7284520044699818e-01 2.6560765322781688e-01 0.0000000000000000e+00 7.0723754721918131e-01 7.2697850274043929e-01 1.3008595811407658e-03 2.4266302489094937e+00 9.0570121734550602e-01 1.3412044168871715e-02 -4.8146979931992261e-02
3.0300000000000001e+01 9.7297481283721798e-01 9.7297481283721798e-01 2.6466939855108262e-01 0.0000000000000000e+00 7.0830541428613536e-01 7.2797918809501316e-01 1.2914024339053158e-03 2.4292248447553466e+00 9.0819459219628129e-01 1.3437441174830382e-02 -4.8255297473814657e-02
3.0400000000000002e+01 9.7310348376099109e-01 9.7310348376099109e-01 2.6373533685724032e-01 0.0000000000000000e+00 7.0936814690375072e-01 7.2897503579175582e-01 1.2820301034122327e-03 2.4318073892980436e+00 9.1068160840377710e-01 1.3462722258760178e-02 -4.8363241518655752e-02
3.0500000000000000e+01 9.7323122165554343e-01 9.7323122165554343e-01 2.6280545985381998e-01 0.0000000000000000e+00 7.1042576180172345e-01 7.2996606150102017e-01 1.2727417025862153e-03 2.4343779671113852e+00 9.1316227339699330e-01 1.3487888085179809e-02 -4.8470813882807329e-02
3.0600000000000001e+01 9.7335803486995864e-01 9.7335803486995864e-01 2.6187975898009935e-01 0.0000000000000000e+00 7.1147827588985935e-01 7.3095228107395582e-01 1.2635363556391798e-03 2.4369366620477351e+00 9.1563659485536641e-01 1.3512939315812477e-02 -4.8578016376157766e-02
3.0700000000000003e+01 9.7348393166629865e-01 9.7348393166629865e-01 2.6095822541369978e-01 0.0000000000000000e+00 7.1252570625259881e-01 7.3193371053693579e-01 1.2544131978754322e-03 2.4394835572450155e+00 9.1810458070422352e-01 1.3537876609564669e-02 -4.8684850802127894e-02
3.0800000000000001e+01 9.7360892022070145e-01 9.7360892022070145e-01 2.6004085007709227e-01 0.0000000000000000e+00 7.1356807014360912e-01 7.3291036608606130e-01 1.2453713755018359e-03 2.4420187351336238e+00 9.2056623911027957e-01 1.3562700622505825e-02 -4.8791318957609554e-02
3.0900000000000002e+01 9.7373300862446444e-01 9.7373300862446444e-01 2.5912762364401937e-01 0.0000000000000000e+00 7.1460538498044512e-01 7.3388226408173862e-01 1.2364100454421538e-03 2.4445422774432690e+00 9.2302157847716859e-01 1.3587412007848911e-02 -4.8897422632906286e-02
3.1000000000000000e+01 9.7385620488510416e-01 9.7385620488510416e-01 2.5821853654582994e-01 0.0000000000000000e+00 7.1563766833927422e-01 7.3484942104333084e-01 1.2275283751559012e-03 2.4470542652097285e+00 9.2547060744101450e-01 1.3612011415931845e-02 -4.9003163611676392e-02
3.1100000000000001e+01 9.7397851692740400e-01 9.7397851692740400e-01 2.5731357897772861e-01 0.0000000000000000e+00 7.1666493794967534e-01 7.3581185364388513e-01 1.2187255424610476e-03 2.4495547787815313e+00 9.2791333486603966e-01 1.3636499494199766e-02 -4.9108543670878316e-02
3.1200000000000003e+01 9.7409995259443849e-01 9.7409995259443849e-01 2.5641274090493837e-01 0.0000000000000000e+00 7.1768721168950012e-01 7.3676957870493343e-01 1.2100007353612555e-03 2.4520438978265626e+00 9.3034976984021278e-01 1.3660876887188183e-02 -4.9213564580717975e-02
3.1300000000000001e+01 9.7422051964858569e-01 9.7422051964858569e-01 2.5551601206877794e-01 0.0000000000000000e+00 7.1870450757980775e-01 7.3772261319136867e-01 1.2013531518767838e-03 2.4545217013385972e+00 9.3277992167093593e-01 1.3685144236506901e-02 -4.9318228104598572e-02
3.1400000000000002e+01 9.7434022577251933e-01 9.7434022577251933e-01 2.5462338199265372e-01 0.0000000000000000e+00 7.1971684377986556e-01 7.3867097420639483e-01 1.1927819998792770e-03 2.4569882676437556e+00 9.3520379988077162e-01 1.3709302180824763e-02 -4.9422535999072377e-02
3.1500000000000000e+01 9.7445907857018588e-01 9.7445907857018588e-01 2.5373483998796514e-01 0.0000000000000000e+00 7.2072423858222068e-01 7.3961467898655342e-01 1.1842864969305207e-03 2.4594436744068919e+00 9.3762141420321043e-01 1.3733351355855180e-02 -4.9526490013794534e-02
3.1600000000000001e+01 9.7457708556776645e-01 9.7457708556776645e-01 2.5285037515992714e-01 0.0000000000000000e+00 7.2172671040783931e-01 7.4055374489682135e-01 1.1758658701245728e-03 2.4618879986379087e+00 9.4003277457847623e-01 1.3757292394342448e-02 -4.9630091891479072e-02
3.1700000000000003e+01 9.7469425421462108e-01 9.7469425421462108e-01 2.5196997641330565e-01 0.0000000000000000e+00 7.2272427780131543e-01 7.4148818942578520e-01 1.1675193559336093e-03 2.4643213166980011e+00 9.4243789114937615e-01 1.3781125926048837e-02 -4.9733343367856675e-02
3.1800000000000001e+01 9.7481059188422003e-01 9.7481059188422003e-01 2.5109363245807004e-01 0.0000000000000000e+00 7.2371695942615000e-01 7.4241803018088992e-01 1.1592462000572651e-03 2.4667437043058342e+00 9.4483677425718771e-01 1.3804852577742404e-02 -4.9836246171634686e-02
3.1900000000000002e+01 9.7492610587505901e-01 9.7492610587505901e-01 2.5022133181496087e-01 0.0000000000000000e+00 7.2470477406009814e-01 7.4334328488375934e-01 1.1510456572751805e-03 2.4691552365436520e+00 9.4722943443758945e-01 1.3828472973185542e-02 -4.9938802024458814e-02
3.2000000000000000e+01 9.7504080341155908e-01 9.7504080341155908e-01 2.4935306282097422e-01 0.0000000000000000e+00 7.2568774059058483e-01 7.4426397136559241e-01 1.1429169913031337e-03 2.4715559878633160e+00 9.4961588241663075e-01 1.3851987733124242e-02 -5.0041012640876736e-02
3.2100000000000001e+01 9.7515469164495405e-01 9.7515469164495405e-01 2.4848881363476241e-01 0.0000000000000000e+00 7.2666587801019167e-01 7.4518010756263153e-01 1.1348594746518770e-03 2.4739460320922837e+00 9.5199612910674536e-01 1.3875397475278065e-02 -5.0142879728303766e-02
3.2200000000000003e+01 9.7526777765416295e-01 9.7526777765416295e-01 2.4762857224195231e-01 0.0000000000000000e+00 7.2763920541221061e-01 7.4609171151170417e-01 1.1268723884895518e-03 2.4763254424395185e+00 9.5437018560280473e-01 1.3898702814330850e-02 -5.0244404986989927e-02
3.2300000000000004e+01 9.7538006844664871e-01 9.7538006844664871e-01 2.4677232646038022e-01 0.0000000000000000e+00 7.2860774198626854e-01 7.4699880134583851e-01 1.1189550225068172e-03 2.4786942915013364e+00 9.5673806317821464e-01 1.3921904361921993e-02 -5.0345590109989187e-02
3.2399999999999999e+01 9.7549157095926375e-01 9.7549157095926375e-01 2.4592006394524607e-01 0.0000000000000000e+00 7.2957150701401774e-01 7.4790139528994903e-01 1.1111066747851448e-03 2.4810526512671873e+00 9.5909977328105223e-01 1.3945002726638482e-02 -5.0446436783130155e-02
3.2500000000000000e+01 9.7560229205908344e-01 9.7560229205908344e-01 2.4507177219418522e-01 0.0000000000000000e+00 7.3053051986489825e-01 7.4879951165659686e-01 1.1033266516676144e-03 2.4834005931253795e+00 9.6145532753024632e-01 1.3967998514007540e-02 -5.0546946684988596e-02
3.2600000000000001e+01 9.7571223854422473e-01 9.7571223854422473e-01 2.4422743855225998e-01 0.0000000000000000e+00 7.3148479999196470e-01 7.4969316884181902e-01 1.0956142676330014e-03 2.4857381878687375e+00 9.6380473771179820e-01 1.3990892326489961e-02 -5.0647121486861534e-02
3.2700000000000003e+01 9.7582141714465376e-01 9.7582141714465376e-01 2.4338705021686940e-01 0.0000000000000000e+00 7.3243436692778441e-01 7.5058238532103239e-01 1.0879688451720254e-03 2.4880655057002024e+00 9.6614801577504761e-01 1.4013684763473902e-02 -5.0746962852742987e-02
3.2800000000000004e+01 9.7592983452298210e-01 9.7592983452298210e-01 2.4255059424258135e-01 0.0000000000000000e+00 7.3337924028040080e-01 7.5146717964500398e-01 1.0803897146666871e-03 2.4903826162383704e+00 9.6848517382897692e-01 1.4036376421269498e-02 -5.0846472439301356e-02
3.2899999999999999e+01 9.7603749727524891e-01 9.7603749727524891e-01 2.4171805754588327e-01 0.0000000000000000e+00 7.3431943972936564e-01 7.5234757043589562e-01 1.0728762142718350e-03 2.4926895885229752e+00 9.7081622413856028e-01 1.4058967893103931e-02 -5.0945651895858243e-02
3.3000000000000000e+01 9.7614441193169232e-01 9.7614441193169232e-01 2.4088942690985435e-01 0.0000000000000000e+00 7.3525498502183795e-01 7.5322357638337722e-01 1.0654276897994555e-03 2.4949864910203119e+00 9.7314117912115661e-01 1.4081459769117163e-02 -5.1044502864368888e-02
3.3100000000000001e+01 9.7625058495750983e-01 9.7625058495750983e-01 2.4006468898876202e-01 0.0000000000000000e+00 7.3618589596874784e-01 7.5409521624080711e-01 1.0580434946052121e-03 2.4972733916285987e+00 9.7546005134293789e-01 1.4103852636358117e-02 -5.1143026979404052e-02
3.3200000000000003e+01 9.7635602275360744e-01 9.7635602275360744e-01 2.3924383031257690e-01 0.0000000000000000e+00 7.3711219244103054e-01 7.5496250882148519e-01 1.0507229894775260e-03 2.4995503576832911e+00 9.7777285351536980e-01 1.4126147078781608e-02 -5.1241225868133324e-02
3.3300000000000004e+01 9.7646073165733660e-01 9.7646073165733660e-01 2.3842683729141467e-01 0.0000000000000000e+00 7.3803389436592193e-01 7.5582547299497105e-01 1.0434655425287189e-03 2.5018174559623318e+00 9.8007959849172532e-01 1.4148343677245632e-02 -5.1339101150309846e-02
3.3399999999999999e+01 9.7656471794322219e-01 9.7656471794322219e-01 2.3761369621989936e-01 0.0000000000000000e+00 7.3895102172332283e-01 7.5668412768347182e-01 1.0362705290886858e-03 2.5040747526913525e+00 9.8238029926364601e-01 1.4170443009509289e-02 -5.1436654438256499e-02
3.3500000000000000e+01 9.7666798782367836e-01 9.7666798782367836e-01 2.3680439328145175e-01 0.0000000000000000e+00 7.3986359454222661e-01 7.5753849185829669e-01 1.0291373316004299e-03 2.5063223135488162e+00 9.8467496895774387e-01 1.4192445650231195e-02 -5.1533887336853400e-02
3.3600000000000001e+01 9.7677054744971481e-01 9.7677054744971481e-01 2.3599891455250327e-01 0.0000000000000000e+00 7.4077163289721160e-01 7.5838858453637736e-01 1.0220653395180729e-03 2.5085602036711081e+00 9.8696362083224420e-01 1.4214352170968461e-02 -5.1630801443526705e-02
3.3700000000000003e+01 9.7687240291163335e-01 9.7687240291163335e-01 2.3519724600663500e-01 0.0000000000000000e+00 7.4167515690499841e-01 7.5923442477685532e-01 1.0150539492064714e-03 2.5107884876575763e+00 9.8924626827367179e-01 1.4236163140176030e-02 -5.1727398348238661e-02
3.3800000000000004e+01 9.7697356023971360e-01 9.7697356023971360e-01 2.3439937351864293e-01 0.0000000000000000e+00 7.4257418672107067e-01 7.6007603167773563e-01 1.0081025638434028e-03 2.5130072295755150e+00 9.9152292479357984e-01 1.4257879123206656e-02 -5.1823679633479044e-02
3.3899999999999999e+01 9.7707402540488941e-01 9.7707402540488941e-01 2.3360528286853166e-01 0.0000000000000000e+00 7.4346874253635775e-01 7.6091342437260268e-01 1.0012105933232072e-03 2.5152164929651004e+00 9.9379360402531702e-01 1.4279500682311279e-02 -5.1919646874257763e-02
3.4000000000000000e+01 9.7717380431941625e-01 9.7717380431941625e-01 2.3281495974543459e-01 0.0000000000000000e+00 7.4435884457398171e-01 7.6174662202740284e-01 9.9437745416251387e-04 2.5174163408442753e+00 9.9605831972083947e-01 1.4301028376639857e-02 -5.2015301638098664e-02
3.4100000000000001e+01 9.7727290283752821e-01 9.7727290283752821e-01 2.3202838975146323e-01 0.0000000000000000e+00 7.4524451308606499e-01 7.6257564383728960e-01 9.8760256940808402e-04 2.5196068357135815e+00 9.9831708574756317e-01 1.4322462762242706e-02 -5.2110645485034572e-02
3.4200000000000003e+01 9.7737132675608729e-01 9.7737132675608729e-01 2.3124555840548594e-01 0.0000000000000000e+00 7.4612576835060129e-01 7.6340050902353140e-01 9.8088536854589077e-04 2.5217880395609438e+00 1.0005699160852577e+00 1.4343804392072191e-02 -5.2205679967603322e-02
3.4300000000000004e+01 9.7746908181522130e-01 9.7746908181522130e-01 2.3046645114683664e-01 0.0000000000000000e+00 7.4700263066838468e-01 7.6422123683048271e-01 9.7422528741257335e-04 2.5239600138664069e+00 1.0028168248229794e+00 1.4365053815984912e-02 -5.2300406630845182e-02
3.4399999999999999e+01 9.7756617369895715e-01 9.7756617369895715e-01 2.2969105333895368e-01 0.0000000000000000e+00 7.4787512036000348e-01 7.6503784652261575e-01 9.6762176810814252e-04 2.5261228196068224e+00 1.0050578261560494e+00 1.4386211580744313e-02 -5.2394827012301110e-02
3.4500000000000000e+01 9.7766260803583982e-01 9.7766260803583982e-01 2.2891935027295088e-01 0.0000000000000000e+00 7.4874325776288897e-01 7.6585035738161422e-01 9.6107425891068057e-04 2.5282765172604869e+00 1.0072929343830699e+00 1.4407278230023711e-02 -5.2488942642012225e-02
3.4600000000000001e+01 9.7775839039954859e-01 9.7775839039954859e-01 2.2815132717112110e-01 0.0000000000000000e+00 7.4960706322842752e-01 7.6665878870352633e-01 9.5458221419235140e-04 2.5304211668117325e+00 1.0095221639029790e+00 1.4428254304409582e-02 -5.2582755042520357e-02
3.4700000000000003e+01 9.7785352630950062e-01 9.7785352630950062e-01 2.2738696919037182e-01 0.0000000000000000e+00 7.5046655711912880e-01 7.6746315979597790e-01 9.4814509433728176e-04 2.5325568277554789e+00 1.0117455292121507e+00 1.4449140341405490e-02 -5.2676265728869409e-02
3.4800000000000004e+01 9.7794802123144886e-01 9.7794802123144886e-01 2.2662626142559530e-01 0.0000000000000000e+00 7.5132175980585358e-01 7.6826348997544514e-01 9.4176236566090581e-04 2.5346835591017260e+00 1.0139630449015313e+00 1.4469936875436165e-02 -5.2769476208607974e-02
3.4899999999999999e+01 9.7804188057807129e-01 9.7804188057807129e-01 2.2586918891297308e-01 0.0000000000000000e+00 7.5217269166509815e-01 7.6905979856458373e-01 9.3543350033056328e-04 2.5368014193800130e+00 1.0161747256538176e+00 1.4490644437852055e-02 -5.2862387981792727e-02
3.5000000000000000e+01 9.7813510970955164e-01 9.7813510970955164e-01 2.2511573663321593e-01 0.0000000000000000e+00 7.5301937307633571e-01 7.6985210488961797e-01 9.2915797628807719e-04 2.5389104666438276e+00 1.0183805862406732e+00 1.4511263556934210e-02 -5.2955002540992911e-02
3.5100000000000001e+01 9.7822771393415353e-01 9.7822771393415353e-01 2.2436588951473879e-01 0.0000000000000000e+00 7.5386182441941474e-01 7.7064042827778512e-01 9.2293527717323873e-04 2.5410107584749686e+00 1.0205806415199870e+00 1.4531794757899560e-02 -5.3047321371295600e-02
3.5200000000000003e+01 9.7831969850878642e-01 9.7831969850878642e-01 2.2361963243677474e-01 0.0000000000000000e+00 7.5470006607201168e-01 7.7142478805483605e-01 9.1676489224899770e-04 2.5431023519878702e+00 1.0227749064331673e+00 1.4552238562906435e-02 -5.3139345950311931e-02
3.5300000000000004e+01 9.7841106863956395e-01 9.7841106863956395e-01 2.2287695023242415e-01 0.0000000000000000e+00 7.5553411840713980e-01 7.7220520354259237e-01 9.1064631632785235e-04 2.5451853038338790e+00 1.0249633960024789e+00 1.4572595491060535e-02 -5.3231077748184252e-02
3.5399999999999999e+01 9.7850182948235576e-01 9.7850182948235576e-01 2.2213782769164389e-01 0.0000000000000000e+00 7.5636400179071184e-01 7.7298169405655726e-01 9.0457904969971654e-04 2.5472596702054897e+00 1.0271461253284153e+00 1.4592866058421129e-02 -5.3322518227594012e-02
3.5500000000000000e+01 9.7859198614333098e-01 9.7859198614333098e-01 2.2140224956417504e-01 0.0000000000000000e+00 7.5718973657915589e-01 7.7375427890358073e-01 8.9856259806094928e-04 2.5493255068405385e+00 1.0293231095871123e+00 1.4613050778007614e-02 -5.3413668843770634e-02
3.5600000000000001e+01 9.7868154367949622e-01 9.7868154367949622e-01 2.2067020056241030e-01 0.0000000000000000e+00 7.5801134311708596e-01 7.7452297737957909e-01 8.9259647244463512e-04 2.5513828690263560e+00 1.0314943640277980e+00 1.4633150159806336e-02 -5.3504531044500994e-02
3.5700000000000003e+01 9.7877050709922497e-01 9.7877050709922497e-01 2.1994166536420318e-01 0.0000000000000000e+00 7.5882884173502174e-01 7.7528780876730463e-01 8.8668018915226637e-04 2.5534318116038746e+00 1.0336599039702805e+00 1.4653164710777785e-02 -5.3595106270139900e-02
3.5800000000000004e+01 9.7885888136278187e-01 9.7885888136278187e-01 2.1921662861561725e-01 0.0000000000000000e+00 7.5964225274716457e-01 7.7604879233417112e-01 8.8081326968629330e-04 2.5554723889716997e+00 1.0358197448024753e+00 1.4673094934863977e-02 -5.3685395953621179e-02
3.5899999999999999e+01 9.7894667138283875e-01 9.7894667138283875e-01 2.1849507493361886e-01 0.0000000000000000e+00 7.6045159644921989e-01 7.7680594733012631e-01 8.7499524068424765e-04 2.5575046550901392e+00 1.0379739019779677e+00 1.4692941332996179e-02 -5.3775401520469571e-02
3.6000000000000000e+01 9.7903388202498542e-01 9.7903388202498542e-01 2.1777698890871178e-01 0.0000000000000000e+00 7.6125689311627365e-01 7.7755929298557824e-01 8.6922563385374179e-04 2.5595286634851924e+00 1.0401223910136141e+00 1.4712704403102888e-02 -5.3865124388813392e-02
3.6100000000000001e+01 9.7912051810823342e-01 9.7912051810823342e-01 2.1706235510751684e-01 0.0000000000000000e+00 7.6205816300071660e-01 7.7830884850936966e-01 8.6350398590850539e-04 2.5615444672524985e+00 1.0422652274871798e+00 1.4732384640118066e-02 -5.3954565969397704e-02
3.6200000000000003e+01 9.7920658440551311e-01 9.7920658440551311e-01 2.1635115807529509e-01 0.0000000000000000e+00 7.6285542633021797e-01 7.7905463308680234e-01 8.5782983850575425e-04 2.5635521190612502e+00 1.0444024270350107e+00 1.4751982535989625e-02 -5.4043727665598534e-02
3.6300000000000004e+01 9.7929208564416537e-01 9.7929208564416537e-01 2.1564338233841734e-01 0.0000000000000000e+00 7.6364870330574797e-01 7.7979666587770891e-01 8.5220273818461200e-04 2.5655516711580639e+00 1.0465340053497456e+00 1.4771498579688182e-02 -5.4132610873437362e-02
3.6399999999999999e+01 9.7937702650642622e-01 9.7937702650642622e-01 2.1493901240677860e-01 0.0000000000000000e+00 7.6443801409964762e-01 7.8053496601457373e-01 8.4662223630517779e-04 2.5675431753708144e+00 1.0486599781780610e+00 1.4790933257216020e-02 -5.4221216981596508e-02
3.6500000000000000e+01 9.7946141162990652e-01 9.7946141162990652e-01 2.1423803277616019e-01 0.0000000000000000e+00 7.6522337885374636e-01 7.8126955260069919e-01 8.4108788898908972e-04 2.5695266831124330e+00 1.0507803613184530e+00 1.4810287051616293e-02 -5.4309547371435070e-02
3.6600000000000001e+01 9.7954524560806511e-01 9.7954524560806511e-01 2.1354042793053979e-01 0.0000000000000000e+00 7.6600481767752526e-01 7.8200044470841990e-01 8.3559925706085450e-04 2.5715022453846634e+00 1.0528951706190526e+00 1.4829560442982469e-02 -5.4397603417005481e-02
3.6700000000000003e+01 9.7962853299067554e-01 9.7962853299067554e-01 2.1284618234434891e-01 0.0000000000000000e+00 7.6678235064632660e-01 7.8272766137736116e-01 8.3015590598995489e-04 2.5734699127817886e+00 1.0550044219754791e+00 1.4848753908467944e-02 -5.4485386485070605e-02
3.6800000000000004e+01 9.7971127828428861e-01 9.7971127828428861e-01 2.1215528048468002e-01 0.0000000000000000e+00 7.6755599779960859e-01 7.8345122161274372e-01 8.2475740583431707e-04 2.5754297354943136e+00 1.0571081313287256e+00 1.4867867922295960e-02 -5.4572897935121524e-02
3.6899999999999999e+01 9.7979348595268778e-01 9.7979348595268778e-01 2.1146770681344407e-01 0.0000000000000000e+00 7.6832577913924371e-01 7.8417114438373048e-01 8.1940333118432488e-04 2.5773817633126166e+00 1.0592063146630788e+00 1.4886902955769603e-02 -5.4660139119395733e-02
3.7000000000000000e+01 9.7987516041733969e-01 9.7987516041733969e-01 2.1078344578947744e-01 0.0000000000000000e+00 7.6909171462786219e-01 7.8488744862181981e-01 8.1409326110788390e-04 2.5793260456305638e+00 1.0612989880040746e+00 1.4905859477282037e-02 -5.4747111382896091e-02
3.7100000000000001e+01 9.7995630605784001e-01 9.7995630605784001e-01 2.1010248187060140e-01 0.0000000000000000e+00 7.6985382418723858e-01 7.8560015321927978e-01 8.0882677909641359e-04 2.5812626314490883e+00 1.0633861674164853e+00 1.4924737952327042e-02 -5.4833816063409958e-02
3.7200000000000003e+01 9.8003692721235169e-01 9.8003692721235169e-01 2.0942479951563348e-01 0.0000000000000000e+00 7.7061212769671816e-01 7.8630927702762377e-01 8.0360347301149495e-04 2.5831915693797338e+00 1.0654678690023409e+00 1.4943538843509505e-02 -5.4920254491529263e-02
3.7300000000000004e+01 9.8011702817804103e-01 9.8011702817804103e-01 2.0875038318635097e-01 0.0000000000000000e+00 7.7136664499169005e-01 7.8701483885613011e-01 7.9842293503259542e-04 2.5851129076481647e+00 1.0675441088989843e+00 1.4962262610556314e-02 -5.5006427990670688e-02
3.7399999999999999e+01 9.8019661321150520e-01 9.8019661321150520e-01 2.0807921734940876e-01 0.0000000000000000e+00 7.7211739586209649e-01 7.8771685747040043e-01 7.9328476160542435e-04 2.5870266940976423e+00 1.0696149032771571e+00 1.4980909710327287e-02 -5.5092337877096539e-02
3.7500000000000000e+01 9.8027568652919772e-01 9.8027568652919772e-01 2.0741128647821133e-01 0.0000000000000000e+00 7.7286440005098633e-01 7.8841535159095921e-01 7.8818855339125296e-04 2.5889329761924649e+00 1.0716802683391202e+00 1.4999480596826280e-02 -5.5177985459936067e-02
3.7600000000000001e+01 9.8035425230784701e-01 9.8035425230784701e-01 2.0674657505473992e-01 0.0000000000000000e+00 7.7360767725310708e-01 7.8911033989189228e-01 7.8313391521673084e-04 2.5908318010213800e+00 1.0737402203168025e+00 1.5017975721212525e-02 -5.5263372041207112e-02
3.7700000000000003e+01 9.8043231468486947e-01 9.8043231468486947e-01 2.0608506757133443e-01 0.0000000000000000e+00 7.7434724711353498e-01 7.8980184099952444e-01 7.7812045602485978e-04 2.5927232153009547e+00 1.0757947754699870e+00 1.5036395531811988e-02 -5.5348498915838339e-02
3.7800000000000004e+01 9.8050987775878051e-01 9.8050987775878051e-01 2.0542674853243303e-01 0.0000000000000000e+00 7.7508312922634748e-01 7.9048987349113586e-01 7.7314778882639522e-04 2.5946072653789227e+00 1.0778439500845234e+00 1.5054740474129020e-02 -5.5433367371691723e-02
3.7899999999999999e+01 9.8058694558959780e-01 9.8058694558959780e-01 2.0477160245626855e-01 0.0000000000000000e+00 7.7581534313332923e-01 7.9117445589371427e-01 7.6821553065209512e-04 2.5964839972374922e+00 1.0798877604705723e+00 1.5073010990858032e-02 -5.5517978689585627e-02
3.8000000000000000e+01 9.8066352219924080e-01 9.8066352219924080e-01 2.0411961387652228e-01 0.0000000000000000e+00 7.7654390832271858e-01 7.9185560668274624e-01 7.6332330250570646e-04 2.5983534564966257e+00 1.0819262229608821e+00 1.5091207521895363e-02 -5.5602334143318111e-02
3.8100000000000001e+01 9.8073961157192646e-01 9.8073961157192646e-01 2.0347076734393657e-01 0.0000000000000000e+00 7.7726884422798992e-01 7.9253334428104294e-01 7.5847072931760611e-04 2.6002156884172862e+00 1.0839593539090953e+00 1.5109330504351216e-02 -5.5686434999690677e-02
3.8200000000000003e+01 9.8081521765455904e-01 9.8081521765455904e-01 2.0282504742788696e-01 0.0000000000000000e+00 7.7799017022667205e-01 7.9320768705760281e-01 7.5365743989914882e-04 2.6020707379046528e+00 1.0859871696880825e+00 1.5127380372561837e-02 -5.5770282518532402e-02
3.8300000000000004e+01 9.8089034435711597e-01 9.8089034435711597e-01 2.0218243871791389e-01 0.0000000000000000e+00 7.7870790563920211e-01 7.9387865332650820e-01 7.4888306689759921e-04 2.6039186495113036e+00 1.0880096866883093e+00 1.5145357558101672e-02 -5.5853877952724361e-02
3.8400000000000006e+01 9.8096499555302963e-01 9.8096499555302963e-01 2.0154292582521482e-01 0.0000000000000000e+00 7.7942206972781480e-01 7.9454626134585682e-01 7.4414724675192056e-04 2.6057594674403721e+00 1.0900269213162308e+00 1.5163262489795711e-02 -5.5937222548224447e-02
3.8500000000000000e+01 9.8103917507956362e-01 9.8103917507956362e-01 2.0090649338409741e-01 0.0000000000000000e+00 7.8013268169546623e-01 7.9521052931672831e-01 7.3944961964897827e-04 2.6075932355486682e+00 1.0920388899927156e+00 1.5181095593731923e-02 -5.6020317544092486e-02
3.8600000000000001e+01 9.8111288673818664e-01 9.8111288673818664e-01 2.0027312605339548e-01 0.0000000000000000e+00 7.8083976068479111e-01 7.9587147538218084e-01 7.3478982948048356e-04 2.6094199973497738e+00 1.0940456091514985e+00 1.5198857293273811e-02 -5.6103164172515652e-02
3.8700000000000003e+01 9.8118613429493884e-01 9.8118613429493884e-01 1.9964280851784671e-01 0.0000000000000000e+00 7.8154332577709207e-01 7.9652911762628387e-01 7.3016752380060932e-04 2.6112397960171037e+00 1.0960470952376591e+00 1.5216548009073015e-02 -5.6185763658834216e-02
3.8800000000000004e+01 9.8125892148079819e-01 9.8125892148079819e-01 1.9901552548943405e-01 0.0000000000000000e+00 7.8224339599136417e-01 7.9718347407317969e-01 7.2558235378401706e-04 2.6130526743869411e+00 1.0980433647061316e+00 1.5234168159082068e-02 -5.6268117221567576e-02
3.8900000000000006e+01 9.8133125199203897e-01 9.8133125199203897e-01 1.9839126170869020e-01 0.0000000000000000e+00 7.8293999028334871e-01 7.9783456268617881e-01 7.2103397418467590e-04 2.6148586749614435e+00 1.1000344340202406e+00 1.5251718158567200e-02 -5.6350226072440515e-02
3.9000000000000000e+01 9.8140312949058817e-01 9.8140312949058817e-01 1.9777000194596717e-01 0.0000000000000000e+00 7.8363312754462100e-01 7.9848240136688520e-01 7.1652204329517011e-04 2.6166578399116158e+00 1.1020203196502651e+00 1.5269198420121220e-02 -5.6432091416409799e-02
3.9100000000000001e+01 9.8147455760437741e-01 9.8147455760437741e-01 1.9715173100267169e-01 0.0000000000000000e+00 7.8432282660170571e-01 7.9912700795435032e-01 7.1204622290651825e-04 2.6184502110802632e+00 1.1040010380720247e+00 1.5286609353676546e-02 -5.6513714451690976e-02
3.9200000000000003e+01 9.8154553992769078e-01 9.8154553992769078e-01 1.9653643371246332e-01 0.0000000000000000e+00 7.8500910621522746e-01 7.9976840022426066e-01 7.0760617826871181e-04 2.6202358299849049e+00 1.1059766057655036e+00 1.5303951366518175e-02 -5.6595096369785478e-02
3.9300000000000004e+01 9.8161608002150813e-01 9.8161608002150813e-01 1.9592409494242297e-01 0.0000000000000000e+00 7.8569198507908522e-01 8.0040659588815000e-01 7.0320157805158477e-04 2.6220147378206677e+00 1.1079470392134865e+00 1.5321224863296871e-02 -5.6676238355507877e-02
3.9400000000000006e+01 9.8168618141384645e-01 9.8168618141384645e-01 1.9531469959418554e-01 0.0000000000000000e+00 7.8637148181966088e-01 8.0104161259264239e-01 6.9883209430634174e-04 2.6237869754631520e+00 1.1099123549002301e+00 1.5338430246042324e-02 -5.6757141587013435e-02
3.9500000000000000e+01 9.8175584760009471e-01 9.8175584760009471e-01 1.9470823260504050e-01 0.0000000000000000e+00 7.8704761499505416e-01 8.0167346791872396e-01 6.9449740242767222e-04 2.6255525834712636e+00 1.1118725693101592e+00 1.5355567914176395e-02 -5.6837807235825800e-02
3.9600000000000001e+01 9.8182508204334717e-01 9.8182508204334717e-01 1.9410467894900169e-01 0.0000000000000000e+00 7.8772040309434543e-01 8.0230217938103954e-01 6.9019718111625961e-04 2.6273116020900291e+00 1.1138276989265830e+00 1.5372638264526459e-02 -5.6918236466865058e-02
3.9700000000000003e+01 9.8189388817473233e-01 9.8189388817473233e-01 1.9350402363784433e-01 0.0000000000000000e+00 7.8838986453688797e-01 8.0292776442721936e-01 6.8593111234172498e-04 2.6290640712533717e+00 1.1157777602304420e+00 1.5389641691338706e-02 -5.6998430438475703e-02
3.9800000000000004e+01 9.8196226939373665e-01 9.8196226939373665e-01 1.9290625172211234e-01 0.0000000000000000e+00 7.8905601767162425e-01 8.0355024043722911e-01 6.8169888130635917e-04 2.6308100305868716e+00 1.1177227696990772e+00 1.5406578586291596e-02 -5.7078390302455075e-02
3.9900000000000006e+01 9.8203022906852788e-01 9.8203022906852788e-01 1.9231134829209515e-01 0.0000000000000000e+00 7.8971888077643271e-01 8.0416962472274844e-01 6.7750017640897536e-04 2.6325495194104938e+00 1.1196627438050220e+00 1.5423449338509306e-02 -5.7158117204081843e-02
4.0000000000000000e+01 9.8209777053627145e-01 9.8209777053627145e-01 1.9171929847877506e-01 0.0000000000000000e+00 7.9037847205749645e-01 8.0478593452657232e-01 6.7333468920951470e-04 2.6342825767412914e+00 1.1215976990148204e+00 1.5440254334575226e-02 -5.7237612282144648e-02
4.0100000000000001e+01 9.8216489710344568e-01 9.8216489710344568e-01 1.9113008745474483e-01 0.0000000000000000e+00 7.9103480964870088e-01 8.0539918702204016e-01 6.6920211439401057e-04 2.6360092412960854e+00 1.1235276517878690e+00 1.5456993958545533e-02 -5.7316876668970881e-02
4.0200000000000003e+01 9.8223161204615228e-01 9.8223161204615228e-01 1.9054370043509825e-01 0.0000000000000000e+00 7.9168791161105401e-01 8.0600939931248605e-01 6.6510214973992910e-04 2.6377295514941137e+00 1.1254526185752791e+00 1.5473668591962704e-02 -5.7395911490455767e-02
4.0300000000000004e+01 9.8229791861042370e-01 9.8229791861042370e-01 1.8996012267829107e-01 0.0000000000000000e+00 7.9233779593213260e-01 8.0661658843071549e-01 6.6103449608214911e-04 2.6394435454596605e+00 1.1273726158187662e+00 1.5490278613869170e-02 -5.7474717866091402e-02
4.0400000000000006e+01 9.8236382001252731e-01 9.8236382001252731e-01 1.8937933948697533e-01 0.0000000000000000e+00 7.9298448052555193e-01 8.0722077133850434e-01 6.5699885727922222e-04 2.6411512610246581e+00 1.1292876599495598e+00 1.5506824400820945e-02 -5.7553296908996028e-02
4.0500000000000000e+01 9.8242931943926637e-01 9.8242931943926637e-01 1.8880133620880743e-01 0.0000000000000000e+00 7.9362798323045891e-01 8.0782196492611991e-01 6.5299494018013953e-04 2.6428527357312630e+00 1.1311977673873337e+00 1.5523306326901297e-02 -5.7631649725943326e-02
4.0600000000000001e+01 9.8249442004827725e-01 9.8249442004827725e-01 1.8822609823722855e-01 0.0000000000000000e+00 7.9426832181104867e-01 8.0842018601186594e-01 6.4902245459148031e-04 2.6445480068344089e+00 1.1331029545391629e+00 1.5539724763734448e-02 -5.7709777417392069e-02
4.0700000000000003e+01 9.8255912496832276e-01 9.8255912496832276e-01 1.8765361101221961e-01 0.0000000000000000e+00 7.9490551395610320e-01 8.0901545134164887e-01 6.4508111324504663e-04 2.6462371113043370e+00 1.1350032377984991e+00 1.5556080080499243e-02 -5.7787681077515550e-02
4.0800000000000004e+01 9.8262343729958512e-01 9.8262343729958512e-01 1.8708386002103186e-01 0.0000000000000000e+00 7.9553957727855329e-01 8.0960777758856450e-01 6.4117063176584574e-04 2.6479200858290972e+00 1.1368986335441675e+00 1.5572372643942910e-02 -5.7865361794231372e-02
4.0900000000000006e+01 9.8268736011395141e-01 9.8268736011395141e-01 1.8651683079889092e-01 0.0000000000000000e+00 7.9617052931506049e-01 8.1019718135250807e-01 6.3729072864048540e-04 2.6495969668170316e+00 1.1387891581393872e+00 1.5588602818394791e-02 -5.7942820649231258e-02
4.1000000000000000e+01 9.8275089645529912e-01 9.8275089645529912e-01 1.8595250892967807e-01 0.0000000000000000e+00 7.9679838752562104e-01 8.1078367915980198e-01 6.3344112518601953e-04 2.6512677903992303e+00 1.1406748279308092e+00 1.5604770965780114e-02 -5.8020058718010893e-02
4.1100000000000001e+01 9.8281404933977845e-01 9.8281404933977845e-01 1.8539088004658608e-01 0.0000000000000000e+00 7.9742316929319235e-01 8.1136728746284659e-01 6.2962154551907037e-04 2.6529325924319660e+00 1.1425556592475790e+00 1.5620877445633684e-02 -5.8097077069899902e-02
4.1200000000000003e+01 9.8287682175608904e-01 9.8287682175608904e-01 1.8483192983275359e-01 0.0000000000000000e+00 7.9804489192333539e-01 8.1194802263978749e-01 6.2583171652552802e-04 2.6545914084991029e+00 1.1444316684004139e+00 1.5636922615113766e-02 -5.8173876768091909e-02
4.1300000000000004e+01 9.8293921666575723e-01 9.8293921666575723e-01 1.8427564402187455e-01 0.0000000000000000e+00 7.9866357264388266e-01 8.1252590099420519e-01 6.2207136783034591e-04 2.6562442739144871e+00 1.1463028716807064e+00 1.5652906829015760e-02 -5.8250458869674657e-02
4.1400000000000006e+01 9.8300123700340669e-01 9.8300123700340669e-01 1.8372200839878639e-01 0.0000000000000000e+00 7.9927922860462031e-01 8.1310093875482103e-01 6.1834023176804637e-04 2.6578912237243095e+00 1.1481692853596430e+00 1.5668830439786015e-02 -5.8326824425660138e-02
4.1500000000000000e+01 9.8306288567702937e-01 9.8306288567702937e-01 1.8317100880003598e-01 0.0000000000000000e+00 7.9989187687699337e-01 8.1367315207522328e-01 6.1463804335322534e-04 2.6595322927094500e+00 1.1500309256873436e+00 1.5684693797535593e-02 -5.8402974481014849e-02
4.1600000000000001e+01 9.8312416556825122e-01 9.8312416556825122e-01 1.8262263111442351e-01 0.0000000000000000e+00 8.0050153445382777e-01 8.1424255703361070e-01 6.1096454025173406e-04 2.6611675153877994e+00 1.1518878088920217e+00 1.5700497250054037e-02 -5.8478910074690006e-02
4.1700000000000003e+01 9.8318507953259693e-01 9.8318507953259693e-01 1.8207686128352660e-01 0.0000000000000000e+00 8.0110821824907030e-01 8.1480916963255245e-01 6.0731946275206805e-04 2.6627969260165556e+00 1.1537399511791593e+00 1.5716241142823127e-02 -5.8554632239651988e-02
4.1800000000000004e+01 9.8324563039974833e-01 9.8324563039974833e-01 1.8153368530220163e-01 0.0000000000000000e+00 8.0171194509754673e-01 8.1537300579876748e-01 6.0370255373703400e-04 2.6644205585945002e+00 1.1555873687307054e+00 1.5731925819030657e-02 -5.8630142002912576e-02
4.1900000000000006e+01 9.8330582097380592e-01 9.8330582097380592e-01 1.8099308921906682e-01 0.0000000000000000e+00 8.0231273175473916e-01 8.1593408138291879e-01 6.0011355865594398e-04 2.6660384468642571e+00 1.1574300777042890e+00 1.5747551619584153e-02 -5.8705440385559374e-02
4.2000000000000000e+01 9.8336565403354093e-01 9.8336565403354093e-01 1.8045505913696427e-01 0.0000000000000000e+00 8.0291059489657668e-01 8.1649241215942525e-01 5.9655222549695832e-04 2.6676506243145233e+00 1.1592680942324516e+00 1.5763118883124625e-02 -5.8780528402786254e-02
4.2100000000000001e+01 9.8342513233264994e-01 9.8342513233264994e-01 1.7991958121340332e-01 0.0000000000000000e+00 8.0350555111924660e-01 8.1704801382628855e-01 5.9301830475988351e-04 2.6692571241822858e+00 1.1611014344218975e+00 1.5778627946040218e-02 -5.8855407063923788e-02
4.2200000000000003e+01 9.8348425860000388e-01 9.8348425860000388e-01 1.7938664166098423e-01 0.0000000000000000e+00 8.0409761693901960e-01 8.1760090200493674e-01 5.8951154942928454e-04 2.6708579794550094e+00 1.1629301143527608e+00 1.5794079142480041e-02 -5.8930077372469643e-02
4.2300000000000004e+01 9.8354303553989464e-01 9.8354303553989464e-01 1.7885622674780388e-01 0.0000000000000000e+00 8.0468680879209076e-01 8.1815109224008220e-01 5.8603171494781546e-04 2.6724532228728095e+00 1.1647541500778906e+00 1.5809472804367734e-02 -5.9004540326119063e-02
4.2400000000000006e+01 9.8360146583228136e-01 9.8360146583228136e-01 1.7832832279784272e-01 0.0000000000000000e+00 8.0527314303443864e-01 8.1869859999959538e-01 5.8257855919000576e-04 2.6740428869306054e+00 1.1665735576221521e+00 1.5824809261415173e-02 -5.9078796916795372e-02
4.2500000000000000e+01 9.8365955213303025e-01 9.8365955213303025e-01 1.7780291619133454e-01 0.0000000000000000e+00 8.0585663594169565e-01 8.1924344067439248e-01 5.7915184243622080e-04 2.6756270038802477e+00 1.1683883529817449e+00 1.5840088841136135e-02 -5.9152848130680398e-02
4.2600000000000001e+01 9.8371729707415501e-01 9.8371729707415501e-01 1.7727999336511849e-01 0.0000000000000000e+00 8.0643730370903655e-01 8.1978562957833745e-01 5.7575132734715242e-04 2.6772056057326301e+00 1.1701985521235376e+00 1.5855311868859797e-02 -5.9226694948245021e-02
4.2700000000000003e+01 9.8377470326405303e-01 9.8377470326405303e-01 1.7675954081297371e-01 0.0000000000000000e+00 8.0701516245107929e-01 8.2032518194815784e-01 5.7237677893818455e-04 2.6787787242597814e+00 1.1720041709844191e+00 1.5870478667744530e-02 -5.9300338344279474e-02
4.2800000000000004e+01 9.8383177328774063e-01 9.8383177328774063e-01 1.7624154508593820e-01 0.0000000000000000e+00 8.0759022820180248e-01 8.2086211294337519e-01 5.6902796455462687e-04 2.6803463909969332e+00 1.1738052254706641e+00 1.5885589558791258e-02 -5.9373779287923902e-02
4.2900000000000006e+01 9.8388850970708408e-01 9.8388850970708408e-01 1.7572599279261034e-01 0.0000000000000000e+00 8.0816251691447372e-01 8.2139643764624692e-01 5.6570465384674334e-04 2.6819086372445748e+00 1.1756017314573166e+00 1.5900644860857092e-02 -5.9447018742698740e-02
4.3000000000000000e+01 9.8394491506102799e-01 9.8394491506102799e-01 1.7521287059943530e-01 0.0000000000000000e+00 8.0873204446159264e-01 8.2192817106172256e-01 5.6240661874536841e-04 2.6834654940704823e+00 1.1773937047875869e+00 1.5915644890668847e-02 -5.9520057666535134e-02
4.3100000000000001e+01 9.8400099186582368e-01 9.8400099186582368e-01 1.7470216523097573e-01 0.0000000000000000e+00 8.0929882663484798e-01 8.2245732811741135e-01 5.5913363343768063e-04 2.6850169923117346e+00 1.1791811612722642e+00 1.5930589962836455e-02 -5.9592897011805354e-02
4.3200000000000003e+01 9.8405674261525333e-01 9.8405674261525333e-01 1.7419386347016649e-01 0.0000000000000000e+00 8.0986287914508681e-01 8.2298392366356377e-01 5.5588547434321639e-04 2.6865631625767050e+00 1.1809641166891456e+00 1.5945480389866443e-02 -5.9665537725353032e-02
4.3300000000000004e+01 9.8411216978085125e-01 9.8411216978085125e-01 1.7368795215855570e-01 0.0000000000000000e+00 8.1042421762229555e-01 8.2350797247306295e-01 5.5266192009039187e-04 2.6881040352470369e+00 1.1827425867824763e+00 1.5960316482175302e-02 -5.9737980748523573e-02
4.3400000000000006e+01 9.8416727581212426e-01 9.8416727581212426e-01 1.7318441819653027e-01 0.0000000000000000e+00 8.1098285761559397e-01 8.2402948924142960e-01 5.4946275149293485e-04 2.6896396404796010e+00 1.1845165872624086e+00 1.5975098548102893e-02 -5.9810227017194365e-02
4.3500000000000000e+01 9.8422206313676863e-01 9.8422206313676863e-01 1.7268324854352785e-01 0.0000000000000000e+00 8.1153881459324073e-01 8.2454848858683671e-01 5.4628775152693921e-04 2.6911700082084336e+00 1.1862861338044708e+00 1.5989826893925748e-02 -5.9882277461805064e-02
4.3600000000000001e+01 9.8427653416088534e-01 9.8427653416088534e-01 1.7218443021823349e-01 0.0000000000000000e+00 8.1209210394265186e-01 8.2506498505013737e-01 5.4313670530798308e-04 2.6926951681466567e+00 1.1880512420490559e+00 1.6004501823870337e-02 -5.9954133007387798e-02
4.3700000000000003e+01 9.8433069126919359e-01 9.8433069126919359e-01 1.7168795029876591e-01 0.0000000000000000e+00 8.1264274097042766e-01 8.2557899309489990e-01 5.4000940006848229e-04 2.6942151497883802e+00 1.1898119276009145e+00 1.6019123640126375e-02 -6.0025794573597233e-02
4.3800000000000004e+01 9.8438453682524063e-01 9.8438453682524063e-01 1.7119379592284639e-01 0.0000000000000000e+00 8.1319074090239418e-01 8.2609052710745823e-01 5.3690562513546332e-04 2.6957299824105854e+00 1.1915682060286723e+00 1.6033692642859997e-02 -6.0097263074740698e-02
4.3900000000000006e+01 9.8443807317160859e-01 9.8443807317160859e-01 1.7070195428795787e-01 0.0000000000000000e+00 8.1373611888365072e-01 8.2659960139696786e-01 5.3382517190845593e-04 2.6972396950749915e+00 1.1933200928643528e+00 1.6048209130226913e-02 -6.0168539419808223e-02
4.4000000000000000e+01 9.8449130263012485e-01 9.8449130263012485e-01 1.7021241265149012e-01 0.0000000000000000e+00 8.1427888997863473e-01 8.2710623019547469e-01 5.3076783383771060e-04 2.6987443166299050e+00 1.1950676036029166e+00 1.6062673398385512e-02 -6.0239624512502525e-02
4.4100000000000001e+01 9.8454422750206205e-01 9.8454422750206205e-01 1.6972515833087273e-01 0.0000000000000000e+00 8.1481906917118929e-01 8.2761042765799231e-01 5.2773340640258125e-04 2.7002438757120539e+00 1.1968107537018122e+00 1.6077085741510046e-02 -6.0310519251268992e-02
4.4200000000000003e+01 9.8459685006834075e-01 9.8459685006834075e-01 1.6924017870369565e-01 0.0000000000000000e+00 8.1535667136464507e-01 8.2811220786258988e-01 5.2472168709022382e-04 2.7017384007483964e+00 1.1985495585805419e+00 1.6091446451803479e-02 -6.0381224529325352e-02
4.4300000000000004e+01 9.8464917258973106e-01 9.8464917258973106e-01 1.6875746120781915e-01 0.0000000000000000e+00 8.1589171138191185e-01 8.2861158481048702e-01 5.2173247537452914e-04 2.7032279199579232e+00 1.2002840336202354e+00 1.6105755819510629e-02 -6.0451741234691610e-02
4.4400000000000006e+01 9.8470119730704819e-01 9.8470119730704819e-01 1.6827699334147103e-01 0.0000000000000000e+00 8.1642420396557713e-01 8.2910857242615987e-01 5.1876557269527198e-04 2.7047124613534366e+00 1.2020141941632405e+00 1.6120014132931036e-02 -6.0522070250219717e-02
4.4500000000000000e+01 9.8475292644134871e-01 9.8475292644134871e-01 1.6779876266333318e-01 0.0000000000000000e+00 8.1695416377801555e-01 8.2960318455745441e-01 5.1582078243746720e-04 2.7061920527433139e+00 1.2037400555127231e+00 1.6134221678431839e-02 -6.0592212453623243e-02
4.4600000000000001e+01 9.8480436219412459e-01 9.8480436219412459e-01 1.6732275679261729e-01 0.0000000000000000e+00 8.1748160540150727e-01 8.3009543497570870e-01 5.1289790991101536e-04 2.7076667217332564e+00 1.2054616329322800e+00 1.6148378740460649e-02 -6.0662168717506869e-02
4.4700000000000003e+01 9.8485550674749367e-01 9.8485550674749367e-01 1.6684896340912994e-01 0.0000000000000000e+00 8.1800654333836376e-01 8.3058533737588347e-01 5.0999676233055911e-04 2.7091364957280186e+00 1.2071789416455618e+00 1.6162485601558300e-02 -6.0731939909396002e-02
4.4800000000000004e+01 9.8490636226438999e-01 9.8490636226438999e-01 1.6637737025332663e-01 0.0000000000000000e+00 8.1852899201106333e-01 8.3107290537670009e-01 5.0711714879551353e-04 2.7106014019331246e+00 1.2088919968359098e+00 1.6176542542371622e-02 -6.0801526891766058e-02
4.4900000000000006e+01 9.8495693088875103e-01 9.8495693088875103e-01 1.6590796512635697e-01 0.0000000000000000e+00 8.1904896576239405e-01 8.3155815252078680e-01 5.0425888027040274e-04 2.7120614673565666e+00 1.2106008136460014e+00 1.6190549841666083e-02 -6.0870930522071862e-02
4.5000000000000000e+01 9.8500721474570274e-01 9.8500721474570274e-01 1.6544073589009822e-01 0.0000000000000000e+00 8.1956647885560452e-01 8.3204109227483203e-01 5.0142176956532428e-04 2.7135167188104869e+00 1.2123054071775088e+00 1.6204507776338438e-02 -6.0940151652776900e-02
4.5100000000000001e+01 9.8505721594174389e-01 9.8505721594174389e-01 1.6497567046718148e-01 0.0000000000000000e+00 8.2008154547456236e-01 8.3252173802974494e-01 4.9860563131675967e-04 2.7149671829128477e+00 1.2140057924907650e+00 1.6218416621429324e-02 -6.1009191131382402e-02
4.5200000000000003e+01 9.8510693656492754e-01 9.8510693656492754e-01 1.6451275684100583e-01 0.0000000000000000e+00 8.2059417972392168e-01 8.3300010310082417e-01 4.9581028196841320e-04 2.7164128860890786e+00 1.2157019846044468e+00 1.6232276650135741e-02 -6.1078049800456523e-02
4.5300000000000004e+01 9.8515637868504013e-01 9.8515637868504013e-01 1.6405198305574531e-01 0.0000000000000000e+00 8.2110439562929483e-01 8.3347620072793172e-01 4.9303553975240245e-04 2.7178538545737183e+00 1.2173939984952615e+00 1.6246088133823548e-02 -6.1146728497663248e-02
4.5400000000000006e+01 9.8520554435378038e-01 9.8520554435378038e-01 1.6359333721634656e-01 0.0000000000000000e+00 8.2161220713743388e-01 8.3395004407567430e-01 4.9028122467070301e-04 2.7192901144120301e+00 1.2190818490976465e+00 1.6259851342039881e-02 -6.1215228055791264e-02
4.5500000000000000e+01 9.8525443560493509e-01 9.8525443560493509e-01 1.6313680748851728e-01 0.0000000000000000e+00 8.2211762811641786e-01 8.3442164623359139e-01 4.8754715847654044e-04 2.7207216914616112e+00 1.2207655513034801e+00 1.6273566542525455e-02 -6.1283549302782750e-02
4.5600000000000001e+01 9.8530305445455313e-01 9.8530305445455313e-01 1.6268238209870642e-01 0.0000000000000000e+00 8.2262067235584668e-01 8.3489102021634898e-01 4.8483316465634579e-04 2.7221486113939850e+00 1.2224451199618014e+00 1.6287234001226957e-02 -6.1351693061762233e-02
4.5700000000000003e+01 9.8535140290111722e-01 9.8535140290111722e-01 1.6223004933407648e-01 0.0000000000000000e+00 8.2312135356704075e-01 8.3535817896393993e-01 4.8213906841160497e-04 2.7235708996961723e+00 1.2241205698785385e+00 1.6300853982309186e-02 -6.1419660151064877e-02
4.5800000000000004e+01 9.8539948292571589e-01 9.8539948292571589e-01 1.6177979754246760e-01 0.0000000000000000e+00 8.2361968538324826e-01 8.3582313534188923e-01 4.7946469664104138e-04 2.7249885816722563e+00 1.2257919158162478e+00 1.6314426748167285e-02 -6.1487451384265229e-02
4.5900000000000006e+01 9.8544729649221197e-01 9.8544729649221197e-01 1.6133161513235350e-01 0.0000000000000000e+00 8.2411568135985847e-01 8.3628590214146625e-01 4.7680987792304521e-04 2.7264016824449282e+00 1.2274591724938628e+00 1.6327952559438863e-02 -6.1555067570205499e-02
4.6000000000000000e+01 9.8549484554740840e-01 9.8549484554740840e-01 1.6088549057279017e-01 0.0000000000000000e+00 8.2460935497461829e-01 8.3674649207990148e-01 4.7417444249814257e-04 2.7278102269570210e+00 1.2291223545864518e+00 1.6341431675016071e-02 -6.1622509513023893e-02
4.6100000000000001e+01 9.8554213202121566e-01 9.8554213202121566e-01 1.6044141239335724e-01 0.0000000000000000e+00 8.2510071962785847e-01 8.3720491780060868e-01 4.7155822225181825e-04 2.7292142399730261e+00 1.2307814767249829e+00 1.6354864352057553e-02 -6.1689778012182762e-02
4.6200000000000003e+01 9.8558915782681344e-01 9.8558915782681344e-01 1.5999936918409194e-01 0.0000000000000000e+00 8.2558978864272148e-01 8.3766119187341259e-01 4.6896105069739984e-04 2.7306137460805986e+00 1.2324365534961015e+00 1.6368250846000472e-02 -6.1756873862496689e-02
4.6300000000000004e+01 9.8563592486081397e-01 9.8563592486081397e-01 1.5955934959541626e-01 0.0000000000000000e+00 8.2607657526539768e-01 8.3811532679478140e-01 4.6638276295919012e-04 2.7320087696920456e+00 1.2340875994419118e+00 1.6381591410572341e-02 -6.1823797854160485e-02
4.6400000000000006e+01 9.8568243500342145e-01 9.8568243500342145e-01 1.5912134233805716e-01 0.0000000000000000e+00 8.2656109266536426e-01 8.3856733498806346e-01 4.6382319575579486e-04 2.7333993350458057e+00 1.2357346290597717e+00 1.6394886297802860e-02 -6.1890550772776998e-02
4.6500000000000000e+01 9.8572869011859110e-01 9.8572869011859110e-01 1.5868533618296002e-01 0.0000000000000000e+00 8.2704335393563111e-01 8.3901722880373009e-01 4.6128218738360368e-04 2.7347854662079065e+00 1.2373776568020927e+00 1.6408135758035677e-02 -6.1957133399384884e-02
4.6600000000000001e+01 9.8577469205418600e-01 9.8577469205418600e-01 1.5825131996119624e-01 0.0000000000000000e+00 8.2752337209298976e-01 8.3946502051962046e-01 4.5875957770042590e-04 2.7361671870734203e+00 1.2390166970761491e+00 1.6421340039940110e-02 -6.2023546510486270e-02
4.6700000000000003e+01 9.8582044264213242e-01 9.8582044264213242e-01 1.5781928256386385e-01 0.0000000000000000e+00 8.2800116007826863e-01 8.3991072234119357e-01 4.5625520810938154e-04 2.7375445213678926e+00 1.2406517642438957e+00 1.6434499390522762e-02 -6.2089790878074237e-02
4.6800000000000004e+01 9.8586594369857372e-01 9.8586594369857372e-01 1.5738921294198283e-01 0.0000000000000000e+00 8.2847673075659090e-01 8.4035434640178197e-01 4.5376892154291675e-04 2.7389174926487700e+00 1.2422828726217923e+00 1.6447614055139104e-02 -6.2155867269660214e-02
4.6900000000000006e+01 9.8591119702402175e-01 9.8591119702402175e-01 1.5696110010638381e-01 0.0000000000000000e+00 8.2895009691763799e-01 8.4079590476285115e-01 4.5130056244694131e-04 2.7402861243068051e+00 1.2439100364806368e+00 1.6460684277505005e-02 -6.2221776448301319e-02
4.7000000000000000e+01 9.8595620440350851e-01 9.8595620440350851e-01 1.5653493312759126e-01 0.0000000000000000e+00 8.2942127127591725e-01 8.4123540941426200e-01 4.4884997676522846e-04 2.7416504395674544e+00 1.2455332700454076e+00 1.6473710299708184e-02 -6.2287519172627516e-02
4.7100000000000001e+01 9.8600096760673450e-01 9.8600096760673450e-01 1.5611070113570208e-01 0.0000000000000000e+00 8.2989026647103248e-01 8.4167287227453658e-01 4.4641701192402655e-04 2.7430104614922621e+00 1.2471525874951077e+00 1.6486692362219606e-02 -6.2353096196868671e-02
4.7200000000000003e+01 9.8604548838821626e-01 9.8604548838821626e-01 1.5568839332025686e-01 0.0000000000000000e+00 8.3035709506795941e-01 8.4210830519112856e-01 4.4400151681659730e-04 2.7443662129802284e+00 1.2487680029626247e+00 1.6499630703904790e-02 -6.2418508270881468e-02
4.7300000000000004e+01 9.8608976848743235e-01 9.8608976848743235e-01 1.5526799893010784e-01 0.0000000000000000e+00 8.3082176955732445e-01 8.4254171994069649e-01 4.4160334178824662e-04 2.7457177167691675e+00 1.2503795305345904e+00 1.6512525562035082e-02 -6.2483756140176268e-02
4.7400000000000006e+01 9.8613380962896779e-01 9.8613380962896779e-01 1.5484950727328070e-01 0.0000000000000000e+00 8.3128430235568707e-01 8.4297312822938020e-01 4.3922233862122472e-04 2.7470649954370532e+00 1.2519871842512511e+00 1.6525377172298874e-02 -6.2548840545943785e-02
4.7500000000000000e+01 9.8617761352265698e-01 9.8617761352265698e-01 1.5443290771683182e-01 0.0000000000000000e+00 8.3174470580582516e-01 8.4340254169308038e-01 4.3685836052001308e-04 2.7484080714033512e+00 1.2535909781063448e+00 1.6538185768812729e-02 -6.2613762225081623e-02
4.7600000000000001e+01 9.8622118186372598e-01 9.8622118186372598e-01 1.5401818968670070e-01 0.0000000000000000e+00 8.3220299217702531e-01 8.4382997189774156e-01 4.3451126209661150e-04 2.7497469669303394e+00 1.2551909260469840e+00 1.6550951584132455e-02 -6.2678521910220941e-02
4.7700000000000003e+01 9.8626451633293111e-01 9.8626451633293111e-01 1.5360534266755771e-01 0.0000000000000000e+00 8.3265917366537334e-01 8.4425543033963768e-01 4.3218089935609231e-04 2.7510817041244149e+00 1.2567870419735461e+00 1.6563674849264118e-02 -6.2743120329752419e-02
4.7800000000000004e+01 9.8630761859669791e-01 9.8630761859669791e-01 1.5319435620264768e-01 0.0000000000000000e+00 8.3311326239405026e-01 8.4467892844566073e-01 4.2986712968224325e-04 2.7524123049373923e+00 1.2583793397395688e+00 1.6576355793675005e-02 -6.2807558207852776e-02
4.7900000000000006e+01 9.8635049030725974e-01 9.8635049030725974e-01 1.5278521989362864e-01 0.0000000000000000e+00 8.3356527041363115e-01 8.4510047757361162e-01 4.2756981182337495e-04 2.7537387911677849e+00 1.2599678331516551e+00 1.6588994645304479e-02 -6.2871836264510733e-02
4.8000000000000000e+01 9.8639313310279175e-01 9.8639313310279175e-01 1.5237792340040690e-01 0.0000000000000000e+00 8.3401520970238485e-01 8.4552008901249354e-01 4.2528880587831483e-04 2.7550611844620776e+00 1.2615525359693804e+00 1.6601591630574796e-02 -6.2935955215553008e-02
4.8100000000000001e+01 9.8643554860754545e-01 9.8643554860754545e-01 1.5197245644096746e-01 0.0000000000000000e+00 8.3446309216657799e-01 8.4593777398280900e-01 4.2302397328252534e-04 2.7563795063159890e+00 1.2631334619052099e+00 1.6614146974401962e-02 -6.2999915772670140e-02
4.8200000000000003e+01 9.8647773843198361e-01 9.8647773843198361e-01 1.5156880879120144e-01 0.0000000000000000e+00 8.3490892964078223e-01 8.4635354363685744e-01 4.2077517679436460e-04 2.7576937780757187e+00 1.2647106246244184e+00 1.6626660900206230e-02 -6.3063718643442165e-02
4.8300000000000004e+01 9.8651970417290902e-01 9.8651970417290902e-01 1.5116697028472889e-01 0.0000000000000000e+00 8.3535273388818010e-01 8.4676740905903525e-01 4.1854228048150759e-04 2.7590040209391833e+00 1.2662840377450175e+00 1.6639133629922899e-02 -6.3127364531364277e-02
4.8400000000000006e+01 9.8656144741359664e-01 9.8656144741359664e-01 1.5076693081271814e-01 0.0000000000000000e+00 8.3579451660087845e-01 8.4717938126614012e-01 4.1632514970753673e-04 2.7603102559572457e+00 1.2678537148376903e+00 1.6651565384012804e-02 -6.3190854135872235e-02
4.8500000000000000e+01 9.8660296972392181e-01 9.8660296972392181e-01 1.5036868032370193e-01 0.0000000000000000e+00 8.3623428940021993e-01 8.4758947120767425e-01 4.1412365111860664e-04 2.7616125040349258e+00 1.2694196694257280e+00 1.6663956381472819e-02 -6.3254188152367677e-02
4.8600000000000001e+01 9.8664427266048882e-01 9.8664427266048882e-01 1.4997220882338957e-01 0.0000000000000000e+00 8.3667206383709924e-01 8.4799768976615131e-01 4.1193765263029998e-04 2.7629107859326085e+00 1.2709819149849773e+00 1.6676306839846316e-02 -6.3317367272243325e-02
4.8700000000000003e+01 9.8668535776675559e-01 9.8668535776675559e-01 1.4957750637447667e-01 0.0000000000000000e+00 8.3710785139227895e-01 8.4840404775740519e-01 4.0976702341469651e-04 2.7642051222672310e+00 1.2725404649437857e+00 1.6688616975233495e-02 -6.3380392182908127e-02
4.8800000000000004e+01 9.8672622657315978e-01 9.8672622657315978e-01 1.4918456309645073e-01 0.0000000000000000e+00 8.3754166347670911e-01 8.4880855593089932e-01 4.0761163388738399e-04 2.7654955335134681e+00 1.2740953326829607e+00 1.6700887002301722e-02 -6.3443263567812144e-02
4.8900000000000006e+01 9.8676688059724293e-01 9.8676688059724293e-01 1.4879336916539423e-01 0.0000000000000000e+00 8.3797351143184873e-01 8.4921122497003887e-01 4.0547135569477726e-04 2.7667820400048995e+00 1.2756465315357279e+00 1.6713117134295758e-02 -6.3505982106471348e-02
4.9000000000000000e+01 9.8680732134377080e-01 9.8680732134377080e-01 1.4840391481378490e-01 0.0000000000000000e+00 8.3840340652998591e-01 8.4961206549248336e-01 4.0334606170159041e-04 2.7680646619351736e+00 1.2771940747876964e+00 1.6725307583047935e-02 -6.3568548474492378e-02
4.9100000000000001e+01 9.8684755030485760e-01 9.8684755030485760e-01 1.4801619033029254e-01 0.0000000000000000e+00 8.3883135997456504e-01 8.5001108805046199e-01 4.0123562597825518e-04 2.7693434193591533e+00 1.2787379756768305e+00 1.6737458558988297e-02 -6.3630963343597011e-02
4.9200000000000003e+01 9.8688756896008289e-01 9.8688756896008289e-01 1.4763018605957370e-01 0.0000000000000000e+00 8.3925738290050922e-01 8.5040830313108851e-01 3.9913992378869893e-04 2.7706183321940570e+00 1.2802782473934233e+00 1.6749570271154601e-02 -6.3693227381646733e-02
4.9300000000000004e+01 9.8692737877661318e-01 9.8692737877661318e-01 1.4724589240206354e-01 0.0000000000000000e+00 8.3968148637454965e-01 8.5080372115667890e-01 3.9705883157806004e-04 2.7718894202205839e+00 1.2818149030800785e+00 1.6761642927202322e-02 -6.3755341252666825e-02
4.9400000000000006e+01 9.8696698120931714e-01 9.8696698120931714e-01 1.4686329981376495e-01 0.0000000000000000e+00 8.4010368139555225e-01 8.5119735248506967e-01 3.9499222696067501e-04 2.7731567030840347e+00 1.2833479558316936e+00 1.6773676733414591e-02 -6.3817305616870740e-02
4.9500000000000000e+01 9.8700637770088284e-01 9.8700637770088284e-01 1.4648239880603570e-01 0.0000000000000000e+00 8.4052397889484720e-01 8.5158920740993649e-01 3.9293998870816224e-04 2.7744202002954181e+00 1.2848774186954504e+00 1.6785671894712046e-02 -6.3879121130684044e-02
4.9600000000000001e+01 9.8704556968193358e-01 9.8704556968193358e-01 1.4610317994537286e-01 0.0000000000000000e+00 8.4094238973656066e-01 8.5197929616111512e-01 3.9090199673753607e-04 2.7756799312325477e+00 1.2864033046708081e+00 1.6797628614662607e-02 -6.3940788446768301e-02
4.9700000000000003e+01 9.8708455857114030e-01 9.8708455857114030e-01 1.4572563385319517e-01 0.0000000000000000e+00 8.4135892471794516e-01 8.5236762890492268e-01 3.8887813209959206e-04 2.7769359151411313e+00 1.2879256267095023e+00 1.6809547095491224e-02 -6.4002308214044928e-02
4.9800000000000004e+01 9.8712334577533578e-01 9.8712334577533578e-01 1.4534975120562296e-01 0.0000000000000000e+00 8.4177359456971279e-01 8.5275421574447918e-01 3.8686827696728370e-04 2.7781881711358469e+00 1.2894443977155474e+00 1.6821427538089555e-02 -6.4063681077718843e-02
4.9900000000000006e+01 9.8716193268962560e-01 9.8716193268962560e-01 1.4497552273325687e-01 0.0000000000000000e+00 8.4218640995636873e-01 8.5313906672003048e-01 3.8487231462436473e-04 2.7794367182014104e+00 1.2909596305452429e+00 1.6833270142025552e-02 -6.4124907679301874e-02
5.0000000000000000e+01 9.8720032069749852e-01 9.8720032069749852e-01 1.4460293922095360e-01 0.0000000000000000e+00 8.4259738147654495e-01 8.5352219180927180e-01 3.8289012945400425e-04 2.7806815751936345e+00 1.2924713380071844e+00 1.6845075105552984e-02 -6.4185988656636259e-02


==> bandit/information_C_markers.dat <==
t p_G_c_eq_R
0.0000000000000000e+00 6.6666666666666674e-01
5.0000000000000000e+00 8.3275583028241074e-01
1.0000000000000000e+01 9.0055828804500948e-01
1.5000000000000000e+01 9.3357737675161157e-01
2.0000000000000000e+01 9.5255404211780759e-01
2.5000000000000000e+01 9.6456353751506774e-01
3.0000000000000000e+01 9.7258311707075673e-01
3.5000000000000000e+01 9.7813510970955164e-01
4.0000000000000000e+01 9.8209777053627145e-01
4.5000000000000000e+01 9.8500721474570274e-01
5.0000000000000000e+01 9.8720032069749852e-01


==> bandit/iss.dat <==
t p_mean p_std p_G_mean p_G_std p_H_mean p_H_std p_N_mean p_N_std q_mean q_std p_HA_mean p_HA_std p_H_unseen_mean p_H_unseen_std coverage_mean coverage_std p_dot_mean p_dot_std p_G_dot_mean p_G_dot_std p_H_dot_mean p_H_dot_std p_HA_dot_mean p_HA_dot_std q_dot_mean q_dot_std verifier_z_dot_mean verifier_z_dot_std projected_strength_mean projected_strength_std audited_strength_mean audited_strength_std alignment_mean alignment_std kappa_local_mean kappa_local_std partial_strength_ratio_mean partial_strength_ratio_std delta_R_mean delta_R_std grad_norm_sq_mean grad_norm_sq_std correction_norm_mean correction_norm_std correctness_audit_alignment_mean correctness_audit_alignment_std F_GR_mean F_GR_std selective_mean selective_std theta_0_mean theta_0_std u_0_mean u_0_std theta_1_mean theta_1_std u_1_mean u_1_std theta_2_mean theta_2_std u_2_mean u_2_std theta_3_mean theta_3_std u_3_mean u_3_std envelope_mean envelope_std envelope_gap_mean envelope_gap_std
0.0000000000000000e+00 6.6666666666666641e-01 1.1702778228589004e-16 3.3333333333333320e-01 5.8513891142945020e-17 3.3333333333333320e-01 5.8513891142945020e-17 3.3333333333333343e-01 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 3.3333333333333309e-01 5.8513891142945020e-17 1.1102230246251565e-16 0.0000000000000000e+00 9.9999999999999978e-01 1.1702778228589004e-16 8.0246913580246892e-01 4.9788410605706382e-16 1.0206077872744537e+00 3.3917873657517345e-16 -2.1813865147198461e-01 3.4443763524657658e-16 -2.1813865147198461e-01 3.4443763524657658e-16 -9.2905982905982898e-01 3.6821932062951477e-16 2.2222222222222224e-01 2.7523307301127759e-16 1.0940170940170937e-01 4.6490013788281074e-17 1.0940170940170937e-01 4.6490013788281074e-17 1.0940170940170937e-01 4.6490013788281074e-17 3.2820512820512820e-01 1.4686870114880517e-16 3.2820512820512820e-01 1.4686870114880517e-16 -4.1633363423443370e-17 2.3633021048361517e-16 8.0246913580246937e-01 4.4869129348949827e-16 1.9845557534273346e+00 5.2336415289459171e-16 8.9506172839506210e-02 1.0799340616141770e-16 -1.2172839506172838e+01 6.5669167919261755e-15 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 2.4615384615384608e-01 3.9099365613924985e-16 0.0000000000000000e+00 0.0000000000000000e+00 -1.9692307692307689e+00 4.3157713660926247e-16 0.0000000000000000e+00 0.0000000000000000e+00 1.5762631584596902e-20 4.9368115869435333e-19 0.0000000000000000e+00 0.0000000000000000e+00 6.3050526338387763e-20 5.2269094448880757e-19 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e-02 6.7459009993021779e-01 2.0749016860477643e-07 3.4361332279187246e-01 4.7822239687193483e-07 3.3097677713834539e-01 4.9775485540092563e-07 3.2540990006978210e-01 2.0749016858379640e-07 4.9063390816522440e-01 7.0728024823035158e-07 3.3097677713834539e-01 4.9775485539793603e-07 -1.6653345369377347e-17 2.6814433536895160e-17 1.0000000000000000e+00 1.2819751242557092e-16 7.8219992247543391e-01 4.0832136327335181e-05 1.0351568761964218e+00 9.6246716839289601e-05 -2.5295695372098803e-01 9.9872925485950783e-05 -2.5295695372098803e-01 9.9872925485950783e-05 -9.4387800639629515e-01 1.4146342507339194e-04 2.1139577020902359e-01 1.7854486610442561e-04 1.1206160370268559e-01 1.1170516574302388e-05 1.1206160370268559e-01 1.1170516574302388e-05 1.1206160370268559e-01 1.1170516574302388e-05 3.3857844857395902e-01 3.4241927133851570e-05 3.3857844857395902e-01 3.4241927133851570e-05 -1.1812121325392444e-17 2.3561237503983054e-16 7.8219992247543380e-01 4.0832136327395802e-05 2.0085362143304404e+00 1.0011007815926079e-04 8.2463561901744670e-02 1.4098351600420021e-05 -1.1840608659676722e+01 6.5310669306088015e-04 1.0000000000000000e+00 0.0000000000000000e+00 1.1266368001172559e-02 5.4151849414866274e-07 2.4000549935231322e-01 1.0969433535769594e-04 -1.8734597955552875e-02 7.3979520934187899e-07 -1.9941451778883281e+00 1.0824807249182144e-04 -1.3846525500386344e-07 7.8820748209182934e-07 -4.3649133318293459e-05 1.5545790679776016e-04 3.0191356326749998e-07 1.2331143099020863e-06 6.5466044396113033e-05 2.4441567611305909e-04 4.9464122965324336e-01 1.2147298715486893e-05 4.0073214880189060e-03 1.2440334035805529e-05
2.0000000000000000e-02 6.8231045761362119e-01 8.0333571533559378e-07 3.5403160568424263e-01 1.9349421627634182e-06 3.2827885192937845e-01 2.0020424207023320e-06 3.1768954238637886e-01 8.0333571534700839e-07 4.8112827271817371e-01 2.8267500907915639e-06 3.2827885192937850e-01 2.0020424207135293e-06 -1.6653345369377347e-17 3.7467171460389850e-17 1.0000000000000000e+00 1.6550227688315153e-16 7.6186820535727284e-01 7.7679016483426616e-05 1.0482466751614341e+00 1.9549848479435796e-04 -2.8637846980416126e-01 2.0113819577996219e-04 -2.8637846980416126e-01 2.0113819577996219e-04 -9.5694679194295063e-01 2.8217235104273234e-04 2.0060316510716575e-01 3.5724488062148377e-04 1.1451741106945523e-01 2.2513909524278255e-05 1.1451741106945523e-01 2.2513909524278255e-05 1.1451741106945523e-01 2.2513909524278255e-05 3.4884187793320598e-01 7.0640844377301912e-05 3.4884187793320598e-01 7.0640844377301912e-05 8.3873429296573686e-17 3.5331866226705227e-16 7.6186820535727262e-01 7.7679016483336261e-05 2.0304252664514513e+00 1.9959943836242908e-04 7.5435479703095332e-02 2.8174949551154626e-05 -1.1507580828102743e+01 1.2420609633285642e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.2359064101822399e-02 2.2078266751792493e-06 2.3324701460819694e-01 2.2617853620131669e-04 -3.7762288112935652e-02 2.9569714855292258e-06 -2.0169834410770102e+00 2.1572427660077013e-04 -5.7414940749723683e-07 3.1953576779282740e-06 -8.9377736018624881e-05 3.1687187982780494e-04 1.2293765926620636e-06 4.9976835911051285e-06 1.3370497093622059e-04 4.9770714441775272e-04 4.8934587049120359e-01 2.4020559887270383e-05 8.2175977730299162e-03 2.5249583010794195e-05
2.9999999999999999e-02 6.8982752750885190e-01 1.7478831969472370e-06 3.6457300959327166e-01 4.3938521817285005e-06 3.2525451791558030e-01 4.5210707417128344e-06 3.1017247249114804e-01 1.7478831969504621e-06 4.7150121580289239e-01 6.3427297680907382e-06 3.2525451791558030e-01 4.5210707417217503e-06 -5.5511151231257830e-18 1.7554167342883506e-17 1.0000000000000000e+00 7.4014868308343765e-17 7.4155527204221150e-01 1.1059784472731208e-04 1.0597628151704201e+00 2.9647620017868271e-04 -3.1820754312820881e-01 3.0266180465472932e-04 -3.1820754312820881e-01 3.0266180465472932e-04 -9.6814309222450423e-01 4.2049776048295345e-04 1.8987854924650097e-01 5.3561224077595373e-04 1.1674853932917532e-01 3.3856553726629791e-05 1.1674853932917532e-01 3.3856553726629791e-05 1.1674853932917532e-01 3.3856553726629791e-05 3.5894517471403675e-01 1.0893090043233131e-04 3.5894517471403675e-01 1.0893090043233131e-04 5.4280206396094683e-17 2.9189477737546383e-16 7.4155527204221150e-01 1.1059784472737857e-04 2.0501091035138179e+00 2.9728415394199802e-04 6.8461738154661764e-02 4.2332288434932840e-05 -1.1175056825166530e+01 1.7678178300281305e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.3270254358016629e-02 5.0595491699176886e-06 2.2590795691359231e-01 3.4912895274985555e-04 -5.7061435342305331e-02 6.6376645862741118e-06 -2.0376241113067843e+00 3.2112802996301683e-04 -1.3362973525869546e-06 7.2809275073602075e-06 -1.3700972612482761e-04 4.8361486570732516e-04 2.8131635615039603e-06 1.1384310507819963e-05 2.0445604843756347e-04 7.5886824974767610e-04 4.8411317215636485e-01 3.5624570015826813e-05 1.2611956353472542e-02 3.8507036090927863e-05
4.0000000000000001e-02 6.9714187177918030e-01 3.0022647928131535e-06 3.7522126888472268e-01 7.8654043324347144e-06 3.2192060289445756e-01 8.0512276721143745e-06 3.0285812822081970e-01 3.0022647927690231e-06 4.6177200929063106e-01 1.1223083425185792e-05 3.2192060289445756e-01 8.0512276721116776e-06 0.0000000000000000e+00 3.7007434154171883e-17 1.0000000000000000e+00 1.4802973661668753e-16 7.2133469893305180e-01 1.3969503060351797e-04 1.0696014617515726e+00 3.9782059269710657e-04 -3.4826676281852126e-01 4.0322741889859499e-04 -3.4826676281852126e-01 4.0322741889859499e-04 -9.7736051139542202e-01 5.5478902416139053e-04 1.7925445603412599e-01 7.1316566748818395e-04 1.1873629349286452e-01 4.5016284542441350e-05 1.1873629349286452e-01 4.5016284542441350e-05 1.1873629349286452e-01 4.5016284542441350e-05 3.6883720232520362e-01 1.4879653610069650e-04 3.6883720232520362e-01 1.4879653610069650e-04 -9.7392774275560875e-17 4.0306312078454960e-16 7.2133469893305180e-01 1.3969503060350336e-04 2.0674879509862381e+00 3.9196067069498339e-04 6.1580535736838846e-02 5.6658158972258512e-05 -1.0844213311149648e+01 2.2321189130695114e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.3992802047452234e-02 9.1539289686239446e-06 2.1802441078756707e-01 4.7812537832626786e-04 -7.6609090715676426e-02 1.1753664900044749e-05 -2.0559596563369751e+00 4.2313707962279460e-04 -2.4523129785255421e-06 1.3098032050292964e-05 -1.8634410779174614e-04 6.5499176809336436e-04 5.0813442305217398e-06 2.0473053152504979e-05 2.7742676765562304e-04 1.0267922502728416e-03 4.7894239317037890e-01 4.6964040671240491e-05 1.7170383879747841e-02 5.2274583369366920e-05
5.0000000000000003e-02 7.0425474977955449e-01 4.5288421675429311e-06 3.8595914300446410e-01 1.2346193441411059e-05 3.1829560677509050e-01 1.2576460924188961e-05 2.9574525022044545e-01 4.5288421675744814e-06 4.5196089464756495e-01 1.7419224101685390e-05 3.1829560677509050e-01 1.2576460924220383e-05 5.5511151231257830e-18 5.5201894500575735e-17 1.0000000000000000e+00 1.9929113200939389e-16 7.0127236091136247e-01 1.6511841100649488e-04 1.0776718769633002e+00 4.9812899914707023e-04 -3.7639951605193789e-01 5.0157257380113642e-04 -3.7639951605193789e-01 5.0157257380113642e-04 -9.8451192584949765e-01 6.8341932143340723e-04 1.6876161220036690e-01 8.8943319842779386e-04 1.2046428551230537e-01 5.5807824069608839e-05 1.2046428551230537e-01 5.5807824069608839e-05 1.2046428551230537e-01 5.5807824069608839e-05 3.7846669901841856e-01 1.8987774221016401e-04 3.7846669901841856e-01 1.8987774221016401e-04 6.2253881899876068e-17 2.4804378022796551e-16 7.0127236091136236e-01 1.6511841100661322e-04 2.0824778675830191e+00 4.8243580337811178e-04 5.4828012523609672e-02 7.1217467292572292e-05 -1.0516103024802243e+01 2.6373675798458383e-03 1.0000000000000000e+00 0.0000000000000000e+00 5.4520308830335582e-02 1.4543932413157619e-05 2.0963856263809974e-01 6.1265218959190423e-04 -9.6381149186222051e-02 1.8262339445807785e-05 -2.0718984163112366e+00 5.2044046234534565e-04 -3.9474576009667325e-06 2.0692724995124340e-05 -2.3715729409492535e-04 8.3024775696003328e-04 8.0589443946140870e-06 3.2332409696919051e-05 3.5229628147561125e-04 1.3002852999904472e-03 4.7383280082899548e-01 5.8043609596589027e-05 2.1871906181430523e-02 6.6594022955715663e-05
5.9999999999999998e-02 7.1116804163417568e-01 6.2915725594826395e-06 3.9676855936191474e-01 1.7818724713295354e-05 3.1439948227226078e-01 1.8068028870449783e-05 2.8883195836582443e-01 6.2915725595074694e-06 4.4208887893956544e-01 2.4866582042679436e-05 3.1439948227226078e-01 1.8068028870453029e-05 0.0000000000000000e+00 2.6168207644729584e-17 1.0000000000000000e+00 1.0467283057891834e-16 6.8142656962727133e-01 1.8704956886354552e-04 1.0838987565875058e+00 5.9599533791820263e-04 -4.0247218696023451e-01 5.9642836237186686e-04 -4.0247218696023451e-01 5.9642836237186686e-04 -9.8953166399006387e-01 8.0483252820837039e-04 1.5842876149629420e-01 1.0639551498102275e-03 1.2191880099306174e-01 6.6048632744388232e-05 1.2191880099306174e-01 6.6048632744388232e-05 1.2191880099306174e-01 6.6048632744388232e-05 3.8778309618442419e-01 2.3177729290532967e-04 3.8778309618442419e-01 2.3177729290532967e-04 -3.5456442822657127e-17 1.9260378533873231e-16 6.8142656962727122e-01 1.8704956886344412e-04 2.0950123020737825e+00 5.6755786147151869e-04 4.8237837225042240e-02 8.6046603671388210e-05 -1.0191657072402165e+01 2.9865057207159804e-03 1.0000000000000000e+00 0.0000000000000000e+00 6.4847150152673685e-02 2.1277368599465674e-05 2.0079812043278072e-01 7.5210249447477573e-04 -1.1635252662239821e-01 2.6106895067784081e-05 -2.0853663180342532e+00 6.1177279267390884e-04 -5.8445786681078248e-06 3.0103389168768699e-05 -2.8920606077865562e-04 1.0085782624157580e-03 1.1767645960828095e-05 4.7018451247403833e-05 4.2871963097209921e-04 1.5780824083357564e-03 4.6878367109823549e-01 6.8867841795672356e-05 2.6694792158670010e-02 8.1485561342460074e-05
7.0000000000000007e-02 7.1788417374913049e-01 8.2562998834684962e-06 4.0763077801954539e-01 2.4251587339409278e-05 3.1025339572958499e-01 2.4484648406520467e-05 2.8211582625086962e-01 8.2562998834525923e-06 4.3217751144502820e-01 3.3485539212979736e-05 3.1025339572958499e-01 2.4484648406512904e-05 5.5511151231257830e-18 3.1510694731148682e-17 1.0000000000000000e+00 1.2819751242557092e-16 6.6184831826475254e-01 2.0569642516011420e-04 1.0882242373682296e+00 6.9005137900628481e-04 -4.2637591910347705e-01 6.8656054151643609e-04 -4.2637591910347705e-01 6.8656054151643609e-04 -9.9237718944901876e-01 9.1758922264518594e-04 1.4828251149173186e-01 1.2362872103370576e-03 1.2308910704070171e-01 7.5564895646222061e-05 1.2308910704070171e-01 7.5564895646222061e-05 1.2308910704070171e-01 7.5564895646222061e-05 3.9673735933736787e-01 2.7406973456498864e-04 3.9673735933736787e-01 2.7406973456498864e-04 -2.7179689412601230e-17 2.3104827654827930e-16 6.6184831826475254e-01 2.0569642516002145e-04 2.1050433434000615e+00 6.4624758912414776e-04 4.1840836784565238e-02 1.0115073119431876e-04 -9.8716889184869103e+00 3.2828949768325269e-03 1.0000000000000000e+00 0.0000000000000000e+00 7.4968503730916999e-02 2.9396054711716255e-05 1.9155558367128797e-01 8.9578537843169382e-04 -1.3649735330829219e-01 3.5216988975530927e-05 -2.0963082783179727e+00 6.9594842528041499e-04 -8.1638751904664829e-06 4.1360234137369815e-05 -3.4223106253767949e-04 1.1891404085336385e-03 1.6225534242141331e-05 6.4574127197178160e-05 5.0633265610969800e-04 1.8588654786630249e-03 4.6379428851179350e-01 7.9441230605388396e-05 3.1616777066765259e-02 9.6947493410580113e-05
8.0000000000000002e-02 7.2440604721394908e-01 1.0390974473344306e-05 4.1852657441114693e-01 3.1600037456935329e-05 3.0587947280280214e-01 3.1773045394802841e-05 2.7559395278605098e-01 1.0390974473357844e-05 4.2224864626954550e-01 4.3182809691171967e-05 3.0587947280280209e-01 3.1773045394805125e-05 0.0000000000000000e+00 3.7007434154171883e-17 1.0000000000000000e+00 1.4802973661668753e-16 6.4258161133113512e-01 2.2128624321251405e-04 1.0906094813936549e+00 7.7900723378178513e-04 -4.4802787006251982e-01 7.7080985817217060e-04 -4.4802787006251982e-01 7.7080985817217060e-04 -9.9303020554118504e-01 1.0204093921608412e-03 1.3834720525876304e-01 1.4060036077687250e-03 1.2396768750901273e-01 8.4197329649200481e-05 1.2396768750901273e-01 8.4197329649200481e-05 1.2396768750901273e-01 8.4197329649200481e-05 4.0528282342221900e-01 3.1631178799944938e-04 4.0528282342221900e-01 3.1631178799944938e-04 1.7639928467073286e-16 3.3279275424181033e-16 6.4258161133113478e-01 2.2128624321235649e-04 2.1125426118692228e+00 7.1752756011963983e-04 3.5664678750980096e-02 1.1650392664389888e-04 -9.5568997340842099e+00 3.5302046371211097e-03 1.0000000000000000e+00 0.0000000000000000e+00 8.4880370066711383e-02 3.8935057611728992e-05 1.8196738421492392e-01 1.0429361627182251e-03 -1.5678918038306905e-01 4.5509679096181287e-05 -2.1046892381241600e+00 7.7189398325354733e-04 -1.0922705448283246e-05 5.4484915046679096e-05 -3.9596081461528657e-04 1.3710655671348101e-03 2.1446899159485618e-05 8.5028762822198569e-05 5.8475745459417240e-04 2.1412829166905403e-03 4.5886394606965392e-01 8.9768198752900055e-05 3.6615299800108372e-02 1.1295695294889478e-04
8.9999999999999997e-02 7.3073696984278180e-01 1.2665806955823140e-05 4.2943643547183497e-01 3.9806971971185406e-05 3.0130053437094684e-01 3.9868890195020269e-05 2.6926303015721809e-01 1.2665806955840367e-05 4.1232419705740708e-01 5.3853220539504106e-05 3.0130053437094684e-01 3.9868890195020269e-05 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 6.2366385927126067e-01 2.3405914687699652e-04 1.0910357634653269e+00 8.6168897618373378e-04 -4.6737190419406643e-01 8.4812942995507034e-04 -4.6737190419406643e-01 8.4812942995507034e-04 -9.9149712455304151e-01 1.1122095532304177e-03 1.2864481970867142e-01 1.5727002671568557e-03 1.2455039500812079e-01 9.1806499649826160e-05 1.2455039500812079e-01 9.1806499649826160e-05 1.2455039500812079e-01 9.1806499649826160e-05 4.1337599303223777e-01 3.5805371638992638e-04 4.1337599303223777e-01 3.5805371638992638e-04 3.2393277705395871e-17 2.6664993177321255e-16 6.2366385927126067e-01 2.3405914687682085e-04 2.1175017525285940e+00 7.8054872460302368e-04 2.9733615590663308e-02 1.3205176219039115e-04 -9.2478847784973883e+00 3.7323078234412915e-03 1.0000000000000000e+00 0.0000000000000000e+00 9.4579584133694786e-02 4.9922041672780827e-05 1.7209292521671399e-01 1.1927294009818489e-03 -1.7720119515941193e-01 5.6890687887237595e-05 -2.1104947829831113e+00 8.3867780073657461e-04 -1.4135441348781360e-05 6.9490283215319998e-05 -4.5011601783936537e-04 1.5534726503648470e-03 2.7442095450657993e-05 1.0839776317500889e-04 6.6360822319197867e-04 2.4239702126442812e-03 4.5399194513790642e-01 9.9853099397740833e-05 4.1667748080499376e-02 1.2947156356500207e-04
1.0000000000000001e-01 7.3688059240508585e-01 1.5053361746478973e-05 4.4034076393416360e-01 4.8804255711631491e-05 2.9653982847092231e-01 4.8698081436077242e-05 2.6311940759491403e-01 1.5053361746455698e-05 4.0242589030927478e-01 6.5381828434338154e-05 2.9653982847092231e-01 4.8698081436069992e-05 -1.1102230246251566e-17 2.3405556457178009e-17 1.0000000000000000e+00 1.0467283057891834e-16 6.0512631941203876e-01 2.4426222674026147e-04 1.0895050113124922e+00 9.3707146172853793e-04 -4.8437869190045335e-01 9.1761721128669779e-04 -4.8437869190045335e-01 9.1761721128669779e-04 -9.8780887578119714e-01 1.1921323124669163e-03 1.1919489215321563e-01 1.7359978682426520e-03 1.2483651290902764e-01 9.8277360379337247e-05 1.2483651290902764e-01 9.8277360379337247e-05 1.2483651290902764e-01 9.8277360379337247e-05 4.2097727880859503e-01 3.9885113790655150e-04 4.2097727880859503e-01 3.9885113790655150e-04 1.5077073435167646e-16 2.2164525687082262e-16 6.0512631941203865e-01 2.4426222674029188e-04 2.1199325078417197e+00 8.3461295943542031e-04 2.4068298356009439e-02 1.4771571550555325e-04 -8.9451405181875323e+00 3.8931871397748247e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.0406381761872736e-01 6.2376746994266465e-05 1.6199355064163562e-01 1.3442941666872304e-03 -1.9770644089099537e-01 6.9255943652005522e-05 -2.1137313219829017e+00 8.9553499830238447e-04 -1.7813372419553201e-05 8.6380274966301230e-05 -5.0441408684512334e-04 1.7354817196028334e-03 3.4217465234991727e-05 1.3468253101521025e-04 7.4249729513668999e-04 2.7055708447650492e-03 4.4917759534974816e-01 1.0970021715925509e-04 4.6751705040473442e-02 1.4643178940452808e-04
1.1000000000000000e-01 7.4284084943176132e-01 1.7528597455277487e-05 4.5122008518819856e-01 5.8514345055176763e-05 2.9162076424356276e-01 5.8178320951124385e-05 2.5715915056823879e-01 1.7528597455335255e-05 3.9257502391044979e-01 7.7646287407528191e-05 2.9162076424356276e-01 5.8178320951127198e-05 0.0000000000000000e+00 2.6168207644729584e-17 1.0000000000000000e+00 1.0467283057891834e-16 5.8699456666633854e-01 2.5214427940771701e-04 1.0860397760272560e+00 1.0043047212233832e-03 -4.9904520936091751e-01 9.7854191554527640e-04 -4.9904520936091751e-01 9.7854191554527640e-04 -9.8202005881344356e-01 1.2595668809984755e-03 1.1001447627263519e-01 1.8955447000774755e-03 1.2482872497399311e-01 1.0352279328254571e-04 1.2482872497399311e-01 1.0352279328254571e-04 1.2482872497399311e-01 1.0352279328254571e-04 4.2805164373838822e-01 4.3827672358273559e-04 4.2805164373838822e-01 4.3827672358273559e-04 -6.8093758826526967e-17 1.6761906838412702e-16 5.8699456666633876e-01 2.5214427940777105e-04 2.1198663645109939e+00 8.7919072287866498e-04 1.8685664748256205e-02 1.6339873105921404e-04 -8.6490722172296586e+00 4.0168504962182121e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.1333157141005493e-01 7.6310619885327510e-05 1.5173148124298105e-01 1.4967310306611685e-03 -2.1827803637573967e-01 8.2493344880133306e-05 -2.1144258164569543e+00 9.4188718551377424e-04 -2.1964660847592809e-05 1.0514994048351059e-04 -5.5857373060896073e-04 1.9162274703107872e-03 4.1775324163382679e-05 1.6387059946047045e-04 8.2104117692600488e-04 2.9847568317349147e-03 4.4442021450765623e-01 1.1931376912935904e-04 5.1845190597206381e-02 1.6376377849491191e-04
1.2000000000000000e-01 7.4862190481346969e-01 2.0068861069094910e-05 4.6205525100791289e-01 6.8852137984456283e-05 2.8656665380555679e-01 6.8220910011310970e-05 2.5137809518653020e-01 2.0068861069088524e-05 3.8279223725389910e-01 9.0519373056065509e-05 2.8656665380555679e-01 6.8220910011302648e-05 1.1102230246251566e-17 3.5108334685767011e-17 1.0000000000000000e+00 1.4802973661668753e-16 5.6928897956937941e-01 2.5795120641862679e-04 1.0806826389692150e+00 1.0627327439279098e-03 -5.1139365939983528e-01 1.0303612261561377e-03 -5.1139365939983528e-01 1.0303612261561377e-03 -9.7420748078572961e-01 1.3141596535706395e-03 1.0111812813508818e-01 2.0510192139273739e-03 1.2453299479589161e-01 1.0748598024633276e-04 1.2453299479589161e-01 1.0748598024633276e-04 1.2453299479589161e-01 1.0748598024633276e-04 4.3456913709152040e-01 4.7593122687552750e-04 4.3456913709152040e-01 4.7593122687552750e-04 1.3643944560021042e-16 1.4040925729989785e-16 5.6928897956937929e-01 2.5795120641853127e-04 2.1173537873736494e+00 9.1393323355950682e-04 1.3598903819778399e-02 1.7899129484267573e-04 -8.3600017682965984e+00 4.1072575212402372e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.2238215832800552e-01 9.1726609293421064e-05 1.4136875409985752e-01 1.6491300214938451e-03 -2.3888939077055618e-01 9.6484688260211932e-05 -2.1126250689163282e+00 9.7735614442801531e-04 -2.6594347421208647e-05 1.2578561025219958e-04 -6.1231943247276794e-04 2.0948721592567881e-03 5.0114010507223104e-05 1.9593597352935584e-04 8.9886638852126302e-04 3.2602482793492415e-03 4.3971912848671779e-01 1.2869790587105467e-04 5.6926891232818702e-02 1.8138250076601991e-04
1.3000000000000000e-01 7.5422810228236681e-01 2.2653841847665168e-05 4.7282763466324723e-01 7.9726971645408936e-05 2.8140046761911969e-01 7.8732686902675722e-05 2.4577189771763314e-01 2.2653841847653069e-05 3.7309729879313297e-01 1.0387156260763349e-04 2.8140046761911969e-01 7.8732686902686265e-05 -1.1102230246251566e-17 2.3405556457178009e-17 1.0000000000000000e+00 1.0467283057891834e-16 5.5202522934453802e-01 2.6192208498203648e-04 1.0734950893647879e+00 1.1119039862427951e-03 -5.2146986002024964e-01 1.0727316701165414e-03 -5.2146986002024964e-01 1.0727316701165414e-03 -9.6446814575904194e-01 1.3558146254036070e-03 9.2517922224256893e-02 2.2021321840838947e-03 1.2395836159690958e-01 1.1014154156304139e-04 1.2395836159690958e-01 1.1014154156304139e-04 1.2395836159690958e-01 1.1014154156304139e-04 4.4050529908447977e-01 5.1145333831511522e-04 4.4050529908447977e-01 5.1145333831511522e-04 -2.3684056321277962e-17 3.0471788096765375e-16 5.5202522934453813e-01 2.6192208498190757e-04 2.1124630705606107e+00 9.3867896649849905e-04 8.8174965217574786e-03 1.9437748685745867e-04 -8.0781755672302413e+00 4.1682567470050702e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.3121567643325291e-01 1.0861913406617041e-04 1.3096620182452934e-01 1.8005888029385411e-03 -2.5951440921556912e-01 1.1110769390709172e-04 -2.1083946014871335e+00 1.0017712708089122e-03 -3.1704406569904100e-05 1.4826519192659616e-04 -6.6538568377852349e-04 2.2706175721070930e-03 5.9227994397926720e-05 2.3083966778655114e-04 9.7561492293409945e-04 3.5308313215709130e-03 4.3507367113910567e-01 1.3785671240256679e-04 6.1976372345972752e-02 1.9919500137974849e-04
1.4000000000000001e-01 7.5966392076010414e-01 2.5265493364988308e-05 4.8351931239492590e-01 9.1044681756987877e-05 2.7614460836517807e-01 8.9618020621812168e-05 2.4033607923989594e-01 2.5265493364956225e-05 3.6350891607218505e-01 1.1757356826115514e-04 2.7614460836517807e-01 8.9618020621794658e-05 1.6653345369377347e-17 3.7467171460389850e-17 1.0000000000000000e+00 1.6550227688315153e-16 5.3521476179537308e-01 2.6428590146525938e-04 1.0645559317808095e+00 1.1515734963111364e-03 -5.2934116998543623e-01 1.1055100821198486e-03 -5.2934116998543623e-01 1.1055100821198486e-03 -9.5291678875081787e-01 1.3846840761698510e-03 8.4223496691229582e-02 2.3486283978220853e-03 1.2311666278333440e-01 1.1149545538559419e-04 1.2311666278333440e-01 1.1149545538559419e-04 1.2311666278333440e-01 1.1149545538559419e-04 4.4584142558548717e-01 5.4452793955321436e-04 4.4584142558548717e-01 5.4452793955321436e-04 -1.7739085436057710e-17 2.9571129985932711e-16 5.3521476179537320e-01 2.6428590146510721e-04 2.1052788513714389e+00 9.5345465007630036e-04 4.3473282809588969e-03 2.0944059871112609e-04 -7.8037722679658659e+00 4.2035334105458557e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.3983297356209765e-01 1.2697422371461012e-04 1.2058250449424088e-01 1.9502302989871736e-03 -2.8012768520305836e-01 1.2623805309887724e-04 -2.1018171698212385e+00 1.0151709986177132e-03 -3.7293847337658030e-05 1.7255858689143252e-04 -7.1752084015223720e-04 2.4427156820873435e-03 6.9108042733776102e-05 2.6853042203306621e-04 1.0509491630102843e-03 3.7953739421186907e-03 4.3048318419968190e-01 1.4679420916774921e-04 6.6974268127496919e-02 2.1710361379694834e-04
1.4999999999999999e-01 7.6493393445134106e-01 2.7887928941411660e-05 4.9411322694122883e-01 1.0270964540890424e-04 2.7082070751011206e-01 1.0078078296347308e-04 2.3506606554865911e-01 2.7887928941470701e-05 3.5404457223058594e-01 1.3149873645908514e-04 2.7082070751011206e-01 1.0078078296348244e-04 1.6653345369377347e-17 2.6814433536895163e-17 1.0000000000000000e+00 1.2819751242557092e-16 5.1886526386898979e-01 2.6525893503624389e-04 1.0539593027615690e+00 1.1816970715828009e-03 -5.3509403889257934e-01 1.1287471244400694e-03 -5.3509403889257934e-01 1.1287471244400694e-03 -9.3968306451172623e-01 1.4011505273168595e-03 7.6242126251564651e-02 2.4902878236671483e-03 1.2202219668208683e-01 1.1158386138096350e-04 1.2202219668208683e-01 1.1158386138096350e-04 1.2202219668208683e-01 1.1158386138096350e-04 4.5056468882149847e-01 5.7489244597099399e-04 4.5056468882149847e-01 5.7489244597099399e-04 1.7051162333989211e-16 1.7386636967250239e-16 5.1886526386898957e-01 2.6525893503630407e-04 2.0959003444235065e+00 9.5847132599432335e-04 1.9086703810311319e-04 2.2406803417757430e-04 -7.5369102874524927e+00 4.2165676607900035e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.4823560400347530e-01 1.4676982094255202e-04 1.1027334246271336e-01 2.0972190585450958e-03 -3.0070467622551345e-01 1.4175144308387592e-04 -2.0929909718832769e+00 1.0177988782843863e-03 -4.3358855658679626e-05 1.9862821192005674e-04 -7.6849049155716632e-04 2.6104777212777198e-03 7.9741433581017912e-05 3.0894557129554243e-04 1.1245561233892564e-03 4.0528392751986485e-03 4.2594701719272071e-01 1.5551435299244323e-04 7.1902444962134743e-02 2.3500900462911859e-04
1.6000000000000000e-01 7.7004277750076688e-01 3.0507297247694819e-05 5.0459332966141890e-01 1.1462672778825711e-04 2.6544944783934799e-01 1.1212621817407634e-04 2.2995722249923306e-01 3.0507297247676835e-05 3.4472039185063807e-01 1.4552522597182109e-04 2.6544944783934799e-01 1.1212621817408240e-04 5.5511151231257830e-18 1.7554167342883506e-17 1.0000000000000000e+00 7.4014868308343765e-17 5.0298110857441647e-01 2.6504276290778317e-04 1.0418123900199312e+00 1.2024183347012260e-03 -5.3883128144551484e-01 1.1426737899627541e-03 -5.3883128144551484e-01 1.1426737899627541e-03 -9.2490851112347006e-01 1.4058014686959719e-03 6.8578820427664805e-02 2.6269262197166779e-03 1.2069134094622855e-01 1.1047092975274661e-04 1.2069134094622855e-01 1.1047092975274661e-04 1.2069134094622855e-01 1.1047092975274661e-04 4.5466811660397533e-01 6.0234105019299283e-04 4.5466811660397533e-01 6.0234105019299283e-04 3.0621735262301472e-17 1.3883952276691852e-16 5.0298110857441658e-01 2.6504276290778626e-04 2.0844393622170698e+00 9.5411641582350700e-04 -3.6526021507055093e-03 2.3815532544708444e-04 -7.2776549596898974e+00 4.2106027060949350e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.5642577846839564e-01 1.6797623382029434e-04 1.0009067204751081e-01 2.2407757401503195e-03 -3.2122185983657697e-01 1.5752543201444529e-04 -2.0820276207128954e+00 1.0100954350015466e-03 -4.9892972494672345e-05 2.2642960934268956e-04 -8.1808026378096962e-04 2.7732814673516234e-03 9.1112212777831166e-05 3.5201204374749609e-04 1.1961509212627967e-03 4.3022961103701572e-03 4.2146452733973316e-01 1.6402103802745408e-04 7.6744135489095117e-02 2.5281294785734035e-04
1.7000000000000001e-01 7.7499511296954826e-01 3.3111644407739587e-05 5.1494469877872384e-01 1.2670307038987533e-04 2.6005041419082425e-01 1.2356265104139085e-04 2.2500488703045182e-01 3.3111644407705482e-05 3.3555103778836476e-01 1.5953790650483283e-04 2.6005041419082425e-01 1.2356265104140296e-04 5.5511151231257830e-18 4.0959723800061512e-17 1.0000000000000000e+00 1.6550227688315153e-16 4.8756377365731646e-01 2.6382285056307482e-04 1.0282329550029803e+00 1.2140499604707475e-03 -5.4066918134566377e-01 1.1476821529964475e-03 -5.4066918134566377e-01 1.1476821529964475e-03 -9.0874341051109653e-01 1.3993986457298453e-03 6.1236444183659811e-02 2.7583951779955019e-03 1.1914214309321883e-01 1.0824603475890626e-04 1.1914214309321883e-01 1.0824603475890626e-04 1.1914214309321883e-01 1.0824603475890626e-04 4.5815043860772253e-01 6.2672681397782837e-04 4.5815043860772253e-01 6.2672681397782837e-04 2.8072305057408937e-17 1.9949347803810631e-16 4.8756377365731646e-01 2.6382285056314854e-04 2.0710181927060560e+00 9.4094303680150159e-04 -7.1866965584066701e-03 2.5160919285276682e-04 -7.0260252655475153e+00 4.1886223103427137e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.6440630865746084e-01 1.9055671815038739e-04 9.0082139089377553e-02 2.3801892474994242e-03 -3.4165686801047207e-01 1.7344123273784235e-04 -2.0690499555445157e+00 9.9268732066212827e-04 -5.6887301477171521e-05 2.5591212700087028e-04 -8.6609799872213919e-04 2.9305766358237537e-03 1.0320148456457578e-04 3.9764745711986014e-04 1.2654794180297789e-03 4.5429264607685553e-03 4.1703507946838442e-01 1.7231809667802894e-04 8.1484041680019659e-02 2.7042075569248542e-04
1.7999999999999999e-01 7.7979560585288965e-01 3.5690765627246869e-05 5.2515363229442702e-01 1.3884966996598734e-04 2.5464197355846258e-01 1.3500298049879067e-04 2.2020439414711040e-01 3.5690765627290095e-05 3.2654963941853576e-01 1.7342993121251986e-04 2.5464197355846263e-01 1.3500298049877685e-04 0.0000000000000000e+00 3.7007434154171883e-17 1.0000000000000000e+00 1.4802973661668753e-16 4.7261223091932936e-01 2.6176768858444661e-04 1.0133467604590574e+00 1.2170505179700617e-03 -5.4073452953972834e-01 1.1443018692871519e-03 -5.4073452953972834e-01 1.1443018692871519e-03 -8.9134366261565390e-01 1.3828438696722202e-03 5.4215857476178499e-02 2.8845816197704890e-03 1.1739389956507625e-01 1.0502051795511709e-04 1.1739389956507625e-01 1.0502051795511709e-04 1.1739389956507625e-01 1.0502051795511709e-04 4.6101581333759079e-01 6.4796168057911245e-04 4.6101581333759079e-01 6.4796168057911245e-04 -2.6600086356209098e-17 7.2820253302393762e-17 4.7261223091932936e-01 2.6176768858444764e-04 2.0557674049242038e+00 9.1965811787042822e-04 -1.0417620926578731e-02 2.6434965876663015e-04 -6.7820000888563801e+00 4.1533370218190995e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.7218054783501832e-01 2.1446816143389907e-04 8.0290638142730922e-02 2.5148261961684677e-03 -3.6198859847840675e-01 1.8938525841914088e-04 -2.0541897666463447e+00 9.6637569410982561e-04 -6.4330739356188824e-05 2.8701964863641933e-04 -9.1237529089848476e-04 3.0818883538899504e-03 1.1598772759563688e-04 4.4576128363818973e-04 1.3323200126020276e-03 4.7740301843799179e-03 4.1265804592248728e-01 1.8040930052003678e-04 8.6108406503951615e-02 2.8774331795445999e-04
1.9000000000000000e-01 7.8444889984322519e-01 3.8236053506302963e-05 5.3520771510774978e-01 1.5098270911115914e-04 2.4924118473547541e-01 1.4636592446472648e-04 2.1555110015677492e-01 3.8236053506304786e-05 3.1772775163191574e-01 1.8710395693274072e-04 2.4924118473547535e-01 1.4636592446471973e-04 5.5511151231257830e-18 2.8665835232995051e-17 1.0000000000000000e+00 1.6131166563777087e-16 4.5812330434328885e-01 2.5902842033152053e-04 9.9728499948744409e-01 1.2119984873273986e-03 -5.3916169514415513e-01 1.1331739898729188e-03 -5.3916169514415513e-01 1.1331739898729188e-03 -8.7286777846596286e-01 1.3571432979984990e-03 4.7516069904238276e-02 3.0054067769323531e-03 1.1546673869402801e-01 1.0092435087892357e-04 1.1546673869402801e-01 1.0092435087892357e-04 1.1546673869402801e-01 1.0092435087892357e-04 4.6327345333177422e-01 6.6601458404396221e-04 4.6327345333177422e-01 6.6601458404396221e-04 4.0313777412360795e-17 1.4390063212938966e-16 4.5812330434328874e-01 2.5902842033155484e-04 2.0388236506166741e+00 8.9111110753175736e-04 -1.3353830300425067e-02 2.7631127497987427e-04 -6.5455239696493965e+00 4.1071782410897189e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.7975232885573561e-01 2.3966185045484290e-04 7.0754018142754560e-02 2.6441375606905695e-03 -3.8219730243196098e-01 2.0525044782076696e-04 -2.0375855063407089e+00 9.3212615441631928e-04 -7.2210222412739418e-05 3.1969135533531666e-04 -9.5676838602092062e-04 3.2268187709081041e-03 1.2944712764688762e-04 4.9625605368564365e-04 1.3964846029956789e-03 4.9950267665670976e-03 4.0833280647306192e-01 1.8829836120323919e-04 9.0605054841146143e-02 3.0469872668179840e-04
2.0000000000000001e-01 7.8895959750419475e-01 4.0740345258164600e-05 5.4509586079693073e-01 1.6302462142565353e-04 2.4386373670726411e-01 1.5757699713729890e-04 2.1104040249580516e-01 4.0740345258150059e-05 3.0909534292187285e-01 2.0047300804754663e-04 2.4386373670726411e-01 1.5757699713728708e-04 0.0000000000000000e+00 2.9256945571472510e-17 1.0000000000000000e+00 1.7358025238735567e-16 4.4409199635629576e-01 2.5573890749916477e-04 9.8018181241666724e-01 1.1995649764557246e-03 -5.3608981606037154e-01 1.1150236346140097e-03 -5.3608981606037154e-01 1.1150236346140097e-03 -8.5347408101515909e-01 1.3233719883645398e-03 4.1134406446659853e-02 3.1208247164771566e-03 1.1338122116173430e-01 9.6103018242711159e-05 1.1338122116173430e-01 9.6103018242711159e-05 1.1338122116173430e-01 9.6103018242711159e-05 4.6493716872367441e-01 6.8090791981624034e-04 4.6493716872367441e-01 6.8090791981624034e-04 -3.4284283226916409e-17 1.6467457525051310e-16 4.4409199635629582e-01 2.5573890749911300e-04 2.0203275234279126e+00 8.5628530689208047e-04 -1.6005682217565174e-02 2.8744357120842541e-04 -6.3165123441965374e+00 4.0522992833321291e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.8712590101942944e-01 2.6608428700366544e-04 6.1504929141870425e-02 2.7676625077389626e-03 -4.0226464875836954e-01 2.2093734590111633e-04 -2.0193800521791201e+00 8.9106300834135190e-04 -8.0510982137926189e-05 3.5386249944914533e-04 -9.9915847287132195e-04 3.3650469291584598e-03 1.4355391860388083e-04 5.4902856997852338e-04 1.4578187643067560e-03 5.2054544736214788e-03 4.0405874823044696e-01 1.9598893134171376e-04 9.4963405308574195e-02 3.2121348467420874e-04
2.0999999999999999e-01 7.9333224355721432e-01 4.3197772233784263e-05 5.5480832932055690e-01 1.7490488266032594e-04 2.3852391423665753e-01 1.6856921302249147e-04 2.0666775644278562e-01 4.3197772233743111e-05 3.0066081012871254e-01 2.1346099229491286e-04 2.3852391423665747e-01 1.6856921302247767e-04 8.3266726846886737e-18 2.6331251014325257e-17 1.0000000000000000e+00 1.4332917616497527e-16 4.3051178233102821e-01 2.5201617419628628e-04 9.6217196418518791e-01 1.1804865361114338e-03 -5.3166018185415953e-01 1.0906329181143541e-03 -5.3166018185415953e-01 1.0906329181143541e-03 -8.3331818346391917e-01 1.2826402818314295e-03 3.5066680277062015e-02 3.2308204731214298e-03 1.1115796923927027e-01 9.0714938423580813e-05 1.1115796923927027e-01 9.0714938423580813e-05 1.1115796923927027e-01 9.0714938423580813e-05 4.6602485055203291e-01 6.9271269377957757e-04 4.6602485055203291e-01 6.9271269377957757e-04 1.7963002566131327e-17 9.3287797024765105e-17 4.3051178233102833e-01 2.5201617419629084e-04 2.0004215288061968e+00 8.1629407049741093e-04 -1.8385089083969609e-02 2.9771084938436950e-04 -6.0948562737392376e+00 3.9905824906272327e-03 1.0000000000000000e+00 0.0000000000000000e+00 1.9430586709552872e-01 2.9367803076574115e-04 5.2570799567780879e-02 2.8850295581866062e-03 -4.2217376555284203e-01 2.3635492853216227e-04 -1.9997185795183861e+00 8.4447115005989784e-04 -8.9216803922560243e-05 3.8946517389641140e-04 -1.0394514203531928e-03 3.4963270724135960e-03 1.5828072392626565e-04 6.0397110646297550e-04 1.5162012164593563e-03 5.4049671655077040e-03 3.9983526555745241e-01 2.0348460539133405e-04 9.9174455428739844e-02 3.3722331366899366e-04
2.2000000000000000e-01 7.9757131095181211e-01 4.5603615517729915e-05 5.6433672253208078e-01 1.8656053537758781e-04 2.3323458841973127e-01 1.7928352711139088e-04 2.0242868904818795e-01 4.5603615517699909e-05 2.9243101680335071e-01 2.2600289413124620e-04 2.3323458841973133e-01 1.7928352711139595e-04 5.5511151231257830e-18 2.1893893302388654e-17 1.0000000000000000e+00 1.2819751242557092e-16 4.1737487423601616e-01 2.4796116324808014e-04 9.4338873903183385e-01 1.1555392586005324e-03 -5.2601386479581758e-01 1.0608153040901742e-03 -5.2601386479581758e-01 1.0608153040901742e-03 -8.1255079421345155e-01 1.2360632439017162e-03 2.9307368793269617e-02 3.3354078666621343e-03 1.0881733344911959e-01 8.4929712233725095e-05 1.0881733344911959e-01 8.4929712233725095e-05 1.0881733344911959e-01 8.4929712233725095e-05 4.6655791518754330e-01 7.0154269523779050e-04 4.6655791518754330e-01 7.0154269523779050e-04 6.6610035697367738e-17 1.1682358537931493e-16 4.1737487423601605e-01 2.4796116324808025e-04 1.9792482075901092e+00 7.7238422038775783e-04 -2.0505180234095886e-02 3.0709145904351566e-04 -5.8804266768244453e+00 3.9236513388522971e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.0129712167664002e-01 3.2238254427759800e-04 4.3973929496135399e-02 2.9959553342925028e-03 -4.4190926021895771e-01 2.5142117818378434e-04 -1.9787465900309322e+00 7.9380927924048179e-04 -9.8310283065857062e-05 4.2642906162024524e-04 -1.0775770271766461e-03 3.6204856085446939e-03 1.7359889156568918e-04 6.6097256926322273e-04 1.5715426736299515e-03 5.5933291109297066e-03 3.9566175998353753e-01 2.1078892051514396e-04 1.0323074318018680e-01 3.5267359375730311e-04
2.3000000000000001e-01 8.0168118942823052e-01 4.7954166983268665e-05 5.7367395991114667e-01 1.9793646765907264e-04 2.2800722951708380e-01 1.8966903008400086e-04 1.9831881057176942e-01 4.7954166983270088e-05 2.8441135175198601e-01 2.3804468196133693e-04 2.2800722951708380e-01 1.8966903008398920e-04 2.7755575615628915e-18 2.0479861900030753e-17 1.0000000000000000e+00 1.0467283057891834e-16 4.0467245479394059e-01 2.4365974519488669e-04 9.2396209263939899e-01 1.1255150875383231e-03 -5.1928963784545823e-01 1.0263923131995031e-03 -5.1928963784545823e-01 1.0263923131995031e-03 -7.9131587738197495e-01 1.1847340428659562e-03 2.3849789270015277e-02 3.4346270841945658e-03 1.0637910257457095e-01 7.8927423460719830e-05 1.0637910257457095e-01 7.8927423460719830e-05 1.0637910257457095e-01 7.8927423460719830e-05 4.6656073017977101e-01 7.0754804297382741e-04 4.6656073017977101e-01 7.0754804297382741e-04 -4.4350306305056263e-17 1.1572523924220944e-16 4.0467245479394071e-01 2.4365974519481194e-04 1.9569484455097599e+00 7.2594879564966510e-04 -2.2379981607442982e-02 3.1557669231436000e-04 -5.6730780872748205e+00 3.8528865948970177e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.0810479189653103e-01 3.5213501247105186e-04 3.5731682782107720e-02 3.1002412268466622e-03 -4.6145721992105698e-01 2.6606342593499927e-04 -1.9566081313138468e+00 7.4073818947664185e-04 -1.0777307315594961e-04 4.6468215228829732e-04 -1.1134878618123804e-03 3.7374169655810599e-03 1.8947881633156881e-04 7.1991960058751837e-04 1.6237841788791472e-03 5.7704081789776897e-03 3.9153764012000725e-01 2.1790535743600509e-04 1.0712628836802127e-01 3.6751947572054181e-04
2.3999999999999999e-01 8.0566617628024595e-01 5.0246601721273800e-05 5.8281423720531311e-01 2.0898546418047018e-04 2.2285193907493278e-01 1.9968292346482589e-04 1.9433382371975416e-01 5.0246601721228650e-05 2.7660580415249048e-01 2.4954296661574914e-04 2.2285193907493278e-01 1.9968292346483121e-04 0.0000000000000000e+00 1.8503717077085941e-17 1.0000000000000000e+00 1.1702778228589004e-16 3.9239488393310029e-01 2.3918390866377664e-04 9.0401708572756445e-01 1.0912010094616975e-03 -5.1162220179446416e-01 9.8817321700396228e-04 -5.1162220179446416e-01 9.8817321700396228e-04 -7.6974917923390351e-01 1.1297018043929517e-03 1.8686270948482919e-02 3.5285421015445835e-03 1.0386226033186499e-01 7.2899043056080532e-05 1.0386226033186499e-01 7.2899043056080532e-05 1.0386226033186499e-01 7.2899043056080532e-05 4.6606003990128231e-01 7.1090842906479422e-04 4.6606003990128231e-01 7.1090842906479422e-04 3.8723773485889328e-17 8.8038021606523512e-17 3.9239488393310012e-01 2.3918390866371739e-04 1.9336599901637228e+00 6.7855006416047011e-04 -2.4024119227429742e-02 3.2316941749607238e-04 -5.4726519666493560e+00 3.7794453886223103e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.1473418134112571e-01 3.8287113112505132e-04 2.7856759534069693e-02 3.1977683615341938e-03 -4.8080519440835323e-01 2.8021846886919032e-04 -1.9334442313982738e+00 6.8716617937442386e-04 -1.1758612272517901e-04 5.0415141572848396e-04 -1.1471577750588875e-03 3.8470785884711306e-03 2.0589024471837818e-04 7.8069761042002010e-04 1.6728950323517760e-03 5.9361677895736955e-03 3.8746232157620969e-01 2.2483734127739529e-04 1.1085651742371923e-01 3.8172571202352810e-04
2.5000000000000000e-01 8.0953046904881454e-01 5.2478857743620083e-05 5.9175297085601175e-01 2.1966806987245863e-04 2.1777749819280284e-01 2.0929030937349492e-04 1.9046953095118541e-01 5.2478857743621980e-05 2.6901705159564276e-01 2.6046446323339128e-04 2.1777749819280284e-01 2.0929030937348855e-04 0.0000000000000000e+00 1.8503717077085941e-17 1.0000000000000000e+00 1.1702778228589004e-16 3.8053187954852569e-01 2.3459307847942219e-04 8.8367260825517469e-01 1.0533615063815440e-03 -5.0314072870664917e-01 9.4693810194371761e-04 -5.0314072870664917e-01 9.4693810194371761e-04 -7.4797711467799544e-01 1.0719541430291176e-03 1.3808320821431163e-02 3.6172380233997501e-03 1.0128478965275364e-01 6.7047580968747269e-05 1.0128478965275364e-01 6.7047580968747269e-05 1.0128478965275364e-01 6.7047580968747269e-05 4.6508440685216212e-01 7.1182635447899231e-04 4.6508440685216212e-01 7.1182635447899231e-04 1.5316446798946285e-18 4.2788462649257451e-17 3.8053187954852569e-01 2.3459307847948523e-04 1.9095161869107664e+00 6.3195015438836347e-04 -2.5452550914386095e-02 3.2988256945363478e-04 -5.2789796037275973e+00 3.7042823481493567e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.2119071779965599e-01 4.1452583380780666e-04 2.0357530131886660e-02 3.2884912710169573e-03 -4.9994216346891385e-01 2.9383250405553380e-04 -1.9093915611508243e+00 6.3530726541255098e-04 -1.2772989689901508e-04 5.4476342415907795e-04 -1.1785801680295092e-03 3.9494853197860882e-03 2.2280255839645809e-04 8.4319172459409563e-04 1.7188704206190530e-03 6.0906579954689757e-03 3.8343522687672710e-01 2.3158824239203198e-04 1.1441817528108433e-01 3.9526626092922204e-04
2.6000000000000001e-01 8.1327815990848273e-01 5.4649527268682977e-05 6.0048673111585982e-01 2.2995229180159467e-04 2.1279142879262297e-01 2.1846382607909823e-04 1.8672184009151713e-01 5.4649527268723892e-05 2.6164655753145566e-01 2.7078529686579297e-04 2.1279142879262297e-01 2.1846382607909232e-04 5.5511151231257830e-18 2.1893893302388654e-17 1.0000000000000000e+00 1.2819751242557092e-16 3.6907267468955829e-01 2.2993549858352225e-04 8.6304039063417159e-01 1.0127244398292993e-03 -4.9396771594461331e-01 9.0342443484723385e-04 -4.9396771594461331e-01 9.0342443484723385e-04 -7.2611599488822443e-01 1.0124043253260213e-03 9.2067808696634258e-03 3.7008184043037257e-03 9.8663523519219032e-02 6.1588758950267575e-05 9.8663523519219032e-02 6.1588758950267575e-05 9.8663523519219032e-02 6.1588758950267575e-05 4.6366368163325128e-01 7.1052059828005112e-04 4.6366368163325128e-01 7.1052059828005112e-04 -2.7481367227801054e-17 7.5003863475444720e-17 3.6907267468955834e-01 2.2993549858357819e-04 1.8846449361553474e+00 5.8813820233952132e-04 -2.6680329004486879e-02 3.3573758442508099e-04 -5.0918846351244493e+00 3.6281717945992899e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.2747990533524112e-01 4.4703395891519730e-04 1.3238412669887872e-02 3.3724306597944765e-03 -5.1885849136494977e-01 3.0686089113581705e-04 -1.8845813279555343e+00 5.8773090417595303e-04 -1.3818458162357744e-04 5.8644491752466777e-04 -1.2077660946266280e-03 4.0447033928279674e-03 2.4018503353117102e-04 9.0728764148966488e-04 1.7617288492356858e-03 6.2340060427811443e-03 3.7945578537954511e-01 2.3816137717865029e-04 1.1780922784808938e-01 4.0812371130962479e-04
2.7000000000000002e-01 8.1691323151360551e-01 5.6757758547919246e-05 6.0901316664963911e-01 2.3981317682085574e-04 2.0790006486396631e-01 2.2718316570229382e-04 1.8308676848639460e-01 5.6757758547927750e-05 2.5449467485885879e-01 2.8049019931962509e-04 2.0790006486396634e-01 2.2718316570230512e-04 -1.1102230246251566e-17 2.9836347275412064e-17 1.0000000000000000e+00 1.8129866073473578e-16 3.5800615338447883e-01 2.2524963031592607e-04 8.4222428809655336e-01 9.6997031617191169e-04 -4.8421813471207453e-01 8.5831706648403067e-04 -4.8421813471207453e-01 8.5831706648403067e-04 -7.0427156728432183e-01 9.5188278786426366e-04 4.8719750237814028e-03 3.7794026114990852e-03 9.6014039695724487e-02 5.6748398095881292e-05 9.6014039695724487e-02 5.6748398095881292e-05 9.6014039695724487e-02 5.6748398095881292e-05 4.6182851161649063e-01 7.0722011245837079e-04 4.6182851161649063e-01 7.0722011245837079e-04 -1.0668692314067212e-17 8.4080339260970566e-17 3.5800615338447883e-01 2.2524963031592270e-04 1.8591678669400729e+00 5.4932643916367856e-04 -2.7722395332180117e-02 3.4076285497812333e-04 -4.9111852226380552e+00 3.5517302068187773e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.3360728095454522e-01 4.8033084497294155e-04 6.5002771162667502e-03 3.4496656318838783e-03 -5.3754587056031333e-01 3.1926778168901390e-04 -1.8591383959330581e+00 5.4734709394086659e-04 -1.4893026886895461e-04 6.2912330865430902e-04 -1.2347422710588904e-03 4.1328442431911860e-03 2.5800707419600750e-04 9.7287239314282586e-04 1.8015094713020870e-03 6.3664067207755658e-03 3.7552343319519188e-01 2.4456000888729748e-04 1.2102875833633306e-01 4.2028857887112611e-04
2.8000000000000003e-01 8.2043955410763603e-01 5.8803167123554354e-05 6.1733092326931993e-01 2.4923230084550986e-04 2.0310863083831618e-01 2.3543450934505582e-04 1.7956044589236395e-01 5.8803167123550390e-05 2.4756075268692096e-01 2.8957164108269206e-04 2.0310863083831618e-01 2.3543450934505105e-04 -1.1102230246251566e-17 2.3405556457178009e-17 1.0000000000000000e+00 1.5258555995074125e-16 3.4732096724110195e-01 2.2056552252904560e-04 8.2131981651771180e-01 9.2572472545316776e-04 -4.7399884927660973e-01 8.1224145067430051e-04 -4.7399884927660973e-01 8.1224145067430051e-04 -6.8253883234185908e-01 8.9113257869383156e-04 7.9384459514021612e-04 3.8531232798773556e-03 9.3350595514223964e-02 5.2751667846271941e-05 9.3350595514223964e-02 5.2751667846271941e-05 9.3350595514223964e-02 5.2751667846271941e-05 4.5960989542522357e-01 7.0215847940850848e-04 4.5960989542522357e-01 7.0215847940850848e-04 -2.9516901220105426e-17 6.6341760823858140e-17 3.4732096724110201e-01 2.2056552252903145e-04 1.8331997155648190e+00 5.1786434419368239e-04 -2.8593408450561675e-02 3.4499226139014593e-04 -4.7366959217499955e+00 3.4754382580386837e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.3957837602406290e-01 5.1435284760796497e-04 1.4086134351095069e-04 3.5203257065755866e-03 -5.5599725706310510e-01 3.3102565100972083e-04 -1.8331806212903827e+00 5.1722363623172055e-04 -1.5994712187474458e-04 6.7272712677495644e-04 -1.2595490564934746e-03 4.2140583180723086e-03 2.7623841899928860e-04 1.0398350092690747e-03 1.8382693934728134e-03 6.4881127689271597e-03 3.7163761310683296e-01 2.5078734841292257e-04 1.2407686041991202e-01 4.3175851938168720e-04
2.8999999999999998e-01 8.2386088370949240e-01 6.0785758688350942e-05 6.2543955916593075e-01 2.5819718951125933e-04 1.9842132454356159e-01 2.4320990193140406e-04 1.7613911629050766e-01 6.0785758688372307e-05 2.4084324371496529e-01 2.9802892348175671e-04 1.9842132454356159e-01 2.4320990193140541e-04 0.0000000000000000e+00 1.8503717077085941e-17 1.0000000000000000e+00 1.1702778228589004e-16 3.3700563491501428e-01 2.1590611579940915e-04 8.0041391284107133e-01 8.8055367318886756e-04 -4.6340827792605682e-01 7.6575977259059813e-04 -4.6340827792605682e-01 7.6575977259059813e-04 -6.6100209809021349e-01 8.3080824728686985e-04 -3.0379285956268465e-03 3.9221238909209546e-03 9.0686098110516047e-02 4.9798750761854730e-05 9.0686098110516047e-02 4.9798750761854730e-05 9.0686098110516047e-02 4.9798750761854730e-05 4.5703878765670608e-01 6.9556902413490322e-04 4.5703878765670608e-01 6.9556902413490322e-04 -7.2865559301297955e-18 5.7120972306219550e-17 3.3700563491501428e-01 2.1590611579937394e-04 1.8068478935862402e+00 4.9600800159789590e-04 -2.9307602021704855e-02 3.4846381700759209e-04 -4.5682292749307365e+00 3.3996618183865642e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.4539868242776958e-01 5.4903778595369779e-04 -5.8448135840925616e-03 3.5845828879389544e-03 -5.7420679946150366e-01 3.4211473090275393e-04 -1.8068183866606027e+00 5.0012769766173844e-04 -1.7121552022532962e-04 7.1718639976813068e-04 -1.2822384589543183e-03 4.2885290322738981e-03 2.9484932083003455e-04 1.1080670856137480e-03 1.8720810278410709e-03 6.5994255618391957e-03 3.6779777449131229e-01 2.5684655507766387e-04 1.2695453077634700e-01 4.4253749193612254e-04
2.9999999999999999e-01 8.2718086121623613e-01 6.2705860045980969e-05 6.3333945874291264e-01 2.6670071171871232e-04 1.9384140247332349e-01 2.5050660539903380e-04 1.7281913878376390e-01 6.2705860045987813e-05 2.3433981004914645e-01 3.0586727736504318e-04 1.9384140247332352e-01 2.5050660539902795e-04 -5.5511151231257830e-18 2.1893893302388654e-17 1.0000000000000000e+00 1.5700924586837752e-16 3.2704862640537263e-01 2.1128845479259271e-04 7.7958489015417176e-01 8.3496138677062763e-04 -4.5253626374879935e-01 7.1936956732369700e-04 -4.5253626374879935e-01 7.1936956732369700e-04 -6.3973523181786118e-01 7.7147757454499189e-04 -6.6338117741903497e-03 3.9865565144271758e-03 8.8032105084030740e-02 4.8026638316818087e-05 8.8032105084030740e-02 4.8026638316818087e-05 8.8032105084030740e-02 4.8026638316818087e-05 4.5414575588902634e-01 6.8768062002813927e-04 4.5414575588902634e-01 6.8768062002813927e-04 3.4669358963116995e-17 6.8317436568004153e-17 3.2704862640537258e-01 2.1128845479260677e-04 1.7802122263547151e+00 4.8552639923364442e-04 -2.9878672508512505e-02 3.5121845235448995e-04 -4.4055971612697240e+00 3.3246715017400752e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.5107362335762745e-01 5.8432530915592646e-04 -1.1464039208144627e-02 3.6426440229470271e-03 -5.9216976362861762e-01 3.5252241232419987e-04 -1.7801543148298973e+00 4.9783367058841134e-04 -1.8271618497676554e-04 7.6243297687552541e-04 -1.3028722107213022e-03 4.3564669901955235e-03 3.1381070032975402e-04 1.1774632597546741e-03 1.9030295449882217e-03 6.7006862470124842e-03 3.6400337324112708e-01 2.6274073740212436e-04 1.2966356319198064e-01 4.5263491445490702e-04
3.1000000000000000e-01 8.3040301228211733e-01 6.4564059933469402e-05 6.4103174685086184e-01 2.7474045682437102e-04 1.8937126543125543e-01 2.5732644282633706e-04 1.6959698771788276e-01 6.4564059933458316e-05 2.2804742567538802e-01 3.1309697984759571e-04 1.8937126543125543e-01 2.5732644282632476e-04 2.7755575615628915e-18 2.0479861900030756e-17 1.0000000000000000e+00 1.2273977354317161e-16 3.1743843399279026e-01 2.0672478781096426e-04 7.5890255635648418e-01 7.8939022210125270e-04 -4.4146412236369414e-01 6.7350443574233979e-04 -4.4146412236369414e-01 6.7350443574233979e-04 -6.1880206928322989e-01 7.1362563674244226e-04 -1.0004323480115773e-02 4.0465797247008434e-03 8.5398850443611410e-02 4.7470016332129962e-05 8.5398850443611410e-02 4.7470016332129962e-05 8.5398850443611410e-02 4.7470016332129962e-05 4.5096069000176636e-01 6.7871420029491213e-04 4.5096069000176636e-01 6.7871420029491213e-04 -2.4584601898464031e-19 8.3845004358256461e-17 3.1743843399279015e-01 2.0672478781098047e-04 1.7533848414679709e+00 4.8726031055396790e-04 -3.0319693737693360e-02 3.5329894993597660e-04 -4.2486119316025261e+00 3.2506604161676705e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.5660852854246813e-01 6.2015719456735862e-04 -1.6726034628496284e-02 3.6947436037880251e-03 -6.0988245486910719e-01 3.6224260296574507e-04 -1.7532831402977276e+00 5.1054056931959481e-04 -1.9443028455098745e-04 8.0840079464615815e-04 -1.3215199472955974e-03 4.4181045637594714e-03 3.3309427412628990e-04 1.2479215992951341e-03 1.9312104706895477e-03 6.7922674651896883e-03 3.6025387168732675e-01 2.6847295386537570e-04 1.3220644601193868e-01 4.6206483022230766e-04
3.2000000000000001e-01 8.3353074784757164e-01 6.6361157490784639e-05 6.4851820489383294e-01 2.8231811915512066e-04 1.8501254295373876e-01 2.6367515582066366e-04 1.6646925215242833e-01 6.6361157490789653e-05 2.2196247421614221e-01 3.1973251351849268e-04 1.8501254295373876e-01 2.6367515582065239e-04 -2.7755575615628915e-18 2.4302644224008883e-17 1.0000000000000000e+00 1.1702778228589004e-16 3.0816363149282611e-01 2.0222354415782608e-04 7.3842846586330091e-01 7.4422224661719477e-04 -4.3026483437047458e-01 6.2853643229323860e-04 -4.3026483437047458e-01 6.2853643229323860e-04 -5.9825694411303387e-01 6.5766066641814648e-04 -1.3159948270183491e-02 4.1023567064080550e-03 8.2795290844537670e-02 4.8045426517402063e-05 8.2795290844537670e-02 4.8045426517402063e-05 8.2795290844537670e-02 4.8045426517402063e-05 4.4751256223470648e-01 6.6887995241756099e-04 4.4751256223470648e-01 6.6887995241756099e-04 -1.7250838439903591e-17 4.2857205328843589e-17 3.0816363149282611e-01 2.0222354415782402e-04 1.7264501859623962e+00 5.0088118291796192e-04 -3.0643055555075661e-02 3.5474903249736148e-04 -4.0970873560376475e+00 3.1777599616758063e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.6200861364751998e-01 6.5647757919884029e-04 -2.1641586530739849e-02 3.7411371385475439e-03 -6.2734213900153646e-01 3.7127507440536334e-04 -1.7262917164655220e+00 5.3684109579158975e-04 -2.0633952242559323e-04 8.5502608983692593e-04 -1.3382575147437511e-03 4.4736908893551457e-03 3.5267265935156835e-04 1.3193439085534017e-03 1.9567274566851122e-03 6.8745657424474577e-03 3.5654873852332281e-01 2.7404621365425847e-04 1.3458626430718060e-01 4.7084510965305428e-04
3.3000000000000002e-01 8.3656736520728692e-01 6.8098118738028820e-05 6.5580118999778059e-01 2.8943890701758494e-04 1.8076617520950639e-01 2.6956179308776693e-04 1.6343263479271311e-01 6.8098118738070900e-05 2.1608084093226904e-01 3.2579178594913983e-04 1.8076617520950644e-01 2.6956179308777501e-04 -5.5511151231257830e-18 1.7554167342883506e-17 1.0000000000000000e+00 1.3343220141622404e-16 2.9921292334191663e-01 1.9779018269934525e-04 7.1821627534138277e-01 6.9978209803145495e-04 -4.1900335199946614e-01 5.8477971655549550e-04 -4.1900335199946614e-01 5.8477971655549550e-04 -5.7814530335133463e-01 6.0392122648388177e-04 -1.6111063362927825e-02 4.1540535573701765e-03 8.0229167422092990e-02 4.9573511363559069e-05 8.0229167422092990e-02 4.9573511363559069e-05 8.0229167422092990e-02 4.9573511363559069e-05 4.4382923516066242e-01 6.5837514875692355e-04 4.4382923516066242e-01 6.5837514875692355e-04 1.2809542941961835e-17 4.2896662383214149e-17 2.9921292334191663e-01 1.9779018269932443e-04 1.6994851511869051e+00 5.2502970294865078e-04 -3.0860423616458004e-02 3.5561259800670356e-04 -3.9508394082633793e+00 3.1060535629409665e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.6727896352919156e-01 6.9323313113438050e-04 -2.6222718313336356e-02 3.7820951673844978e-03 -6.4454696371029097e-01 3.7962482718593770e-04 -1.6992591363464704e+00 5.7428515105622212e-04 -2.1842620787423071e-04 9.0224756345483608e-04 -1.3531654218742382e-03 4.5234873232882786e-03 3.7251945619094795e-04 1.3916359605351866e-03 1.9796902453505785e-03 6.9479946075873163e-03 3.5288744872960259e-01 2.7946347740180697e-04 1.3680660779733356e-01 4.7899670524267750e-04
3.4000000000000002e-01 8.3951604952404590e-01 6.9776039180293901e-05 6.6288355814916478e-01 2.9611097954865967e-04 1.7663249137488107e-01 2.7499813099431797e-04 1.6048395047595407e-01 6.9776039180320166e-05 2.1039799826013211e-01 3.3129540769721990e-04 1.7663249137488110e-01 2.7499813099431884e-04 -2.7755575615628915e-18 2.0479861900030756e-17 1.0000000000000000e+00 1.3846913936850747e-16 2.9057518486673350e-01 1.9342791417325771e-04 6.9831217691674152e-01 6.5634079417222597e-04 -4.0773699205000796e-01 5.4249514851947107e-04 -4.0773699205000796e-01 5.4249514851947107e-04 -5.5850437916241447e-01 5.5268433978271640e-04 -1.8867876549344686e-02 4.2018377808467899e-03 7.7707078965736642e-02 5.1827256377524215e-05 7.7707078965736642e-02 5.1827256377524215e-05 7.7707078965736642e-02 5.1827256377524215e-05 4.3993731387944723e-01 6.4738256556000687e-04 4.3993731387944723e-01 6.4738256556000687e-04 6.8662198005217898e-18 5.5693337173161457e-17 2.9057518486673350e-01 1.9342791417322294e-04 1.6725592852847868e+00 5.5774761446905673e-04 -3.0982717337574101e-02 3.5593309700902875e-04 -3.8096869083436902e+00 3.0355883722101009e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.7242451900646858e-01 7.3037316530976391e-04 -3.0482390669641812e-02 3.8178979517029849e-03 -6.6149588126058956e-01 3.8730145058964778e-04 -1.6722569456942309e+00 6.2012043052805401e-04 -2.3067331118151903e-04 9.5000650050090080e-04 -1.3663274463553165e-03 4.5677633748029012e-03 3.9260931040063253e-04 1.4647076615491351e-03 2.0002128388571122e-03 7.0129784576709658e-03 3.4926948349933129e-01 2.8472765791523339e-04 1.3887148523919923e-01 4.8654296186751090e-04
3.5000000000000003e-01 8.4237987570766337e-01 7.1396112610466354e-05 6.6976859194325244e-01 3.0234492793159399e-04 1.7261128376441096e-01 2.7999814417006846e-04 1.5762012429233652e-01 7.1396112610445456e-05 2.0490908447303086e-01 3.3626604665093170e-04 1.7261128376441096e-01 2.7999814417006255e-04 2.7755575615628915e-18 1.5755347365574341e-17 1.0000000000000000e+00 9.0649330367367890e-17 2.8223949493870143e-01 1.8913830331143539e-04 6.7875538528483603e-01 6.1412014918290204e-04 -3.9651589034613449e-01 5.0189547701217068e-04 -3.9651589034613449e-01 5.0189547701217068e-04 -5.3936389106893923e-01 5.0417418203322207e-04 -2.1440374561328725e-02 4.2458769698657008e-03 7.5234562694532520e-02 5.4579342214113079e-05 7.5234562694532520e-02 5.4579342214113079e-05 7.5234562694532520e-02 5.4579342214113079e-05 4.3586203820246655e-01 6.3606941652011989e-04 4.3586203820246655e-01 6.3606941652011989e-04 -1.7460374538719605e-17 5.8212269541784423e-17 2.8223949493870154e-01 1.8913830331140888e-04 1.6457350747602397e+00 5.9694321139979703e-04 -3.1020103122432509e-02 3.5575303379446272e-04 -3.6734520433115607e+00 2.9663850361946013e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.7745006679765966e-01 7.6784971332074202e-04 -3.4434234578772836e-02 3.8488308558459095e-03 -6.7818857340063965e-01 3.9431853103693318e-04 -1.6453494290616835e+00 6.7181584837283615e-04 -2.4306450484621413e-04 9.9824685017627091e-04 -1.3778293978976603e-03 4.6067931190108382e-03 4.1291795783254223e-04 1.5384731559015736e-03 2.0184118757610283e-03 7.0699471700256577e-03 3.4569433016483636e-01 2.8984162089342347e-04 1.4078524569180551e-01 4.9350899867993099e-04
3.5999999999999999e-01 8.4516181058536888e-01 7.2959605117980277e-05 6.7645993339487553e-01 3.0815329984958801e-04 1.6870187719049312e-01 2.8457752378937520e-04 1.5483818941463121e-01 7.2959605118011990e-05 1.9960897524694104e-01 3.4072785295516297e-04 1.6870187719049312e-01 2.8457752378937011e-04 -1.6653345369377347e-17 1.9406862194484872e-17 1.0000000000000000e+00 1.6550227688315153e-16 2.7419516208731526e-01 1.8492175929162551e-04 6.5957865820520711e-01 5.7329755843663424e-04 -3.8538349611789191e-01 4.6315088266251123e-04 -3.8538349611789191e-01 4.6315088266251123e-04 -5.2074675725466546e-01 4.5857107455409072e-04 -2.3838281035807436e-02 4.2863376698713922e-03 7.2816179405584255e-02 5.7631445894721236e-05 7.2816179405584255e-02 5.7631445894721236e-05 7.2816179405584255e-02 5.7631445894721236e-05 4.3162721026571410e-01 6.2458673848518403e-04 4.3162721026571410e-01 6.2458673848518403e-04 -2.9339355173427044e-17 4.0837689224715716e-17 2.7419516208731526e-01 1.8492175929164852e-04 1.6190682780999062e+00 6.4070415957507469e-04 -3.0982000143484741e-02 3.5511358101525490e-04 -3.5419607828116746e+00 2.8984456597008503e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.8236023226036422e-01 8.0561755157170672e-04 -3.8092316576925321e-02 3.8751803947432205e-03 -6.9462537921379108e-01 4.0069308611903804e-04 -1.6185939508803604e+00 7.2728206146194653e-04 -2.5558419228866025e-04 1.0469152711775327e-03 -1.3877580367055681e-03 4.6408520789547013e-03 4.3342225299003776e-04 1.6128508780211567e-03 2.0344052118955224e-03 7.1193314394599021e-03 3.4216148212496078e-01 2.9480818563412577e-04 1.4255250687801985e-01 4.9992115864315066e-04
3.7000000000000000e-01 8.4786471530528718e-01 7.4467833595907962e-05 6.8296152204525773e-01 3.1355017207247774e-04 1.6490319326002922e-01 2.8875324691012331e-04 1.5213528469471302e-01 7.4467833595911323e-05 1.9449234814523053e-01 3.4470595602574349e-04 1.6490319326002920e-01 2.8875324691011946e-04 2.7755575615628915e-18 2.4302644224008880e-17 1.0000000000000000e+00 1.9582493486507355e-16 2.6643174500019939e-01 1.8077792503342927e-04 6.4080883318622717e-01 5.3401093120645962e-04 -3.7437708818602783e-01 4.2639465144099069e-04 -3.7437708818602783e-01 4.2639465144099069e-04 -5.0266979775525444e-01 4.1602048768241303e-04 -2.6071023150959421e-02 4.3233844100302402e-03 7.0455600324570183e-02 6.0824823300139969e-05 7.0455600324570183e-02 6.0824823300139969e-05 7.0455600324570183e-02 6.0824823300139969e-05 4.2725515297758704e-01 6.1306916248889923e-04 4.2725515297758704e-01 6.1306916248889923e-04 2.4565591302754096e-17 5.6650422216849426e-17 2.6643174500019939e-01 1.8077792503344055e-04 1.5926082965933994e+00 6.8743193449471356e-04 -3.0877096190581054e-02 3.5405429258309970e-04 -3.4150432046979029e+00 2.8317601320572840e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.8715947459214797e-01 8.4363419333746009e-04 -4.1470935287255650e-02 3.8972309172587835e-03 -7.1080722639003036e-01 4.0644503976827625e-04 -1.5920413359257337e+00 7.8489176901275768e-04 -2.6821752559601258e-04 1.0959611467340014e-03 -1.3962001416436931e-03 4.6702145558293485e-03 4.5410018363498973e-04 1.6877635592145480e-03 2.0483106976792059e-03 7.1615588048279900e-03 3.3867043877327652e-01 2.9963012573106331e-04 1.4417809062804601e-01 5.0580652753431444e-04
3.8000000000000000e-01 8.5049134792167291e-01 7.5922147651282554e-05 6.8927753845723017e-01 3.1855076976533157e-04 1.6121380946444280e-01 2.9254319665223804e-04 1.4950865207832695e-01 7.5922147651274883e-05 1.8955374016989907e-01 3.4822603045324673e-04 1.6121380946444280e-01 2.9254319665224677e-04 5.5511151231257830e-18 1.7554167342883506e-17 1.0000000000000000e+00 1.4802973661668753e-16 2.5893906822514573e-01 1.7670598165949963e-04 6.2246736620766341e-01 4.9636361050448777e-04 -3.6352829798251757e-01 3.9172879687149109e-04 -3.6352829798251757e-01 3.9172879687149109e-04 -4.8514441609264425e-01 3.7664173407857569e-04 -2.8147706014836255e-02 4.3571788903634537e-03 6.8155693484935206e-02 6.4039283920080535e-05 6.8155693484935206e-02 6.4039283920080535e-05 6.8155693484935206e-02 6.4039283920080535e-05 4.2276669478865231e-01 6.0163500788278665e-04 4.2276669478865231e-01 6.0163500788278665e-04 1.6081013147851497e-18 2.8804272567216652e-17 2.5893906822514573e-01 1.7670598165947182e-04 1.5663985693685334e+00 7.3585768562338741e-04 -3.0713371356246483e-02 3.5261289942294181e-04 -3.2925337436806585e+00 2.7663110791540028e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.9185208416167158e-01 8.8185985447401740e-04 -4.4584447570439764e-02 3.9152618782254019e-03 -7.2673556629255964e-01 4.1159673908193071e-04 -1.5657362755111841e+00 8.4341481789008217e-04 -2.8095041374841527e-04 1.1453365736939466e-03 -1.4032417198033449e-03 4.6951513793007989e-03 4.7493087335695358e-04 1.7631381957332792e-03 2.0602451405825712e-03 7.1970503188689096e-03 3.3522070542714683e-01 3.0431016976096296e-04 1.4566696525724776e-01 5.1119252028639236e-04
3.9000000000000001e-01 8.5304436611276679e-01 7.7323915800902348e-05 6.9541235305792015e-01 3.2317113383247210e-04 1.5763201305484650e-01 2.9596583398479391e-04 1.4695563388723318e-01 7.7323915800867234e-05 1.8478759864632463e-01 3.5131392947155665e-04 1.5763201305484650e-01 2.9596583398480101e-04 -5.5511151231257830e-18 1.1702778228589005e-17 1.0000000000000000e+00 1.0467283057891834e-16 2.5170723379873666e-01 1.7270487588328000e-04 6.0457086122012993e-01 4.6042914828376812e-04 -3.5286362742139321e-01 3.5922946384575599e-04 -3.5286362742139321e-01 3.5922946384575599e-04 -4.6817724931515237e-01 3.4053587942227447e-04 -3.0077093904046226e-02 4.3878793122073415e-03 6.5918607930200657e-02 6.7187306527596131e-05 6.5918607930200657e-02 6.7187306527596131e-05 6.5918607930200657e-02 6.7187306527596131e-05 4.1818117649310071e-01 5.9038663837889503e-04 4.1818117649310071e-01 5.9038663837889503e-04 -6.8340815176183889e-18 4.4620386418318755e-17 2.5170723379873672e-01 1.7270487588321424e-04 1.5404769816131174e+00 7.8500344223397453e-04 -3.0498127594121571e-02 3.5082517411570290e-04 -3.1742713746670201e+00 2.7020775642461071e-03 1.0000000000000000e+00 0.0000000000000000e+00 2.9644218165025982e-01 9.2025739446408201e-04 -4.7447122222235218e-02 3.9295456461987876e-03 -7.4241231305816324e-01 4.1617252090346432e-04 -1.5397177478151103e+00 9.0193493842589555e-04 -2.9376952272282248e-04 1.1949963297491391e-03 -1.4089673472752375e-03 4.7159280451028384e-03 4.9589457390665438e-04 1.8389059844839011e-03 2.0703234391608490e-03 7.2262178086954631e-03 3.3181179325762894e-01 3.0885100196069274e-04 1.4702419461130428e-01 5.1610653208805451e-04
4.0000000000000002e-01 8.5552632999910938e-01 7.8674513725037186e-05 7.0137048019455239e-01 3.2742783305908665e-04 1.5415584980455702e-01 2.9903991318887106e-04 1.4447367000089059e-01 7.8674513725011599e-05 1.8018832579641034e-01 3.5399537577739679e-04 1.5415584980455704e-01 2.9903991318886098e-04 0.0000000000000000e+00 2.2662332591841973e-17 1.0000000000000000e+00 1.8129866073473578e-16 2.4472662940191689e-01 1.6877348289081121e-04 5.8713158174743785e-01 4.2625586035935446e-04 -3.4240495234552099e-01 3.2895198925894453e-04 -3.4240495234552099e-01 3.2895198925894453e-04 -4.5177077937381699e-01 3.0779216671653650e-04 -3.1867597484057056e-02 4.4156398351581309e-03 6.3745854454127004e-02 7.0207216272131985e-05 6.3745854454127004e-02 7.0207216272131985e-05 6.3745854454127004e-02 7.0207216272131985e-05 4.1351647608995157e-01 5.7941103838361492e-04 4.1351647608995157e-01 5.7941103838361492e-04 5.9626857852186869e-18 3.0298444267083184e-17 2.4472662940191689e-01 1.6877348289080435e-04 1.5148762768476411e+00 8.3412815477972317e-04 -3.0238022465800714e-02 3.4872485608250606e-04 -3.0600997404315611e+00 2.6390377378375613e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.0093371872823471e-01 9.5879223602393984e-04 -5.0073018876660623e-02 3.9403457880964506e-03 -7.5783978685113262e-01 4.2019831311343979e-04 -1.5140194427384004e+00 9.5977515576155779e-04 -3.0666226873732468e-04 1.2448978225563397e-03 -1.4134596298116542e-03 4.7328032044987589e-03 5.1697264897837341e-04 1.9150022321131398e-03 2.0786578737016894e-03 7.2494616708643619e-03 3.2844321922020525e-01 3.1325526289490048e-04 1.4825489342379497e-01 5.2057564678523703e-04
4.1000000000000003e-01 8.5793970503017614e-01 7.9975314851368900e-05 7.0715653718972971e-01 3.3133771734877014e-04 1.5078316784044626e-01 3.0178424454153875e-04 1.4206029496982389e-01 7.9975314851382439e-05 1.7575031741256139e-01 3.5629571040481409e-04 1.5078316784044626e-01 3.0178424454154493e-04 0.0000000000000000e+00 1.3084103822364792e-17 1.0000000000000000e+00 1.0467283057891834e-16 2.3798793357649881e-01 1.6491072323694008e-04 5.7015793819743144e-01 3.9387109669267081e-04 -3.3217000462093260e-01 3.0093542032883321e-04 -3.3217000462093260e-01 3.0093542032883321e-04 -4.3592390125608621e-01 2.7849175976617772e-04 -3.3527266194195805e-02 4.4406101504214550e-03 6.1638381954357488e-02 7.3057085123709516e-05 6.1638381954357488e-02 7.3057085123709516e-05 6.1638381954357488e-02 7.3057085123709516e-05 4.0878904809223149e-01 5.6878055335448199e-04 4.0878904809223149e-01 5.6878055335448199e-04 -2.1058045073530777e-17 3.5152089065994495e-17 2.3798793357649881e-01 1.6491072323693946e-04 1.4896244658136917e+00 8.8267657519224647e-04 -2.9939105647336865e-02 3.4634361953355595e-04 -2.9498672321938058e+00 2.5771707405800003e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.0533048000593438e-01 9.9743227552399720e-04 -5.2475889642704041e-02 3.9479157749818441e-03 -7.7302066129995683e-01 4.2370128786047419e-04 -1.4886701834820910e+00 1.0164387131217903e-03 -3.1961680582423140e-04 1.2950010241327139e-03 -1.4167987714639150e-03 4.7460274691000009e-03 5.3814755093958247e-04 1.9913662426441271e-03 2.0853575379085601e-03 7.2671691438408511e-03 3.2511450598633496e-01 3.1752555011374707e-04 1.4936418857377362e-01 5.2462640075589845e-04
4.1999999999999998e-01 8.6028686490704587e-01 8.1227683299956452e-05 7.1277520812736062e-01 3.3491770998691800e-04 1.4751165677968509e-01 3.0421749493498288e-04 1.3971313509295424e-01 8.1227683299994060e-05 1.7146799607660151e-01 3.5823968898351661e-04 1.4751165677968509e-01 3.0421749493497941e-04 -2.7755575615628915e-18 1.5755347365574341e-17 1.0000000000000000e+00 1.2819751242557092e-16 2.3148211847768801e-01 1.6111563497760655e-04 5.5365494643044222e-01 3.6328520303083523e-04 -3.2217282795275420e-01 2.7520631306588052e-04 -3.2217282795275420e-01 2.7520631306588052e-04 -4.2063244533960553e-01 2.5270712393603767e-04 -3.5063785042133040e-02 4.4629351543590077e-03 5.9596648779502145e-02 7.5709807287941848e-05 5.9596648779502145e-02 7.5709807287941848e-05 5.9596648779502145e-02 7.5709807287941848e-05 4.0401397405555295e-01 5.5855376561197013e-04 4.0401397405555295e-01 5.5855376561197013e-04 -9.0536704754052001e-19 3.8418506797663862e-17 2.3148211847768801e-01 1.6111563497756329e-04 1.4647452260566023e+00 9.3023681009690566e-04 -2.9606857004788323e-02 3.4371108038527528e-04 -2.8434270307359628e+00 2.5164578748561261e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.0963608601506876e-01 1.0361477793792494e-03 -5.4669100979272280e-02 3.9524980511826948e-03 -7.8795791508390467e-01 4.2670955098312669e-04 -1.4636943386308796e+00 1.0715645496203569e-03 -3.3262200877886438e-04 1.3452683935703202e-03 -1.4190622392674067e-03 4.7558424948409839e-03 5.5940279189790453e-04 2.0679411883170263e-03 2.0905278959885689e-03 7.2797130015618749e-03 3.2182518187581510e-01 3.2166441880143428e-04 1.5035718579921359e-01 5.2828459406558390e-04
4.2999999999999999e-01 8.6257009452389366e-01 8.2432968423243425e-05 7.1823121207007856e-01 3.3818463618933288e-04 1.4433888245381502e-01 3.0635802605781369e-04 1.3742990547610645e-01 8.2432968423228639e-05 1.6733583938794358e-01 3.5985132319073606e-04 1.4433888245381502e-01 3.0635802605780740e-04 2.7755575615628915e-18 2.7600947250287868e-17 1.0000000000000000e+00 1.9929113200939389e-16 2.2520045054346469e-01 1.5738741407447798e-04 5.3762465475787480e-01 3.3449515579307937e-04 -3.1242420421441008e-01 2.5178152020337107e-04 -3.1242420421441008e-01 2.5178152020337107e-04 -4.0588965309950148e-01 2.3049490784818433e-04 -3.6484475113806016e-02 4.4827547110810129e-03 5.7620688707197262e-02 7.8149301792765908e-05 5.7620688707197262e-02 7.8149301792765908e-05 5.7620688707197262e-02 7.8149301792765908e-05 3.9920502150281273e-01 5.4877646611935010e-04 3.9920502150281273e-01 5.4877646611935010e-04 1.5716165617222528e-17 2.5669220720375827e-17 2.2520045054346469e-01 1.5738741407447075e-04 1.4402582876865153e+00 9.7650704502984828e-04 -2.9246225275283207e-02 3.4085483107510785e-04 -2.7406371141715411e+00 2.4568832578923975e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.1385399702427835e-01 1.0749112729401596e-03 -5.6665573366856646e-02 3.9543234140190925e-03 -8.0265478756716990e-01 4.2925187412249803e-04 -1.4391122200055055e+00 1.1248943445861738e-03 -3.4566745244120464e-04 1.3956647907986057e-03 -1.4203245123016136e-03 4.7624803101475504e-03 5.8072291031619828e-04 2.1446739677261845e-03 2.0942704499579833e-03 7.2874506140299311e-03 3.1857478078994228e-01 3.2567438241523845e-04 1.5123894140199864e-01 5.3157514506345664e-04
4.4000000000000000e-01 8.6479159290782892e-01 8.3592500050528120e-05 7.2352927538300416e-01 3.4115508078828236e-04 1.4126231752482482e-01 3.0822376319274960e-04 1.3520840709217108e-01 8.3592500050553125e-05 1.6334840366621092e-01 3.6115375829381578e-04 1.4126231752482482e-01 3.0822376319275763e-04 -5.5511151231257830e-18 1.7554167342883506e-17 1.0000000000000000e+00 1.4802973661668753e-16 2.1913448942622185e-01 1.5372543385088876e-04 5.2206653788012980e-01 3.0748788509731207e-04 -3.0293204845390803e-01 2.3066962227534857e-04 -3.0293204845390803e-01 2.3066962227534857e-04 -3.9168660658275523e-01 2.1188054782767923e-04 -3.7796297172895357e-02 4.5002034910624272e-03 5.5710171394018196e-02 8.0367640525707559e-05 5.5710171394018196e-02 8.0367640525707559e-05 5.5710171394018196e-02 8.0367640525707559e-05 3.9437470880362469e-01 5.3948269818352877e-04 3.9437470880362469e-01 5.3948269818352877e-04 -5.1989532343709267e-18 1.9891889277419909e-17 2.1913448942622185e-01 1.5372543385088204e-04 1.4161798019641925e+00 1.0212700783646996e-03 -2.8861666580905266e-02 3.3780049713628870e-04 -2.6413602379117203e+00 2.3984341323224439e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.1798751750451326e-01 1.1136974274131273e-03 -5.8477736447987164e-02 3.9536106537496297e-03 -8.1711473833738035e-01 4.3135745582042789e-04 -1.4149404627701965e+00 1.1762481523078722e-03 -3.5874338811519495e-04 1.4461573836864750e-03 -1.4206569040052608e-03 4.7661628552226540e-03 6.0209343424361063e-04 2.2215150547324068e-03 2.0966825026966368e-03 7.2907233240415616e-03 3.1536284214546512e-01 3.2955791331546993e-04 1.5201443847925422e-01 5.3452198076831350e-04
4.5000000000000001e-01 8.6695347613807461e-01 8.4707585452352966e-05 7.2867410782494346e-01 3.4384527333753919e-04 1.3827936831313098e-01 3.0983209281413107e-04 1.3304652386192550e-01 8.4707585452384448e-05 1.5950034358756751e-01 3.6216918390030663e-04 1.3827936831313098e-01 3.0983209281413112e-04 -8.3266726846886737e-18 1.3407216768447581e-17 1.0000000000000000e+00 1.2819751242557092e-16 2.1327608548847649e-01 1.5012924602368156e-04 5.0697785734745227e-01 2.8224328676490582e-04 -2.9370177185897572e-01 2.1187057060077972e-04 -2.9370177185897572e-01 2.1187057060077972e-04 -3.7801261304695566e-01 1.9683477846768813e-04 -3.9005857789554434e-02 4.5154108762370491e-03 5.3864457301079985e-02 8.2362890693852233e-05 5.3864457301079985e-02 8.2362890693852233e-05 5.3864457301079985e-02 8.2362890693852233e-05 3.8953437393770773e-01 5.3069584560611093e-04 3.8953437393770773e-01 5.3069584560611093e-04 1.1586455159395208e-17 1.7458553743556827e-17 2.1327608548847649e-01 1.5012924602368120e-04 1.3925226903846453e+00 1.0643739885178001e-03 -2.8457182173826489e-02 3.3457180885318623e-04 -2.5454638916775485e+00 2.3411008753997159e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.2203980108027447e-01 1.1524829436655565e-03 -6.0117497459409530e-02 3.9505664105533595e-03 -8.3134141046036059e-01 4.3305571934327896e-04 -1.3911923853591026e+00 1.2255062739200565e-03 -3.7184071788703846e-04 1.4967155505599670e-03 -1.4201274473491440e-03 4.7671017017207676e-03 6.2350084208970149e-04 2.2984183412952473e-03 2.0978570032513309e-03 7.2898560930054349e-03 3.1218891080931904e-01 3.3331744338631347e-04 1.5268856722175156e-01 5.3714795989827152e-04
4.6000000000000002e-01 8.6905778023515268e-01 8.5779507445629685e-05 7.3367038208060642e-01 3.4627100228023264e-04 1.3538739815454606e-01 3.1119978618952289e-04 1.3094221976484743e-01 8.5779507445608787e-05 1.5578642818863858e-01 3.6291877495759115e-04 1.3538739815454606e-01 3.1119978618952609e-04 5.5511151231257830e-18 1.1702778228589005e-17 1.0000000000000000e+00 1.0467283057891834e-16 2.0761737610391046e-01 1.4659856510997068e-04 4.9235398891705512e-01 2.5873692058369838e-04 -2.8473661281314461e-01 1.9537314255130302e-04 -2.8473661281314461e-01 1.9537314255130302e-04 -3.6485554683638988e-01 1.8524643175162812e-04 -4.0119417504539491e-02 4.5285009210755504e-03 5.2082647218861668e-02 8.4137493577767061e-05 5.2082647218861668e-02 8.4137493577767061e-05 5.2082647218861668e-02 8.4137493577767061e-05 3.8469424540235364e-01 5.2242974156147806e-04 3.8469424540235364e-01 5.2242974156147806e-04 4.7281087948159425e-18 2.9135594230899711e-17 2.0761737610391046e-01 1.4659856510997854e-04 1.3692969727305582e+00 1.1057174386483177e-03 -2.8036354958035043e-02 3.3119068489704422e-04 -2.4528202374274146e+00 2.2848767340120624e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.2601385583843062e-01 1.1912464317997951e-03 -6.1596220959039508e-02 3.9453852079174706e-03 -8.4533859726821947e-01 4.3437614551384299e-04 -1.3678783276259361e+00 1.2725956218714886e-03 -3.8495096743883467e-04 1.5473107798826729e-03 -1.4188008333348313e-03 4.7654979247596175e-03 6.4493252176319360e-04 2.3753409767892099e-03 2.0978824619705986e-03 7.2851573730120349e-03 3.0905253703413182e-01 3.3695536464769784e-04 1.5326610884549316e-01 5.3947482425694240e-04
4.7000000000000003e-01 8.7110646401032077e-01 8.6809522041725185e-05 7.3852271640832823e-01 3.4844754431900252e-04 1.3258374760199271e-01 3.1234294211229195e-04 1.2889353598967912e-01 8.6809522041738290e-05 1.5220155365320714e-01 3.6342265316812372e-04 1.3258374760199268e-01 3.1234294211229650e-04 2.7755575615628915e-18 1.5755347365574341e-17 1.0000000000000000e+00 1.2819751242557092e-16 2.0215078097724709e-01 1.4313325217482105e-04 4.7818871781781613e-01 2.3694242401314425e-04 -2.7603793684056899e-01 1.8115003684021584e-04 -2.7603793684056899e-01 1.8115003684021584e-04 -3.5220215106369773e-01 1.7690102304727644e-04 -4.1142900594320381e-02 4.5395923603229254e-03 5.0363626607462998e-02 8.5697041312958320e-05 5.0363626607462998e-02 8.5697041312958320e-05 5.0363626607462998e-02 8.5697041312958320e-05 3.7986351383595085e-01 5.1468978287680953e-04 3.7986351383595085e-01 5.1468978287680953e-04 -3.6719937054657987e-19 2.6934031831710194e-17 2.0215078097724709e-01 1.4313325217480425e-04 1.3465100732837914e+00 1.1452384259525458e-03 -2.7602384456569800e-02 3.2767732215596322e-04 -2.3633060316256334e+00 2.2297575493356045e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.2991254988181928e-01 1.2299682980062988e-03 -6.2924718036177912e-02 3.9382496261479629e-03 -8.5911021246778974e-01 4.3534812179829937e-04 -1.3450059663707614e+00 1.3174793221161641e-03 -3.9806625790732211e-04 1.5979165685481268e-03 -1.4167383941137155e-03 4.7615421018683823e-03 6.6637672882448350e-04 2.4522432059864434e-03 2.0968429242287584e-03 7.2769191665399118e-03 3.0595327639449366e-01 3.4047402985845079e-04 1.5375172274128651e-01 5.4152317102265722e-04
4.7999999999999998e-01 8.7310141186077017e-01 8.7798857669274741e-05 7.4323566008044528e-01 3.5038961417684582e-04 1.2986575178032472e-01 3.1327694808124819e-04 1.2689858813922991e-01 8.7798857669346922e-05 1.4874075327429956e-01 3.6369986884475552e-04 1.2986575178032470e-01 3.1327694808124608e-04 8.3266726846886737e-18 2.2850404966761178e-17 1.0000000000000000e+00 1.9582493486507355e-16 1.9686899668367000e-01 1.3973328967847886e-04 4.6447450340633639e-01 2.1683359352077391e-04 -2.6760550672266636e-01 1.6915095719687603e-04 -2.6760550672266636e-01 1.6915095719687603e-04 -3.4003830197674118e-01 1.7147661213334921e-04 -4.2081906059598877e-02 4.5487986560152167e-03 4.8706105033572603e-02 8.7049350769856289e-05 4.8706105033572603e-02 8.7049350769856289e-05 4.8706105033572603e-02 8.7049350769856289e-05 3.7505040320837502e-01 5.0747402925098353e-04 3.7505040320837502e-01 5.0747402925098353e-04 -4.1667827076484781e-18 1.7945657996137959e-17 1.9686899668366997e-01 1.3973328967849407e-04 1.3241671049642920e+00 1.1829056033617873e-03 -2.7158119994675167e-02 3.2405029019595796e-04 -2.2768025350779495e+00 2.1757413349010931e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.3373861701901192e-01 1.2686306301244389e-03 -6.4113243382786803e-02 3.9293305870817400e-03 -8.7266026333022761e-01 4.3600081915778617e-04 -1.3225806080050098e+00 1.3601486930761540e-03 -4.1117927722635078e-04 1.6485083200102639e-03 -1.4139981229889837e-03 4.7554144162660905e-03 6.8782254425493684e-04 2.5290882075271969e-03 2.0948179926329981e-03 7.2654172395356983e-03 3.0289068972398131e-01 3.4387575311054842e-04 1.5414993644968178e-01 5.4331244449009816e-04
4.8999999999999999e-01 8.7504443650839681e-01 8.8748714543399789e-05 7.4781368132682224e-01 3.5211133074353190e-04 1.2723075518157462e-01 3.1401645769863379e-04 1.2495556349160322e-01 8.8748714543442520e-05 1.4539920494528083e-01 3.6376840004056371e-04 1.2723075518157462e-01 3.1401645769862517e-04 5.5511151231257830e-18 2.1893893302388654e-17 1.0000000000000000e+00 1.8129866073473578e-16 1.9176499057326191e-01 1.3639875451722176e-04 4.5120271495758735e-01 1.9838607887679005e-04 -2.5943772438432539e-01 1.5929488916124838e-04 -2.5943772438432539e-01 1.5929488916124838e-04 -3.2834923901032403e-01 1.6856340281278643e-04 -4.2941719513993969e-02 4.5562280771234099e-03 4.7108651022549207e-02 8.8203760280394002e-05 4.7108651022549207e-02 8.8203760280394002e-05 4.7108651022549207e-02 8.8203760280394002e-05 3.7026224065958407e-01 5.0077427005342813e-04 3.7026224065958407e-01 5.0077427005342813e-04 -2.6428063229044610e-18 1.8603490814885882e-17 1.9176499057326185e-01 1.3639875451722648e-04 1.3022711315543150e+00 1.2187115305076863e-03 -2.6706091954823187e-02 3.2032662688161943e-04 -2.1931954126637931e+00 2.1228278240683876e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.3749466251923066e-01 1.3072170867931686e-03 -6.5171498795068269e-02 3.9187877233948683e-03 -8.8599282675597135e-01 4.3636309391564468e-04 -1.3006054585239313e+00 1.4006169908027438e-03 -4.2428325135237535e-04 1.6990632433015887e-03 -1.4106347244063999e-03 4.7472848444922219e-03 7.0925983230256113e-04 2.6058419344147216e-03 2.0918828887919114e-03 7.2509114576755898e-03 2.9986434305292647e-01 3.4716281041511033e-04 1.5446513810764562e-01 5.4486094414425755e-04
5.0000000000000000e-01 8.7693728167555707e-01 8.9660264363635358e-05 7.5226115750206146e-01 3.5362619544031286e-04 1.2467612417349580e-01 3.1457537999112070e-04 1.2306271832444282e-01 8.9660264363671029e-05 1.4217223650749358e-01 3.6364516384578861e-04 1.2467612417349580e-01 3.1457537999111354e-04 2.7755575615628915e-18 1.0946946651194327e-17 1.0000000000000000e+00 1.1102230246251565e-16 1.8683199417920834e-01 1.3312979091879940e-04 4.3836384054510519e-01 1.8157858055432055e-04 -2.5153184636589682e-01 1.5146370925780780e-04 -2.5153184636589682e-01 1.5146370925780780e-04 -3.1711976357599464e-01 1.6770282793146084e-04 -4.3727325696688198e-02 4.5619838047519790e-03 4.5569722668874185e-02 8.9170593716135691e-05 4.5569722668874185e-02 8.9170593716135691e-05 4.5569722668874185e-02 8.9170593716135691e-05 3.6550552427910526e-01 4.9457704638457669e-04 3.6550552427910526e-01 4.9457704638457669e-04 6.0302922492993811e-18 1.6651635446003317e-17 1.8683199417920832e-01 1.3312979091880168e-04 1.2808234085233949e+00 1.2526673691633321e-03 -2.6248541025922868e-02 3.1652193412231477e-04 -2.1123746251917761e+00 2.0710180145815317e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.4118316886386257e-01 1.3457127905234835e-03 -6.6108641850821478e-02 3.9067698096710854e-03 -8.9911202799641854e-01 4.3646340284750730e-04 -1.2790818713279193e+00 1.4389144702699011e-03 -4.3737191565278567e-04 1.7495602537320489e-03 -1.4066996879069061e-03 4.7373134109330610e-03 7.3067919880127257e-04 2.6824729576599947e-03 2.0881085467917468e-03 7.2336462195245494e-03 2.9687380754692133e-01 3.5033744027964747e-04 1.5470157103942772e-01 5.4618584429859168e-04
5.1000000000000001e-01 8.7878162469232479e-01 9.0534649729447122e-05 7.5658236721305383e-01 3.5494707851588410e-04 1.2219925747927107e-01 3.1496687731395262e-04 1.2121837530767507e-01 9.0534649729443218e-05 1.3905532925596112e-01 3.6334603578917660e-04 1.2219925747927107e-01 3.1496687731395447e-04 2.7755575615628915e-18 1.2752806914271851e-17 1.0000000000000000e+00 1.5258555995074125e-16 1.8206349624897628e-01 1.2992658725207465e-04 4.2594767107698167e-01 1.6639336441472420e-04 -2.4388417482800540e-01 1.4549971128973449e-04 -2.4388417482800540e-01 1.4549971128973449e-04 -3.0633440961395786e-01 1.6843301198752383e-04 -4.4443421374160907e-02 4.5661640574998757e-03 4.4087694359853866e-02 8.9960751452340239e-05 4.4087694359853866e-02 8.9960751452340239e-05 4.4087694359853866e-02 8.9960751452340239e-05 3.6078598830444319e-01 4.8886461785428541e-04 3.6078598830444319e-01 4.8886461785428541e-04 3.0322760425189285e-18 1.5900674278618850e-17 1.8206349624897630e-01 1.2992658725208598e-04 1.2598236032547863e+00 1.2847986723635212e-03 -2.5787445424307786e-02 3.1265047231051387e-04 -2.0342343152912958e+00 2.0203137771064392e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.4480650143891356e-01 1.3841042278660935e-03 -6.6933298674007699e-02 3.8934152367421696e-03 -9.1202202180124081e-01 4.3632972454834765e-04 -1.2580095737297852e+00 1.4750844437231572e-03 -4.5043948671351927e-04 1.7999798758907689e-03 -1.4022413808108905e-03 4.7256504941578410e-03 7.5207195026800175e-04 2.7589523140191768e-03 2.0835617315708606e-03 7.2138509639454729e-03 2.9391865944605183e-01 3.5340184427719713e-04 1.5486333019009080e-01 5.4730322186697213e-04
5.2000000000000002e-01 8.8057907903125288e-01 9.1372985008610991e-05 7.6078148416813385e-01 3.5608621740734466e-04 1.1979759486311906e-01 3.1520337362288324e-04 1.1942092096874712e-01 9.1372985008646919e-05 1.3604411987092271e-01 3.6288587970661031e-04 1.1979759486311906e-01 3.1520337362288259e-04 -6.9388939039072284e-18 9.8130778667735948e-18 1.0000000000000000e+00 1.8503717077085943e-16 1.7745323549952091e-01 1.2678935014243844e-04 4.1394346156709860e-01 1.5281579437023183e-04 -2.3649022606757758e-01 1.4120901335665752e-04 -2.3649022606757758e-01 1.4120901335665752e-04 -2.9597758880871383e-01 1.7032687948061344e-04 -4.5094428436246371e-02 4.5688622338575843e-03 4.2660879963812195e-02 9.0585400696147840e-05 4.2660879963812195e-02 9.0585400696147840e-05 4.2660879963812195e-02 9.0585400696147840e-05 3.5610866536015551e-01 4.8361586059644823e-04 3.5610866536015551e-01 4.8361586059644823e-04 1.0122562527369082e-17 1.7641051166215497e-17 1.7745323549952091e-01 1.2678935014241090e-04 1.2392699956258528e+00 1.3151420445403034e-03 -2.5324546104259597e-02 3.0872525141552347e-04 -1.9586726889610819e+00 1.9707174194431034e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.4836691412358106e-01 1.4223791502203430e-03 -6.7653579853020840e-02 3.8788525155572179e-03 -9.2472697578342689e-01 4.3598951013533997e-04 -1.2373868731435000e+00 1.5091801416094695e-03 -4.6348063479426566e-04 1.8503041495210163e-03 -1.3973051551173601e-03 4.7124371721059023e-03 7.7343005403339373e-04 2.8352533586316129e-03 2.0783051763185920e-03 7.1917407323309930e-03 2.9099848000485001e-01 3.5635818760705650e-04 1.5495436013392730e-01 5.4822809393335155e-04
5.3000000000000003e-01 8.8233119677116234e-01 9.2176356038116273e-05 7.6486257254052836e-01 3.5705522342523009e-04 1.1746862423063391e-01 3.1529657045974174e-04 1.1766880322883769e-01 9.2176356038079722e-05 1.3313440100701307e-01 3.6227858488583671e-04 1.1746862423063391e-01 3.1529657045973849e-04 0.0000000000000000e+00 6.5420519111823960e-18 1.0000000000000000e+00 8.2751138441575766e-17 1.7299519317111631e-01 1.2371828309522612e-04 4.0234007166325048e-01 1.4083256082132744e-04 -2.2934487849213414e-01 1.3837107488887752e-04 -2.2934487849213414e-01 1.3837107488887752e-04 -2.8603371319445803e-01 1.7301555421689568e-04 -4.5684507026975192e-02 4.5701670664622437e-03 4.1287552821124743e-02 9.1055741545486665e-05 4.1287552821124743e-02 9.1055741545486665e-05 4.1287552821124743e-02 9.1055741545486665e-05 3.5147794547168815e-01 4.7880708583242291e-04 3.5147794547168815e-01 4.7880708583242291e-04 -8.2893158847367996e-19 1.5043526997622403e-17 1.7299519317111631e-01 1.2371828309523287e-04 1.2191596599629826e+00 1.3437424669042941e-03 -2.4861370005974510e-02 3.0475811876105993e-04 -1.8855918939666989e+00 1.9222313228411557e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.5186655474864492e-01 1.4605264816857910e-03 -6.8277098719707455e-02 3.8632007958723574e-03 -9.3723105583704069e-01 4.3546963888621868e-04 -1.2172108440219274e+00 1.5412621840334045e-03 -4.7649045705523972e-04 1.9005165386338358e-03 -1.3919334647793161e-03 4.6978055950738107e-03 7.9474609961000702e-04 2.9113516230436973e-03 2.0723977338768817e-03 7.1675167692184143e-03 2.8811285543295595e-01 3.5920859964747595e-04 1.5497845442594285e-01 5.4897446062000007e-04
5.4000000000000004e-01 8.8403947098482349e-01 9.2945820701504815e-05 7.6882958363913789e-01 3.5786508888833562e-04 1.1520988734568560e-01 3.1525746427264777e-04 1.1596052901517657e-01 9.2945820701527678e-05 1.3032212076060490e-01 3.6153710291152088e-04 1.1520988734568560e-01 3.1525746427264886e-04 2.7755575615628915e-18 1.2752806914271851e-17 1.0000000000000000e+00 1.3846913936850747e-16 1.6868358546107137e-01 1.2071356935677739e-04 3.9112608744566268e-01 1.3042829891230163e-04 -2.2244250198459134e-01 1.3675243561444813e-04 -2.2244250198459134e-01 1.3675243561444813e-04 -2.7648729775298231e-01 1.7619704472420956e-04 -4.6217568576087997e-02 4.5701627841770020e-03 3.9965962869022612e-02 9.1382830500591285e-05 3.9965962869022612e-02 9.1382830500591285e-05 3.9965962869022612e-02 9.1382830500591285e-05 3.4689763171415083e-01 4.7441278417590635e-04 3.4689763171415083e-01 4.7441278417590635e-04 5.7051771813415389e-19 1.1073144152473610e-17 1.6868358546107137e-01 1.2071356935677536e-04 1.1994886295704332e+00 1.3706511260091589e-03 -2.4399251414712508e-02 3.0075984359154525e-04 -1.8148978963923184e+00 1.8748576497262354e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.5530747039229060e-01 1.4985362331580310e-03 -6.8810991316498510e-02 3.8465703903785044e-03 -9.4953841339059630e-01 4.3479637130837743e-04 -1.1974774967920836e+00 1.5713965193680287e-03 -4.8946445168427484e-04 1.9506018441177643e-03 -1.3861659901224488e-03 4.6818793772877574e-03 8.1601326141882212e-04 2.9872246789773536e-03 2.0658945379088108e-03 7.1413671475699884e-03 2.8526137683648334e-01 3.6195517450053421e-04 1.5493925607587847e-01 5.4955534931522244e-04
5.5000000000000004e-01 8.8570533804980800e-01 9.3682409273202245e-05 7.7268635370892425e-01 3.5852620269940643e-04 1.1301898434088367e-01 3.1509637037373353e-04 1.1429466195019214e-01 9.3682409273202218e-05 1.2760338120339187e-01 3.6067349082963924e-04 1.1301898434088364e-01 3.1509637037374118e-04 6.9388939039072284e-18 1.1793851806257659e-17 1.0000000000000000e+00 1.2819751242557092e-16 1.6451285589772716e-01 1.1777535557046319e-04 3.8028992638555348e-01 1.2158046048541361e-04 -2.1577707048782627e-01 1.3612145222686409e-04 -2.1577707048782627e-01 1.3612145222686409e-04 -2.6732304538654278e-01 1.7963435384599487e-04 -4.6697288625053769e-02 4.5689292806805008e-03 3.8694351208634618e-02 9.1577451167812048e-05 3.8694351208634618e-02 9.1577451167812048e-05 3.8694351208634618e-02 9.1577451167812048e-05 3.4237099242830193e-01 4.7040628174162106e-04 3.4237099242830193e-01 4.7040628174162106e-04 -1.0458047131485888e-17 1.1140575912927433e-17 1.6451285589772718e-01 1.1777535557045389e-04 1.1802520450175999e+00 1.3959236765108481e-03 -2.3939351519654952e-02 2.9674019688282074e-04 -1.7465003563138268e+00 1.8285980628233245e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.5869161249469916e-01 1.5363994197407085e-03 -6.9261937491875758e-02 3.8290632968132681e-03 -9.6165317432006281e-01 4.3399531975400871e-04 -1.1781819300216445e+00 1.5996527704712717e-03 -5.0239849301059311e-04 2.0005461200375925e-03 -1.3800397666925955e-03 4.6647739993209867e-03 8.3722526299035978e-04 3.0628520081195289e-03 2.0588471702855313e-03 7.1134674072565202e-03 2.8244364016007811e-01 3.6459997152878647e-04 1.5484025895668624e-01 5.4998286339692857e-04
5.6000000000000005e-01 8.8733017988369212e-01 9.4387124960286560e-05 7.7643660270633119e-01 3.5904836858373487e-04 1.1089357717736112e-01 3.1482294947193182e-04 1.1266982011630780e-01 9.4387124960319723e-05 1.2497443614338241e-01 3.5969895572672707e-04 1.1089357717736112e-01 3.1482294947193622e-04 -2.7755575615628915e-18 8.7770836714417528e-18 1.0000000000000000e+00 1.3343220141622404e-16 1.6047766770241151e-01 1.1490373887540865e-04 3.6981992722647028e-01 1.1425281245909207e-04 -2.0934225952405883e-01 1.3626094533632016e-04 -2.0934225952405883e-01 1.3626094533632016e-04 -2.5852591643465844e-01 1.8314783364116688e-04 -4.7127119364560231e-02 4.5665422864847862e-03 3.7470962399704127e-02 9.1650020881926781e-05 3.7470962399704127e-02 9.1650020881926781e-05 3.7470962399704127e-02 9.1650020881926781e-05 3.3790080999463634e-01 4.6676031213011004e-04 3.3790080999463634e-01 4.6676031213011004e-04 -3.0609375198716460e-18 1.1668468050639127e-17 1.6047766770241151e-01 1.1490373887540015e-04 1.1614442873437656e+00 1.4196188380199816e-03 -2.3482676270391155e-02 2.9270802665766986e-04 -1.6803125033548920e+00 1.7834535012595323e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.6202084178069543e-01 1.5741079839852916e-03 -6.9636182661583376e-02 3.8107737111625207e-03 -9.7357942937603903e-01 4.3309142337627293e-04 -1.1593184670239154e+00 1.6261028961651722e-03 -5.1528880767706415e-04 2.0503365937727448e-03 -1.3735893162798753e-03 4.6465972149667594e-03 8.5837634270866732e-04 3.1382148781033785e-03 2.0513038317316289e-03 7.0839811973300981e-03 2.7965924612966253e-01 3.6714501588458020e-04 1.5468480998628009e-01 5.5026823210901237e-04
5.7000000000000006e-01 8.8891532610311830e-01 9.5060944455582685e-05 7.8008393390620845e-01 3.5944082599556707e-04 1.0883139219690965e-01 3.1444623614299808e-04 1.1108467389688174e-01 9.5060944455541526e-05 1.2243168825849413e-01 3.5862390019434487e-04 1.0883139219690965e-01 3.1444623614299623e-04 1.3877787807814458e-18 1.0239930950015378e-17 1.0000000000000000e+00 1.2273977354317161e-16 1.5657289618434270e-01 1.1209875629630565e-04 3.5970442644585610e-01 1.0838863458261650e-04 -2.0313153026151345e-01 1.3697690319410815e-04 -2.0313153026151345e-01 1.3697690319410815e-04 -2.5008118472149998e-01 1.8660545919345337e-04 -4.7510301818030932e-02 4.5630735421871085e-03 3.6294054748588198e-02 9.1610525465350728e-05 3.6294054748588198e-02 9.1610525465350728e-05 3.6294054748588198e-02 9.1610525465350728e-05 3.3348942621583844e-01 4.6344750499866173e-04 3.3348942621583844e-01 4.6344750499866173e-04 4.0151479282221972e-18 1.3034619823559664e-17 1.5657289618434267e-01 1.1209875629631057e-04 1.1430590973557602e+00 1.4417972620738204e-03 -2.3030092636105330e-02 2.8867132899728103e-04 -1.6162510128463647e+00 1.7394239940452679e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.6529693298039645e-01 1.6116547235638979e-03 -6.9939559855911354e-02 3.7917885271851709e-03 -9.8532122597153471e-01 4.3210892541365809e-04 -1.1408807781231325e+00 1.6508201090456144e-03 -5.2813195189068394e-04 2.0999615900268707e-03 -1.3668467782888077e-03 4.6274494573735727e-03 8.7946122113860461e-04 3.2132962246835648e-03 2.0433095133070038e-03 7.0530609144815789e-03 2.7690780019585720e-01 3.6959229903119956e-04 1.5447611193736302e-01 5.5042186076179186e-04
5.7999999999999996e-01 8.9046205610713314e-01 9.5704818315022397e-05 7.8363183421185367e-01 3.5971227132452176e-04 1.0683022189527933e-01 3.1397466736151990e-04 1.0953794389286690e-01 9.5704818315019293e-05 1.1997168573042316e-01 3.5745796656915391e-04 1.0683022189527935e-01 3.1397466736152332e-04 -1.3877787807814458e-18 1.0239930950015378e-17 1.0000000000000000e+00 1.3846913936850747e-16 1.5279362120501441e-01 1.0936037749920493e-04 3.4993182282878166e-01 1.0390539469505262e-04 -1.9713820162376730e-01 1.3810288569308251e-04 -1.9713820162376730e-01 1.3810288569308251e-04 -2.4197448193096163e-01 1.8991320590664362e-04 -4.7849877621195372e-02 4.5585909709947928e-03 3.5161908833311314e-02 9.1468475433593372e-05 3.5161908833311314e-02 9.1468475433593372e-05 3.5161908833311314e-02 9.1468475433593372e-05 3.2913878440061212e-01 4.6044079570635899e-04 3.2913878440061212e-01 4.6044079570635899e-04 -5.0929404435771509e-18 1.0959781068122365e-17 1.5279362120501441e-01 1.0936037749921514e-04 1.1250896821717489e+00 1.4625206096522644e-03 -2.2582343375937820e-02 2.8463731508809523e-04 -1.5542358831730976e+00 1.6965085288833585e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.6852157934331914e-01 1.6490332244034676e-03 -7.0177511746161172e-02 3.7721878186977339e-03 -9.9688256118167173e-01 4.3107134534310410e-04 -1.1228619897773413e+00 1.6738779937574032e-03 -5.4092478976382479e-04 2.1494104586829012e-03 -1.3598420399862346e-03 4.6074242402982671e-03 9.0047506993870216e-04 3.2880805400447915e-03 2.0349061667745893e-03 7.0208483316581746e-03 2.7418891247807253e-01 3.7194377925697309e-04 1.5421722674764934e-01 5.5045337955979279e-04
5.8999999999999997e-01 8.9197160108474516e-01 9.6319671550751447e-05 7.8708367505346688e-01 3.5987088001926783e-04 1.0488792603127821e-01 3.1341611140558941e-04 1.0802839891525495e-01 9.6319671550730725e-05 1.1759111848968699e-01 3.5621008043339923e-04 1.0488792603127821e-01 3.1341611140559141e-04 -1.3877787807814458e-18 4.3885418357208764e-18 1.0000000000000000e+00 7.4014868308343765e-17 1.4913511974442215e-01 1.0668849965897238e-04 3.4049063155823472e-01 1.0069287112177590e-04 -1.9135551181381263e-01 1.3950083689336470e-04 -1.9135551181381263e-01 1.3950083689336470e-04 -2.3419183192092938e-01 1.9300656263608387e-04 -4.8148700361692998e-02 4.5531588497939130e-03 3.4072834487158352e-02 9.1232879562358138e-05 3.4072834487158352e-02 9.1232879562358138e-05 3.4072834487158352e-02 9.1232879562358138e-05 3.2485046827190850e-01 4.5771376181880617e-04 3.2485046827190850e-01 4.5771376181880617e-04 3.4252417582742905e-18 1.1594280452978992e-17 1.4913511974442215e-01 1.0668849965896075e-04 1.1075288101192036e+00 1.4818508103449336e-03 -2.2140060428819840e-02 2.8061247382029134e-04 -1.4941903148260092e+00 1.6547049561290103e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.7169639694257872e-01 1.6862377985473640e-03 -7.0355112405915451e-02 3.7520453023760802e-03 -1.0082673758157035e+00 4.3000145509644242e-04 -1.1052547817081178e+00 1.6953498015075830e-03 -5.5366447276873816e-04 2.1986735064851476e-03 -1.3526028644479113e-03 4.5866085512064050e-03 9.2141348236705434e-04 3.3625537672137711e-03 2.0261328722821271e-03 6.9874752120665162e-03 2.7150219770926165e-01 3.7420138218161194e-04 1.5391107921957467e-01 5.5037169197737874e-04
5.9999999999999998e-01 8.9344514594961333e-01 9.6906404360000084e-05 7.9044271378442832e-01 3.5992433430187787e-04 1.0300243216518487e-01 3.1277790110347860e-04 1.0655485405038687e-01 9.6906404359978617e-05 1.1528681415815287e-01 3.5488849802463177e-04 1.0300243216518486e-01 3.1277790110347843e-04 4.1633363423443369e-18 6.7036083842237899e-18 1.0000000000000000e+00 6.4098756212785461e-17 1.4559285858960283e-01 1.0408294204142573e-04 3.3136952906782779e-01 9.8615982073058255e-05 -1.8577667047822496e-01 1.4105944629974536e-04 -1.8577667047822496e-01 1.4105944629974536e-04 -2.2671967638205509e-01 1.9584350859429555e-04 -4.8409446456550674e-02 4.5468379785957892e-03 3.3025176436223110e-02 9.0912233561121032e-05 3.3025176436223110e-02 9.0912233561121032e-05 3.3025176436223110e-02 9.0912233561121032e-05 3.2062573782547588e-01 4.5524088378222106e-04 3.2062573782547588e-01 4.5524088378222106e-04 -3.8020648789395575e-18 1.0253781204823445e-17 1.4559285858960283e-01 1.0408294204144016e-04 1.0903688949664549e+00 1.4998494974980906e-03 -2.1703777026335507e-02 2.7660262885369783e-04 -1.4360405914840320e+00 1.6140098873943982e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.7482292877242696e-01 1.7232634244397505e-03 -7.0477088616150138e-02 3.7314287792162355e-03 -1.0194795494773203e+00 4.2892127687718380e-04 -1.0880514730545594e+00 1.7153079167476644e-03 -5.6634842030422084e-04 2.2477419325302871e-03 -1.3451550152383243e-03 4.5650832335461496e-03 9.4227244535781407e-04 3.4367032004866743e-03 2.0170260021333294e-03 6.9530639047457521e-03 2.6884727518132717e-01 3.7636700125524250e-04 1.5356046102317428e-01 5.5018502426782171e-04
6.0999999999999999e-01 8.9488383120281001e-01 9.7465892429466307e-05 7.9371209548702704e-01 3.5987984482934403e-04 1.0117173571578324e-01 3.1206686160335865e-04 1.0511616879718984e-01 9.7465892429451521e-05 1.1305573377085235e-01 3.5350084631523412e-04 1.0117173571578324e-01 3.1206686160336163e-04 1.3877787807814458e-18 1.2151322112004440e-17 1.0000000000000000e+00 1.3343220141622404e-16 1.4216248716681670e-01 1.0154344554071017e-04 3.2255738981123283e-01 9.7522120407142460e-05 -1.8039490264441604e-01 1.4269116107955407e-04 -1.8039490264441604e-01 1.4269116107955407e-04 -2.1954489311528036e-01 1.9839891077392798e-04 -4.8634625551938156e-02 4.5396858447341593e-03 3.2017318770408330e-02 9.0514516694546911e-05 3.2017318770408330e-02 9.0514516694546911e-05 3.2017318770408330e-02 9.0514516694546911e-05 3.1646556229512879e-01 4.5299775081574531e-04 3.1646556229512879e-01 4.5299775081574531e-04 2.7560599219082815e-19 1.3427446774439883e-17 1.4216248716681673e-01 1.0154344554071141e-04 1.0736020704749234e+00 1.5165775277239566e-03 -2.1273938631402096e-02 2.7261299358737002e-04 -1.3797159634662572e+00 1.5744186763984197e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.7790264864149625e-01 1.7601056941210947e-03 -7.0547840566828321e-02 3.7104005531810847e-03 -1.0305228964994979e+00 4.2785204631896759e-04 -1.0712440985737746e+00 1.7338234017544361e-03 -5.7897430131958994e-04 2.2966077674087693e-03 -1.3375223771924854e-03 4.5429233563589761e-03 9.6304831315425653e-04 3.5105173915972398e-03 2.0076193796577215e-03 6.9177279191824266e-03 2.6622376869117381e-01 3.7844249825033454e-04 1.5316803492032147e-01 5.4990096995464273e-04
6.2000000000000000e-01 8.9628875472348191e-01 9.7998987594760656e-05 7.9689485510433911e-01 3.5974417526706508e-04 9.9393899619142995e-02 3.1128933994208866e-04 1.0371124527651791e-01 9.7998987594756279e-05 1.1089496735214258e-01 3.5205416429034991e-04 9.9393899619142995e-02 3.1128933994209067e-04 2.7755575615628915e-18 1.0946946651194327e-17 1.0000000000000000e+00 1.3846913936850747e-16 1.3883983053771526e-01 9.9069671692770424e-05 3.1404331600374352e-01 9.7251171831621666e-05 -1.7520348546602832e-01 1.4432867397332918e-04 -1.7520348546602832e-01 1.4432867397332918e-04 -2.1265480806952791e-01 2.0066015525082949e-04 -4.8826590436379755e-02 4.5317567835623370e-03 3.1047688410649400e-02 9.0047197289298112e-05 3.1047688410649400e-02 9.0047197289298112e-05 3.1047688410649400e-02 9.0047197289298112e-05 3.1237065040067902e-01 4.5096120808293873e-04 3.1237065040067902e-01 4.5096120808293873e-04 -1.9036694912625978e-18 1.4138045505485706e-17 1.3883983053771520e-01 9.9069671692766725e-05 1.0572202562384316e+00 1.5320946168631961e-03 -2.0850912802682468e-02 2.6864822132661304e-04 -1.3251485338799613e+00 1.5359253912905553e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.8093696486370954e-01 1.7967607624346045e-03 -7.0571461845354011e-02 3.6890178272441462e-03 -1.0414011626224393e+00 4.2681419650127122e-04 -1.0548244758864027e+00 1.7509656584784642e-03 -5.9154001699476062e-04 2.3452638158835758e-03 -1.3297270727483412e-03 4.5201985698473087e-03 9.8373778241908952e-04 3.5839860614662643e-03 1.9979444325592339e-03 6.8815724769675677e-03 2.6363130648739963e-01 3.8042970374633253e-04 1.5273633913525708e-01 5.4952653378064257e-04
6.3000000000000000e-01 8.9766097349104257e-01 9.8506518326834072e-05 7.9999391984078916e-01 3.5952366647749786e-04 9.7667053650253272e-02 3.1045123391415996e-04 1.0233902650895754e-01 9.8506518326838531e-05 1.0880172939642321e-01 3.5055494257505809e-04 9.7667053650253272e-02 3.1045123391415860e-04 0.0000000000000000e+00 9.2518585385429707e-18 1.0000000000000000e+00 1.1702778228589004e-16 1.3562088256762084e-01 9.6661203410787239e-05 3.0581666123581197e-01 9.7645744997634632e-05 -1.7019577866819119e-01 1.4592142929914078e-04 -1.7019577866819119e-01 1.4592142929914078e-04 -2.0603720209707652e-01 2.0262379368320797e-04 -4.8987546468634111e-02 4.5231021343396221e-03 3.0114757710431529e-02 8.9517244233978518e-05 3.0114757710431529e-02 8.9517244233978518e-05 3.0114757710431529e-02 8.9517244233978518e-05 3.0834147803043355e-01 4.4910945651684771e-04 3.0834147803043355e-01 4.4910945651684771e-04 3.3519078956322792e-18 8.7590888155893165e-18 1.3562088256762084e-01 9.6661203410803854e-05 1.0412152155983274e+00 1.5464590605911105e-03 -2.0434998075109026e-02 2.6471245183653282e-04 -1.2722731475908913e+00 1.4985228154130526e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.8392722375537303e-01 1.8332253006564014e-03 -7.0551758633963652e-02 3.6673330763359732e-03 -1.0521180223615503e+00 4.2582733621339105e-04 -1.0387842645847767e+00 1.7668021720573317e-03 -6.0404368444200922e-04 2.3937036030060054e-03 -1.3217895734724222e-03 4.4969734458787606e-03 1.0043378688032567e-03 3.6571000173443542e-03 1.9880303401781730e-03 6.8446950391710254e-03 2.6106952121761801e-01 3.8233041760741084e-04 1.5226779182119476e-01 5.4906817397714269e-04
6.4000000000000001e-01 8.9900150523977840e-01 9.8989290270379588e-05 8.0301211177166054e-01 3.5922426010692022e-04 9.5989393468117773e-02 3.0955801999171535e-04 1.0099849476022160e-01 9.8989290270360886e-05 1.0677335430393040e-01 3.4900916120678881e-04 9.5989393468117773e-02 3.0955801999171670e-04 2.7755575615628915e-18 8.7770836714417528e-18 1.0000000000000000e+00 9.7912467432536773e-17 1.3250179927800401e-01 9.4317546744385184e-05 2.9786704879064241e-01 9.8559498294144217e-05 -1.6536524951263848e-01 1.4743243264045674e-04 -1.6536524951263848e-01 1.4743243264045674e-04 -1.9968031329299102e-01 2.0429298953818050e-04 -4.9119560524128705e-02 4.5137703909748465e-03 2.9217046317992455e-02 8.8931142770995987e-05 2.9217046317992455e-02 8.8931142770995987e-05 2.9217046317992455e-02 8.8931142770995987e-05 3.0437831352880351e-01 4.4742211168669125e-04 3.0437831352880351e-01 4.4742211168669125e-04 7.9758210500241020e-19 9.2751098543316390e-18 1.3250179927800398e-01 9.4317546744389073e-05 1.0255786064328647e+00 1.5597275229804403e-03 -2.0026431944064008e-02 2.6080935441157298e-04 -1.2210272832082851e+00 1.4622024653831540e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.8687471294314896e-01 1.8694964536076135e-03 -7.0492268063167496e-02 3.6453943975200990e-03 -1.0626770769758944e+00 4.2491022881935541e-04 -1.0231150180284110e+00 1.7813983215114108e-03 -6.1648362139437359e-04 2.4419213235297331e-03 -1.3137288065429625e-03 4.4733078028438037e-03 1.0248458849138335e-03 3.7298510751158057e-03 1.9779041743539102e-03 6.8071858086855798e-03 2.5853804987640272e-01 3.8414640945312091e-04 1.5176469557247230e-01 5.4853184226857530e-04
6.5000000000000002e-01 9.0031133004797570e-01 9.9448086766649123e-05 8.0595215061304804e-01 3.5885152153032222e-04 9.4359179434927831e-02 3.0861478015011321e-04 9.9688669952024189e-02 9.9448086766626328e-05 1.0480729181136592e-01 3.4742232548130815e-04 9.4359179434927831e-02 3.0861478015010925e-04 2.7755575615628915e-18 8.7770836714417528e-18 1.0000000000000000e+00 9.7912467432536773e-17 1.2947889238993665e-01 9.2038133316477760e-05 2.9018438539599967e-01 9.9862516952672184e-05 -1.6070549300606293e-01 1.4883548811457124e-04 -1.6070549300606293e-01 1.4883548811457124e-04 -1.9357283566519864e-01 2.0567558576333719e-04 -4.9224569468418591e-02 4.5038073472576214e-03 2.8353122409447196e-02 8.8294913338028938e-05 2.8353122409447196e-02 8.8294913338028938e-05 2.8353122409447196e-02 8.8294913338028938e-05 3.0048124075227972e-01 4.4588022853202008e-04 3.0048124075227972e-01 4.4588022853202008e-04 -4.4905782570931752e-19 1.2467014444848959e-17 1.2947889238993665e-01 9.2038133316464898e-05 1.0103020255360105e+00 1.5719548810317944e-03 -1.9625398034290469e-02 2.5694216776841078e-04 -1.1713509481910112e+00 1.4269546206322737e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.8978066449038928e-01 1.9055717998014133e-03 -7.0396275689495677e-02 3.6232458379407235e-03 -1.0730818529685000e+00 4.2408076924803161e-04 -1.0078082285654624e+00 1.7948172452529570e-03 -6.2885833183451076e-04 2.4899117944696416e-03 -1.3055622560629390e-03 4.4492570145565043e-03 1.0452594196226485e-03 3.8022319865107482e-03 1.9675910336862724e-03 6.7691282072192705e-03 2.5603653375384955e-01 3.8587941912233736e-04 1.5122924194248361e-01 5.4792302164524491e-04
6.6000000000000003e-01 9.0159139186351245e-01 9.9883669328957282e-05 8.0881665660889490e-01 3.5841066138654989e-04 9.2774735254617519e-02 3.0762622694539805e-04 9.8408608136487524e-02 9.9883669328957594e-05 1.0290110245186286e-01 3.4579949919816538e-04 9.2774735254617519e-02 3.0762622694539458e-04 -2.7755575615628915e-18 1.2752806914271851e-17 1.0000000000000000e+00 1.3846913936850747e-16 1.2654862306362394e-01 8.9822323538946090e-05 2.8275887106144704e-01 1.0144374218337105e-04 -1.5621024799782313e-01 1.5011288494757189e-04 -1.5621024799782313e-01 1.5011288494757189e-04 -1.8770391478834578e-01 2.0678264782029139e-04 -4.9304388168770162e-02 4.4932562362310045e-03 2.7521603390430621e-02 8.7614132195588872e-05 2.7521603390430621e-02 8.7614132195588872e-05 2.7521603390430621e-02 8.7614132195588872e-05 2.9665018005648941e-01 4.4446629851962029e-04 2.9665018005648941e-01 4.4446629851962029e-04 -2.4880534034411005e-18 9.7878973193275249e-18 1.2654862306362394e-01 8.9822323538962828e-05 9.9537704725509468e-01 1.5831941101788392e-03 -1.9232032529375463e-02 2.5311373717024522e-04 -1.1231865771544702e+00 1.3927683661729567e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.9264625784978985e-01 1.9414493145446577e-03 -7.0266832082943403e-02 3.6009277013419353e-03 -1.0833358010481065e+00 4.2335595616169869e-04 -9.9285536687061349e-01 1.8071197464621760e-03 -6.4116649251806017e-04 2.5376704106422985e-03 -1.2973060591684228e-03 4.4248723031564147e-03 1.0655763186493323e-03 3.8742363709614890e-03 1.9571141711204093e-03 6.7305993270065411e-03 2.5356461838474598e-01 3.8753115713037131e-04 1.5066351593288313e-01 5.4724676142351065e-04
6.7000000000000004e-01 9.0284259996769067e-01 1.0029677809315218e-04 8.1160815349719828e-01 3.5790655568146304e-04 9.1234446470492420e-02 3.0659672679747384e-04 9.7157400032309382e-02 1.0029677809313627e-04 1.0105245307324096e-01 3.4414533532751290e-04 9.1234446470492434e-02 3.0659672679747004e-04 -1.3877787807814458e-18 1.3800473625143934e-17 1.0000000000000000e+00 1.4332917616497527e-16 1.2370759583774282e-01 8.7669410499240384e-05 2.7558100557745979e-01 1.0321109023877936e-04 -1.5187340973971702e-01 1.5125350371463379e-04 -1.5187340973971702e-01 1.5125350371463379e-04 -1.8206314100771298e-01 2.0762736911399070e-04 -4.9360717057349825e-02 4.4821578637374328e-03 2.6721156151915264e-02 8.6893953181188015e-05 2.6721156151915264e-02 8.6893953181188015e-05 2.6721156151915264e-02 8.6893953181188015e-05 2.9288490737264244e-01 4.4316422571120370e-04 2.9288490737264244e-01 4.4316422571120370e-04 2.2580095120064281e-18 6.8599284096133312e-18 1.2370759583774285e-01 8.7669410499228539e-05 9.8079525700413761e-01 1.5934962041250500e-03 -1.8846429932036980e-02 2.4932654886655617e-04 -1.0764789334361944e+00 1.3596316469524322e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.9547262265022998e-01 1.9771273360206574e-03 -7.0106768523336888e-02 3.5784768340297898e-03 -1.0934422954849927e+00 4.2275186195555778e-04 -9.7824791603491335e-01 1.8183642323713228e-03 -6.5340694035176503e-04 2.5851931030308095e-03 -1.2889750969628379e-03 4.4002010161733468e-03 1.0857946663609991e-03 3.9458586518657428e-03 1.9464951148636719e-03 6.6916703575707953e-03 2.5112195349834282e-01 3.8910330511945901e-04 1.5006950042510186e-01 5.4650770995205201e-04
6.8000000000000005e-01 9.0406583037952881e-01 1.0068813243891633e-04 8.1432907152770484e-01 3.5734376812737115e-04 8.9736758851823986e-02 3.0553032501614918e-04 9.5934169620471160e-02 1.0068813243888410e-04 9.9259112433291691e-02 3.4246410809897390e-04 8.9736758851824000e-02 3.0553032501614533e-04 -4.1633363423443369e-18 6.7036083842237899e-18 1.0000000000000000e+00 1.2819751242557092e-16 1.2095255276976717e-01 8.5578623634082566e-05 2.6864159216951888e-01 1.0509008657987810e-04 -1.4768903939975170e-01 1.5225129370780943e-04 -1.4768903939975170e-01 1.5225129370780943e-04 -1.7664054066553730e-01 2.0822425800307159e-04 -4.9395149262841873e-02 4.4705507372808009e-03 2.5950496952634940e-02 8.6139131525337642e-05 2.5950496952634940e-02 8.6139131525337642e-05 2.5950496952634940e-02 8.6139131525337642e-05 2.8918507151386297e-01 4.4195928295562916e-04 2.8918507151386297e-01 4.4195928295562916e-04 -3.1937989389876684e-18 6.8057109945308704e-18 1.2095255276976720e-01 8.5578623634082187e-05 9.6654828017331940e-01 1.6029101506204485e-03 -1.8468648218121105e-02 2.4558276061135720e-04 -1.0311750139367462e+00 1.3275313194588546e-03 1.0000000000000000e+00 0.0000000000000000e+00 3.9826084132500067e-01 2.0126045344693220e-03 -6.9918711814984852e-02 3.5559268905931431e-03 -1.1034046338263548e+00 4.2228362397058101e-04 -9.6397740094458850e-01 1.8286067107205184e-03 -6.6557866061556117e-04 2.6324762998825458e-03 -1.2805830802932916e-03 4.3752868879321834e-03 1.1059127687289535e-03 4.0170939971246990e-03 1.9357537827084281e-03 6.6524069878656075e-03 2.4870819296871982e-01 3.9059751630277637e-04 1.4944908053542813e-01 5.4571014730566943e-04
6.9000000000000006e-01 9.0526192720263532e-01 1.0105843129648582e-04 8.1698175050699473e-01 3.5672656848357318e-04 8.8280176695640478e-02 3.0443076715362438e-04 9.4738072797364820e-02 1.0105843129650291e-04 9.7518946887557439e-02 3.4075974044340239e-04 8.8280176695640478e-02 3.0443076715362444e-04 -1.3877787807814458e-18 1.5272573964034306e-17 1.0000000000000000e+00 1.2273977354317161e-16 1.1828036777733349e-01 8.3549133190511011e-05 2.6193173874237485e-01 1.0702174868686990e-04 -1.4365137096504135e-01 1.5310405887588869e-04 -1.4365137096504135e-01 1.5310405887588869e-04 -1.7142656575781340e-01 2.0858853064627432e-04 -4.9409177327911162e-02 4.4584711881456175e-03 2.5208390991520176e-02 8.5354046604418983e-05 2.5208390991520176e-02 8.5354046604418983e-05 2.5208390991520176e-02 8.5354046604418983e-05 2.8555020984656043e-01 4.4083805602500433e-04 2.8555020984656043e-01 4.4083805602500433e-04 6.4272595339860293e-19 5.0907225510377698e-18 1.1828036777733349e-01 8.3549133190511066e-05 9.5262780691373605e-01 1.6114829099566487e-03 -1.8098713442350707e-02 2.4188423099804382e-04 -9.8722395723470080e-01 1.2964532163864085e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.0101195158879188e-01 2.0478798830769859e-03 -6.9705098237228327e-02 3.5333085813709576e-03 -1.1132260369376148e+00 4.2196540943621887e-04 -9.5003541344262321e-01 1.8379007847203893e-03 -6.7768077592995652e-04 2.6795168903623067e-03 -1.2721426305654236e-03 4.3501702857185265e-03 1.1259291373969958e-03 4.0879382635843524e-03 1.9249085898681065e-03 6.6128697846925466e-03 2.4632299476573905e-01 3.9201541590176995e-04 1.4880404787818158e-01 5.4485801377166724e-04
7.0000000000000007e-01 9.0643170391624750e-01 1.0140835372736530e-04 8.1956844284175945e-01 3.5605895016735769e-04 8.6863261074487955e-02 3.0330151851079746e-04 9.3568296083752472e-02 1.0140835372740830e-04 9.5829916190881076e-02 3.3903582905433810e-04 8.6863261074487955e-02 3.0330151851079242e-04 -2.7755575615628915e-18 8.7770836714417528e-18 1.0000000000000000e+00 1.3343220141622404e-16 1.1568804118070271e-01 8.1580054658814748e-05 2.5544285712107218e-01 1.0896022195853388e-04 -1.3975481594036951e-01 1.5381249512227521e-04 -1.3975481594036951e-01 1.5381249512227521e-04 -1.6641208239900920e-01 2.0873566053592396e-04 -4.9404199527992777e-02 4.4459534879211999e-03 2.4493651729413375e-02 8.4542724428790845e-05 2.4493651729413375e-02 8.4542724428790845e-05 2.4493651729413375e-02 8.4542724428790845e-05 2.8197976247609013e-01 4.3978838039700267e-04 2.8197976247609013e-01 4.3978838039700267e-04 -1.0564691226523166e-18 5.7677590563782459e-18 1.1568804118070271e-01 8.1580054658809191e-05 9.3902561331304724e-01 1.6192594112716717e-03 -1.7736623852269269e-02 2.3823254644112291e-04 -9.4457695497499583e-01 1.2663822121958587e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.0372694877285331e-01 2.0829526313567528e-03 -6.9468186656248376e-02 3.5106499020374758e-03 -1.1229096492868975e+00 4.2181039357808337e-04 -9.3641363380173526e-01 1.8462976683053570e-03 -6.8971253596243945e-04 2.7263121905740360e-03 -1.2636653557068767e-03 4.3248884412840994e-03 1.1458424747719958e-03 4.1583879451974805e-03 1.9139765505520323e-03 6.5731145481543627e-03 2.4396602090657832e-01 3.9335860157738503e-04 1.4813610471569724e-01 5.4395493633508296e-04
7.0999999999999996e-01 9.0757594461281987e-01 1.0173855934067608e-04 8.2209131656677781e-01 3.5534464823915100e-04 8.5484628046042246e-02 3.0214578432765683e-04 9.2424055387180043e-02 1.0173855934070211e-04 9.4190069418140079e-02 3.3729566974835377e-04 8.5484628046042233e-02 3.0214578432765076e-04 0.0000000000000000e+00 9.2518585385429707e-18 1.0000000000000000e+00 1.1702778228589004e-16 1.1317269444364800e-01 7.9670453143010204e-05 2.4916666061024614e-01 1.1087049347757127e-04 -1.3599396616659817e-01 1.5437943731942162e-04 -1.3599396616659817e-01 1.5437943731942162e-04 -1.6158835837941093e-01 2.0868105335953831e-04 -4.9381525811203399e-02 4.4330299599535453e-03 2.3805140005782079e-02 8.3708860484564061e-05 2.3805140005782079e-02 8.3708860484564061e-05 2.3805140005782079e-02 8.3708860484564061e-05 2.7847308505973906e-01 4.3879926961821499e-04 2.7847308505973906e-01 4.3879926961821499e-04 5.0918753658204271e-18 6.9013043323624421e-18 1.1317269444364797e-01 7.9670453143024732e-05 9.2573357932648648e-01 1.6262825798155117e-03 -1.7382353557569875e-02 2.3462904543648862e-04 -9.0318716648554775e-01 1.2373022879268417e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.0640678802516217e-01 2.1178222807233965e-03 -6.9210070826685899e-02 3.4879763463941372e-03 -1.1324585394629283e+00 4.2183074142658424e-04 -9.2310384888451935e-01 1.8538462304877011e-03 -7.0167330782271479e-04 2.7728599118640555e-03 -1.2551619214585404e-03 4.2994756681388703e-03 1.1656516600938318e-03 4.2284401247015520e-03 1.9029733734674422e-03 6.5331926450126823e-03 2.4163693740783837e-01 3.9462864385482330e-04 1.4744686798969830e-01 5.4300425442287983e-04
7.1999999999999997e-01 9.0869540518403880e-01 1.0204968873602795e-04 8.2455245834172286e-01 3.5458715560298624e-04 8.4142946842315908e-02 3.0096652779338740e-04 9.1304594815961287e-02 1.0204968873601688e-04 9.2597541012445078e-02 3.3554228007095567e-04 8.4142946842315908e-02 3.0096652779338582e-04 4.1633363423443369e-18 6.7036083842237899e-18 1.0000000000000000e+00 6.4098756212785461e-17 1.1073156511033058e-01 7.7819347930318706e-05 2.4309516016568561e-01 1.1272633788815390e-04 -1.3236359505535508e-01 1.5480926892407637e-04 -1.3236359505535508e-01 1.5480926892407637e-04 -1.5694705007163642e-01 2.0843981117796596e-04 -4.9342383377546893e-02 4.4197310851606638e-03 2.3141762992112964e-02 8.2855841492679715e-05 2.3141762992112964e-02 8.2855841492679715e-05 2.3141762992112964e-02 8.2855841492679715e-05 2.7502946036434006e-01 4.3786084110722541e-04 2.7502946036434006e-01 4.3786084110722541e-04 4.3629767140562554e-18 7.1339013497551192e-18 1.1073156511033058e-01 7.7819347930320359e-05 9.1274370383534753e-01 1.6325933691203796e-03 -1.7035855799574465e-02 2.3107484119122427e-04 -8.6300963658125074e-01 1.2091966002963385e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.0905238638296898e-01 2.1524885620935017e-03 -6.8932690915526201e-02 3.4653111035136117e-03 -1.1418757008907026e+00 4.2203759017510524e-04 -9.1009796737286219e-01 1.8605930443923995e-03 -7.1356256710797109e-04 2.8191581312555676e-03 -1.2466421181827516e-03 4.2739635652509341e-03 1.1853557364306059e-03 4.2980924285939701e-03 1.8919135514761220e-03 6.4931513209211967e-03 2.3933541423821655e-01 3.9582708654213833e-04 1.4673787322577145e-01 5.4200904315738270e-04
7.2999999999999998e-01 9.0979081445707277e-01 1.0234236394656832e-04 8.2695387640374207e-01 3.5378973858098426e-04 8.2836938053330367e-02 2.9976648727595741e-04 9.0209185542927589e-02 1.0234236394653224e-04 9.1050546966603821e-02 3.3377842071126879e-04 8.2836938053330367e-02 2.9976648727595426e-04 5.5511151231257830e-18 1.1702778228589005e-17 1.0000000000000000e+00 1.8503717077085943e-16 1.0836200193515733e-01 7.6025716973321009e-05 2.3722065943291898e-01 1.1450855677339052e-04 -1.2885865749776163e-01 1.5510746290821678e-04 -1.2885865749776163e-01 1.5510746290821678e-04 -1.5248018890207904e-01 2.0802656692929780e-04 -4.9287921915681682e-02 4.4060856027143920e-03 2.2502473017678281e-02 8.1986766529223800e-05 2.2502473017678281e-02 8.1986766529223800e-05 2.2502473017678281e-02 8.1986766529223800e-05 2.7164810867754563e-01 4.3696424012875702e-04 2.7164810867754563e-01 4.3696424012875702e-04 8.5185541022548449e-19 5.0158687821080808e-18 1.0836200193515730e-01 7.6025716973318204e-05 9.0004811716722188e-01 1.6382308062560010e-03 -1.6697065861450582e-02 2.2757084229821183e-04 -8.2400121650544489e-01 1.1820475502526641e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.1166462472463972e-01 2.1869514153326866e-03 -6.8637844282932431e-02 3.4426752401339718e-03 -1.1511640527134119e+00 4.2244103660020590e-04 -8.9738803240962373e-01 1.8665824487770983e-03 -7.2537988955968205e-04 2.8652052638866192e-03 -1.2381149233877062e-03 4.2483812077664385e-03 1.2049538985411993e-03 4.3673429852023639e-03 1.8808104456610963e-03 6.4530339925261250e-03 2.3706112527174050e-01 3.9695544714280515e-04 1.4601057830513667e-01 5.4097213513010288e-04
7.3999999999999999e-01 9.1086287528303578e-01 1.0261718888808697e-04 8.2929750346591258e-01 3.5295545153990211e-04 8.1565371817123145e-02 2.9854819238389423e-04 8.9137124716964319e-02 1.0261718888807013e-04 8.9547381140997057e-02 3.3200661533933936e-04 8.1565371817123131e-02 2.9854819238389927e-04 -1.3877787807814458e-18 1.3800473625143934e-17 1.0000000000000000e+00 2.2204460492503131e-16 1.0606146020159216e-01 7.4288501209857842e-05 2.3153574887103359e-01 1.1620351369555120e-04 -1.2547428866944141e-01 1.5528022589344944e-04 -1.2547428866944141e-01 1.5528022589344944e-04 -1.4818016756606545e-01 2.0745537145038407e-04 -4.9219218515375571e-02 4.3921206055963277e-03 2.1886266297878102e-02 8.1104467202360486e-05 2.1886266297878102e-02 8.1104467202360486e-05 2.1886266297878102e-02 8.1104467202360486e-05 2.6832819717248435e-01 4.3610156385282624e-04 2.6832819717248435e-01 4.3610156385282624e-04 -9.4794335715760432e-19 5.7964756563350501e-18 1.0606146020159216e-01 7.4288501209849724e-05 8.8763909137284835e-01 1.6432320440508887e-03 -1.6365903655747825e-02 2.2411777177499214e-04 -7.8612048794243883e-01 1.1558368498042581e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.1424434960777212e-01 2.2212109702060062e-03 -6.8327195555942521e-02 3.4200878693353490e-03 -1.1603264408163498e+00 4.2305012813223210e-04 -8.8496623195506119e-01 1.8718566158304919e-03 -7.3712494329234986e-04 2.9110000373280564e-03 -1.2295885601768396e-03 4.2227553253822679e-03 1.2244454815532320e-03 4.4361903856521973e-03 1.8696763640600814e-03 6.4128805204513592e-03 2.3481374824155576e-01 3.9801521726214251e-04 1.4526636710055874e-01 5.3989614046762115e-04
7.5000000000000000e-01 9.1191226557962091e-01 1.0287474981528365e-04 8.3158519955306853e-01 3.5208715042146804e-04 8.0327066026552291e-02 2.9731397871178865e-04 8.8087734420379094e-02 1.0287474981529059e-04 8.8086411720104993e-02 3.3022916873555187e-04 8.0327066026552291e-02 2.9731397871178848e-04 4.1633363423443369e-18 1.3165625507162628e-17 1.0000000000000000e+00 1.9929113200939389e-16 1.0382749722542903e-01 7.2606608677697033e-05 2.2603329915157083e-01 1.1780193869847025e-04 -1.2220580192614179e-01 1.5533422322701681e-04 -1.2220580192614179e-01 1.5533422322701681e-04 -1.4403972613753388e-01 2.0673961969810753e-04 -4.9137282273157307e-02 4.3778616311277536e-03 2.1292181591161828e-02 8.0211526731779336e-05 2.1292181591161828e-02 8.0211526731779336e-05 2.1292181591161828e-02 8.0211526731779336e-05 2.6506884831977501e-01 4.3526578679429763e-04 2.6506884831977501e-01 4.3526578679429763e-04 2.2164896774676965e-18 5.8199677499952266e-18 1.0382749722542903e-01 7.2606608677707184e-05 8.7550904853034162e-01 1.6476324164386566e-03 -1.6042276022606848e-02 2.2071618467627463e-04 -7.4932769002724353e-01 1.1305455864957454e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.1679237500067912e-01 2.2552675285680362e-03 -6.8002286031713585e-02 3.3975663065109849e-03 -1.1693656389671361e+00 4.2387285708850157e-04 -8.7282490713538474e-01 1.8764556213299824e-03 -7.4879748155540964e-04 2.9565414676563156e-03 -1.2210705518381393e-03 4.1971104690223214e-03 1.2438299504032662e-03 4.5046336475323395e-03 1.8585226353341074e-03 6.3727274642059895e-03 2.3259296469425964e-01 3.9900786300790174e-04 1.4450655297415463e-01 5.3878346513125484e-04
7.6000000000000001e-01 9.1293963932980626e-01 1.0311561576138497e-04 8.3381875476804057e-01 3.5118750515052908e-04 7.9120884561765692e-02 2.9606600122378989e-04 8.7060360670193709e-02 1.0311561576138232e-04 8.6666077808781619e-02 3.2844818319634173e-04 7.9120884561765692e-02 2.9606600122379179e-04 0.0000000000000000e+00 1.1331166295920986e-17 1.0000000000000000e+00 1.8129866073473578e-16 1.0165776803769559e-01 7.0978918479424309e-05 2.2070645399620625e-01 1.1929796496575312e-04 -1.1904868595851062e-01 1.5527636752089293e-04 -1.1904868595851062e-01 1.5527636752089293e-04 -1.4005193819853534e-01 2.0589200623382230e-04 -4.9043058608128451e-02 4.3633327466611463e-03 2.0719298806660645e-02 7.9310297892506559e-05 2.0719298806660645e-02 7.9310297892506559e-05 2.0719298806660645e-02 7.9310297892506559e-05 2.6186914743432876e-01 4.3445068899596327e-04 2.6186914743432876e-01 4.3445068899596327e-04 6.0587075577018031e-19 4.0543469635105634e-18 1.0165776803769562e-01 7.0978918479422168e-05 8.6365056732183643e-01 1.6514654950363545e-03 -1.5726078768855761e-02 2.1736648439153614e-04 -7.1358464927332355e-01 1.1061542864383401e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.1930948391418410e-01 2.2891215478036361e-03 -6.7664542447127080e-02 3.3751262135260159e-03 -1.1782843500475466e+00 4.2491615924172317e-04 -8.6095655883424427e-01 1.8804175154682587e-03 -7.6039733599204376e-04 3.0018288371578645e-03 -1.2125677727880283e-03 4.1714691664722038e-03 1.2631068899921129e-03 4.5726721810719984e-03 1.8473596776362681e-03 6.3326083200377532e-03 2.3039845994477542e-01 3.9993482538494372e-04 1.4373238213599379e-01 5.3763632760765495e-04
7.7000000000000002e-01 9.1394562753827846e-01 1.0334033882152563e-04 8.3599989198408209e-01 3.5025901230267083e-04 7.7945735554196455e-02 2.9480624782813415e-04 8.6054372461721401e-02 1.0334033882155054e-04 8.5284886166677940e-02 3.2666557493531937e-04 7.7945735554196482e-02 2.9480624782813523e-04 -5.5511151231257830e-18 7.1664588082487644e-18 1.0000000000000000e+00 1.4802973661668753e-16 9.9550021242576975e-02 6.9404284958357842e-05 2.1554862258992111e-01 1.2068836034982583e-04 -1.1599860134734415e-01 1.5511365965597195e-04 -1.1599860134734415e-01 1.5511365965597195e-04 -1.3621019708682222e-01 2.0492450594679614e-04 -4.8937433304979697e-02 4.3485566313441011e-03 2.0166737580513995e-02 7.8402920528035809e-05 2.0166737580513995e-02 7.8402920528035809e-05 2.0166737580513995e-02 7.8402920528035809e-05 2.5872814943366679e-01 4.3365078789356316e-04 2.5872814943366679e-01 4.3365078789356316e-04 3.6811962552165739e-18 6.7152654632780741e-18 9.9550021242576947e-02 6.9404284958353898e-05 8.5205638808795858e-01 1.6547631605852908e-03 -1.5417198474663043e-02 2.1406893699930688e-04 -6.7885471234295292e-01 1.0826429815803463e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.2179642993890532e-01 2.3227736272770348e-03 -6.7315285150672186e-02 3.3527817312541878e-03 -1.1870852073642761e+00 4.2618592947363487e-04 -8.4935385273752773e-01 1.8837784092100868e-03 -7.7192441038675616e-04 3.0468616735835185e-03 -1.2040864960413101e-03 4.1458520675592032e-03 1.2822759960170365e-03 4.6403057577478471e-03 1.8361970629315199e-03 6.2925537425900418e-03 2.2822992303176121e-01 4.0079752068415767e-04 1.4294503686508331e-01 5.3645677541214209e-04
7.8000000000000003e-01 9.1493083914702678e-01 1.0354945471598754e-04 8.3813026946081948e-01 3.4930400676759261e-04 7.6800569686207174e-02 2.9353655230387771e-04 8.5069160852973266e-02 1.0354945471596252e-04 8.3941408077880225e-02 3.2488308951666279e-04 7.6800569686207174e-02 2.9353655230387787e-04 1.3877787807814458e-18 7.8776736827871706e-18 1.0000000000000000e+00 1.2819751242557092e-16 9.7502095045803441e-02 6.7881541488889761e-05 2.1055347168527208e-01 1.2197191848392034e-04 -1.1305137663946865e-01 1.5485306921994284e-04 -1.1305137663946865e-01 1.5485306921994284e-04 -1.3250820233962685e-01 2.0384837109639270e-04 -4.8821236300691344e-02 4.3335546533367865e-03 1.9633655835735134e-02 7.7491337865275939e-05 1.9633655835735134e-02 7.7491337865275939e-05 1.9633655835735134e-02 7.7491337865275939e-05 2.5564488487686243e-01 4.3286127016138582e-04 2.5564488487686243e-01 4.3286127016138582e-04 -3.2019251613253893e-19 5.7206002512208166e-18 9.7502095045803441e-02 6.7881541488889449e-05 8.4071941653844129e-01 1.6575556728304984e-03 -1.5115514091592142e-02 2.1082368462758952e-04 -6.4510268158582851e-01 1.0599912725640635e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.2425393869225247e-01 2.3562244943749161e-03 -6.6955735711592371e-02 3.3305456023170902e-03 -1.1957707760314831e+00 4.2768703287900442e-04 -8.3800962301409609e-01 1.8865725563026268e-03 -7.8337867484765502e-04 3.0916397308739774e-03 -1.1956324374320737e-03 4.1202780794438948e-03 1.3013370664203480e-03 4.7075344810709775e-03 1.8250435770460799e-03 6.2525917514480349e-03 2.2608704667354579e-01 4.0159734086569224e-04 1.4214563859566562e-01 5.3524669948344476e-04
7.9000000000000004e-01 9.1589586191203742e-01 1.0374348313175976e-04 8.4021148338010188e-01 3.4832467153236922e-04 7.5684378531935492e-02 2.9225860435347909e-04 8.4104138087962715e-02 1.0374348313172314e-04 8.2634276354866060e-02 3.2310231406658467e-04 7.5684378531935492e-02 2.9225860435347703e-04 0.0000000000000000e+00 6.5420519111823960e-18 1.0000000000000000e+00 1.0467283057891834e-16 9.5511913447662994e-02 6.6409503753772333e-05 2.0571491750165741e-01 1.2314897599178802e-04 -1.1020300405399441e-01 1.5450144359419757e-04 -1.1020300405399441e-01 1.5450144359419757e-04 -1.2893994640343928e-01 2.0267413777387479e-04 -4.8695245229656202e-02 4.3183469423985210e-03 1.9119248339118388e-02 7.6577311268865591e-05 1.9119248339118388e-02 7.6577311268865591e-05 1.9119248339118388e-02 7.6577311268865591e-05 2.5261836535418852e-01 4.3207793239672472e-04 2.5261836535418852e-01 4.3207793239672472e-04 3.4663294736610245e-18 6.9444746228725151e-18 9.5511913447662994e-02 6.6409503753776507e-05 8.2963272630213891e-01 1.6598717293943681e-03 -1.4820898354571394e-02 2.0763075825188832e-04 -6.1229475325057048e-01 1.0381783834341775e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.2668270918194146e-01 2.3894749915560256e-03 -6.6587024000980627e-02 3.3084292843341399e-03 -1.2043435544025962e+00 4.2942332151699051e-04 -8.2691687481942877e-01 1.8888324249510600e-03 -7.9476016038506811e-04 3.1361629711941005e-03 -1.1872107968058084e-03 4.0947644927275331e-03 1.3202899934516366e-03 4.7743587594383345e-03 1.8139072756465590e-03 6.2127479234596319e-03 2.2396952722458624e-01 4.0233565393659170e-04 1.4133525086972018e-01 5.3400784718798987e-04
8.0000000000000004e-01 9.1684126324302095e-01 1.0392292816465067e-04 8.4224507029891549e-01 3.4732304779116373e-04 7.4596192944105424e-02 2.9097396033871326e-04 8.3158736756978990e-02 1.0392292816470894e-04 8.1362182475493885e-02 3.2132469003116865e-04 7.4596192944105424e-02 2.9097396033871646e-04 -4.1633363423443369e-18 9.3667928650974625e-18 1.0000000000000000e+00 1.6550227688315153e-16 9.3577482594654135e-02 6.4986973159528118e-05 2.0102711750808316e-01 1.2422103147586265e-04 -1.0744963491342904e-01 1.5406544207357338e-04 -1.0744963491342904e-01 1.5406544207357338e-04 -1.2549970166582172e-01 2.0141164262840269e-04 -4.8560188741306562e-02 4.3029524589522248e-03 1.8622745266494916e-02 7.5662434448557541e-05 1.8622745266494916e-02 7.5662434448557541e-05 1.8622745266494916e-02 7.5662434448557541e-05 2.4964758829261874e-01 4.3129712225490105e-04 2.4964758829261874e-01 4.3129712225490105e-04 -4.3061798462204043e-19 4.6504088150582682e-18 9.3577482594654135e-02 6.4986973159539434e-05 8.1878956048325302e-01 1.6617385334883703e-03 -1.4533219028128647e-02 2.0449008893245630e-04 -5.8039845827144498e-01 1.0171832202526413e-03 1.0000000000000000e+00 0.0000000000000000e+00 4.2908341509301068e-01 2.4225260650259472e-03 -6.6210194778521886e-02 3.2864430541611682e-03 -1.2128059755282254e+00 4.3139766440214840e-04 -8.1606878579218711e-01 1.8905887779467440e-03 -8.0606895388702119e-04 3.1804315482271131e-03 -1.1788262963283243e-03 4.0693270988793225e-03 1.3391347562488800e-03 4.8407792809033899e-03 1.8027955364692838e-03 6.1730455717308947e-03 2.2187706463244061e-01 4.0301380432283476e-04 1.4051488215694671e-01 5.3274183445747674e-04
8.1000000000000005e-01 9.1776759100729099e-01 1.0408827869413485e-04 8.4423250952071027e-01 3.4630104438471371e-04 7.3535081486580681e-02 2.8968405327684573e-04 8.2232408992708950e-02 1.0408827869413264e-04 8.0123873846816518e-02 3.1955152498499575e-04 7.3535081486580653e-02 2.8968405327684828e-04 4.1633363423443369e-18 6.7036083842237899e-18 1.0000000000000000e+00 1.2819751242557092e-16 9.1696887285331943e-02 6.3612740047882784e-05 1.9648446215463117e-01 1.2519044740332295e-04 -1.0478757486929920e-01 1.5355149039487708e-04 -1.0478757486929920e-01 1.5355149039487708e-04 -1.2218200784081819e-01 2.0007004720181868e-04 -4.8416749605230465e-02 4.2873890594037761e-03 1.8143410783787985e-02 7.4748146810261508e-05 1.8143410783787985e-02 7.4748146810261508e-05 1.8143410783787985e-02 7.4748146810261508e-05 2.4673154122572086e-01 4.3051568490361122e-04 2.4673154122572086e-01 4.3051568490361122e-04 -5.8425867703376231e-19 6.9764830756791711e-18 9.1696887285331957e-02 6.3612740047876089e-05 8.0818333233236661e-01 1.6631818630959720e-03 -1.4252340003531932e-02 2.0140151810910597e-04 -5.4938260555802032e-01 9.9698442726410151e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.3145670600033964e-01 2.4553787543139896e-03 -6.5826213815741483e-02 3.2645961040142467e-03 -1.2211604086476464e+00 4.3361197976945701e-04 -8.0545870665501484e-01 1.8918707530837129e-03 -8.1730519344941214e-04 3.2244457916513220e-03 -1.1704832161140305e-03 4.0439802995221059e-03 1.3578714139492268e-03 4.9067969897540606e-03 1.7917151079661694e-03 6.1335059121138211e-03 2.1980936239524981e-01 4.0363311323603608e-04 1.3968548854843330e-01 5.3145015729590594e-04
8.2000000000000006e-01 9.1867537429945612e-01 1.0424000876022168e-04 8.4617522538392786e-01 3.4526044634751018e-04 7.2500148915528168e-02 2.8839020177818452e-04 8.1324625700543954e-02 1.0424000876027977e-04 7.8918151193270517e-02 3.1778400316689729e-04 7.2500148915528181e-02 2.8839020177818235e-04 -4.1633363423443369e-18 9.3667928650974625e-18 1.0000000000000000e+00 1.6550227688315153e-16 8.9868287624619042e-02 6.2285586717270583e-05 1.9208156661538001e-01 1.2606021496342566e-04 -1.0221327899076096e-01 1.5296574872343546e-04 -1.0221327899076096e-01 1.5296574872343546e-04 -1.1898165974130950e-01 1.9865786514154673e-04 -4.8265567616540571e-02 4.2716735577923888e-03 1.7680541651474035e-02 7.3835745723927921e-05 1.7680541651474035e-02 7.3835745723927921e-05 1.7680541651474035e-02 7.3835745723927921e-05 2.4386920558199673e-01 4.2973091329834859e-04 2.4386920558199673e-01 4.2973091329834859e-04 7.8834530997427558e-19 4.9832099899412372e-18 8.9868287624619042e-02 6.2285586717271478e-05 7.9780762516367221e-01 1.6642261353771487e-03 -1.3978122263245300e-02 1.9836480713457548e-04 -5.1921722769444867e-01 9.7756044105216000e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.3380320851230064e-01 2.4880341826715472e-03 -6.5435973586431523e-02 3.2428966300856966e-03 -1.2294091606965383e+00 4.3606727397095123e-04 -7.9508016105330803e-01 1.8927059385807823e-03 -8.2846906403892984e-04 3.2682061927037016e-03 -1.1621854273430870e-03 4.0187372081146849e-03 1.3765000992752474e-03 4.9724130647576317e-03 1.7806721546186426e-03 6.0941482180185873e-03 2.1776612751972291e-01 4.0419487903465434e-04 1.3884797632645243e-01 5.3013420200108256e-04
8.3000000000000007e-01 9.1956512417832403e-01 1.0437857793867971e-04 8.4807458946816805e-01 3.4420292301693420e-04 7.1490534710156095e-02 2.8709361851724636e-04 8.0434875821676008e-02 1.0437857793873095e-04 7.7743866065129660e-02 3.1602319539182427e-04 7.1490534710156095e-02 2.8709361851724825e-04 1.3877787807814458e-18 7.8776736827871706e-18 1.0000000000000000e+00 1.2819751242557092e-16 8.8089915821324721e-02 6.1004290294513973e-05 1.8781326259216322e-01 1.2683377007426431e-04 -9.9723346770838467e-02 1.5231409153571997e-04 -9.9723346770838467e-02 1.5231409153571997e-04 -1.1589369545914789e-01 1.9718299263513954e-04 -4.8107242314122382e-02 4.2558217841084109e-03 1.7233465858020391e-02 7.2926398006647265e-05 1.7233465858020391e-02 7.2926398006647265e-05 1.7233465858020391e-02 7.2926398006647265e-05 2.4105956003770040e-01 4.2894050231798825e-04 2.4105956003770040e-01 4.2894050231798825e-04 1.4409138854816469e-19 5.5753574699785497e-18 8.8089915821324721e-02 6.1004290294518866e-05 7.8765619162328271e-01 1.6648944714103843e-03 -1.3710424726933285e-02 1.9537964593010332e-04 -4.8987352896287178e-01 9.5888954329176833e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.3612352734953053e-01 2.5204935483490458e-03 -6.5040298552996839e-02 3.2213519141648240e-03 -1.2375544778237704e+00 4.3876368584888376e-04 -7.8492684473882990e-01 1.8931204482376290e-03 -8.3956079346840951e-04 3.3117133907629090e-03 -1.1539364230295608e-03 3.9936097445180821e-03 1.3950210125680221e-03 5.0376288989669744e-03 1.7696722991265225e-03 6.0549899643094060e-03 2.1574707047961916e-01 4.0470037757995469e-04 1.3800320441448952e-01 5.2879525466562657e-04
8.3999999999999997e-01 9.2043733437242969e-01 1.0450443172939449e-04 8.4993192271890849e-01 3.4313003561740581e-04 7.0505411653521394e-02 2.8579541808787594e-04 7.9562665627570223e-02 1.0450443172944348e-04 7.6599918462968472e-02 3.1427006819382137e-04 7.0505411653521394e-02 2.8579541808787626e-04 2.7755575615628915e-18 5.8513891142945023e-18 1.0000000000000000e+00 1.0467283057891834e-16 8.6360073123522396e-02 5.9767625381881825e-05 1.8367459021975124e-01 1.2751484957085788e-04 -9.7314517096228834e-02 1.5160209631608036e-04 -9.7314517096228834e-02 1.5160209631608036e-04 -1.1291338496697782e-01 1.9565274037111868e-04 -4.7942335523630780e-02 4.2398486393667870e-03 1.6801541286686740e-02 7.2021150577501498e-05 1.6801541286686740e-02 7.2021150577501498e-05 1.6801541286686740e-02 7.2021150577501498e-05 2.3830158347613964e-01 4.2814250661831594e-04 2.3830158347613964e-01 4.2814250661831594e-04 1.3480899932466614e-18 3.4077192141123553e-18 8.6360073123522410e-02 5.9767625381883580e-05 7.7772295240177425e-01 1.6652087591254208e-03 -1.3449104991802286e-02 1.9244566090945630e-04 -4.6132383560392887e-01 9.4094991084409986e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.3841824636278232e-01 2.5527581164740921e-03 -6.4639950075946501e-02 3.1999683988460487e-03 -1.2455985469109641e+00 4.4170053541727259e-04 -7.7499262419301229e-01 1.8931389942116713e-03 -8.5058064866223306e-04 3.3549681608847017e-03 -1.1457393465978071e-03 3.9686087229148887e-03 1.4134344162376289e-03 5.1024460809807083e-03 1.7587206616740346e-03 6.0160469610141222e-03 2.1375190517472156e-01 4.0515086258679681e-04 1.3715198671175308e-01 5.2743450986508778e-04
8.4999999999999998e-01 9.2129248195560842e-01 1.0461800197342638e-04 8.5174849749194181e-01 3.4204324430625350e-04 6.9543984463666622e-02 2.8449662420566184e-04 7.8707518044391606e-02 1.0461800197342135e-04 7.5485254573969818e-02 3.1252549217387226e-04 6.9543984463666622e-02 2.8449662420565827e-04 2.7755575615628915e-18 1.0946946651194327e-17 1.0000000000000000e+00 1.8129866073473578e-16 8.4677126886382986e-02 5.8574366451976143e-05 1.7966079010584773e-01 1.2810737906444455e-04 -9.4983663219464734e-02 1.5083503884348948e-04 -9.4983663219464734e-02 1.5083503884348948e-04 -1.1003621915031252e-01 1.9407386596164501e-04 -4.7771373736348433e-02 4.2237681475575974e-03 1.6384154419136911e-02 7.1120940296312760e-05 1.6384154419136911e-02 7.1120940296312760e-05 1.6384154419136911e-02 7.1120940296312760e-05 2.3559425759219582e-01 4.2733530199915874e-04 2.3559425759219582e-01 4.2733530199915874e-04 9.3323658217477909e-19 2.9736431874548663e-18 8.4677126886382945e-02 5.8574366451972911e-05 7.6800199447516104e-01 1.6651897134265640e-03 -1.3194019978818212e-02 1.8956242226480277e-04 -4.3354154822651914e-01 9.2371966272441195e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.4068792949390556e-01 2.5848292113298710e-03 -6.4235630972315577e-02 3.1787517568598236e-03 -1.2535434970881671e+00 4.4487637579528332e-04 -7.6527153477556897e-01 1.8927849564100716e-03 -8.6152893218995486e-04 3.3979714022223913e-03 -1.1375970184167405e-03 3.9437439335292248e-03 1.4317406296015787e-03 5.1668663775499687e-03 1.7478218964663151e-03 5.9773334775424704e-03 2.1178034889029576e-01 4.0554756596911795e-04 1.3629509431632597e-01 5.2605307853184396e-04
8.5999999999999999e-01 9.2213102799401214e-01 1.0471970729237674e-04 8.5352553951893717e-01 3.4094391467715191e-04 6.8605488475074805e-02 2.8319817623785143e-04 7.7868972005987858e-02 1.0471970729237946e-04 7.4398864615937255e-02 3.1079024954364326e-04 6.8605488475074791e-02 2.8319817623784758e-04 -4.1633363423443369e-18 9.3667928650974625e-18 1.0000000000000000e+00 1.6550227688315153e-16 8.3039507767107335e-02 5.7423290012729051e-05 1.7576729553291287e-01 1.2861538573780563e-04 -9.2727787765805494e-02 1.5001789333277533e-04 -9.2727787765805494e-02 1.5001789333277533e-04 -1.0725789927376686e-01 1.9245260604970393e-04 -4.7594850334334075e-02 4.2075935046070462e-03 1.5980719078468899e-02 7.0226603014163683e-05 1.5980719078468899e-02 7.0226603014163683e-05 1.5980719078468899e-02 7.0226603014163683e-05 2.3293656917755551e-01 4.2651755013091002e-04 2.3293656917755551e-01 4.2651755013091002e-04 -7.3632565833010201e-19 4.2049359123111840e-18 8.3039507767107348e-02 5.7423290012726950e-05 7.5848756894963965e-01 1.6648569328514614e-03 -1.2945026495174646e-02 1.8672945068450088e-04 -4.0650109627970538e-01 9.0717690422016466e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.4293312168394089e-01 2.6167082089457766e-03 -6.3827989747349476e-02 3.1577069550073498e-03 -1.2613914012391352e+00 4.4828904764150705e-04 -7.5575777847496040e-01 1.8920804478865885e-03 -8.7240597904693991e-04 3.4407241272654053e-03 -1.1295119604336657e-03 3.9190242185726358e-03 1.4499400240832762e-03 5.2308917174273151e-03 1.7369802257190287e-03 5.9388623580696144e-03 2.0983212225702905e-01 4.0589169818052058e-04 1.3543325764109179e-01 5.2465199504681816e-04
8.7000000000000000e-01 9.2295341816573706e-01 1.0480995331555970e-04 8.5526422979591277e-01 3.3983332388418791e-04 6.7689188369824474e-02 2.8190093531783498e-04 7.7046581834262745e-02 1.0480995331553105e-04 7.3339780784530156e-02 3.0906504115188439e-04 6.7689188369824474e-02 2.8190093531783471e-04 0.0000000000000000e+00 1.3084103822364792e-17 1.0000000000000000e+00 2.0934566115783667e-16 8.1445707042072893e-02 5.6313177018519723e-05 1.7198972484275915e-01 1.2904293091391529e-04 -9.0544017800686286e-02 1.4915533670672274e-04 -9.0544017800686286e-02 1.4915533670672274e-04 -1.0457432688044015e-01 1.9079470825723294e-04 -4.7413227671881490e-02 4.1913371247868370e-03 1.5590675213395869e-02 6.9338882037144270e-05 1.5590675213395869e-02 6.9338882037144270e-05 1.5590675213395869e-02 6.9338882037144270e-05 2.3032751211804148e-01 4.2568816747556561e-04 2.3032751211804148e-01 4.2568816747556561e-04 2.3246899473913692e-18 2.9497761518606978e-18 8.1445707042072879e-02 5.6313177018511538e-05 7.4917408857356649e-01 1.6642289563130197e-03 -1.2701981722169775e-02 1.8394622335478683e-04 -3.8017789450742889e-01 8.9129977513823888e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.4515434973127910e-01 2.6483965315980767e-03 -6.3417624522165067e-02 3.1368383128002539e-03 -1.2691442774927593e+00 4.5193573932751765e-04 -7.4644572132517695e-01 1.8910463804558731e-03 -8.8321215367203275e-04 3.4832274518396484e-03 -1.1214864190307100e-03 3.8944575428079727e-03 1.4680330187626528e-03 5.2945241764080914e-03 1.7261994712533437e-03 5.9006451286450603e-03 2.0790694921144287e-01 4.0618444854973357e-04 1.3456716842691277e-01 5.2323222405187525e-04
8.8000000000000000e-01 9.2376008335419257e-01 1.0488913292398090e-04 8.5696570639654990e-01 3.3871266657861080e-04 6.6794376957642676e-02 2.8060569069304623e-04 7.6239916645807509e-02 1.0488913292401003e-04 7.2307075299318527e-02 3.0735049365749045e-04 6.6794376957642676e-02 2.8060569069304623e-04 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 7.9894274041384272e-02 5.5242814902550554e-05 1.6832387402019972e-01 1.2939405908218030e-04 -8.8429599978815471e-02 1.4825175667436524e-04 -8.8429599978815471e-02 1.4825175667436524e-04 -1.0198159412035526e-01 1.8910546342088409e-04 -4.7226939022664317e-02 4.1750106847116501e-03 1.5213487724720138e-02 6.8458436099804612e-05 1.5213487724720138e-02 6.8458436099804612e-05 1.5213487724720138e-02 6.8458436099804612e-05 2.2776608913164126e-01 4.2484629516324849e-04 2.2776608913164126e-01 4.2484629516324849e-04 -8.8237192281991326e-19 3.9398246592680601e-18 7.9894274041384272e-02 5.5242814902547796e-05 7.4005612497289730e-01 1.6633233213382995e-03 -1.2464743636709772e-02 1.8121217928464766e-04 -3.5454830130795584e-01 8.7606649239749452e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.4735212310271288e-01 2.6798956427677378e-03 -6.3005086678720137e-02 3.1161495564822426e-03 -1.2768040906975338e+00 4.5581304835682121e-04 -7.3732989054590514e-01 1.8897025308112045e-03 -8.9394784719344644e-04 3.5254825858403258e-03 -1.1135223862138153e-03 3.8700510590652859e-03 1.4860200762088905e-03 5.3577659634603770e-03 1.7154830839080592e-03 5.8626920966297702e-03 2.0600455695677433e-01 4.0642698561113848e-04 1.3369748165745582e-01 5.2179466661997093e-04
8.9000000000000001e-01 9.2455144021601599e-01 1.0495762685499802e-04 8.5863106621252039e-01 3.3758306013110932e-04 6.5920374003495721e-02 2.7931316489201546e-04 7.5448559783984057e-02 1.0495762685497814e-04 7.1299858543932643e-02 3.0564716539450081e-04 6.5920374003495721e-02 2.7931316489201974e-04 -4.1633363423443369e-18 6.7036083842237907e-18 1.0000000000000000e+00 1.2819751242557092e-16 7.8383813696660559e-02 5.4210999671552105e-05 1.6476570948756458e-01 1.2967275870183343e-04 -8.6381895790903981e-02 1.4731126106222811e-04 -8.6381895790903981e-02 1.4731126106222811e-04 -9.9475974500286890e-02 1.8738973560160566e-04 -4.7036390401585401e-02 4.1586251645543849e-03 1.4848645334576674e-02 6.7585846523206456e-05 1.4848645334576674e-02 6.7585846523206456e-05 1.4848645334576674e-02 6.7585846523206456e-05 2.2525131327208872e-01 4.2399127318573784e-04 2.2525131327208872e-01 4.2399127318573784e-04 1.0779461641537352e-18 3.3619809858829596e-18 7.8383813696660559e-02 5.4210999671555677e-05 7.3112840565567461e-01 1.6621566150402838e-03 -1.2233171373632074e-02 1.7852672441380561e-04 -3.2958957893055291e-01 8.6145539553752690e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.4952693469876193e-01 2.7112070406473017e-03 -6.2590884241874173e-02 3.0956438690957441e-03 -1.2843727538794329e+00 4.5991703564146901e-04 -7.2840497145235683e-01 1.8880675984310725e-03 -9.0461347486139323e-04 3.5674908246261243e-03 -1.1056216192848712e-03 3.8458111690939040e-03 1.5039016986479743e-03 5.4206194078526351e-03 1.7048341708359276e-03 5.8250124430032696e-03 2.0412467592432004e-01 4.0662045743054880e-04 1.3282481738038737e-01 5.2034016579167769e-04
9.0000000000000002e-01 9.2532789172522512e-01 1.0501580392106136e-04 8.6026136662277053e-01 3.3644554956720988e-04 6.5066525102454531e-02 2.7802401844813243e-04 7.4672108274774940e-02 1.0501580392108152e-04 7.0317277296937389e-02 3.0395555172896326e-04 6.5066525102454531e-02 2.7802401844813216e-04 -1.3877787807814458e-18 4.3885418357208764e-18 1.0000000000000000e+00 7.4014868308343765e-17 7.6912984196239070e-02 5.3216537340531012e-05 1.6131136111987285e-01 1.2988293272848340e-04 -8.4398376923633792e-02 1.4633768796150519e-04 -8.4398376923633792e-02 1.4633768796150519e-04 -9.7053914048575801e-02 1.8565199042693768e-04 -4.6841962269015040e-02 4.1421908869315712e-03 1.4495659499026018e-02 6.6721623781453086e-05 1.4495659499026018e-02 6.6721623781453086e-05 1.4495659499026018e-02 6.6721623781453086e-05 2.2278220922404063e-01 4.2312261683158993e-04 2.2278220922404063e-01 4.2312261683158993e-04 -1.3001662504826361e-18 3.0954808541468307e-18 7.6912984196239070e-02 5.3216537340523273e-05 7.2238581083781406e-01 1.6607445219486102e-03 -1.2007125535821148e-02 1.7588923625521345e-04 -3.0527985541459979e-01 8.4744498017643550e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.5167926157845989e-01 2.7423322538990633e-03 -6.2175485017592916e-02 3.0753239362721055e-03 -1.2918521296746484e+00 4.6424328914731507e-04 -7.1966580418757087e-01 1.8861592610387703e-03 -9.1520947367210452e-04 3.6092535410184512e-03 -1.0977856590826645e-03 3.8217435800822356e-03 1.5216784243772784e-03 5.4830869472279496e-03 1.6942555209070692e-03 5.7876143080350072e-03 2.0226703973523788e-01 4.0676599192599193e-04 1.3194976243830051e-01 5.1886951151443273e-04
9.1000000000000003e-01 9.2608982769463177e-01 1.0506402139304351e-04 8.6185762709396452e-01 3.3530111227208370e-04 6.4232200600667366e-02 2.7673885447293219e-04 7.3910172305368227e-02 1.0506402139305464e-04 6.9358513049354309e-02 3.0227609019433500e-04 6.4232200600667366e-02 2.7673885447293355e-04 -5.5511151231257830e-18 7.1664588082487629e-18 1.0000000000000000e+00 1.4802973661668753e-16 7.5480494743321247e-02 5.2258245623584555e-05 1.5795711548660382e-01 1.3002837704860170e-04 -8.2476620743282589e-02 1.4533461715593923e-04 -8.2476620743282589e-02 1.4533461715593923e-04 -9.4712022884681640e-02 1.8389632241728096e-04 -4.6644011125111344e-02 4.1257175536593893e-03 1.4154063363872316e-02 6.5866213610414129e-05 1.4154063363872316e-02 6.5866213610414129e-05 1.4154063363872316e-02 6.5866213610414129e-05 2.2035781441140667e-01 4.2223999501204062e-04 2.2035781441140667e-01 4.2223999501204062e-04 -2.8620881396204815e-19 3.2214238729372098e-18 7.5480494743321247e-02 5.2258245623584812e-05 7.1382337012897445e-01 1.6591018710256653e-03 -1.1786468458020952e-02 1.7329906806184934e-04 -2.8159808819850812e-01 8.3401393662825487e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.5380956564616592e-01 2.7732728367701374e-03 -6.1759319504800916e-02 3.0551919885610942e-03 -1.2992440317347140e+00 4.6878698231465085e-04 -7.1110738031642762e-01 1.8839942283015232e-03 -9.2573630017090314e-04 3.6507721778853051e-03 -1.0900158468902480e-03 3.7978533571255686e-03 1.5393508244374013e-03 5.5451711165523535e-03 1.6837496283125398e-03 5.7505048707802500e-03 2.0043138516280051e-01 4.0686469718399960e-04 1.3107287211344623e-01 5.1738344518614820e-04
9.2000000000000004e-01 9.2683762527522617e-01 1.0510262529807544e-04 8.6342083071464093e-01 3.3415066238506771e-04 6.3416794560585313e-02 2.7545822313062521e-04 7.3162374724773910e-02 1.0510262529803400e-04 6.8422780404240477e-02 3.0060916546131470e-04 6.3416794560585313e-02 2.7545822313062847e-04 -1.3877787807814458e-18 1.3800473625143934e-17 1.0000000000000000e+00 2.2204460492503131e-16 7.4085103413260828e-02 5.1334955609164682e-05 1.5469940932262760e-01 1.3011276546421891e-04 -8.0614305909366760e-02 1.4430538300400528e-04 -8.0614305909366760e-02 1.4430538300400528e-04 -9.2447067180435188e-02 1.8212648175953898e-04 -4.6442871001767139e-02 4.1092142805930218e-03 1.3823410763050437e-02 6.5020002748807689e-05 1.3823410763050437e-02 6.5020002748807689e-05 1.3823410763050437e-02 6.5020002748807689e-05 2.1797717993660184e-01 4.2134321115845056e-04 2.1797717993660184e-01 4.2134321115845056e-04 7.6906232368862320e-19 3.2332099350147946e-18 7.4085103413260828e-02 5.1334955609162120e-05 7.0543625910626062e-01 1.6572426833718213e-03 -1.1571064429385628e-02 1.7075555251941908e-04 -2.5852402933694724e-01 8.2114118801869746e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.5591829430128100e-01 2.8040303654432905e-03 -6.1342783596849790e-02 3.0352498403035323e-03 -1.3065502261068012e+00 4.7354293091306850e-04 -7.0272483930949592e-01 1.8815882957556140e-03 -9.3619442841669470e-04 3.6920482412639271e-03 -1.0823133401104124e-03 3.7741449719315171e-03 1.5569194995268827e-03 5.6068745378798973e-03 1.6733187144945621e-03 5.7136904228369534e-03 1.9861745209509576e-01 4.0691766177099067e-04 1.3019467169085527e-01 5.1588266405701202e-04
9.3000000000000005e-01 9.2757164943457293e-01 1.0513195073671342e-04 8.6495192566521573e-01 3.3299505480275819e-04 6.2619723769357316e-02 2.7418262548622102e-04 7.2428350565427027e-02 1.0513195073674670e-04 6.7509325554728897e-02 2.9895511361370758e-04 6.2619723769357302e-02 2.7418262548621869e-04 3.4694469519536142e-18 7.4948620208309632e-18 1.0000000000000000e+00 1.4802973661668753e-16 7.2725615105585867e-02 5.0445513160674865e-05 1.5153482323015868e-01 1.3013963907678046e-04 -7.8809208124572816e-02 1.4325308670599162e-04 -7.8809208124572816e-02 1.4325308670599162e-04 -9.0255961501294793e-02 1.8034589874026347e-04 -4.6238854858772646e-02 4.0926896303595328e-03 1.3503275259046635e-02 6.4183324098847537e-05 1.3503275259046635e-02 6.4183324098847537e-05 1.3503275259046635e-02 6.4183324098847537e-05 2.1563937136908407e-01 4.2043218591624381e-04 2.1563937136908407e-01 4.2043218591624381e-04 1.9914323874871330e-18 2.1448783716141362e-18 7.2725615105585853e-02 5.0445513160675793e-05 6.9721979580781457e-01 1.6551802145441266e-03 -1.1360779879595115e-02 1.6825800520926779e-04 -2.3603819225480072e-01 8.0880592385468232e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.5800588105351697e-01 2.8346064342965145e-03 -6.0926241087891575e-02 3.0154989254811814e-03 -1.3137724325857989e+00 4.7850564847867598e-04 -6.9451346494904531e-01 1.8789563931690581e-03 -9.4658434809511880e-04 3.7330832939777422e-03 -1.0746791267968315e-03 3.7506223480321538e-03 1.5743850771351368e-03 5.6681999108694507e-03 1.6629647485254847e-03 5.6771764367758073e-03 1.9682498349816796e-01 4.0692595504023026e-04 1.2931565794343908e-01 5.1436782500543024e-04
9.4000000000000006e-01 9.2829225341518184e-01 1.0515232218377383e-04 8.6645182662610232e-01 3.3183508894337789e-04 6.1840426789079542e-02 2.7291251716776883e-04 7.1707746584818211e-02 1.0515232218383348e-04 6.6617424836866362e-02 2.9731422618688223e-04 6.1840426789079542e-02 2.7291251716776466e-04 -2.0816681711721684e-18 8.0456600321549394e-18 1.0000000000000000e+00 1.8503717077085943e-16 7.1400879586591054e-02 4.9588780270364467e-05 1.4846007561148031e-01 1.3011239959055660e-04 -7.7059196024889282e-02 1.4218060887260405e-04 -7.7059196024889282e-02 1.4218060887260405e-04 -8.8135761514720079e-02 1.7855770700952276e-04 -4.6032255890473835e-02 4.0761516433046371e-03 1.3193249224546667e-02 6.3356461514039097e-05 1.3193249224546667e-02 6.3356461514039097e-05 1.3193249224546667e-02 6.3356461514039097e-05 2.1334346939932208e-01 4.1950694165681908e-04 2.1334346939932208e-01 4.1950694165681908e-04 -1.1821360763521129e-18 3.8885604980455650e-18 7.1400879586591054e-02 4.9588780270358558e-05 6.8916943717259538e-01 1.6529269958112391e-03 -1.1155483532783233e-02 1.6580572771096930e-04 -2.1412181997027496e-01 7.9698763255799273e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.6007274610595683e-01 2.8650026526253159e-03 -6.0510025998297759e-02 2.9959403307051311e-03 -1.3209123260365334e+00 4.8366939913621924e-04 -6.8646868168375386e-01 1.8761126314713772e-03 -9.5690656277356797e-04 3.7738789497162679e-03 -1.0671140391205164e-03 3.7272889027481102e-03 1.5917482088804817e-03 5.7291500040056358e-03 1.6526894660419430e-03 5.6409676296195321e-03 1.9505372537959598e-01 4.0689062743424223e-04 1.2843630054272964e-01 5.1283954805234663e-04
9.5000000000000007e-01 9.2899977917370613e-01 1.0516405379566204e-04 8.6792141612628748e-01 3.3067151227923432e-04 6.1078363047418559e-02 2.7164831177105606e-04 7.1000220826293897e-02 1.0516405379567863e-04 6.5746383353575452e-02 2.9568675390164519e-04 6.1078363047418559e-02 2.7164831177105557e-04 0.0000000000000000e+00 6.5420519111823960e-18 1.0000000000000000e+00 1.2273977354317161e-16 7.0109789618589199e-02 4.8763636290507419e-05 1.4547201683053337e-01 1.3003430563558643e-04 -7.5362227211944147e-02 1.4109062198593221e-04 -7.5362227211944147e-02 1.4109062198593221e-04 -8.6083657051989851e-02 1.7676476545493578e-04 -4.5823348748844042e-02 4.0596078666911006e-03 1.2892942964301013e-02 6.2539654205440151e-05 1.2892942964301013e-02 6.2539654205440151e-05 1.2892942964301013e-02 6.2539654205440151e-05 2.1108857037240841e-01 4.1856758860301692e-04 2.1108857037240841e-01 4.1856758860301692e-04 -8.7960212921829488e-19 2.7937512347135096e-18 7.0109789618589227e-02 4.8763636290504275e-05 6.8128077544786314e-01 1.6504948734546900e-03 -1.0955046533020384e-02 1.6339801041196850e-04 -1.9275685472372128e-01 7.8566613166785779e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.6211929690768716e-01 2.8952206415889001e-03 -6.0094444732214661e-02 2.9765748255829762e-03 -1.3279715376858183e+00 4.8902824740643905e-04 -6.7858605095377966e-01 1.8730703473983819e-03 -9.6716158828756072e-04 3.8144368675483752e-03 -1.0596187658485933e-03 3.7041475861340923e-03 1.6090095680397916e-03 5.7897276464759827e-03 1.6424943868352481e-03 5.6050680217247890e-03 1.9330342675250195e-01 4.0681271078264508e-04 1.2755704339892654e-01 5.1129841956962902e-04
9.5999999999999996e-01 9.2969455780185206e-01 1.0516744973812996e-04 8.6936154583466974e-01 3.2950502365546367e-04 6.0333011967182382e-02 2.7039038400695142e-04 7.0305442198147980e-02 1.0516744973815380e-04 6.4895533666272945e-02 2.9407291009838602e-04 6.0333011967182382e-02 2.7039038400695066e-04 1.3877787807814458e-18 7.8776736827871721e-18 1.0000000000000000e+00 1.6958936828758672e-16 6.8851279171960961e-02 4.7968979031492580e-05 1.4256762360037159e-01 1.2990847144101722e-04 -7.3716344428410630e-02 1.3998560258406267e-04 -7.3716344428410630e-02 1.3998560258406267e-04 -8.4096965509728130e-02 1.7496967868055752e-04 -4.5612390688451465e-02 4.0430653822314151e-03 1.2601983876111436e-02 6.1733100787442411e-05 1.2601983876111436e-02 6.1733100787442411e-05 1.2601983876111436e-02 6.1733100787442411e-05 2.0887378671434753e-01 4.1761431240965193e-04 2.0887378671434753e-01 4.1761431240965193e-04 -4.6122875444726963e-19 3.7550858798636440e-18 6.8851279171960961e-02 4.7968979031492045e-05 6.7354953458356526e-01 1.6478950459809141e-03 -1.0759342544718437e-02 1.6103413505774339e-04 -1.7192590894952323e-01 7.7482159547677734e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.6414592867793247e-01 2.9252620312709135e-03 -5.9679778079446112e-02 2.9574028906897351e-03 -1.3349516563837462e+00 4.9457610463964118e-04 -6.7086126750551200e-01 1.8698421457258761e-03 -9.7734995124849683e-04 3.8547587468389542e-03 -1.0521938639069513e-03 3.6812009171207825e-03 1.6261698472563066e-03 5.8499357206563581e-03 1.6323808311926231e-03 5.5694809913970330e-03 1.9157383959998589e-01 4.0669321859572379e-04 1.2667830593371293e-01 5.0974499519230933e-04
9.6999999999999997e-01 9.3037690992985900e-01 1.0516280454585447e-04 8.7077303779642445e-01 3.2833627640995930e-04 5.9603872133434523e-02 2.6913907259166640e-04 6.9623090070141086e-02 1.0516280454585589e-04 6.4064234550841065e-02 2.9247287387584658e-04 5.9603872133434530e-02 2.6913907259166683e-04 6.9388939039072288e-19 7.6362869820171531e-18 1.0000000000000000e+00 1.3846913936850747e-16 6.7624321716232755e-02 4.7203725720291026e-05 1.3974399359253850e-01 1.2973786732617970e-04 -7.2119671876305733e-02 1.3886784303813508e-04 -7.2119671876305733e-02 1.3886784303813508e-04 -8.2173125577374023e-02 1.7317481610004969e-04 -4.5399622638419297e-02 4.0265308320249268e-03 1.2320015649766499e-02 6.0936962983080674e-05 1.2320015649766499e-02 6.0936962983080674e-05 1.2320015649766499e-02 6.0936962983080674e-05 2.0669824726286187e-01 4.1664736304130781e-04 2.0669824726286187e-01 4.1664736304130781e-04 5.1020446415530929e-19 3.8488297968683229e-18 6.7624321716232741e-02 4.7203725720288180e-05 6.6597156663041202e-01 1.6451380991166816e-03 -1.0568247830973760e-02 1.5871337707269782e-04 -1.5161223752986505e-01 7.6443457994406926e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.6615302490361232e-01 2.9551284577449934e-03 -5.9266283073004876e-02 2.9384247433436915e-03 -1.3418542298336478e+00 5.0030677183426778e-04 -6.6329015571286776e-01 1.8664399389732736e-03 -9.8747218766283219e-04 3.8948463225390467e-03 -1.0448397690936357e-03 3.6584510170542149e-03 1.6432297564121638e-03 5.9097771551567466e-03 1.6223499350778801e-03 5.5342093255470355e-03 1.8986471883998110e-01 4.0653314635352917e-04 1.2580048428914004e-01 5.0817980244445180e-04
9.7999999999999998e-01 9.3104714611333494e-01 1.0515040342357666e-04 8.7215668561659909e-01 3.2716588128189612e-04 5.8890460496735762e-02 2.6789468290091514e-04 6.8952853886665166e-02 1.0515040342356670e-04 6.3251869814769907e-02 2.9088679295929205e-04 5.8890460496735762e-02 2.6789468290091580e-04 -6.9388939039072288e-19 5.1199654750076890e-18 1.0000000000000000e+00 8.2751138441575766e-17 6.6427928586660231e-02 4.6466813956039036e-05 1.3699834026371219e-01 1.2952532157652820e-04 -7.0570411677051914e-02 1.3773946287423832e-04 -7.0570411677051914e-02 1.3773946287423832e-04 -8.0309691276825815e-02 1.7138232971894890e-04 -4.5185270206174855e-02 4.0100104430403740e-03 1.2046697502684523e-02 6.0151369023040878e-05 1.2046697502684523e-02 6.0151369023040878e-05 1.2046697502684523e-02 6.0151369023040878e-05 2.0456109751335866e-01 4.1566704495104461e-04 2.0456109751335866e-01 4.1566704495104461e-04 -7.8955245600120482e-19 2.5104771323792923e-18 6.6427928586660231e-02 4.6466813956042445e-05 6.5854284815588748e-01 1.6422340388803642e-03 -1.0381641312528235e-02 1.5643500765365905e-04 -1.3179971127322890e-01 7.5448604667263067e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.6814095781195630e-01 2.9848215606150083e-03 -5.8854194712847405e-02 2.9196403613233049e-03 -1.3486807657904059e+00 5.0621397912741471e-04 -6.5586866591940973e-01 1.8628749849617658e-03 -9.9752884165473822e-04 3.9347013608211131e-03 -1.0375568060042003e-03 3.6358996408194463e-03 1.6601900206572266e-03 5.9692549183890109e-03 1.6124026642306867e-03 5.4992552666697147e-03 1.8817582229052585e-01 4.0633347179083306e-04 1.2492395247575597e-01 5.0660334313532398e-04
9.8999999999999999e-01 9.3170556720411069e-01 1.0513052237442939e-04 8.7351325559303772e-01 3.2599440905419489e-04 5.8192311611072842e-02 2.6665748946218428e-04 6.8294432795889440e-02 1.0513052237440860e-04 6.2457847172388357e-02 2.8931478637305992e-04 5.8192311611072856e-02 2.6665748946218276e-04 -1.3877787807814458e-18 4.3885418357208764e-18 1.0000000000000000e+00 1.3343220141622404e-16 6.5261147423069293e-02 4.5757202796677789e-05 1.3432798789440070e-01 1.2927352330796731e-04 -6.9066840471331409e-02 1.3660241971951543e-04 -6.9066840471331409e-02 1.3660241971951543e-04 -7.8504326300536456e-02 1.6959417078874593e-04 -4.4969544617530381e-02 3.9935100503546306e-03 1.1781703450964942e-02 5.9376416790063707e-05 1.1781703450964942e-02 5.9376416790063707e-05 1.1781703450964942e-02 5.9376416790063707e-05 2.0246149978953412e-01 4.1467370859733896e-04 2.0246149978953412e-01 4.1467370859733896e-04 8.5440631115750613e-19 3.0031148252475747e-18 6.5261147423069293e-02 4.5757202796685114e-05 6.5125947668990702e-01 1.6391923235835344e-03 -1.0199404609717772e-02 1.5419829561089734e-04 -1.1247279156499816e-01 7.4495738752738830e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.7011008881936139e-01 3.0143429818582936e-03 -5.8443727565522671e-02 2.9010495046140317e-03 -1.3554327332273213e+00 5.1229142251154485e-04 -6.4859287081302130e-01 1.8591579231889625e-03 -1.0075204642876103e-03 3.9743256550350894e-03 -1.0303451972240682e-03 3.6135482057202068e-03 1.6770513785875879e-03 6.0283720126353153e-03 1.6025398272590586e-03 5.4646205563984446e-03 1.8650691063544561e-01 4.0609515517770194e-04 1.2404906346305725e-01 5.0501609561956538e-04
1.0000000000000000e+00 9.3235246470587507e-01 1.0510342847537763e-04 8.7484348780074084e-01 3.2482239289285134e-04 5.7508976905134068e-02 2.6542773841033222e-04 6.7647535294125122e-02 1.0510342847536570e-04 6.1681597175311575e-02 2.8775694703407715e-04 5.7508976905134068e-02 2.6542773841033379e-04 0.0000000000000000e+00 4.6259292692714853e-18 1.0000000000000000e+00 1.1702778228589004e-16 6.4123060677613850e-02 4.5073873230024219e-05 1.3173036683397138e-01 1.2898502590558535e-04 -6.7607306156357530e-02 1.3545851994462504e-04 -6.7607306156357530e-02 1.3545851994462504e-04 -7.6754798634747573e-02 1.6781210549083597e-04 -4.4752643597223037e-02 3.9770351190923682e-03 1.1524721614555771e-02 5.8612176717797609e-05 1.1524721614555771e-02 5.8612176717797609e-05 1.1524721614555771e-02 5.8612176717797609e-05 2.0039863334739588e-01 4.1366774220076650e-04 2.0039863334739588e-01 4.1366774220076650e-04 2.2876771718562551e-19 2.9794636639870814e-18 6.4123060677613850e-02 4.5073873230022464e-05 6.4411766721083841e-01 1.6360218945304711e-03 -1.0021422069555985e-02 1.5200250902148744e-04 -9.3616506135946645e-02 7.3583043896676456e-04 1.0000000000000000e+00 0.0000000000000000e+00 4.7206076895813587e-01 3.0436943638772183e-03 -5.8035077248816971e-02 2.8826517355114946e-03 -1.3621115634712040e+00 5.1853279606304625e-04 -6.4145896184383733e-01 1.8552988093928355e-03 -1.0174476124794941e-03 4.0137210219730029e-03 -1.0232050718372767e-03 3.5913978182634393e-03 1.6938145805369693e-03 6.0871314685566587e-03 1.5927620878138566e-03 5.4303064759036093e-03 1.8485774739044128e-01 4.0581913959609144e-04 1.2317615021512970e-01 5.0341851675487364e-04


==> bandit/iss_constants.dat <==
seed D_coarse D_fine kappa_coarse kappa_fine D kappa residual q_final envelope_final max_inequality_error
0.0000000000000000e+00 2.2222222222222276e-01 2.2222222222222276e-01 1.9996848024754654e-01 1.9996848024769207e-01 2.2444444444444500e-01 1.9796879544507107e-01 4.7239019820407326e-02 6.1622031496621335e-02 1.8528013487896666e-01 -5.9560406570016156e-02
1.0000000000000000e+00 2.2222222222222249e-01 2.2222222222222249e-01 2.0094926906301522e-01 2.0094926906315014e-01 2.2444444444444472e-01 1.9893977637238505e-01 4.7008456641403962e-02 6.2029901154889100e-02 1.8431758550260072e-01 -5.9106448733176553e-02
2.0000000000000000e+00 2.2222222222222227e-01 2.2222222222222227e-01 2.0117486520057568e-01 2.0117486520072791e-01 2.2444444444444450e-01 1.9916311654856991e-01 4.6955741675046632e-02 6.1186568620815396e-02 1.8409695126335437e-01 -5.9584104293246995e-02
3.0000000000000000e+00 2.2222222222222238e-01 2.2222222222222238e-01 2.0003080098734100e-01 2.0003080098747331e-01 2.2444444444444461e-01 1.9803049297746758e-01 4.7224302233676387e-02 6.1750306816954412e-02 1.8521881151829878e-01 -5.9460397346281876e-02
4.0000000000000000e+00 2.2222222222222177e-01 2.2222222222222177e-01 2.0040078983942061e-01 2.0040078983957985e-01 2.2444444444444397e-01 1.9839678194102642e-01 4.7137114626343464e-02 6.1833436025365729e-02 1.8485519595978278e-01 -5.9281271884450849e-02
5.0000000000000000e+00 2.2222222222222218e-01 2.2222222222222218e-01 2.0032148943860170e-01 2.0032148943874281e-01 2.2444444444444442e-01 1.9831827454421569e-01 4.7155774591850969e-02 6.1628156472619877e-02 1.8493306526345452e-01 -5.9525352520539983e-02
6.0000000000000000e+00 2.2222222222222221e-01 2.2222222222222221e-01 2.0038298176358910e-01 2.0038298176373137e-01 2.2444444444444445e-01 1.9837915194595321e-01 4.7141303711186792e-02 6.1562180564468133e-02 1.8487267957133258e-01 -5.9504447028661811e-02
7.0000000000000000e+00 2.2222222222222227e-01 2.2222222222222227e-01 2.0024405803828907e-01 2.0024405803844145e-01 2.2444444444444450e-01 1.9824161745790617e-01 4.7174009028843750e-02 6.1475408071956922e-02 1.8500913355288501e-01 -5.9618387538262596e-02
8.0000000000000000e+00 2.2222222222222221e-01 2.2222222222222221e-01 2.0060586466366534e-01 2.0060586466379604e-01 2.2444444444444445e-01 1.9859980601702867e-01 4.7088927423473863e-02 6.2196690905630861e-02 1.8465398652868265e-01 -5.9070981579460946e-02
9.0000000000000000e+00 2.2222222222222193e-01 2.2222222222222193e-01 1.9990773423046451e-01 1.9990773423062391e-01 2.2444444444444414e-01 1.9790865688815987e-01 4.7253374354092367e-02 6.1531291623793997e-02 1.8533992986505493e-01 -5.9709220031796954e-02


==> bandit/mechanisms.dat <==
t p_mean p_std q_mean q_std p_G_mean p_G_std p_H_mean p_H_std p_N_mean p_N_std z_mean z_std leakage_mean leakage_std bias_mean bias_std z_dot_mean z_dot_std z_dot_decomposition_mean z_dot_decomposition_std p_dot_mean p_dot_std q_dot_mean q_dot_std p_G_dot_mean p_G_dot_std p_H_dot_mean p_H_dot_std p_G_dot_direct_mean p_G_dot_direct_std correctness_decline_mean correctness_decline_std theta_0_mean theta_0_std theta_1_mean theta_1_std theta_2_mean theta_2_std theta_3_mean theta_3_std bracket_mean bracket_std acceptance_factor_mean acceptance_factor_std
0.0000000000000000e+00 6.6666666666666685e-01 1.1702778228589004e-16 2.9999999999999988e-01 0.0000000000000000e+00 4.6666666666666667e-01 5.8513891142945020e-17 1.9999999999999996e-01 0.0000000000000000e+00 3.3333333333333348e-01 0.0000000000000000e+00 -8.4729786038720412e-01 2.3405556457178008e-16 -9.9999999999999978e-01 3.7192011030624859e-16 1.1999999999999997e+00 5.2857188467206143e-16 4.4444444444444703e-02 2.0860325292849434e-16 4.4444444444444425e-02 8.3395125885140022e-17 4.9876543209876570e-02 2.8981363804501641e-17 9.3333333333333844e-03 4.3931108550070103e-17 2.8691358024691350e-02 2.9912454819521306e-17 2.1185185185185220e-02 3.2771533901633865e-17 2.8691358024691343e-02 3.0793717010790689e-17 -2.8691358024691350e-02 2.9912454819521306e-17 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.9999999999999996e-01 3.7192011030624859e-16 2.2222222222222227e-01 5.8513891142945020e-17
1.0000000000000001e-01 6.7161830884355889e-01 1.0085210819164643e-06 3.0093930044858663e-01 1.1471553548645621e-07 4.6950196481171191e-01 7.0661581105525451e-07 2.0211634403184692e-01 3.1564927717767461e-07 3.2838169115644111e-01 1.0085210819055465e-06 -8.4282899138883083e-01 5.4529112648099294e-07 -9.9997266327052026e-01 1.9049265308817347e-04 1.2037011327206772e+00 1.8128933262215877e-04 4.4931734546886870e-02 1.0947381292190657e-05 4.4931734546886877e-02 1.0947381292219990e-05 4.9155365587733590e-02 2.0001442590214807e-05 9.4525063720515799e-03 2.3051057130693161e-06 2.8014107910399259e-02 1.4009207183942587e-05 2.1141257677334324e-02 6.2738270832140614e-06 2.8014107910399259e-02 1.4009207183944074e-05 -2.8014107910399259e-02 1.4009207183942587e-05 2.2139759226128774e-02 2.2803568001526127e-06 2.2344865542048811e-03 3.2911416453339780e-07 1.5550615875908911e-06 2.2298614025814199e-06 -4.8027106763228241e-07 2.0301960957048457e-06 2.0372846945015693e-01 4.9648533140554995e-05 2.2054715606876144e-01 3.4616118158136797e-07
2.0000000000000001e-01 6.7649757364466268e-01 3.9663268005929547e-06 3.0189046684409493e-01 4.6315745357148153e-07 4.7226940531812833e-01 2.7772137852190222e-06 2.0422816832653448e-01 1.2468034837743019e-06 3.2350242635533732e-01 3.9663268006381778e-06 -8.3831175572724259e-01 2.1976354018640917e-06 -9.9994661726198031e-01 3.7966734559236970e-04 1.2074496873976077e+00 3.6217773400562553e-04 4.5411757735326089e-02 2.2142174648771356e-05 4.5411757735326054e-02 2.2142174648786077e-05 4.8429202104900607e-02 3.8984438812332714e-05 9.5706466015122189e-03 4.6748551049222060e-06 2.7334368467504162e-02 2.7280030621010555e-05 2.1094833637396438e-02 1.2309704966299389e-05 2.7334368467504162e-02 2.7280030621010928e-05 -2.7334368467504162e-02 2.7280030621010555e-05 4.4112967515894788e-02 9.0131641593888089e-06 4.4932611617329345e-03 1.3197703140039397e-06 6.1639579050318966e-06 8.8483730000145158e-06 -1.9159583308467596e-06 8.0656772096894555e-06 2.0750307013562735e-01 1.0121835607082553e-04 2.1884860648338827e-01 1.4000913400920084e-06
3.0000000000000004e-01 6.8130402355875841e-01 8.7712359109392359e-06 3.0285339425425939e-01 1.0517493495420016e-06 4.7496878750468774e-01 6.1380639217991693e-06 2.0633523605407073e-01 2.7693593975623131e-06 3.1869597644124159e-01 8.7712359109642047e-06 -8.3374688580433409e-01 4.9814478016082276e-06 -9.9992187230447005e-01 5.6754673458067032e-04 1.2112452519861687e+00 5.4269986866474842e-04 4.5884402596826121e-02 3.3581697360380050e-05 4.5884402596826177e-02 3.3581697360454582e-05 4.7699265702747892e-02 5.6943475819465135e-05 9.6877214897855037e-03 7.1092399955220382e-06 2.6653097548593480e-02 3.9815811906699204e-05 2.1046168154154415e-02 1.8103114918758584e-05 2.6653097548593480e-02 3.9815811906696555e-05 -2.6653097548593480e-02 3.9815811906699204e-05 6.5917358286626329e-02 2.0033097635061822e-05 6.7759584669406844e-03 2.9768376209188344e-06 1.3742244070004538e-05 1.9748376904611499e-05 -4.2985603384493405e-06 1.8022814069515887e-05 2.1132337968169868e-01 1.5475221387003702e-04 2.1712885097216400e-01 3.1805074733417767e-06
4.0000000000000002e-01 6.8603733976870884e-01 1.5320774401414978e-05 3.0382797464078171e-01 1.8868857063634573e-06 4.7760000429826172e-01 1.0715951664917606e-05 2.0843733547044710e-01 4.8587901666021719e-06 3.1396266023129121e-01 1.5320774401425166e-05 -8.2913512433363346e-01 8.9207441310538231e-06 -9.9989843766022424e-01 7.5415380326920357e-04 1.2150874019421949e+00 7.2289103112805090e-04 4.6349574215815967e-02 4.5263091375307897e-05 4.6349574215815995e-02 4.5263091375370490e-05 4.6966717004301772e-02 7.3878318755460910e-05 9.8037014348247523e-03 9.6082029108108938e-06 2.5971209244585753e-02 5.1623854239278127e-05 2.0995507759716016e-02 2.3651179513751938e-05 2.5971209244585756e-02 5.1623854239278127e-05 -2.5971209244585753e-02 5.1623854239278127e-05 8.7550888222595574e-02 3.5171610171386378e-05 9.0822078625310502e-03 5.3050495707664039e-06 2.4205598075236985e-05 3.4822183791772769e-05 -7.6185514283858275e-06 3.1816869084589866e-05 2.1518896428197073e-01 2.1029038759753864e-04 2.1539010800052849e-01 5.7004327321866660e-06
5.0000000000000000e-01 6.9069731683253188e-01 2.3512684327999698e-05 3.0481409714816460e-01 2.9749286024108333e-06 4.8016303779845987e-01 1.6438554376908008e-05 2.1053427903407207e-01 7.4902980413453032e-06 3.0930268316746812e-01 2.3512684327962161e-05 -8.2447722272005619e-01 1.4039131986850235e-05 -9.9987632152148076e-01 9.3951178518723454e-04 1.2189757013552875e+00 9.0278710231468575e-04 4.6807193577195677e-02 5.7183381103463462e-05 4.6807193577195663e-02 5.7183381103476208e-05 4.6232662652271529e-02 8.9793605753195772e-05 9.9185596798415689e-03 1.2171648121261344e-05 2.5289572763546549e-02 6.2715095046834645e-05 2.0943089888724981e-02 2.8952600672934572e-05 2.5289572763546549e-02 6.2715095046833588e-05 -2.5289572763546549e-02 6.2715095046834645e-05 1.0901173127493569e-01 5.4257753131388165e-05 1.1411634300495818e-02 8.3090046093164698e-06 3.7469985655840776e-05 5.3961812999814782e-05 -1.1865455238043604e-05 4.9362217414185030e-05 2.1909937983380656e-01 2.6787078384344536e-04 2.1363453285531125e-01 8.9675207834635259e-06
6.0000000000000009e-01 6.9528385722175545e-01 3.3245391586664554e-05 3.0581164838364738e-01 4.3222053082486627e-06 4.8265795474855400e-01 2.3234784301042400e-05 2.1262590247320143e-01 1.0638959799318269e-05 3.0471614277824455e-01 3.3245391586656809e-05 -8.1977393950135213e-01 2.0359806422990830e-05 -9.9985553101196456e-01 1.1236440929053566e-03 1.2229097040478263e+00 1.0824245075394428e-03 4.7257196930526338e-02 6.9339523899823109e-05 4.7257196930526463e-02 6.9339523899749451e-05 4.5498154111716024e-02 1.0469843469573451e-04 1.0032272220198797e-02 1.4799451312098858e-05 2.4609011673467573e-02 7.3103774642107629e-05 2.0889142438248447e-02 3.4007593179549833e-05 2.4609011673467573e-02 7.3103774642106829e-05 -2.4609011673467573e-02 7.3103774642107629e-05 1.3029827228011767e-01 7.7118954175771709e-05 1.3763859072503165e-02 1.1993168368210762e-05 5.3451814199169783e-05 7.7059219657529465e-05 -1.7027917328813792e-05 7.0572558325952367e-05 2.2305417303586172e-01 3.2752903029137565e-04 2.1186421411386255e-01 1.2984399289962418e-05
7.0000000000000007e-01 6.9979696576199701e-01 4.4418432090679962e-05 3.0682051268746119e-01 5.9350066721804464e-06 4.8508490194782566e-01 3.1035097835734275e-05 2.1471206381417138e-01 1.4279864450341741e-05 3.0020303423800299e-01 4.4418432090714941e-05 -8.1502603885477554e-01 2.7905549768984770e-05 -9.9983607219181769e-01 1.3065742513886100e-03 1.2268889546365978e+00 1.2618401761084245e-03 4.7699535122707921e-02 8.1728453218736440e-05 4.7699535122707887e-02 8.1728453218716653e-05 4.4764186906586088e-02 1.1860594740928849e-04 1.0144817703136693e-02 1.7491467868896080e-05 2.3930303483576065e-02 8.2807105077695766e-05 2.0833883423010027e-02 3.8817814913811891e-05 2.3930303483576065e-02 8.2807105077695766e-05 -2.3930303483576065e-02 8.2807105077695766e-05 1.5140910025565413e-01 1.0358174963755374e-04 1.6138500557946363e-02 1.6361877331760515e-05 7.2068075704568294e-05 1.0400650859257220e-04 -2.3093776574903040e-05 9.5361116427687787e-05 2.2705288244478022e-01 3.8929857576247090e-04 2.1008117069660198e-01 1.7749026947808499e-05
8.0000000000000004e-01 7.0423674401754233e-01 5.6932836355827167e-05 3.0784057239275286e-01 7.8195861887110705e-06 4.8744410163786223e-01 3.9771771345211759e-05 2.1679264237968013e-01 1.8388242934739417e-05 2.9576325598245762e-01 5.6932836355837684e-05 -8.1023428917176443e-01 3.6698735027367896e-05 -9.9981795006580698e-01 1.4883258359885425e-03 1.2309129895544788e+00 1.4410715024581525e-03 4.8134172906183326e-02 9.4347114578752542e-05 4.8134172906183416e-02 9.4347114578763181e-05 4.4031700257635892e-02 1.3153291635205862e-04 1.0256177321596494e-02 2.0247539792133539e-05 2.3254179537523418e-02 9.1844942865743607e-05 2.0777520720112481e-02 4.3386294916596150e-05 2.3254179537523418e-02 9.1844942865742740e-05 -2.3254179537523418e-02 9.1844942865743607e-05 1.7234300142919348e-01 1.3347246971052832e-04 1.8535174938239314e-02 2.1419343784474978e-05 9.3236478877988357e-05 1.3469613488783000e-04 -3.0050135007430046e-05 1.2364083246346849e-04 2.3109503948867194e-01 4.5321079334431278e-04 2.0828734947589980e-01 2.3255058934742960e-05
9.0000000000000002e-01 7.0860338465838679e-01 7.0691472972670934e-05 3.0887170807464492e-01 9.9821596480597972e-06 4.8973584689262956e-01 4.9379144083075680e-05 2.1886753776575746e-01 2.2939589648683248e-05 2.9139661534161315e-01 7.0691472972702539e-05 -8.0539946170274557e-01 4.6761332305055795e-05 -9.9980116859459400e-01 1.6689224150374278e-03 1.2349813380300667e+00 1.6201563087586543e-03 4.8561088229298541e-02 1.0719249460478764e-04 4.8561088229298589e-02 1.0719249460489286e-04 4.3301577088104247e-02 1.4349933824593129e-04 1.0366334703345019e-02 2.3067501280435016e-05 2.2581325191092110e-02 1.0023946871244437e-04 2.0720251897012137e-02 4.7717360226446827e-05 2.2581325191092114e-02 1.0023946871244437e-04 -2.2581325191092110e-02 1.0023946871244437e-04 1.9309895205439442e-01 1.6661787538910431e-04 2.0953496876276890e-02 2.7169661879098862e-05 1.1687557051548900e-04 1.6902109105738613e-04 -3.7883425844696409e-05 1.5532454346586631e-04 2.3518016943547235e-01 5.1929508537536771e-04 2.0648462341150919e-01 2.9492216070469844e-05
1.0000000000000000e+00 7.1289716584481388e-01 8.5599351861257502e-05 3.0991379878802139e-01 1.2428905263001386e-05 4.9196049703938927e-01 5.9793829110127411e-05 2.2093666880542462e-01 2.7909775732264374e-05 2.8710283415518606e-01 8.5599351861255062e-05 -8.0052232927353850e-01 5.8114917731151516e-05 -9.9978573070887466e-01 1.8483874969932497e-03 1.2390935230236222e+00 1.7991328089350324e-03 4.8980271514986407e-02 1.2026164351921596e-04 4.8980271514986386e-02 1.2026164351911401e-04 4.2574644363065822e-02 1.5452803847998281e-04 1.0475275796531947e-02 2.5951183043903517e-05 2.1912380246811244e-02 1.0801487690935687e-04 2.0662264116254579e-02 5.1816562261174834e-05 2.1912380246811244e-02 1.0801487690935824e-04 -2.1912380246811244e-02 1.0801487690935687e-04 2.1367611106395076e-01 2.0284574666555607e-04 2.3393080160304031e-02 3.3616814650328788e-05 1.4290484639062820e-04 2.0687508090858322e-04 -4.6579479478128719e-05 1.9032515214913805e-04 2.3930779231474730e-01 5.8757898918325587e-04 2.0467479018072171e-01 3.6446653461503647e-05
1.1000000000000001e+00 7.1711844566116933e-01 1.0156388855399700e-04 3.1096672229373529e-01 1.5165964175712384e-05 4.9411847313477886e-01 7.0954893340068897e-05 2.2299997252639056e-01 3.3275154148096159e-05 2.8288155433883067e-01 1.0156388855402166e-04 -7.9560366507423130e-01 7.0780684348396213e-05 -9.9977163832615878e-01 2.0267444820284176e-03 1.2432490621181096e+00 1.9780395740180523e-03 4.9391724933481644e-02 1.3355169153048379e-04 4.9391724933481748e-02 1.3355169153043189e-04 4.1851673728374124e-02 1.6464428951071995e-04 1.0582988752739244e-02 2.8898415425421632e-05 2.1247939618022606e-02 1.1519707652750192e-04 2.0603734110351522e-02 5.5690603337468023e-05 2.1247939618022606e-02 1.1519707652750078e-04 -2.1247939618022606e-02 1.1519707652750192e-04 2.3407381260693830e-01 2.4198542199998005e-04 2.5853538311733398e-02 4.0764681802205742e-05 1.7124485191369110e-04 2.4815268024183348e-04 -5.6123587220217376e-05 2.2855578551330980e-04 2.4347742379195045e-01 6.5808828261887690e-04 2.0285957126997670e-01 4.4101324881900140e-05
1.2000000000000002e+00 7.2126765662710812e-01 1.1849513104871243e-04 3.1203035527303680e-01 1.8199441249274962e-05 4.9621025351764275e-01 8.2804008057195036e-05 2.2505740310946548e-01 3.9012656654665571e-05 2.7873234337289182e-01 1.1849513104874508e-04 -7.9064424152086998e-01 8.4779454486934777e-05 -9.9975889236997761e-01 2.2040166179474966e-03 1.2474474683645085e+00 2.1569154987511009e-03 4.9795461674276363e-02 1.4705985963588407e-04 4.9795461674276356e-02 1.4705985963579297e-04 4.1133382415596949e-02 1.7387544590433604e-04 1.0689463808500877e-02 3.1909030422588089e-05 2.0588554195445190e-02 1.2181340609326582e-04 2.0544828220151762e-02 5.9347263735602868e-05 2.0588554195445190e-02 1.2181340609326337e-04 -2.0588554195445190e-02 1.2181340609326582e-04 2.5429155851436158e-01 2.8386828953378865e-04 2.8334485156720636e-02 4.8617048095034803e-05 2.0181727287585635e-04 2.9274948461518010e-04 -6.6500562655534987e-05 2.6992994270593087e-04 2.4768857599453081e-01 7.3084708854433470e-04 2.0104061149376165e-01 5.2436339621722839e-05
1.3000000000000000e+00 7.2534530031126476e-01 1.3630595100882551e-04 3.1310457353011434e-01 2.1535406055997115e-05 4.9823636945755362e-01 9.5285571410449508e-05 2.2710893085371103e-01 4.5099882845756064e-05 2.7465469968873524e-01 1.3630595100880933e-04 -7.8564482918978595e-01 1.0013169316710105e-04 -9.9974749279128472e-01 2.3802269602858734e-03 1.2516882510809433e+00 2.3357997693802092e-03 5.0191505222028990e-02 1.6078346538457499e-04 5.0191505222029052e-02 1.6078346538440742e-04 4.0420434380211027e-02 1.8225059811812226e-04 1.0794693166189149e-02 3.4982862709970571e-05 1.9934731890086099e-02 1.2789236298241743e-04 2.0485702490124925e-02 6.2795329533197765e-05 1.9934731890086096e-02 1.2789236298241707e-04 -1.9934731890086099e-02 1.2789236298241743e-04 2.7432901073339772e-01 3.2832823091446774e-04 3.0835535361562277e-02 5.7177612162160818e-05 2.3454501662919987e-04 3.4056224446659506e-04 -7.7694800468619047e-05 3.1436163225708066e-04 2.5194075828965840e-01 8.0587797755011744e-04 1.9921947890624486e-01 6.1429309004281145e-05
1.4000000000000001e+00 7.2935194206908638e-01 1.5491220127333824e-04 3.1418925218272736e-01 2.5179893980529155e-05 5.0019740091538922e-01 1.0834680451433838e-04 2.2915454115369699e-01 5.1515181476624951e-05 2.7064805793091373e-01 1.5491220127334816e-04 -7.8060619582396107e-01 1.1685752211527294e-04 -9.9973743859183661e-01 2.5553983364260458e-03 1.2559709166055106e+00 2.5147318325413818e-03 5.0579888640655282e-02 1.7471992418325214e-04 5.0579888640655213e-02 1.7471992418324265e-04 3.9713441641512318e-02 1.8980024661021964e-04 1.0898670875083182e-02 3.8119749770072449e-05 1.9286938827388946e-02 1.3346334836809577e-04 2.0426502814123372e-02 6.6044521248803756e-05 1.9286938827388946e-02 1.3346334836809238e-04 -1.9286938827388946e-02 1.3346334836809577e-04 2.9418598376745042e-01 3.7520201894262551e-04 3.3356304932197545e-02 6.6449995594869106e-05 2.6935228408420369e-04 3.9148898794368693e-04 -8.9690332652751214e-05 3.6176549886385463e-04 2.5623347801367430e-01 8.8320206828561114e-04 1.9739766507112738e-01 7.1055680226660660e-05
1.5000000000000000e+00 7.3328820592348243e-01 1.7423284177421947e-04 3.1528426584098546e-01 2.9138907362574051e-05 5.0209397242988629e-01 1.2193782287064999e-04 2.3119423349359619e-01 5.8237724340082067e-05 2.6671179407651752e-01 1.7423284177423045e-04 -7.7552910541041375e-01 1.3497673401226859e-04 -9.9972872784932210e-01 2.7295533135525082e-03 1.2602949690029854e+00 2.6937513651591385e-03 5.0960653869330963e-02 1.8886674673012046e-04 5.0960653869330894e-02 1.8886674673011025e-04 3.9012965794148882e-02 1.9655599739972418e-04 1.1001392713349840e-02 4.1319531243308223e-05 1.8645600668752958e-02 1.3855642819616827e-04 2.0367365125395925e-02 6.9105423158135956e-05 1.8645600668752958e-02 1.3855642819616651e-04 -1.8645600668752958e-02 1.3855642819616827e-04 3.1386243715576118e-01 4.2432967054207058e-04 3.5896411678301036e-02 7.6437752140300373e-05 3.0616463293070919e-04 4.4542913183844203e-04 -1.0247088203159927e-04 4.1205693995347725e-04 2.6056624115366334e-01 9.6283912488256040e-04 1.9557658565562802e-01 8.1289055608226737e-05
1.6000000000000001e+00 7.3715476960401738e-01 1.9419003604889467e-04 3.1638948877439887e-01 3.3418416612494764e-05 5.0392674914177282e-01 1.3601168487637651e-04 2.3322802046224442e-01 6.5247572984065516e-05 2.6284523039598279e-01 1.9419003604889728e-04 -7.7041431732725385e-01 1.5450880664458379e-04 -9.9972135774402560e-01 2.9027141702546036e-03 1.2646599107258465e+00 2.8728982452898145e-03 5.1333851033677103e-02 2.0322153315601184e-04 5.1333851033677068e-02 2.0322153315607846e-04 3.8319519662836629e-02 2.0255027978057692e-04 1.1102856071588965e-02 4.4582047607212885e-05 1.8011104037942989e-02 1.4320211034180109e-04 2.0308415624893637e-02 7.1989412982432707e-05 1.8011104037942989e-02 1.4320211034180364e-04 -1.8011104037942989e-02 1.4320211034180109e-04 3.3335846802300984e-01 4.7555475679129548e-04 3.8455475642624637e-02 8.7144376869031565e-05 3.4490903250656164e-04 5.0228358106429853e-04 -1.1601991305110373e-04 4.6515221229960951e-04 2.6493855298182123e-01 1.0448076510389431e-03 1.9375758131527238e-01 9.2101495733873051e-05
1.7000000000000002e+00 7.4095235975761276e-01 2.1470922058755112e-04 3.1750479506738605e-01 3.8024361239748537e-05 5.0569643296490419e-01 1.5052441920728948e-04 2.3525592679270865e-01 7.2525738580554315e-05 2.5904764024238724e-01 2.1470922058755042e-04 -7.6526258555873938e-01 1.7547291665871592e-04 -9.9971532458680801e-01 3.0749028715820088e-03 1.2690652432303204e+00 3.0522125238182964e-03 5.1699537774934912e-02 2.1778196444469141e-04 5.1699537774934981e-02 2.1778196444475413e-04 3.7633569073619685e-02 2.0781608651786499e-04 1.1203059838513848e-02 4.7907138295118833e-05 1.7383798031408406e-02 1.4743113783094678e-04 2.0249771042211286e-02 7.4708591495854023e-05 1.7383798031408410e-02 1.4743113783094726e-04 -1.7383798031408406e-02 1.4743113783094678e-04 3.5267430372611958e-01 5.2872467194732694e-04 4.1033119496403411e-02 9.8573315180552643e-05 3.8551391075076818e-04 5.6195481714458174e-04 -1.3032067982201930e-04 5.2096852900465390e-04 2.6934991864351254e-01 1.1291249804128605e-03 1.9194191883719347e-01 1.0346380535168979e-04
1.8000000000000000e+00 7.4468174734116932e-01 2.3571914927124877e-04 3.1863005876347661e-01 4.2962650742470549e-05 5.0740375891181144e-01 1.6543503286067473e-04 2.3727798842935796e-01 8.0054235265972464e-05 2.5531825265883057e-01 2.3571914927118535e-04 -7.6007465797641593e-01 1.9788795266971682e-04 -9.9971062384821008e-01 3.2461410473474026e-03 1.2735104675483384e+00 3.2317343969372188e-03 5.2057778599514007e-02 2.3254579167063569e-04 5.2057778599514069e-02 2.3254579167073132e-04 3.6955534716942316e-02 2.1238673653013547e-04 1.1302004289263649e-02 5.1294639358875224e-05 1.6763995793094948e-02 1.5127429778379891e-04 2.0191538923847362e-02 7.7275711473328190e-05 1.6763995793094948e-02 1.5127429778380054e-04 -1.6763995793094948e-02 1.5127429778379891e-04 3.7181029462236648e-01 5.8369086354027508e-04 4.3628968901768136e-02 1.1072797152587375e-04 4.2790919368590317e-04 6.2434697620606468e-04 -1.4535627141410969e-04 5.7942414719241227e-04 2.7379984370012855e-01 1.2158073630482344e-03 1.9013079251090650e-01 1.1534580122354132e-04
1.9000000000000001e+00 7.4834374320412511e-01 2.5715191514143258e-04 3.1976515399849503e-01 4.8239165314104972e-05 5.0904949157920709e-01 1.8070550161609919e-04 2.3929425162491805e-01 8.7816127273365106e-05 2.5165625679587489e-01 2.5715191514142244e-04 -7.5485127568419874e-01 2.2177252751039663e-04 -9.9970725018846862e-01 3.4164499734735503e-03 1.2779950848164821e+00 3.4115041793376217e-03 5.2408644250885775e-02 2.4751082356766463e-04 5.2408644250885705e-02 2.4751082356784174e-04 3.6285794079759834e-02 2.1629565978045412e-04 1.1399690976771220e-02 5.4744380776449078e-05 1.6151976135937114e-02 1.5476224556140370e-04 2.0133817943822723e-02 7.9704105301514478e-05 1.6151976135937114e-02 1.5476224556140212e-04 -1.6151976135937114e-02 1.5476224556140370e-04 3.9076690697991145e-01 6.4030902572393680e-04 4.6242652842218339e-02 1.2361171774196773e-04 4.7202633787757326e-04 6.8936591698928447e-04 -1.6110965442126763e-04 6.4043844678079087e-04 2.7828783462801404e-01 1.3048700476191338e-03 1.8832532569696686e-01 1.2771656143254674e-04
2.0000000000000000e+00 7.5193919386680397e-01 2.7894295170299041e-04 3.2090995512305004e-01 5.3859756330711270e-05 5.1063442179729113e-01 1.9630074462924859e-04 2.4130477206951303e-01 9.5795570171382493e-05 2.4806080613319587e-01 2.7894295170301724e-04 -7.4959317242507884e-01 2.4714498944938904e-04 -9.9970519748826092e-01 3.5858505561763760e-03 1.2825185967631536e+00 3.5915622780356470e-03 5.2752211105420256e-02 2.6267491290066073e-04 5.2752211105420235e-02 2.6267491290076850e-04 3.5624683425900257e-02 2.1957620386155356e-04 1.1496122626542917e-02 5.8256183497960275e-05 1.5547985193828873e-02 1.5792534346563051e-04 2.0076698232071387e-02 8.2007610515688896e-05 1.5547985193828873e-02 1.5792534346562723e-04 -1.5547985193828873e-02 1.5792534346563051e-04 4.0954471604904369e-01 6.9843925813935193e-04 4.8873803922301361e-02 1.3722790090559632e-04 5.1779835631809979e-04 7.5691927939922998e-04 -1.7756371283284884e-04 7.0393200072374452e-04 2.8281339927489280e-01 1.3963273593396376e-03 1.8652657256549160e-01 1.4054465592342112e-04
2.1000000000000001e+00 7.5546897749842201e-01 3.0103101589936944e-04 3.2206433681468349e-01 5.9830246589059090e-05 5.1215936344516377e-01 2.1218858481394668e-04 2.4330961405325832e-01 1.0397784651037364e-04 2.4453102250157793e-01 3.0103101589939454e-04 -7.4430107404699719e-01 2.7402343224005292e-04 -9.9970445888000870e-01 3.7543633187834607e-03 1.2870805061553292e+00 3.7719491667719705e-03 5.3088560593410140e-02 2.7803594207043993e-04 5.3088560593410161e-02 2.7803594207049040e-04 3.4972499805860299e-02 2.2226146156749513e-04 1.1591303035142584e-02 6.1829856316243358e-05 1.4952238089466127e-02 1.6079351326029961e-04 2.0020261716394171e-02 8.4200492513065433e-05 1.4952238089466125e-02 1.6079351326029964e-04 -1.4952238089466127e-02 1.6079351326029961e-04 4.2814439930974635e-01 7.5794619258651305e-04 5.1522058637709547e-02 1.5157985062596297e-04 5.6515983817737459e-04 8.2691653412645717e-04 -1.9470128526042182e-04 7.6982663712593332e-04 2.8737604727532023e-01 1.4901927734324500e-03 1.8473551997820539e-01 1.5379835828834598e-04
2.2000000000000002e+00 7.5893400009683099e-01 3.2335815482061324e-04 3.2322817418006372e-01 6.6156430273246470e-05 5.1362515043326595e-01 2.2833969659701877e-04 2.4530884966356484e-01 1.1234939616028352e-04 2.4106599990316915e-01 3.2335815482064696e-04 -7.3897569802531615e-01 3.0242570389908484e-04 -9.9970502677956130e-01 3.9220083909866513e-03 1.2916803172063627e+00 3.9527053609188746e-03 5.3417778646204464e-02 2.9359180834275357e-04 5.3417778646204561e-02 2.9359180834288791e-04 3.4329503079153986e-02 2.2438411858459884e-04 1.1685236972613077e-02 6.5465192641044566e-05 1.4364920605010257e-02 1.6339610174117948e-04 1.9964582474143733e-02 8.6297363734189528e-05 1.4364920605010257e-02 1.6339610174117880e-04 -1.4364920605010257e-02 1.6339610174117948e-04 4.4656672990868812e-01 8.1869908981077534e-04 5.4187057617070669e-02 1.6667088571290517e-04 6.1404696285653976e-04 8.9926902387036918e-04 -2.1250519958099863e-04 8.3804549364304510e-04 2.9197529042680148e-01 1.5864789841080369e-03 1.8295308948940772e-01 1.6744583901747768e-04
2.3000000000000003e+00 7.6233519187049326e-01 3.4586965811123538e-04 3.2440134284762584e-01 7.2844072633525993e-05 5.1503263385253939e-01 2.4472754255271665e-04 2.4730255801795381e-01 1.2089784159967804e-04 2.3766480812950674e-01 3.4586965811121950e-04 -7.3361775303924481e-01 3.3236941414425253e-04 -9.9970689291811310e-01 4.0888055003355725e-03 1.2963175359463892e+00 4.1338713928428909e-03 5.3739955170084418e-02 3.0934040904067353e-04 5.3739955170084432e-02 3.0934040904078986e-04 3.3695917934207238e-02 2.2597632031552860e-04 1.1777930089015110e-02 6.9161967246297946e-05 1.3786190844025728e-02 1.6576175858567705e-04 1.9909727090181510e-02 8.8313098710577126e-05 1.3786190844025732e-02 1.6576175858568044e-04 -1.3786190844025728e-02 1.6576175858567705e-04 4.6481257029640882e-01 8.8057190869399724e-04 5.6868445836740014e-02 1.8250432016516367e-04 6.6439750877042472e-04 9.7388999669367163e-04 -2.3095830506777363e-04 9.0851306458588016e-04 2.9661064302827606e-01 1.6851979690288049e-03 1.8118013944303310e-01 1.8145534060671321e-04
2.4000000000000004e+00 7.6567350382176702e-01 3.6851399794073639e-04 3.2558371905107625e-01 7.9898909366359246e-05 5.1638267928891779e-01 2.6132830033558568e-04 2.4929082453284926e-01 1.2961200839139774e-04 2.3432649617823298e-01 3.6851399794071726e-04 -7.2822793859952406e-01 3.6387194044899525e-04 -9.9971004837420663e-01 4.2547739657794771e-03 1.3009916705569300e+00 4.3154877876553531e-03 5.4055183547246574e-02 3.2527962699696231e-04 5.4055183547246609e-02 3.2527962699689916e-04 3.3071935892588972e-02 2.2706955675927187e-04 1.1869388825213063e-02 7.2919933051932400e-05 1.3216180874580744e-02 1.6791832575182016e-04 1.9855755018008230e-02 9.0262744551424133e-05 1.3216180874580744e-02 1.6791832575182227e-04 -1.3216180874580744e-02 1.6791832575182016e-04 4.8288286607330483e-01 9.4344335010664395e-04 5.9565872809931621e-02 1.9908346844088644e-04 7.1615085727265351e-04 1.0506946320306778e-03 -2.5004350208772386e-04 9.8115524114772467e-04 3.0128162218272347e-01 1.7863610492829171e-03 1.7941746714475554e-01 1.9579533506042433e-04
2.5000000000000000e+00 7.6894990452934164e-01 3.9124275828958052e-04 3.2677517970419351e-01 8.7326645691430333e-05 5.1767616430081476e-01 2.7812078124369948e-04 2.5127374022852689e-01 1.3848194105105062e-04 2.3105009547065838e-01 3.9124275828952094e-04 -7.2280694472464846e-01 3.9695043269865487e-04 -9.9971448360568460e-01 4.4199326930831808e-03 1.3057022316713656e+00 4.4975950393211228e-03 5.4363560164029490e-02 3.4140731651930811e-04 5.4363560164029448e-02 3.4140731651949389e-04 3.2457717286076340e-02 2.2769456430818565e-04 1.1959620327993966e-02 7.6738817993505772e-05 1.2654998344757839e-02 1.6989273777023698e-04 1.9802718941318506e-02 9.2161426686454074e-05 1.2654998344757837e-02 1.6989273777023801e-04 -1.2654998344757839e-02 1.6989273777023698e-04 5.0077864005102712e-01 1.0071968776218085e-03 6.2278992751540432e-02 2.1641164998098861e-04 7.6924799212364238e-04 1.1296000598624756e-03 -2.6974376945203759e-04 1.0558993451725053e-03 3.0598774806568124e-01 1.8899789449160057e-03 1.7766581108985163e-01 2.1043466444560814e-04
2.6000000000000001e+00 7.7216537712660649e-01 4.1401055518489098e-04 3.2797560246735824e-01 9.5132955124309487e-05 5.1891397605646905e-01 2.9508634165131874e-04 2.5325140107013738e-01 1.4749891448473891e-04 2.2783462287339354e-01 4.1401055518489640e-04 -7.1735545166291126e-01 4.3162181645467181e-04 -9.9972018848147925e-01 4.5843001719385835e-03 1.3104487326429488e+00 4.6802335870637247e-03 5.4665183966301309e-02 3.5772129008018093e-04 5.4665183966301302e-02 3.5772129008004573e-04 3.1853393196657295e-02 2.2788124328721929e-04 1.2048632369563855e-02 8.0618322025085911e-05 1.2102728063097689e-02 1.7171093237110230e-04 1.9750665133559601e-02 9.4024249997096734e-05 1.2102728063097687e-02 1.7171093237110209e-04 -1.2102728063097689e-02 1.7171093237110230e-04 5.1850098653409349e-01 1.0717207172235789e-03 6.5007464720004030e-02 2.3449219296711428e-04 8.2363149488655048e-04 1.2105253735596514e-03 -2.9004218951050924e-04 1.1326741568763476e-03 3.1072854416146944e-01 1.9960618260997497e-03 1.7592585322926624e-01 2.2534266524562238e-04
2.7000000000000002e+00 7.7532091647180779e-01 4.3677494940485802e-04 3.2918486580625289e-01 1.0332347794961310e-04 5.2009700912731116e-01 3.1220878846084448e-04 2.5522390734449657e-01 1.5665544114339629e-04 2.2467908352819213e-01 4.3677494940491711e-04 -7.1187412965755714e-01 4.6790279485506823e-04 -9.9972715231311571e-01 4.7478944746092242e-03 1.3152306897820549e+00 4.8634437920336985e-03 5.4960156041756345e-02 3.7421930588877651e-04 5.4960156041756435e-02 3.7421930588889138e-04 3.1259067351072228e-02 2.2765859004419820e-04 1.2136433271432778e-02 8.4558114289972925e-05 1.1559433537682380e-02 1.7339777100559736e-04 1.9699633813389850e-02 9.5866195837200453e-05 1.1559433537682380e-02 1.7339777100559736e-04 -1.1559433537682380e-02 1.7339777100559736e-04 5.3605106582485473e-01 1.1369078380630883e-03 6.7750952737554271e-02 2.5332843730901841e-04 8.7924553661997953e-04 1.2933916368786397e-03 -3.1092197108496426e-04 1.2114099369277401e-03 3.1550353746893911e-01 2.1046193600247928e-03 1.7419822125800302e-01 2.4048927733482636e-04
2.8000000000000003e+00 7.7841752650509166e-01 4.5949635304723825e-04 3.3040284904316852e-01 1.1190381940125773e-04 5.2122616343295169e-01 3.2947427963347719e-04 2.5719136307214008e-01 1.6594527400895252e-04 2.2158247349490828e-01 4.5949635304723369e-04 -7.0636363875237962e-01 5.0580984919345933e-04 -9.9973536388584372e-01 4.9107332559474954e-03 1.3200476225643740e+00 5.0472659142033740e-03 5.5248579228700280e-02 3.9089905649234194e-04 5.5248579228700148e-02 3.9089905649241215e-04 3.0674817962883499e-02 2.2705464240343876e-04 1.2223031832666180e-02 8.8557830492535445e-05 1.1025158468660590e-02 1.7497696895329198e-04 1.9649659494222906e-02 9.7702015859570297e-05 1.1025158468660588e-02 1.7497696895329173e-04 -1.1025158468660590e-02 1.7497696895329198e-04 5.5343009895347905e-01 1.2026559162228953e-03 7.0509125890183377e-02 2.7292373686071199e-04 9.3603586621922622e-04 1.3781218855812467e-03 -3.3236647033942654e-04 1.2920384432819714e-03 3.2031225867853047e-01 2.2156607536531923e-03 1.7248349091157794e-01 2.5584513844343487e-04
2.9000000000000004e+00 7.8145621778688401e-01 4.8213793124239819e-04 3.3162943240135301e-01 1.2087954756125450e-04 5.2230234233291339e-01 3.4687122077127160e-04 2.5915387545397062e-01 1.7536340550210772e-04 2.1854378221311591e-01 4.8213793124239060e-04 -7.0082462863513750e-01 5.4535923823601277e-04 -9.9974481148929439e-01 5.0728337546490114e-03 1.3248990538117069e+00 5.2317400894627813e-03 5.5530557750772161e-02 4.0775815848234718e-04 5.5530557750772182e-02 4.0775815848232463e-04 3.0100699516335306e-02 2.2609643731303671e-04 1.2308437262453868e-02 9.2617070489441308e-05 1.0499928190017896e-02 1.7647103483329704e-04 1.9600771326317417e-02 9.9546123990734670e-05 1.0499928190017894e-02 1.7647103483329690e-04 -1.0499928190017896e-02 1.7647103483329704e-04 5.7063936263326709e-01 1.2688672833562036e-03 7.3281658408632849e-02 2.9328146087734426e-04 9.9394979574020685e-04 1.4646411241289843e-03 -3.5435920968636907e-04 1.3744929431542330e-03 3.2515424232241230e-01 2.3291947924414299e-03 1.7078218825781585e-01 2.7138166501702139e-04
3.0000000000000000e+00 7.8443800521155271e-01 5.0466550017477514e-04 3.3286449704282939e-01 1.3025619098984675e-04 5.2332645085986429e-01 3.6439015864108418e-04 2.6111155435168837e-01 1.8490606237368871e-04 2.1556199478844734e-01 5.0466550017484702e-04 -6.9525773851622952e-01 5.8656699634492156e-04 -9.9975548294759631e-01 5.2342127955952757e-03 1.3297845098470484e+00 5.4169063068773273e-03 5.5806196876945637e-02 4.2479414338360803e-04 5.5806196876945637e-02 4.2479414338368317e-04 2.9536744487428844e-02 2.2480997954655129e-04 1.2392659116925990e-02 9.6735396119773418e-05 9.9837510573052464e-03 1.7790121946295701e-04 1.9552993430123594e-02 1.0141248831180658e-04 9.9837510573052464e-03 1.7790121946295806e-04 -9.9837510573052464e-03 1.7790121946295701e-04 5.8768018444043491e-01 1.3354488619638112e-03 7.6068229731680759e-02 3.1440499472861833e-04 1.0529361830223147e-03 1.5528763178847417e-03 -3.7688389482909499e-04 1.4587082205030405e-03 3.3002902689945235e-01 2.4452298751927591e-03 1.6909479197273239e-01 2.8707112039214050e-04
3.1000000000000001e+00 7.8736390588988558e-01 5.2704742246298104e-04 3.3410792510010406e-01 1.4003923610342303e-04 5.2429939408881365e-01 3.8202367245053243e-04 2.6306451180107199e-01 1.9457069661939433e-04 2.1263609411011450e-01 5.2704742246297964e-04 -6.8966359704013469e-01 6.2944893049121252e-04 -9.9976736564887703e-01 5.3948867931595266e-03 1.3347035206255826e+00 5.6028043860967382e-03 5.6075602606040872e-02 4.4200444975581676e-04 5.6075602606040921e-02 4.4200444975573902e-04 2.8982964998687501e-02 2.2322022036047891e-04 1.2475707240121748e-02 1.0091232928335803e-04 9.4766197788620481e-03 1.7928747410981814e-04 1.9506345219825451e-02 1.0331452496329806e-04 9.4766197788620464e-03 1.7928747410981912e-04 -9.4766197788620481e-03 1.7928747410981814e-04 6.0455393821645087e-01 1.4023120889673586e-03 7.8868524552967445e-02 3.3629773989416134e-04 1.1129454119083750e-03 1.6427563812343581e-03 -3.9992443004018284e-04 1.5446205793817587e-03 3.3493615497670542e-01 2.5637740451919084e-03 1.6742173559062207e-01 3.0288667121262209e-04
3.2000000000000002e+00 7.9023493719361959e-01 5.4925450084158272e-04 3.3535959970217510e-01 1.5023412431654738e-04 5.2522207563653101e-01 3.9976626361343595e-04 2.6501286155708842e-01 2.0435597243763763e-04 2.0976506280638046e-01 5.4925450084157372e-04 -6.8404282222721335e-01 6.7402061623855411e-04 -9.9978044657408471e-01 5.5548717553637302e-03 1.3396556198431697e+00 5.7894739548960232e-03 5.6338881374922753e-02 4.5938641651490031e-04 5.6338881374922711e-02 4.5938641651481347e-04 2.8439354405032580e-02 2.2135104505783271e-04 1.2557591709004242e-02 1.0514735027213877e-04 8.9785126888027207e-03 1.8064841825917423e-04 1.9460841716229856e-02 1.0526499646486245e-04 8.9785126888027207e-03 1.8064841825917442e-04 -8.9785126888027207e-03 1.8064841825917423e-04 6.2126203969008986e-01 1.4693728291311670e-03 8.1682232852563652e-02 3.5896311326858056e-04 1.1739293703418997e-03 1.7342121620203261e-03 -4.2346493177508056e-04 1.6321678435012761e-03 3.3987517326908473e-01 2.6848350177754699e-03 1.6576340971975972e-01 3.1880243300453726e-04
3.3000000000000003e+00 7.9305211495503625e-01 5.7125987098732703e-04 3.3661940499523957e-01 1.6084624896750845e-04 5.2609539628530522e-01 4.1761424467251555e-04 2.6695671866973097e-01 2.1426174923828899e-04 2.0694788504496381e-01 5.7125987098731489e-04 -6.7839602144353761e-01 7.2029739279386423e-04 -9.9979471232509121e-01 5.7141832887648326e-03 1.3446403450239006e+00 5.9769544268229993e-03 5.6596139789485467e-02 4.7693727747029558e-04 5.6596139789485321e-02 4.7693727747013506e-04 2.7905888809030121e-02 2.1922526846172144e-04 1.2638322782397599e-02 1.0943989635724249e-04 8.4893949606906789e-03 1.8200131706326092e-04 1.9416493848339444e-02 1.0727591698916167e-04 8.4893949606906771e-03 1.8200131706326122e-04 -8.4893949606906789e-03 1.8200131706326092e-04 6.3780594231557941e-01 1.5365512797776246e-03 8.4509049914438819e-02 3.8240454581045009e-04 1.2358414266040111e-03 1.8271764226589320e-03 -4.4748974071849915e-04 1.7212893523314875e-03 3.4484563269880963e-01 2.8084202045153099e-03 1.6412016421632408e-01 3.3479350581207203e-04
3.4000000000000004e+00 7.9581645181450678e-01 5.9303889423130082e-04 3.3788722615848477e-01 1.7188095204661273e-04 5.2692025272508047e-01 4.3556562798309143e-04 2.6889619908942630e-01 2.2428906069801665e-04 2.0418354818549317e-01 5.9303889423130093e-04 -6.7272379139652716e-01 7.6829435721518775e-04 -9.9981014915202171e-01 5.8728366039761124e-03 1.3496572375882023e+00 6.1652849789578523e-03 5.6847484377488947e-02 4.9465415704197401e-04 5.6847484377488947e-02 4.9465415704201814e-04 2.7382528504514881e-02 2.1686463736132083e-04 1.2717910853713797e-02 1.1378936062743210e-04 8.0092197613972453e-03 1.8336206863697483e-04 1.9373308743117636e-02 1.0935846712706068e-04 8.0092197613972453e-03 1.8336206863697535e-04 -8.0092197613972453e-03 1.8336206863697483e-04 6.5418713332252987e-01 1.6037718681368202e-03 8.7348676330944966e-02 4.0662548057244342e-04 1.2986364039349501e-03 1.9215838182914573e-03 -4.7198343235932357e-04 1.8119259540534606e-03 3.4984708843618062e-01 2.9345367341770592e-03 1.6249231031025851e-01 3.5083600076973680e-04
3.5000000000000000e+00 7.9852895570880167e-01 6.1456905081150987e-04 3.3916294941533615e-01 1.8334352074750659e-04 5.2769753640798722e-01 4.5362001470321983e-04 2.7083141930081439e-01 2.3444008985772845e-04 2.0147104429119844e-01 6.1456905081153080e-04 -6.6702671815424386e-01 8.1802635787575064e-04 -9.9982674297978336e-01 6.0308465217316851e-03 1.3547058429029486e+00 6.3545045297697380e-03 5.7093021362276730e-02 5.1253406712007744e-04 5.7093021362276820e-02 5.1253406712000957e-04 2.6869219348249568e-02 2.1428983905355211e-04 1.2796366407327092e-02 1.1819509107451137e-04 7.5379293451457736e-03 1.8474520132582252e-04 1.9331290003103799e-02 1.1152292051576949e-04 7.5379293451457736e-03 1.8474520132582257e-04 -7.5379293451457736e-03 1.8474520132582252e-04 6.7040712997275864e-01 1.6709631425672528e-03 9.0200817995382876e-02 4.3162937015292372e-04 1.3622705537680267e-03 2.0173708722992178e-03 -4.9693082618737863e-04 1.9040199956581285e-03 3.5487909992316535e-01 3.0631914706353547e-03 1.6088012267780596e-01 3.6690705845765530e-04
3.6000000000000001e+00 8.0119062849297418e-01 6.3582983423279870e-04 3.4044646204051854e-01 1.9523918386282177e-04 5.2842813250930232e-01 4.7177848458273663e-04 2.7276249598367180e-01 2.4471814025832817e-04 1.9880937150702585e-01 6.3582983423280510e-04 -6.6130537718631632e-01 8.6950798728245820e-04 -9.9984447943376809e-01 6.1882274794044581e-03 1.3597857103149809e+00 6.5446517170656276e-03 5.7332856456382843e-02 5.3057390500376627e-04 5.7332856456382808e-02 5.3057390500382048e-04 2.6365894059844221e-02 2.1152051516605961e-04 1.2873699978447107e-02 1.2265638991546890e-04 7.0754560881750956e-03 1.8616388098495178e-04 1.9290437971669121e-02 1.1377858437170151e-04 7.0754560881750948e-03 1.8616388098495151e-04 -7.0754560881750956e-03 1.8616388098495178e-04 6.8646747601864655e-01 1.7380576587825512e-03 9.3065186083669260e-02 4.5741967361299999e-04 1.4267015277873529e-03 2.1144759494917827e-03 -5.2231699360265327e-04 1.9975153104712625e-03 3.5994123088121288e-01 3.1943910279084546e-03 1.5928384145638691e-01 3.8298485984945331e-04
3.7000000000000002e+00 8.0380246468867877e-01 6.5680264722425038e-04 3.4173765236327347e-01 2.0757310804251752e-04 5.2911291898893920e-01 4.9004348699210074e-04 2.7468954569973947e-01 2.5512760312241297e-04 1.9619753531132131e-01 6.5680264722425298e-04 -6.5556033342454911e-01 9.2275357433324601e-04 -9.9986334386469444e-01 6.3449935378986763e-03 1.3648963931693578e+00 6.7357648760364821e-03 5.7567094674030692e-02 5.4877045236288930e-04 5.7567094674030726e-02 5.4877045236289396e-04 2.5872473450649885e-02 2.0857528000852151e-04 1.2949922116338487e-02 1.2717251314257991e-04 6.6217234648278753e-03 1.8762992818720554e-04 1.9250749985822012e-02 1.1613375549674736e-04 6.6217234648278753e-03 1.8762992818720600e-04 -6.6217234648278753e-03 1.8762992818720554e-04 7.0236973835726269e-01 1.8049918621248244e-03 9.5941497026073602e-02 4.8399985289836509e-04 1.4918883490046655e-03 2.2128392272576045e-03 -5.4812726462455711e-04 2.0923572033684280e-03 3.6503304930466374e-01 3.3281417824907902e-03 1.5770367419833847e-01 3.9904863062396580e-04
3.8000000000000003e+00 8.0636545035187068e-01 6.7747069971054775e-04 3.4303640976705901e-01 2.2035039393853659e-04 5.2975276574766261e-01 5.0841873359222859e-04 2.7661268460420790e-01 2.6567392060511375e-04 1.9363454964812948e-01 6.7747069971055664e-04 -6.4979214134137919e-01 9.7777717612238663e-04 -9.9988332137258895e-01 6.5011583888538093e-03 1.3700374488136347e+00 6.9278820173998288e-03 5.7795840161524746e-02 5.6712037514263533e-04 5.7795840161524656e-02 5.6712037514254621e-04 2.5388867582754483e-02 2.0547174276222476e-04 1.3025043350731898e-02 1.3174267028746850e-04 6.1766469661823286e-03 1.8915384512066145e-04 1.9212220616572153e-02 1.1859569274171356e-04 6.1766469661823278e-03 1.8915384512066224e-04 -6.1766469661823286e-03 1.8915384512066145e-04 7.1811550387418843e-01 1.8717059668289229e-03 9.8829472469945445e-02 5.1137336881792040e-04 1.5577913820353788e-03 2.3124026649466978e-03 -5.7434723348563687e-04 2.1884924339278353e-03 3.7015412744104559e-01 3.4644498831532216e-03 1.5613979776080147e-01 4.1507863956929101e-04
3.9000000000000004e+00 8.0888056205297187e-01 6.9781890914806012e-04 3.4434262468604471e-01 2.3357607225329472e-04 5.3034853387235192e-01 5.2690909300084031e-04 2.7853202818062006e-01 2.7636354515994140e-04 1.9111943794702815e-01 6.9781890914807519e-04 -6.4400134504443907e-01 1.0345925693702584e-03 -9.9990439682988830e-01 6.6567353620884395e-03 1.3752084385893670e+00 7.1210408056509777e-03 5.8019196044535780e-02 5.8562022434043948e-04 5.8019196044535856e-02 5.8562022434052599e-04 2.4914976859558118e-02 2.0222653287652577e-04 1.3099074161268615e-02 1.3636602438687892e-04 5.7401349626089735e-03 1.9074485176191208e-04 1.9174841896949145e-02 1.2117060625975359e-04 5.7401349626089752e-03 1.9074485176191029e-04 -5.7401349626089735e-03 1.9074485176191208e-04 7.3370637647072612e-01 1.9381438331356278e-03 1.0172883923430140e-01 5.3954367661829706e-04 1.6243723027391812e-03 2.4131099717359917e-03 -6.0096276319068016e-04 2.2858691977534064e-03 3.7530404175947896e-01 3.6033212583783036e-03 1.5459236012973326e-01 4.3105619176445238e-04
4.0000000000000000e+00 8.1134876596274663e-01 7.1783380351590623e-04 3.4565618859869451e-01 2.4725509971194307e-04 5.3090107496477945e-01 5.4552048777730202e-04 2.8044769099796713e-01 2.8720389509562808e-04 1.8865123403725342e-01 7.1783380351592694e-04 -6.3818847838559012e-01 1.0932132415678302e-03 -9.9992655490365867e-01 6.8117374332298097e-03 1.3804089278120208e+00 7.3152785374178209e-03 5.8237264291306767e-02 6.0426643757371089e-04 5.8237264291306781e-02 6.0426643757376510e-04 2.4450693049693516e-02 1.9885532810040013e-04 1.3172024949823797e-02 1.4104169213536815e-04 5.3120895118455077e-03 1.9241093072339794e-04 1.9138603537848010e-02 1.2386366321942614e-04 5.3120895118455086e-03 1.9241093072339807e-04 -5.3120895118455077e-03 1.9241093072339794e-04 7.4914397426800194e-01 2.0042528430255033e-03 1.0463932925709345e-01 5.6851422120264095e-04 1.6915940673766651e-03 2.5149065732096676e-03 -6.2795998911872495e-04 2.3844371061852621e-03 3.8048237290836218e-01 3.7447616215906146e-03 1.5306148217664234e-01 4.4696361717935215e-04
4.1000000000000005e+00 8.1377101703731669e-01 7.3750342719753335e-04 3.4697699401872123e-01 2.6139235497841965e-04 5.3141123054854877e-01 5.6425979401469536e-04 2.8235978648876775e-01 2.9820330643313297e-04 1.8622898296268345e-01 7.3750342719756728e-04 -6.3235406508287695e-01 1.1536523819202533e-03 -9.9994978007693658e-01 6.9661772314812392e-03 1.3856384857403732e+00 7.5106321199512813e-03 5.8450145590811367e-02 6.2305534135643288e-04 5.8450145590811353e-02 6.2305534135640654e-04 2.3995900246290509e-02 1.9537288463198382e-04 1.3243906015551749e-02 1.4576874420979677e-04 4.8924071143565725e-03 1.9415887998971678e-04 1.9103493131933935e-02 1.2667900902030654e-04 4.8924071143565707e-03 1.9415887998971783e-04 -4.8924071143565725e-03 1.9415887998971678e-04 7.6442992698136059e-01 2.0699837752679827e-03 1.0756067953593096e-01 5.9828843203777609e-04 1.7594208814201693e-03 2.6177395768691471e-03 -6.5532532174188076e-04 2.4841471646001078e-03 3.8568870566343672e-01 3.8887764743478865e-03 1.5154725934719340e-01 4.6278425528927300e-04
4.2000000000000002e+00 8.1614825829596216e-01 7.5681724993903639e-04 3.4830493448367372e-01 2.7599263453124452e-04 5.3187983154900831e-01 5.8313474379389650e-04 2.8426842674695385e-01 3.0937098121303644e-04 1.8385174170403792e-01 7.5681724993901741e-04 -6.2649861885395941e-01 1.2159228721606347e-03 -9.9997405666918215e-01 7.1200670474747280e-03 1.3908966855364353e+00 7.7071380497418657e-03 5.8657939244931304e-02 6.4198315400792430e-04 5.8657939244931324e-02 6.4198315400797092e-04 2.3550475763768900e-02 1.9179306892266377e-04 1.3314727532501191e-02 1.5054620575133599e-04 4.4809794178762401e-03 1.9599437259088155e-04 1.9069496345892657e-02 1.2961980251263244e-04 4.4809794178762409e-03 1.9599437259088090e-04 -4.4809794178762401e-03 1.9599437259088155e-04 7.7956587345836736e-01 2.1352906804026467e-03 1.1049263206298213e-01 6.2886971779187672e-04 1.8278181681445395e-03 2.7215577367705112e-03 -6.8304544853125420e-04 2.5849517494896889e-03 3.9092262886725304e-01 4.0353711076429651e-03 1.5004976328131478e-01 4.7850243625564452e-04
4.2999999999999998e+00 8.1848142018557435e-01 7.7576607902588805e-04 3.4963990454140909e-01 2.9106064851774146e-04 5.3230769784116272e-01 6.0215383072894561e-04 2.8617372234441163e-01 3.2071693244655120e-04 1.8151857981442554e-01 7.7576607902589780e-04 -6.2062264355966179e-01 1.2800372773099733e-03 -9.9999936885587548e-01 7.2734188411680322e-03 1.3961831042169091e+00 7.9048323912870849e-03 5.8860743073741305e-02 6.6104598911396822e-04 5.8860743073741416e-02 6.6104598911401473e-04 2.3114290974486047e-02 1.8812889072175896e-04 1.3384499529650281e-02 1.5537305698980306e-04 4.0776938731317330e-03 1.9792202211931078e-04 1.9036597101354313e-02 1.3268826329714258e-04 4.0776938731317330e-03 1.9792202211931168e-04 -4.0776938731317330e-03 1.9792202211931078e-04 7.9455345937373356e-01 2.2001307562028857e-03 1.1343493375473543e-01 6.6026146074774376e-04 1.8967525371117008e-03 2.8263114174711251e-03 -7.1110733511670966e-04 2.6868045844920170e-03 3.9618373536103368e-01 4.1845506014687762e-03 1.4856904336487115e-01 4.9410345918146084e-04
4.4000000000000004e+00 8.2077142002586712e-01 7.9434197478214113e-04 3.5098179973468263e-01 3.0660101660223645e-04 5.3269563786080298e-01 6.2132621880553235e-04 2.8807578216506424e-01 3.3225192594926907e-04 1.7922857997413283e-01 7.9434197478215436e-04 -6.1472663335637723e-01 1.3460078364483465e-03 -1.0000257006872348e+00 7.4262442497624401e-03 1.4014973225970602e+00 8.1037507560338413e-03 5.9058653333019920e-02 6.8023985946349789e-04 5.9058653333020003e-02 6.8023985946350830e-04 2.2687212087668045e-02 1.8439253699574018e-04 1.3453231873214924e-02 1.6024823399550216e-04 3.6824343428158803e-03 1.9994545289157262e-04 1.9004777744852160e-02 1.3588572889679121e-04 3.6824343428158790e-03 1.9994545289157132e-04 -3.6824343428158803e-03 1.9994545289157262e-04 8.0939433507447767e-01 2.2644642241054854e-03 1.1638733637725429e-01 6.9246701103026383e-04 1.9661917526518618e-03 2.9319525574518735e-03 -7.3949822576356171e-04 2.7896607155367156e-03 4.0147162190982533e-01 4.3363198227919274e-03 1.4710512821333310e-01 5.0957356790836978e-04
4.5000000000000000e+00 8.2301916152969756e-01 8.1253816945818990e-04 3.5233051658407583e-01 3.2261826382295062e-04 5.3304444827428132e-01 6.4066165468708097e-04 2.8997471325541641e-01 3.4398741934426458e-04 1.7698083847030238e-01 8.1253816945820823e-04 -6.0881107285614455e-01 1.4138464535569917e-03 -1.0000530361061000e+00 7.5785545955902971e-03 1.4068389252279054e+00 8.3039282814966701e-03 5.9251764643138902e-02 6.9956068138958788e-04 5.9251764643139158e-02 6.9956068138964274e-04 2.2269100873123785e-02 1.8059540639856687e-04 1.3520934251088404e-02 1.6517062954466785e-04 3.2950816659195999e-03 2.0206737349365606e-04 1.8974019207204186e-02 1.3921271944911551e-04 3.2950816659195999e-03 2.0206737349365511e-04 -3.2950816659195999e-03 2.0206737349365606e-04 8.2409015356870063e-01 2.3282542070287692e-03 1.1934959646751746e-01 7.2548968068863388e-04 2.0361047024337635e-03 3.0384346321670505e-03 -7.6820564322581505e-04 2.8934764852535160e-03 4.0678588912180580e-01 4.4906834220712292e-03 1.4565802708820200e-01 5.2489992478006915e-04
4.6000000000000005e+00 8.2522553439310609e-01 8.3034898954612447e-04 3.5368595256947055e-01 3.3911681647200679e-04 5.3335491370257793e-01 6.6017038364172642e-04 2.9187062069052833e-01 3.5593549856862815e-04 1.7477446560689383e-01 8.3034898954609943e-04 -6.0287643729329876e-01 1.4835646884862812e-03 -1.0000813589649766e+00 7.7303608939645789e-03 1.4122075003275201e+00 8.5053996105877872e-03 5.9440169928520303e-02 7.1900427944605254e-04 5.9440169928520359e-02 7.1900427944605048e-04 2.1859815332281055e-02 1.7674814401101750e-04 1.3587616159275544e-02 1.7013909408493939e-04 2.9155141795558282e-03 2.0428965242993074e-04 1.8944301152725228e-02 1.4266900756230026e-04 2.9155141795558265e-03 2.0428965242993004e-04 -2.9155141795558282e-03 2.0428965242993074e-04 8.3864256865143560e-01 2.3914666089497718e-03 1.2232147525139858e-01 7.5933273766917307e-04 2.1064613662067746e-03 3.1457126168601885e-03 -7.9721738803209953e-04 2.9982095067809487e-03 4.1212614136254355e-01 4.6476458284544653e-03 1.4422773124721849e-01 5.4007058275992910e-04
4.7000000000000002e+00 8.2739141394993010e-01 8.4776978153224133e-04 3.5504800611025922e-01 3.5610099801191897e-04 5.3362780649551400e-01 6.7986306921794871e-04 2.9376360745441610e-01 3.6810881226260556e-04 1.7260858605006993e-01 8.4776978153222279e-04 -5.9692319269668637e-01 1.5551737481030500e-03 -1.0001106530422679e+00 7.8816738609458984e-03 1.4176026397072115e+00 8.7081988711589960e-03 5.9623960366876672e-02 7.3856639135353168e-04 5.9623960366876658e-02 7.3856639135345004e-04 2.1459210319098747e-02 1.7286067610468059e-04 1.3653286890187553e-02 1.7515243678755660e-04 2.5436082004096161e-03 2.0661339462001114e-04 1.8915602118689132e-02 1.4625369109051237e-04 2.5436082004096161e-03 2.0661339462001206e-04 -2.5436082004096161e-03 2.0661339462001114e-04 8.5305323316112935e-01 2.4540699965542962e-03 1.2530273855878893e-01 7.9399939971637988e-04 2.1772327847884858e-03 3.2537429492713365e-03 -8.2652153725705469e-04 3.1038186371009613e-03 4.1749198666494369e-01 4.8072112437832449e-03 1.4281421522962331e-01 5.5507445625204604e-04
4.8000000000000007e+00 8.2951766088610979e-01 8.6479684107518089e-04 3.5641657654447384e-01 3.7357502504002698e-04 5.3386388655217787e-01 6.9975071677619543e-04 2.9565377433393186e-01 3.8052050446077249e-04 1.7048233911389032e-01 8.6479684107518273e-04 -5.9095179606648984e-01 1.6286844776577092e-03 -1.0001409020577063e+00 8.0325039210269681e-03 1.4230239386932937e+00 8.9123596558016594e-03 5.9803225347501196e-02 7.5824267315762796e-04 5.9803225347501321e-02 7.5824267315756800e-04 2.1067138113402710e-02 1.6894224471979773e-04 1.3717955522672413e-02 1.8020942667466792e-04 2.1792384679311053e-03 2.0903901755548449e-04 1.8887899645471606e-02 1.4996526678667316e-04 2.1792384679311045e-03 2.0903901755548373e-04 -2.1792384679311053e-03 2.0903901755548449e-04 8.6732379736046017e-01 2.5160354832327657e-03 1.2829315673634509e-01 8.2949282823272105e-04 2.2483910293631974e-03 3.3624834923492589e-03 -8.5610644282767994e-04 3.2102639500146404e-03 4.2288303663558696e-01 4.9693836355235452e-03 1.4141743807792811e-01 5.6990129094143050e-04
4.9000000000000004e+00 8.3160512100905426e-01 8.8142734557604429e-04 3.5779156410699808e-01 3.9154300331185470e-04 5.3406390118384550e-01 7.1984460095817100e-04 2.9754121982520865e-01 3.9318414604344864e-04 1.6839487899094582e-01 8.8142734557607584e-04 -5.8496269555480684e-01 1.7041073524117671e-03 -1.0001720896870185e+00 8.1828612147028974e-03 1.4284709960451096e+00 9.1179150019046057e-03 5.9978052437896043e-02 7.7802870454284198e-04 5.9978052437896147e-02 7.7802870454282572e-04 2.0683448949167141e-02 1.6500144187868673e-04 1.3781630913657620e-02 1.8530879381012204e-04 1.8222785513618146e-03 2.1156632602696915e-04 1.8861170397805330e-02 1.5380170306008174e-04 1.8222785513618144e-03 2.1156632602696831e-04 -1.8222785513618146e-03 2.1156632602696915e-04 8.8145590743532232e-01 2.5773366156475424e-03 1.3129250455829083e-01 8.6581612213003757e-04 2.3199091711488275e-03 3.4718934970706136e-03 -8.8596072941098743e-04 3.3175067088639988e-03 4.2829890635809098e-01 5.1341667287417205e-03 1.4003734449782157e-01 5.8454163293469906e-04
5.0000000000000000e+00 8.3365462506768628e-01 8.9765929009225640e-04 3.5917286990702080e-01 4.1000892383329362e-04 5.3422858501588166e-01 7.4015619715790074e-04 2.9942604005180462e-01 4.0611366543294653e-04 1.6634537493231377e-01 8.9765929009223862e-04 -5.7895633064917651e-01 1.7814524695588922e-03 -1.0002041995758255e+00 8.3327556059139395e-03 1.4339434138699136e+00 9.3248973719974749e-03 6.0148527358070171e-02 7.9791999425115842e-04 6.0148527358070025e-02 7.9791999425095665e-04 2.0307991500222881e-02 1.6104624328450184e-04 1.3844321691288974e-02 1.9044923054303107e-04 1.4726012226426867e-03 2.1419458446006044e-04 1.8835390277580188e-02 1.5776051036895953e-04 1.4726012226426869e-03 2.1419458446006071e-04 -1.4726012226426867e-03 2.1419458446006044e-04 8.9545120410599499e-01 2.6379492630603228e-03 1.3430056113567940e-01 9.0297231169865629e-04 2.3917612514826356e-03 3.5819335654577794e-03 -9.1607329192624869e-04 3.4255093390954386e-03 4.3373921429408846e-01 5.3015639972245785e-03 1.3867386595796072e-01 5.9898679745359125e-04
5.1000000000000005e+00 8.3566698861903088e-01 9.1349142653023865e-04 3.6056039590487227e-01 4.2897665903185141e-04 5.3435865992530829e-01 7.6069711703421550e-04 3.0130832869372243e-01 4.1932327904483057e-04 1.6433301138096926e-01 9.1349142653021035e-04 -5.7293313235831700e-01 1.8607295404756041e-03 -1.0002372153528210e+00 8.4821966893545691e-03 1.4394407975352008e+00 9.5333386344079174e-03 6.0314733961877309e-02 8.1791198556087276e-04 6.0314733961877184e-02 8.1791198556086745e-04 1.9940613325820047e-02 1.5708404138185485e-04 1.3906036249455665e-02 1.9562939279468619e-04 1.1300787972011851e-03 2.1692258604461633e-04 1.8810534528618857e-02 1.6183880809443759e-04 1.1300787972011856e-03 2.1692258604461600e-04 -1.1300787972011851e-03 2.1692258604461633e-04 9.0931132134465875e-01 2.6978515095728265e-03 1.3731710982448564e-01 9.4096435252530666e-04 2.4639222523695371e-03 3.6925656138770660e-03 -9.4643329272221419e-04 3.5342354007515502e-03 4.3920358218237965e-01 5.4715786538638705e-03 1.3732692173150374e-01 6.1322883730336689e-04
5.2000000000000002e+00 8.3764301193745061e-01 9.2892320604282571e-04 3.6195404488837940e-01 4.4844995901305572e-04 5.3445483501092683e-01 7.8147904808407596e-04 3.0318817692652378e-01 4.3282742201306484e-04 1.6235698806254942e-01 9.2892320604279373e-04 -5.6689352339940258e-01 1.9419478833166595e-03 -1.0002711206422388e+00 8.6311937976348736e-03 1.4449627555789966e+00 9.7432700442490246e-03 6.0476754224796134e-02 8.3800006178734389e-04 6.0476754224796203e-02 8.3800006178740959e-04 1.9581161278409070e-02 1.5312167767875340e-04 1.3966782743596090e-02 2.0084790138056747e-04 7.9458344455801883e-04 2.1974871799790432e-04 1.8786577833851056e-02 1.6603338704832541e-04 7.9458344455801894e-04 2.1974871799790405e-04 -7.9458344455801883e-04 2.1974871799790432e-04 9.2303788519363184e-01 2.7570235494026544e-03 1.4034193813286755e-01 9.7979511947909859e-04 2.5363680675306679e-03 3.8037528366899717e-03 -9.7703015845686724e-04 3.6436495609695743e-03 4.4469163493675784e-01 5.6442136403878958e-03 1.3599641988131611e-01 6.2726051131347944e-04
5.3000000000000007e+00 8.3958347996286786e-01 9.4395472454468976e-04 3.6335372044886027e-01 4.6843244791075213e-04 5.3451780659307135e-01 8.0251369727564210e-04 3.0506567336979645e-01 4.4664067971320504e-04 1.6041652003713214e-01 9.4395472454464368e-04 -5.6083791838626607e-01 2.0251164159835939e-03 -1.0003058990756397e+00 8.7797560082835610e-03 1.4505088996186126e+00 9.9547222247614708e-03 6.0634668237587938e-02 8.5817955176379919e-04 6.0634668237588063e-02 8.5817955176381274e-04 1.9229481875930855e-02 1.4916547425150790e-04 1.4026569087684234e-02 2.0610334335814033e-04 4.6598747062960523e-04 2.2267102245986895e-04 1.8763494405301250e-02 1.7034076704734328e-04 4.6598747062960577e-04 2.2267102245986868e-04 -4.6598747062960523e-04 2.2267102245986895e-04 9.3663251267887149e-01 2.8154475852853926e-03 1.4337483762790595e-01 1.0194674007902918e-03 2.6090754739843290e-03 3.9154596703217083e-03 -1.0078535767146508e-03 3.7537175665572397e-03 4.5020300054297324e-01 5.8194716165392178e-03 1.3468225819083873e-01 6.4107525292155009e-04
5.4000000000000004e+00 8.4148916228453174e-01 9.5858667125346881e-04 3.6475932695687219e-01 4.8892762033694880e-04 5.3454825824025165e-01 8.2381273871955563e-04 3.0694090404428009e-01 4.6077772059983718e-04 1.5851083771546828e-01 9.5858667125347174e-04 -5.5476672401796256e-01 2.1102436494807543e-03 -1.0003415343030326e+00 8.9278921505904427e-03 1.4560788442582988e+00 1.0167725149026722e-02 6.0788554205305378e-02 8.7844573527566766e-04 6.0788554205305267e-02 8.7844573527566679e-04 1.8885421640828716e-02 1.4522126437305788e-04 1.4085402952302728e-02 2.1139427339450314e-04 1.4416357353341688e-04 2.2568725267373845e-04 1.8741258067295301e-02 1.7475724923640806e-04 1.4416357353341756e-04 2.2568725267373913e-04 -1.4416357353341688e-04 2.2568725267373845e-04 9.5009681081348574e-01 2.8731077300713911e-03 1.4641560384210675e-01 1.0599838922410948e-03 2.6820221041862586e-03 4.0276517578033263e-03 -1.0388934923935163e-03 3.8644062167092061e-03 4.5573730995526596e-01 5.9973549487824076e-03 1.3338432504264308e-01 6.5466713905063196e-04
5.5000000000000000e+00 8.4336081315711264e-01 9.7282028015758550e-04 3.6617076953781880e-01 5.0993883793758058e-04 5.3454686082012481e-01 8.4538776533741276e-04 3.0881395233698783e-01 4.7525323085757809e-04 1.5663918684288730e-01 9.7282028015761228e-04 -5.4868033926718507e-01 2.1973376816748665e-03 -1.0003780100033737e+00 9.0756108122834606e-03 1.4616722069962282e+00 1.0382308122084471e-02 6.0938488451156902e-02 8.9879384841987954e-04 6.0938488451156923e-02 8.9879384841976299e-04 1.8548827407910546e-02 1.4129442222254315e-04 1.4143291763713373e-02 2.1671921514727606e-04 -1.7101492536866438e-04 2.2879492424790083e-04 1.8719842333279207e-02 1.7927896305106056e-04 -1.7101492536866344e-04 2.2879492424789989e-04 1.7101492536866438e-04 2.2879492424790083e-04 9.6343237568620188e-01 2.9299899115604634e-03 1.4946403617992288e-01 1.1013471914880042e-03 2.7551864187515826e-03 4.1402959138366483e-03 -1.0701401038917693e-03 3.9756833359208292e-03 4.6129419699285484e-01 6.1778656986284410e-03 1.3210250024671863e-01 6.6803085940867987e-04
5.6000000000000005e+00 8.4519917154611102e-01 9.8665728430643749e-04 3.6758795404750949e-01 5.3146932605782279e-04 5.3451427257240269e-01 8.6725024446670661e-04 3.1068489897370855e-01 4.9008185133594376e-04 1.5480082845388884e-01 9.8665728430645679e-04 -5.4257915556807057e-01 2.2864061914622301e-03 -1.0004153098944413e+00 9.2229203460296484e-03 1.4672886081311871e+00 1.0598499763460729e-02 6.1084545424766226e-02 9.1921908886280132e-04 6.1084545424766191e-02 9.1921908886282951e-04 1.8219546603102925e-02 1.3738989164990329e-04 1.4200242703842106e-02 2.2207666265246483e-04 -4.7967387352848155e-04 2.3199136142424242e-04 1.8699220476631410e-02 1.8390190787653197e-04 -4.7967387352848253e-04 2.3199136142424125e-04 4.7967387352848155e-04 2.3199136142424242e-04 9.7664079162993056e-01 2.9860817805985812e-03 1.5251993782452899e-01 1.1435597925282101e-03 2.8285476797765587e-03 4.2533600904244625e-03 -1.1015838591224027e-03 4.0875177471496240e-03 4.6687329823674589e-01 6.3610056106440738e-03 1.3083665582054152e-01 6.8116168631998934e-04
5.7000000000000002e+00 8.4700496119976754e-01 1.0000998728166856e-03 3.6901078704776025e-01 5.5352217052169277e-04 5.3445113920146448e-01 8.8941147732458686e-04 3.1255382199830289e-01 5.0527811720454247e-04 1.5299503880023252e-01 1.0000998728166770e-03 -5.3646355700298043e-01 2.3774564333555971e-03 -1.0004534177421376e+00 9.3698288757706211e-03 1.4729276706693148e+00 1.0816327990141737e-02 6.1226797714387118e-02 9.3971662098137911e-04 6.1226797714387146e-02 9.3971662098130137e-04 1.7897427495048926e-02 1.3351221398350587e-04 1.4256262711097742e-02 2.2746508171541584e-04 -7.8193810078481824e-04 2.3527373839149127e-04 1.8679365595833743e-02 1.8862198959175249e-04 -7.8193810078481770e-04 2.3527373839149203e-04 7.8193810078481824e-04 2.3527373839149127e-04 9.8972363046576939e-01 3.0413726224419995e-03 1.5558311564505994e-01 1.1866240803261041e-03 2.9020859247742719e-03 4.3668133431024655e-03 -1.1332154513804332e-03 4.1998792452690031e-03 4.7247425292717693e-01 6.5467761002220752e-03 1.2958665672296782e-01 6.9405544518197002e-04
5.8000000000000007e+00 8.4877889074485213e-01 1.0131506504854767e-03 3.7043917578211527e-01 5.7610031453032742e-04 5.3435809398660017e-01 9.1188256223621899e-04 3.1442079675825191e-01 5.2085640071970795e-04 1.5122110925514784e-01 1.0131506504854845e-03 -5.3033392048787475e-01 2.4704952324953689e-03 -1.0004923173692215e+00 9.5163443028774119e-03 1.4785890202312213e+00 1.1035820000002498e-02 6.1365316062677810e-02 9.6028158086573388e-04 6.1365316062677769e-02 9.6028158086558534e-04 1.7582319421411610e-02 1.2966555488089031e-04 1.4311358481952299e-02 2.3288291129943284e-04 -1.0779312529437483e-03 2.3863911577412959e-04 1.8660250674355360e-02 1.9343505227847194e-04 -1.0779312529437474e-03 2.3863911577412999e-04 1.0779312529437483e-03 2.3863911577412959e-04 1.0026824508179883e+00 3.0958532713799311e-03 1.5865338010450364e-01 1.2305423256133272e-03 2.9757819412351335e-03 4.4806257978036931e-03 -1.1650258150867684e-03 4.3127385708536074e-03 4.7809670286199957e-01 6.7351782411819603e-03 1.2835236154397395e-01 7.0670848562487019e-04
5.9000000000000004e+00 8.5052165380389566e-01 1.0258125999009111e-03 3.7187302815176071e-01 5.9920655568024088e-04 5.3423575790795441e-01 9.3467436151550766e-04 3.1628589589594125e-01 5.3683085744263455e-04 1.4947834619610439e-01 1.0258125999009062e-03 -5.2419061595594985e-01 2.5655289800824922e-03 -1.0005319926635099e+00 9.6624743121392059e-03 1.4842722849597767e+00 1.1257002255715744e-02 6.1500169385653836e-02 9.8090908117446827e-04 6.1500169385653815e-02 9.8090908117428417e-04 1.7274072991653705e-02 1.2585373023534777e-04 1.4365536473212143e-02 2.3832856490941596e-04 -1.3677756439320881e-03 2.4208447250500037e-04 1.8641848635585795e-02 1.9833690543992464e-04 -1.3677756439320885e-03 2.4208447250499923e-04 1.3677756439320881e-03 2.4208447250500037e-04 1.0155187974957252e+00 3.1495160285907021e-03 1.6173054516841798e-01 1.2753166798701982e-03 3.0496172418196955e-03 4.5947686183811821e-03 -1.1970061214301661e-03 4.4260673843305081e-03 4.8374029229626669e-01 6.9262127532551954e-03 1.2713362315224080e-01 7.1911765343821220e-04
6.0000000000000000e+00 8.5223392913159035e-01 1.0380890459389237e-03 3.7331225269169843e-01 6.2284354310613666e-04 5.3408473978638449e-01 9.5779747187571573e-04 3.1814918934520575e-01 5.5321537619374024e-04 1.4776607086840965e-01 1.0380890459388828e-03 -5.1803400653923715e-01 2.6625636292389437e-03 -1.0005724275855583e+00 9.8082263775681310e-03 1.4899770954288178e+00 1.1479900469156572e-02 6.1631424794473630e-02 1.0015942158293255e-03 6.1631424794473741e-02 1.0015942158292737e-03 1.6972540267974352e-02 1.2208023116081360e-04 1.4418802904915628e-02 2.4380043196686914e-04 -1.6515921251661317e-03 2.4560673334511412e-04 1.8624132393140484e-02 2.0332334710980066e-04 -1.6515921251661319e-03 2.4560673334511434e-04 1.6515921251661317e-03 2.4560673334511412e-04 1.0282342009373353e+00 3.2023545831972029e-03 1.6481442821462353e-01 1.3209491704994909e-03 3.1235740401886207e-03 4.7092139748099110e-03 -1.2291477739270900e-03 4.5398382405261520e-03 4.8940466784325948e-01 7.1198799895226964e-03 1.2593028930254130e-01 7.3128026331469769e-04
6.1000000000000005e+00 8.5391638076826126e-01 1.0499836225377659e-03 3.7475675854723794e-01 6.4701377474722991e-04 5.3390563643557409e-01 9.8126219822953814e-04 3.2001074433268695e-01 5.7002353296786940e-04 1.4608361923173890e-01 1.0499836225377885e-03 -5.1186444874789117e-01 2.7616046912843791e-03 -1.0006136061758619e+00 9.9536077680433023e-03 1.4957030845530452e+00 1.1704539586322567e-02 6.1759147619732849e-02 1.0223320645415873e-03 6.1759147619732876e-02 1.0223320645418065e-03 1.6677574925994722e-02 1.1834824808825213e-04 1.4471163763796360e-02 2.4929687917370219e-04 -1.9294999708513298e-03 2.4920279235611113e-04 1.8607074896846054e-02 2.0839018324836448e-04 -1.9294999708513289e-03 2.4920279235611184e-04 1.9294999708513298e-03 2.4920279235611113e-04 1.0408301767135020e+00 3.2543639364741922e-03 1.6790484994401056e-01 1.3674416961975758e-03 3.1976352274720120e-03 4.8239350120847695e-03 -1.2614424039175869e-03 4.6540245636346065e-03 4.9508947837718331e-01 7.3161799238490692e-03 1.2474220320484837e-01 7.4319407245216002e-04
6.2000000000000002e+00 8.5556965820845432e-01 1.0615002416420871e-03 3.7620645545086029e-01 6.7171959474173414e-04 5.3369903282487086e-01 1.0050785307332852e-03 3.2187062538358341e-01 5.8726854897420708e-04 1.4443034179154568e-01 1.0615002416420895e-03 -5.0568229264694042e-01 2.8626572324337144e-03 -1.0006555125615764e+00 1.0098625552776451e-02 1.5014498874992890e+00 1.1930943772783335e-02 6.1883401437965904e-02 1.0431176971658104e-03 6.1883401437965758e-02 1.0431176971659180e-03 1.6389032396695889e-02 1.1466069401488147e-04 1.4522624807254900e-02 2.5481625186308344e-04 -2.2016167780008838e-03 2.5286953265648144e-04 1.8590649174696779e-02 2.1353324382332651e-04 -2.2016167780008851e-03 2.5286953265648003e-04 2.2016167780008838e-03 2.5286953265648144e-04 1.0533082250854162e+00 3.3055403291552092e-03 1.7100163429257581e-01 1.4147960225325445e-03 3.2717843493780970e-03 4.9389058198275682e-03 -1.2938818660136865e-03 4.7686006226289809e-03 5.0079437493771273e-01 7.5151121383712459e-03 1.2356920405703627e-01 7.5485725504375288e-04
6.3000000000000007e+00 8.5719439658284313e-01 1.0726430642083553e-03 3.7766125369950243e-01 6.9696319094855047e-04 5.3346550225143485e-01 1.0292561249146334e-03 3.2372889433140839e-01 6.0496325290357658e-04 1.4280560341715681e-01 1.0726430642083301e-03 -4.9948788203028516e-01 2.9657258709049599e-03 -1.0006981309628069e+00 1.0243286606613547e-02 1.5072171415993754e+00 1.2159136399678715e-02 6.2004248100080574e-02 1.0639461778728942e-03 6.2004248100080574e-02 1.0639461778728728e-03 1.6106769991028901e-02 1.1102022695765611e-04 1.4573191567786647e-02 2.6035687533459447e-04 -2.4680583800315552e-03 2.5660384280490057e-04 1.8574828371060455e-02 2.1874839596054704e-04 -2.4680583800315557e-03 2.5660384280489987e-04 2.4680583800315552e-03 2.5660384280490057e-04 1.0656698306145174e+00 3.3558811717742279e-03 1.7410460834479835e-01 1.4630137777295719e-03 3.3460055839391991e-03 5.0541014026124756e-03 -1.3264582335154262e-03 4.8835415071343336e-03 5.0651901063656857e-01 7.7166758110802170e-03 1.2241112754298969e-01 7.6626837767651567e-04
6.4000000000000004e+00 8.5879121685178350e-01 1.0834164731695225e-03 3.7912106413230628e-01 7.2274659259765792e-04 5.3320560652039228e-01 1.0538042847198232e-03 3.2558561033139127e-01 6.2312004746550474e-04 1.4120878314821655e-01 1.0834164731695194e-03 -4.9328155459176648e-01 3.0708147744303218e-03 -1.0007414456984571e+00 1.0387597615175570e-02 1.5130044862647387e+00 1.2389140030277858e-02 6.2121747761471072e-02 1.0848125691472347e-03 6.2121747761471072e-02 1.0848125691472065e-03 1.5830647008532268e-02 1.0742927166971028e-04 1.4622869357816851e-02 2.6591705617392462e-04 -2.7289387728636543e-03 2.6040263015860728e-04 1.8559585781395927e-02 2.2403155453114076e-04 -2.7289387728636556e-03 2.6040263015860717e-04 2.7289387728636543e-03 2.6040263015860728e-04 1.0779164618204518e+00 3.4053849779763141e-03 1.7721360224844437e-01 1.5120964486709716e-03 3.4202837198911776e-03 5.1694976510162438e-03 -1.3591637938081495e-03 4.9988231037771660e-03 5.1226304056628158e-01 7.9208697035480294e-03 1.2126780629788761e-01 7.7742637565325796e-04
6.5000000000000000e+00 8.6036072600898417e-01 1.0938250482558287e-03 3.8058579810886689e-01 7.4907166806937730e-04 5.3291989613179813e-01 1.0787319483091186e-03 3.2744082987718603e-01 6.4175088018019084e-04 1.3963927399101586e-01 1.0938250482557914e-03 -4.8706364209315450e-01 3.1779276581642259e-03 -1.0007854411916917e+00 1.0531565079828354e-02 1.5188115629029579e+00 1.2620976407112966e-02 6.2235958913569089e-02 1.1057119356022572e-03 6.2235958913569013e-02 1.1057119356023472e-03 1.5560524831213392e-02 1.0389004068776947e-04 1.4671663274895668e-02 2.7149508355481375e-04 -2.9843700525158975e-03 2.6426283154632753e-04 1.8544894883729283e-02 2.2937869051414437e-04 -2.9843700525158971e-03 2.6426283154632743e-04 2.9843700525158975e-03 2.6426283154632753e-04 1.0900495708840769e+00 3.4540513007230785e-03 1.8032844913087950e-01 1.5620453771100092e-03 3.4946041356809223e-03 5.2850713133966937e-03 -1.3919910437535047e-03 5.1144220730237975e-03 5.1802612171126616e-01 8.1276921488291250e-03 1.2013907034236529e-01 7.8833053024349945e-04
6.6000000000000005e+00 8.6190351729387871e-01 1.1038735425724874e-03 3.8205536748801966e-01 7.7594012280303871e-04 5.3260891047330283e-01 1.1040476764237078e-03 3.2929460682057587e-01 6.6086721835946060e-04 1.3809648270612127e-01 1.1038735425725288e-03 -4.8083447052891221e-01 3.2870677829770936e-03 -1.0008301019750026e+00 1.0675195322503939e-02 1.5246380148363405e+00 1.2854666439700988e-02 6.2346938416623046e-02 1.1266393476172757e-03 6.2346938416622907e-02 1.1266393476172954e-03 1.5296267003872367e-02 1.0040455478674689e-04 1.4719578207212442e-02 2.7708923052301339e-04 -3.2344623632518804e-03 2.6818142158357359e-04 1.8530729367124250e-02 2.3478583744727895e-04 -3.2344623632518813e-03 2.6818142158357430e-04 3.2344623632518804e-03 2.6818142158357359e-04 1.1020705933925175e+00 3.5018806713151096e-03 1.8344898501696133e-01 1.6128617561021557e-03 3.5689527790951142e-03 5.4007999684003863e-03 -1.4249326850853364e-03 5.2303158265171439e-03 5.2380791286133788e-01 8.3371410395818753e-03 1.1902474748720102e-01 7.9898044686383166e-04
6.7000000000000002e+00 8.6342017041139729e-01 1.1135668608402080e-03 3.8352968460719089e-01 8.0335349733459823e-04 5.3227317801751395e-01 1.1297596431487018e-03 3.3114699239388340e-01 6.8048002816100230e-04 1.3657982958860260e-01 1.1135668608402199e-03 -4.7459436028763247e-01 3.3982379541279018e-03 -1.0008754126949206e+00 1.0818494490367101e-02 1.5304834872226880e+00 1.3090230192866021e-02 6.2454741533503125e-02 1.1475898847968355e-03 6.2454741533503264e-02 1.1475898847968184e-03 1.5037739301972977e-02 9.6974662926138636e-05 1.4766618839388655e-02 2.8269775526150193e-04 -3.4793238553929803e-03 2.7215541894040656e-04 1.8517063157365954e-02 2.4024909624677243e-04 -3.4793238553929794e-03 2.7215541894040591e-04 3.4793238553929803e-03 2.7215541894040656e-04 1.1139809481234195e+00 3.5488745411522862e-03 1.8657504874856520e-01 1.6645466266541106e-03 3.6433161475022493e-03 5.5166619981981977e-03 -1.4579816198206500e-03 5.3464825049191035e-03 5.2960807452776759e-01 8.5492138164352839e-03 1.1792466371011265e-01 8.0937603418447925e-04
6.8000000000000007e+00 8.6491125175794714e-01 1.1229100392032305e-03 3.8500866226234154e-01 8.3131316546309947e-04 5.3191321652312795e-01 1.1558756288914326e-03 3.3299803523481908e-01 7.0059975755975114e-04 1.3508874824205291e-01 1.1229100392032517e-03 -4.6834362631004867e-01 3.5114405203008074e-03 -1.0009213581163769e+00 1.0961468560326119e-02 1.5363476269783438e+00 1.3327686875668834e-02 6.2559421964353129e-02 1.1685586392575324e-03 6.2559421964353379e-02 1.1685586392576786e-03 1.4784809788094452e-02 9.3602061782835483e-05 1.4812789658513884e-02 2.8831890233716151e-04 -3.7190606519718699e-03 2.7618189085052043e-04 1.8503870440066322e-02 2.4576463864965425e-04 -3.7190606519718699e-03 2.7618189085052097e-04 3.7190606519718699e-03 2.7618189085052043e-04 1.1257820368657163e+00 3.5950352261482719e-03 1.8970648190579462e-01 1.7171008745879965e-03 3.7176812686988843e-03 5.6326365624454087e-03 -1.4911309456945982e-03 5.4629009562636643e-03 5.3542626886196720e-01 8.7639074566385530e-03 1.1683864350618767e-01 8.1951748415101623e-04
6.9000000000000004e+00 8.6637731465250600e-01 1.1319082265186604e-03 3.8649221368852416e-01 8.5982033254512779e-04 5.3152953323898799e-01 1.1824030153997289e-03 3.3484778141351806e-01 7.2123632304451778e-04 1.3362268534749389e-01 1.1319082265186548e-03 -4.6208257824354709e-01 3.6266773729980426e-03 -1.0009679231267405e+00 1.1104123343404770e-02 1.5422300827036131e+00 1.3567054830957484e-02 6.2661031881918225e-02 1.1895407187459519e-03 6.2661031881918280e-02 1.1895407187459866e-03 1.4537348857930055e-02 9.0288314973495433e-05 1.4858094960389681e-02 2.9395090392874112e-04 -3.9537768234542648e-03 2.8025795612766647e-04 1.8491125681384321e-02 2.5132870950093515e-04 -3.9537768234542640e-03 2.8025795612766669e-04 3.9537768234542648e-03 2.8025795612766647e-04 1.1374752442743550e+00 3.6403658537147252e-03 1.9284312872991408e-01 1.7705252276222802e-03 3.7920356823501699e-03 5.7487035729611984e-03 -1.5243739516277402e-03 5.5795507148236828e-03 5.4126215957687251e-01 8.9812184630162790e-03 1.1576651021340863e-01 8.2940525291063803e-04
7.0000000000000000e+00 8.6781889957183389e-01 1.1405666670388742e-03 3.8798025254107382e-01 8.8887603391740841e-04 5.3112262511029429e-01 1.2093487826439684e-03 3.3669627446153977e-01 7.4239909981967784e-04 1.3218110042816603e-01 1.1405666670388579e-03 -4.5581152059311725e-01 3.7439499462773979e-03 -1.0010150927395489e+00 1.1246464488970410e-02 1.5481305046106479e+00 1.3808351525545865e-02 6.2759621967401702e-02 1.2105312495893979e-03 6.2759621967401674e-02 1.2105312495891479e-03 1.4295229276733467e-02 8.7034872081086307e-05 1.4902538855951422e-02 2.9959198103547382e-04 -4.1835743698112222e-03 2.8438078692987785e-04 1.8478803646544691e-02 2.5693762808220771e-04 -4.1835743698112214e-03 2.8438078692987899e-04 4.1835743698112222e-03 2.8438078692987785e-04 1.1490619377565867e+00 3.6848703122299219e-03 1.9598483604803835e-01 1.8248202526661016e-03 3.8663674220139762e-03 5.8648436691208349e-03 -1.5577041132327622e-03 5.6964119804927705e-03 5.4711541187109913e-01 9.2011428532591047e-03 1.1470808631467537e-01 8.3904004262508227e-04
7.1000000000000005e+00 8.6923653438888349e-01 1.1488906844064814e-03 3.8947269287744934e-01 9.1848113344590587e-04 5.3069297898626944e-01 1.2367195073918892e-03 3.3854355540261399e-01 7.6409691526902206e-04 1.3076346561111657e-01 1.1488906844064266e-03 -4.4953075286869620e-01 3.8632592168215464e-03 -1.0010628520979423e+00 1.1388497488824969e-02 1.5540485444538565e+00 1.4051593541022355e-02 6.2855241446711757e-02 1.2315253794882117e-03 6.2855241446711535e-02 1.2315253794883336e-03 1.4058326207053671e-02 8.3843087610141598e-05 1.4946125277838982e-02 3.0524034466742126e-04 -4.4085532092721629e-03 2.8854760948972236e-04 1.8466879416325827e-02 2.6258778865263110e-04 -4.4085532092721612e-03 2.8854760948972198e-04 4.4085532092721629e-03 2.8854760948972236e-04 1.1605434673875477e+00 3.7285532029054888e-03 1.9913145319959863e-01 1.8799863533257414e-03 3.9406649977372574e-03 5.9810381939524515e-03 -1.5911150883670868e-03 5.8134655986819671e-03 5.5298569235591410e-01 9.4236761495674806e-03 1.1366319371766267e-01 8.4842278415270006e-04
7.2000000000000002e+00 8.7063073461358298e-01 1.1568856668819894e-03 3.9096944913973686e-01 9.4863632220079392e-04 5.3024107182864055e-01 1.2645213633098245e-03 3.4038966278494243e-01 7.8633804542274058e-04 1.2936926538641697e-01 1.1568856668819493e-03 -4.4324056972887443e-01 3.9846057043275490e-03 -1.0011111864778268e+00 1.1530227681165026e-02 1.5599838554628931e+00 1.4296796565206382e-02 6.2947938126969305e-02 1.2525182801578524e-03 6.2947938126969277e-02 1.2525182801576740e-03 1.3826517228539833e-02 8.0714240007635145e-05 1.4988857987088867e-02 3.1089419701841925e-04 -4.6288111731359978e-03 2.9275570400384921e-04 1.8455328401675831e-02 2.6827566035148449e-04 -4.6288111731359969e-03 2.9275570400384948e-04 4.6288111731359978e-03 2.9275570400384921e-04 1.1719211658529838e+00 3.7714197939658503e-03 2.0228283196460745e-01 1.9360237676188394e-03 4.0149173792127972e-03 6.0972691709290884e-03 -1.6246007127371162e-03 5.9306930407296097e-03 5.5887266898506627e-01 9.6488133686786631e-03 1.1263165401379419e-01 8.5755462057784536e-04
7.3000000000000007e+00 8.7200200363523483e-01 1.1645570537300723e-03 3.9247043613782878e-01 9.7934211725641835e-04 5.2976737092036019e-01 1.2927601224294353e-03 3.4223463271487453e-01 8.0913021416064194e-04 1.2799799636476525e-01 1.1645570537300687e-03 -4.3694126112094278e-01 4.1079894722044763e-03 -1.0011600812907679e+00 1.1671660254410980e-02 1.5659360922782786e+00 1.4543975384238622e-02 6.3037758433168029e-02 1.2735051498146206e-03 6.3037758433168029e-02 1.2735051498147221e-03 1.3599682350543086e-02 7.7649550897916886e-05 1.5030740579924462e-02 3.1655173261918769e-04 -4.8444440060637032e-03 2.9700240385021357e-04 1.8444126356606794e-02 2.7399778658651212e-04 -4.8444440060637041e-03 2.9700240385021335e-04 4.8444440060637032e-03 2.9700240385021357e-04 1.1831963484171188e+00 3.8134759770533742e-03 2.0543882649373088e-01 1.9929325658946079e-03 4.0891139794840400e-03 6.2135192814456886e-03 -1.6581549955590178e-03 6.0480763848214259e-03 5.6477601098751051e-01 9.8765490122830306e-03 1.1161328871755254e-01 8.6643689156551049e-04
7.4000000000000004e+00 8.7335083296583915e-01 1.1719103226916312e-03 3.9397556903328490e-01 1.0105988606154905e-03 5.2927233407404795e-01 1.3214411578268694e-03 3.4407849889179121e-01 8.3248059487896827e-04 1.2664916703416082e-01 1.1719103226916663e-03 -4.3063311241726954e-01 4.2334101285709030e-03 -1.0012095220866528e+00 1.1812800250918699e-02 1.5719049108896932e+00 1.4793143875336243e-02 6.3124747444877588e-02 1.2944812155302207e-03 6.3124747444877657e-02 1.2944812155302457e-03 1.3377704018190748e-02 7.4650204692641118e-05 1.5071776494620432e-02 3.2221113947554839e-04 -5.0555453713148676e-03 3.0128509428491710e-04 1.8433249389505614e-02 2.7975078402131976e-04 -5.0555453713148676e-03 3.0128509428491726e-04 5.0555453713148676e-03 3.0128509428491710e-04 1.1943703129137493e+00 3.8547282257749781e-03 2.0859929324017487e-01 2.0507126489558106e-03 4.1632446391853487e-03 6.3297718429697371e-03 -1.6917721152804731e-03 6.1655982974168884e-03 5.7069538880304060e-01 1.0106877057862420e-02 1.1060791948729005e-01 8.7507111851623800e-04
7.5000000000000000e+00 8.7467770248372856e-01 1.1789509784744436e-03 3.9548476332388316e-01 1.0424067182555911e-03 5.2875640983968109e-01 1.3505694473672969e-03 3.4592129264404764e-01 8.5639581434913308e-04 1.2532229751627130e-01 1.1789509784744196e-03 -4.2431640454800945e-01 4.3608668275348745e-03 -1.0012594945561075e+00 1.1953652570564115e-02 1.5778899685769674e+00 1.5044315000185120e-02 6.3208948932903686e-02 1.3154417354423059e-03 6.3208948932903727e-02 1.3154417354423902e-03 1.3160467112558452e-02 7.1717368747634835e-05 1.5111969018422055e-02 3.2787060018768760e-04 -5.2622068604335579e-03 3.0560121074373986e-04 1.8422673972992014e-02 2.8553134124971230e-04 -5.2622068604335596e-03 3.0560121074374008e-04 5.2622068604335579e-03 3.0560121074373986e-04 1.2054443397587866e+00 3.8951835563067983e-03 2.1176409089338799e-01 2.1093637463790033e-03 4.2372996113048383e-03 6.4460107878535474e-03 -1.7254464153671270e-03 6.2832420151768247e-03 5.7663047402085987e-01 1.0339790949951196e-02 1.0961536832864580e-01 8.8345899049659929e-04
7.6000000000000005e+00 8.7598308067694697e-01 1.1856845421963210e-03 3.9699793482886414e-01 1.0747656792972997e-03 5.2822003771111414e-01 1.3801495783765754e-03 3.4776304296583266e-01 8.8088195850365353e-04 1.2401691932305306e-01 1.1856845421963503e-03 -4.1799141413015273e-01 4.4903582707488147e-03 -1.0013099845327003e+00 1.2094221974218448e-02 1.5838909238537766e+00 1.5297500798999126e-02 6.3290405395814459e-02 1.3363820008422053e-03 6.3290405395814653e-02 1.3363820008421374e-03 1.2947858945520627e-02 6.8852214249204015e-05 1.5151321294498862e-02 3.3352829305452019e-04 -5.4645180069225812e-03 3.0994823686127153e-04 1.8412376952443209e-02 2.9133621723845255e-04 -5.4645180069225812e-03 3.0994823686127196e-04 5.4645180069225812e-03 3.0994823686127153e-04 1.2164196919825687e+00 3.9348494899723030e-03 2.1493308031457520e-01 2.1688854150263811e-03 4.3112695464566286e-03 6.5622206427955439e-03 -1.7591724001569983e-03 6.4009913273864114e-03 5.8258093932107646e-01 1.0575283591844616e-02 1.0863545778162217e-01 8.9160235091833326e-04
7.7000000000000002e+00 8.7726742488586917e-01 1.1921165417213238e-03 3.9851499967487225e-01 1.1076755552925669e-03 5.2766364833104895e-01 1.4101857531113977e-03 3.4960377655482050e-01 9.0594457989065839e-04 1.2273257511413060e-01 1.1921165417213225e-03 -4.1165841359292876e-01 4.6218827092262141e-03 -1.0013609779949424e+00 1.2234513087111215e-02 1.5899074364140908e+00 1.5552712385220614e-02 6.3369158096265726e-02 1.3572973381370959e-03 6.3369158096265712e-02 1.3572973381369975e-03 1.2739769249815786e-02 6.6055938017485548e-05 1.5189836328916819e-02 3.3918239316151690e-04 -5.6625663034831943e-03 3.1432370229923659e-04 1.8402335553298982e-02 2.9716223960171961e-04 -5.6625663034831934e-03 3.1432370229923703e-04 5.6625663034831943e-03 3.1432370229923659e-04 1.2272976152803559e+00 3.9737340177155127e-03 2.1810612447401773e-01 2.2292770377495049e-03 4.3851454786493823e-03 6.6783865089373121e-03 -1.7929447307855901e-03 6.5188305588669898e-03 5.8854645841914865e-01 1.0813347337760659e-02 1.0766801109232078e-01 8.9950318494087334e-04
7.8000000000000007e+00 8.7853118154461263e-01 1.1982525028275410e-03 4.0003587428259363e-01 1.1411359796322555e-03 5.2708766369411875e-01 1.4406817949050752e-03 3.5144351785049399e-01 9.3158870655364297e-04 1.2146881845538726e-01 1.1982525028275074e-03 -4.0531767129959484e-01 4.7554379454103459e-03 -1.0014124610680895e+00 1.2374530402087686e-02 1.5959391670813390e+00 1.5809959940890617e-02 6.3445247097048227e-02 1.3781831106984659e-03 6.3445247097048338e-02 1.3781831106985856e-03 1.2536090164822707e-02 6.3329785415560392e-05 1.5227516997610787e-02 3.4483107345382856e-04 -5.8564372224264331e-03 3.1872518046361840e-04 1.8392527387249138e-02 3.0300630276291991e-04 -5.8564372224264314e-03 3.1872518046361807e-04 5.8564372224264331e-03 3.1872518046361840e-04 1.2380793380795290e+00 4.0118455663866520e-03 2.2128308839018559e-01 2.2905378222746941e-03 4.4589188115378214e-03 6.7944940425828252e-03 -1.8267582211839762e-03 6.6367445533694180e-03 5.9452670601324953e-01 1.1053973985467608e-02 1.0671285237028497e-01 9.0716360756799776e-04
7.9000000000000004e+00 8.7977478642082596e-01 1.2040979411541014e-03 4.0156047535409167e-01 1.1751464070710567e-03 5.2649249734778858e-01 1.4716411548785441e-03 3.5328228907303738e-01 9.5781885210392533e-04 1.2022521357917408e-01 1.2040979411541248e-03 -3.9896945166563214e-01 4.8910213354821826e-03 -1.0014644200257681e+00 1.2514278282761774e-02 1.6019857777603306e+00 1.6069252712665575e-02 6.3518711296809097e-02 1.3990347206013615e-03 6.3518711296809111e-02 1.3990347206012993e-03 1.2336716218505534e-02 6.0675074541728575e-05 1.5264366053345451e-02 3.5047250579485647e-04 -6.0462142388971931e-03 3.2315028617492352e-04 1.8382930457402726e-02 3.0886536604896281e-04 -6.0462142388971922e-03 3.2315028617492243e-04 6.0462142388971931e-03 3.2315028617492352e-04 1.2487660716221023e+00 4.0491929667653293e-03 2.2446383907063011e-01 2.3526668002694421e-03 4.5325813051439578e-03 6.9105294365258375e-03 -1.8606078341517787e-03 6.7547186574411630e-03 6.0052135773456261e-01 1.1297154769389835e-02 1.0576980673234930e-01 9.1458585241360627e-04
8.0000000000000000e+00 8.8099866485350264e-01 1.2096583548737996e-03 4.0308871986083644e-01 1.2097061133694948e-03 5.2587855459080579e-01 1.5030669191130970e-03 3.5512011026269674e-01 9.8463902677226110e-04 1.1900133514649740e-01 1.2096583548737605e-03 -3.9261401527339046e-01 5.0286297919004486e-03 -1.0015168412914222e+00 1.2653760966572327e-02 1.6080469313918979e+00 1.6330599008484839e-02 6.3589588465381972e-02 1.4198476102572457e-03 6.3589588465381847e-02 1.4198476102574311e-03 1.2141544305949997e-02 5.8093221856545146e-05 1.5300386132648303e-02 3.5610486200997072e-04 -6.2319788565756871e-03 3.2759667334452308e-04 1.8373523162525683e-02 3.1473645175292438e-04 -6.2319788565756880e-03 3.2759667334452303e-04 6.2319788565756871e-03 3.2759667334452308e-04 1.2593590100612417e+00 4.0857854232441591e-03 2.2764824545463952e-01 2.4156628265835601e-03 4.6061250630347692e-03 7.0264794019712310e-03 -1.8944886775065361e-03 6.8727387047588847e-03 6.0653009010047565e-01 1.1542880354192264e-02 1.0483870043384644e-01 9.2177226110846174e-04
8.0999999999999996e+00 8.8220323198849238e-01 1.2149392180410786e-03 4.0462052503242696e-01 1.2448141950506927e-03 5.2524623266897019e-01 1.5349618161896400e-03 3.5695699931952218e-01 1.0120527492402901e-03 1.1779676801150762e-01 1.2149392180410890e-03 -3.8625161898322097e-01 5.1682597861605383e-03 -1.0015697114396078e+00 1.2792982567745005e-02 1.6141222919102662e+00 1.6594006194896985e-02 6.3657915278687929e-02 1.4406172639559486e-03 6.3657915278687929e-02 1.4406172639560525e-03 1.1950473664879710e-02 5.5585769344317227e-05 1.5335579762704568e-02 3.6172631491816298e-04 -6.4138106355520518e-03 3.3206203270136049e-04 1.8364284300431761e-02 3.2061664319769771e-04 -6.4138106355520518e-03 3.3206203270136082e-04 6.4138106355520518e-03 3.3206203270136049e-04 1.2698593305705645e+00 4.1216324850994321e-03 2.3083617835763676e-01 2.4795245786600507e-03 4.6795425199431901e-03 7.1423311510359494e-03 -1.9283960003106334e-03 6.9907910009177664e-03 6.1255258047065841e-01 1.1791140828863639e-02 1.0391936098797752e-01 9.2872527332027053e-04
8.2000000000000011e+00 8.8338889301142820e-01 1.2199459745714898e-03 4.0615580834599846e-01 1.2804695692699550e-03 5.2459592096801821e-01 1.5673282250093545e-03 3.5879297204341004e-01 1.0400630590721674e-03 1.1661110698857172e-01 1.2199459745714310e-03 -3.7988251604114126e-01 5.3099073517591244e-03 -1.0016230171971316e+00 1.2931947080163850e-02 1.6202115242031354e+00 1.6859480695024198e-02 6.3723727353163381e-02 1.4613392093095988e-03 6.3723727353163201e-02 1.4613392093096339e-03 1.1763405848510518e-02 5.3154413222095653e-05 1.5369949368202388e-02 3.6733503934900056e-04 -6.5917872220922673e-03 3.3654408960068449e-04 1.8355193070602786e-02 3.2650308282196713e-04 -6.5917872220922673e-03 3.3654408960068455e-04 6.5917872220922673e-03 3.3654408960068449e-04 1.2802681934650830e+00 4.1567440192780110e-03 2.3402751041729891e-01 2.5442505561086904e-03 4.7528264298193016e-03 7.2580723798148705e-03 -1.9623251891766735e-03 7.1088623086686415e-03 6.1858850700600376e-01 1.2041925701284695e-02 1.0301161727410879e-01 9.3544741736255224e-04
8.3000000000000007e+00 8.8455604337782012e-01 1.2246840328050239e-03 4.0769448751631349e-01 1.3166709737985228e-03 5.2392800120344973e-01 1.6001681828199249e-03 3.6062804217437067e-01 1.0686725295842125e-03 1.1544395662217974e-01 1.2246840328049569e-03 -3.7350695618308477e-01 5.4535680873660465e-03 -1.0016767454440476e+00 1.3070658380153333e-02 1.6263142940744379e+00 1.7127027987172871e-02 6.3787059279675123e-02 1.4820090186160708e-03 6.3787059279675012e-02 1.4820090186162252e-03 1.1580244696071535e-02 5.0801034068866730e-05 1.5403497278117007e-02 3.7292921314820458e-04 -6.7659843800365839e-03 3.4104060194317112e-04 1.8346229076108118e-02 3.3239297031044211e-04 -6.7659843800365830e-03 3.4104060194317139e-04 6.7659843800365839e-03 3.4104060194317112e-04 1.2905867423327082e+00 4.1911301846299558e-03 2.3722211604137361e-01 2.6098390804423920e-03 4.8259698542988307e-03 7.3736912519971401e-03 -1.9962717646518544e-03 7.2269398335935977e-03 6.2463754863039056e-01 1.2295223893308114e-02 1.0211529963571384e-01 9.4194130136321841e-04
8.4000000000000004e+00 8.8570506904009638e-01 1.2291587606155559e-03 4.0923648048652650e-01 1.3534169671171545e-03 5.2324284760713957e-01 1.6334833933766911e-03 3.6246222143295681e-01 1.0978832810068584e-03 1.1429493095990358e-01 1.2291587606155254e-03 -3.6712518573578345e-01 5.5992371601819779e-03 -1.0017308832145280e+00 1.3209120229180454e-02 1.6324302682097798e+00 1.7396652604085173e-02 6.3847944656898609e-02 1.5026223101409634e-03 6.3847944656898609e-02 1.5026223101412067e-03 1.1400896301294726e-02 4.8527728034546086e-05 1.5436225732426673e-02 3.7850701817072592e-04 -6.9364760235954889e-03 3.4554935822261125e-04 1.8337372324890213e-02 3.3828356078225807e-04 -6.9364760235954880e-03 3.4554935822261201e-04 6.9364760235954889e-03 3.4554935822261125e-04 1.3008161041753195e+00 4.2248014075217458e-03 2.4041987135716764e-01 2.6762882949658471e-03 4.8989661515761972e-03 7.4891763830183039e-03 -2.0302313776817062e-03 7.3450112102106078e-03 6.3069938499525202e-01 1.2551023736337421e-02 1.0123023996864151e-01 9.4820960496994208e-04
8.5000000000000000e+00 8.8683634667140399e-01 1.2333754810249736e-03 4.1078170541961673e-01 1.3907059286200054e-03 5.2254082711061289e-01 1.6672752351787126e-03 3.6429551956079098e-01 1.1276969938122333e-03 1.1316365332859601e-01 1.2333754810249942e-03 -3.6073744771434207e-01 5.7469093094810672e-03 -1.0017854176975978e+00 1.3347336276473921e-02 1.6385591141444966e+00 1.7668358132818918e-02 6.3906416124125981e-02 1.5231747493244564e-03 6.3906416124125828e-02 1.5231747493244497e-03 1.1225268979149657e-02 4.6336838475448054e-05 1.5468136888750001e-02 3.8406664126195360e-04 -7.1033342513251788e-03 3.5006817571641476e-04 1.8328603230474836e-02 3.4417216304927071e-04 -7.1033342513251770e-03 3.5006817571641406e-04 7.1033342513251788e-03 3.5006817571641476e-04 1.3109573895584623e+00 4.2577683587637005e-03 2.4362065416267903e-01 2.7435961648152110e-03 4.9718089656695325e-03 7.6045168247336559e-03 -2.0641998061532709e-03 7.4630644884974969e-03 6.3677369644689896e-01 1.2809312967417916e-02 1.0035627180035189e-01 9.5425507156518931e-04
8.5999999999999996e+00 8.8795024388600585e-01 1.2373394682863232e-03 4.1233008069048094e-01 1.4285360589267803e-03 5.2182229952486803e-01 1.7015447697257895e-03 3.6612794436113777e-01 1.1581149220947977e-03 1.1204975611399411e-01 1.2373394682862967e-03 -3.5434398191655925e-01 5.8965788503256558e-03 -1.0018403362377650e+00 1.3485310061568423e-02 1.6447005002343342e+00 1.7942147215256523e-02 6.3962505393482819e-02 1.5436620499175108e-03 6.3962505393482805e-02 1.5436620499173872e-03 1.1053273231076372e-02 4.4230986916041025e-05 1.5499232828897929e-02 3.8960627522727811e-04 -7.2666293810854706e-03 3.5459489882797376e-04 1.8319902612161845e-02 3.5005613795278007e-04 -7.2666293810854706e-03 3.5459489882797284e-04 7.2666293810854706e-03 3.5459489882797376e-04 1.3210116927687969e+00 4.2900419317896234e-03 2.4682434387934826e-01 2.8117604771413771e-03 5.0444922160652918e-03 7.7197020505983408e-03 -2.0981729515176595e-03 7.5810881208255090e-03 6.4286016399656942e-01 1.3070078725831880e-02 9.9493230360724744e-02 9.6008050096715869e-04
8.7000000000000011e+00 8.8904711945613590e-01 1.2410559444013987e-03 4.1388152487867602e-01 1.4669053803018758e-03 5.2108761771666556e-01 1.7362927497493513e-03 3.6795950173947028e-01 1.1891379069110641e-03 1.1095288054386417e-01 1.2410559444014076e-03 -3.4794502501406127e-01 6.0482396774477415e-03 -1.0018956263355339e+00 1.3623045016777391e-02 1.6508540956286932e+00 1.8218021549235471e-02 6.4016243281538460e-02 1.5640799750552355e-03 6.4016243281538487e-02 1.5640799750551429e-03 1.0884821708948111e-02 4.2213101622885051e-05 1.5529515565334089e-02 3.9512411979106537e-04 -7.4264299858000562e-03 3.5912739758663716e-04 1.8311251694748169e-02 3.5593289678580370e-04 -7.4264299858000553e-03 3.5912739758663792e-04 7.4264299858000562e-03 3.5912739758663716e-04 1.3309800919784802e+00 4.3216332220289890e-03 2.5003082150639211e-01 2.8807788414336052e-03 5.1170100877303906e-03 7.8347219413398717e-03 -2.1321468354916452e-03 7.6990709492926182e-03 6.4895846929315959e-01 1.3333307550210833e-02 9.8640952645011742e-02 9.6568874259255432e-04
8.8000000000000007e+00 8.9012732352519452e-01 1.2445300760411994e-03 4.1543595676180300e-01 1.5058117371795794e-03 5.2033712778120589e-01 1.7715196273780855e-03 3.6979019574398875e-01 1.2207663894957114e-03 1.0987267647480536e-01 1.2445300760412106e-03 -3.4154081064030128e-01 6.2018852692880327e-03 -1.0019512756478197e+00 1.3760544469588501e-02 1.6570195702464119e+00 1.8495981890287238e-02 6.4067659740286401e-02 1.5844243382680816e-03 6.4067659740286484e-02 1.5844243382679988e-03 1.0719829177974908e-02 4.0286441259016204e-05 1.5558987047535749e-02 4.0061838254434472e-04 -7.5828029298532522e-03 3.6366356630676344e-04 1.8302632107828155e-02 3.6179989980389762e-04 -7.5828029298532539e-03 3.6366356630676268e-04 7.5828029298532522e-03 3.6366356630676344e-04 1.3408636494157196e+00 4.3525535074128699e-03 2.5323996957669848e-01 2.9506486899781685e-03 5.1893570214798694e-03 7.9495667711087254e-03 -2.1661175968379198e-03 7.8170021934467118e-03 6.5506829459859239e-01 1.3598985376157646e-02 9.7799277469468954e-02 9.7108268905873895e-04
8.9000000000000004e+00 8.9119119781719236e-01 1.2477669718376171e-03 4.1699329530952306e-01 1.5452527967934164e-03 5.1957116921114310e-01 1.8072255622030753e-03 3.7162002860604920e-01 1.2530004242870061e-03 1.0880880218280764e-01 1.2477669718376221e-03 -3.3513156947549488e-01 6.3575086921855454e-03 -1.0020072719882638e+00 1.3897811644999290e-02 1.6631965947540479e+00 1.8776028053986281e-02 6.4116783887489023e-02 1.6046910044365439e-03 6.4116783887489079e-02 1.6046910044363461e-03 1.0558212478740520e-02 3.8454610050142260e-05 1.5587649168251344e-02 4.0608727988176746e-04 -7.7358134059751201e-03 3.6820132240517761e-04 1.8294025884715643e-02 3.6765465482751825e-04 -7.7358134059751209e-03 3.6820132240517783e-04 7.7358134059751201e-03 3.6820132240517761e-04 1.3506634115407952e+00 4.3828142299582283e-03 2.5645167211424436e-01 3.0213672784470303e-03 5.2615277046885577e-03 8.0642271940930856e-03 -2.2000814882233524e-03 7.9348714383887780e-03 6.6118932276578346e-01 1.3867097534378033e-02 9.6968045520175877e-02 9.7626527020169406e-04
9.0000000000000000e+00 8.9223907584235795e-01 1.2507716800193238e-03 4.1855345967819224e-01 1.5852260499087235e-03 5.1879007506189034e-01 1.8434104292145467e-03 3.7344900078046750e-01 1.2858396917058443e-03 1.0776092415764207e-01 1.2507716800193146e-03 -3.2871752932855242e-01 6.5151026047105169e-03 -1.0020636033274664e+00 1.4034849667786228e-02 1.6693848405466134e+00 1.9058158918892124e-02 6.4163644036370981e-02 1.6248758906927340e-03 6.4163644036371092e-02 1.6248758906927006e-03 1.0399890488548141e-02 3.6721559648565090e-05 1.5615503769648247e-02 4.1152903792784901e-04 -7.8855249724776189e-03 3.7273860537444345e-04 1.8285415461025759e-02 3.7349471593685097e-04 -7.8855249724776172e-03 3.7273860537444161e-04 7.8855249724776189e-03 3.7273860537444345e-04 1.3603804092268770e+00 4.4124269783769737e-03 2.5966581459300853e-01 3.0929316866117372e-03 5.3335170623352328e-03 8.1786942315838166e-03 -2.2340348731545610e-03 8.0526686232462261e-03 6.6732123721914716e-01 1.4137628749323967e-02 9.6147099395516994e-02 9.8123944748926945e-04
9.0999999999999996e+00 8.9327128309885606e-01 1.2535491863645493e-03 4.2011636920610573e-01 1.6257288116573710e-03 5.1799417211319043e-01 1.8800738265870285e-03 3.7527711098566535e-01 1.3192835106440438e-03 1.0672871690114430e-01 1.2535491863645549e-03 -3.2229891521607706e-01 6.6746592621360554e-03 -1.0021202577931274e+00 1.4171661564709696e-02 1.6755839797307321e+00 1.9342372430084246e-02 6.4208267724657819e-02 1.6449749672757092e-03 6.4208267724657903e-02 1.6449749672756678e-03 1.0244784082233655e-02 3.5091571510420802e-05 1.5642552649347392e-02 4.1694189345336733e-04 -8.0319995907197628e-03 3.7727337590791365e-04 1.8276783672953413e-02 3.7931768225967465e-04 -8.0319995907197610e-03 3.7727337590791424e-04 8.0319995907197628e-03 3.7727337590791365e-04 1.3700156579450335e+00 4.4414034716584554e-03 2.6288228389734525e-01 3.1653388191798448e-03 5.4053202483682807e-03 8.2929592594760456e-03 -2.2679742229899510e-03 8.1703840300065295e-03 6.7346372193760473e-01 1.4410563138350364e-02 9.5336283642773315e-02 9.8600820880832807e-04
9.2000000000000011e+00 8.9428813727056244e-01 1.2561044124462485e-03 4.2168194340934118e-01 1.6667582224718135e-03 5.1718378102693141e-01 1.9172150832930850e-03 3.7710435624363114e-01 1.3533308506260154e-03 1.0571186272943751e-01 1.2561044124462474e-03 -3.1587594943848807e-01 6.8361705210352192e-03 -1.0021772236701145e+00 1.4308250266661059e-02 1.6817936851101520e+00 1.9628665603270212e-02 6.4250681742950330e-02 1.6649842583375118e-03 6.4250681742950455e-02 1.6649842583374103e-03 1.0092816092591071e-02 3.3569212299121049e-05 1.5668797566339602e-02 4.2232409478036906e-04 -8.1752976626892435e-03 3.8180361516959750e-04 1.8268113755280316e-02 3.8512119684982023e-04 -8.1752976626892435e-03 3.8180361516959902e-04 8.1752976626892435e-03 3.8180361516959750e-04 1.3795701579528519e+00 4.4697555435752236e-03 2.6610096828378849e-01 3.2385854067450847e-03 5.4769326373819158e-03 8.4070139961939117e-03 -2.3018961140272775e-03 8.2880082727014807e-03 6.7961646144003729e-01 1.4685884211370603e-02 9.4535444789244610e-02 9.9057456360597345e-04
9.3000000000000007e+00 8.9528994842087362e-01 1.2584422141461039e-03 4.2325010197818547e-01 1.7083112491194121e-03 5.1635921650120520e-01 1.9548332665327195e-03 3.7893073191966831e-01 1.3879803436198830e-03 1.0471005157912652e-01 1.2584422141460761e-03 -3.0944885165334463e-01 6.9996278440082197e-03 -1.0022344894004580e+00 1.4444618610754910e-02 1.6880136301735926e+00 1.9917034529468965e-02 6.4290912162434793e-02 1.6848998427092686e-03 6.4290912162434766e-02 1.6848998427094696e-03 9.9439112705404092e-03 3.2159253941919306e-05 1.5694240246781045e-02 4.2767390267732069e-04 -8.3154780686007478e-03 3.8632732420325046e-04 1.8259389339141154e-02 3.9090294565606370e-04 -8.3154780686007478e-03 3.8632732420325208e-04 8.3154780686007478e-03 3.8632732420325046e-04 1.3890448944861444e+00 4.4974951280659300e-03 2.6932175734425085e-01 3.3126680068527952e-03 5.5483498165924258e-03 8.5208504910254529e-03 -2.3357972246657050e-03 8.4055322869324052e-03 6.8577914077313484e-01 1.4963574871022699e-02 9.3744431368297451e-02 9.9494153836539615e-04
9.4000000000000004e+00 8.9627701918251701e-01 1.2605673804159984e-03 4.2482076477413616e-01 1.7503846858340467e-03 5.1552078742060670e-01 1.9929271889659516e-03 3.8075623176191037e-01 1.4232302954787183e-03 1.0372298081748295e-01 1.2605673804159492e-03 -3.0301783894592765e-01 7.1650223045248533e-03 -1.0022920435832710e+00 1.4580769342364547e-02 1.6942434890848577e+00 2.0207474380250518e-02 6.4328984361923441e-02 1.7047178546289185e-03 6.4328984361923455e-02 1.7047178546288262e-03 9.7979962451561053e-03 3.0866550044564297e-05 1.5718882389663538e-02 4.3298959124399072e-04 -8.4525982044193707e-03 3.9084252347310939e-04 1.8250594449575473e-02 3.9666065657866867e-04 -8.4525982044193707e-03 3.9084252347310939e-04 8.4525982044193707e-03 3.9084252347310939e-04 1.3984408379532396e+00 4.5246342454490357e-03 2.7254454197058786e-01 3.3875830051716856e-03 5.6195675781041936e-03 8.6344611128546106e-03 -2.3696743326412509e-03 8.5229473197268139e-03 6.9195144550158671e-01 1.5243617413336543e-02 9.2963093940710492e-02 9.9911217239807967e-04
9.5000000000000000e+00 8.9724964494336967e-01 1.2624846322664667e-03 4.2639385182746314e-01 1.7929751555436559e-03 5.1466879700278878e-01 2.0314954157428715e-03 3.8258084794058095e-01 1.4590786969991942e-03 1.0275035505663029e-01 1.2624846322664585e-03 -2.9658312589715508e-01 7.3323445918797242e-03 -1.0023498749746156e+00 1.4716705117109718e-02 1.7004829366751770e+00 2.0499979413529098e-02 6.4364923054230125e-02 1.7244344844272474e-03 6.4364923054230000e-02 1.7244344844274517e-03 9.6549994836621633e-03 2.9695862133048707e-05 1.5742725672358283e-02 4.3826944878451397e-04 -8.5867140192288135e-03 3.9534725252699269e-04 1.8241713502890979e-02 4.0239209860946354e-04 -8.5867140192288135e-03 3.9534725252699307e-04 8.5867140192288135e-03 3.9534725252699269e-04 1.4077589441314142e+00 4.5511849894246123e-03 2.7576921432049128e-01 3.4633266167691480e-03 5.6905819114554182e-03 8.7478385392778142e-03 -2.4035243123344827e-03 8.6402449197170786e-03 6.9813306170056166e-01 1.5525993528892564e-02 9.2191285111664675e-02 1.0030895139346136e-03
9.6000000000000014e+00 8.9820811402827305e-01 1.2641986219635033e-03 4.2796928333531908e-01 1.8360791111935231e-03 5.1380354294129127e-01 2.0705362713247695e-03 3.8440457108698189e-01 1.4955232345948164e-03 1.0179188597172691e-01 1.2641986219634675e-03 -2.9014492464888708e-01 7.5015850162565055e-03 -1.0024079724873025e+00 1.4852428502788723e-02 1.7067316484377231e+00 2.0794542979892718e-02 6.4398752311876015e-02 1.7440459791877286e-03 6.4398752311876056e-02 1.7440459791878569e-03 9.5148512514893827e-03 2.8651633404225460e-05 1.5765771756028699e-02 4.4351177867169473e-04 -8.7178800523698974e-03 3.9983956977628272e-04 1.8232731303859277e-02 4.0809508105542943e-04 -8.7178800523698956e-03 3.9983956977628424e-04 8.7178800523698974e-03 3.9983956977628272e-04 1.4170001543650252e+00 4.5771595148223106e-03 2.7899566778468127e-01 3.5398948874877092e-03 5.7613889964338557e-03 8.8609757460928248e-03 -2.4373441321491563e-03 8.7574169276319093e-03 7.0432367595042056e-01 1.5810684304484329e-02 9.1428859543705637e-02 1.0068766164972659e-03
9.7000000000000011e+00 8.9915270787686341e-01 1.2657139324152987e-03 4.2954697966038247e-01 1.8796928371623239e-03 5.1292531754467086e-01 2.1100478460965343e-03 3.8622739033219256e-01 1.5325613005795571e-03 1.0084729212313673e-01 1.2657139324152918e-03 -2.8370344496670258e-01 7.6727335138937593e-03 -1.0024663251906323e+00 1.4987941981268255e-02 1.7129893005242436e+00 2.1091157529457120e-02 6.4430495592136067e-02 1.7635486433658747e-03 6.4430495592135942e-02 1.7635486433659850e-03 9.3774835724804127e-03 2.7737714844536296e-05 1.5788022290912425e-02 4.4871490019829331e-04 -8.8461494702859432e-03 4.0431755238104066e-04 1.8223633042766356e-02 4.1376745283859610e-04 -8.8461494702859432e-03 4.0431755238104055e-04 8.8461494702859432e-03 4.0431755238104066e-04 1.4261653957649654e+00 4.6025700260562252e-03 2.8222379695536087e-01 3.6172836954164751e-03 5.8319851961531098e-03 8.9738659971477543e-03 -2.4711308519606333e-03 8.8744554670914591e-03 7.1052297533361153e-01 1.6097670225256638e-02 9.0675673965984582e-02 1.0104765355376647e-03
9.8000000000000007e+00 9.0008370121743120e-01 1.2670350767338546e-03 4.3112686133002487e-01 1.9238124507710850e-03 5.1203440787196208e-01 2.1500280027690519e-03 3.8804929334546923e-01 1.5701900030678118e-03 9.9916298782568691e-02 1.2670350767338594e-03 -2.7725889430019540e-01 7.8457796523492516e-03 -1.0025249223100956e+00 1.5123247950325358e-02 1.7192555697437757e+00 2.1389814619249013e-02 6.4460175761420047e-02 1.7829388393849537e-03 6.4460175761420116e-02 1.7829388393849129e-03 9.2428301893188354e-03 2.6957058514394179e-05 1.5809478921468039e-02 4.5387714941874137e-04 -8.9715741030149485e-03 4.0877929623498854e-04 1.8214404292333786e-02 4.1940710187203002e-04 -8.9715741030149503e-03 4.0877929623498875e-04 8.9715741030149485e-03 4.0877929623498854e-04 1.4352555814090673e+00 4.6274287662485449e-03 2.8545349759590594e-01 3.6954887524551332e-03 5.9023670503803253e-03 9.0865028345385526e-03 -2.5048816206326642e-03 8.9913529356971875e-03 7.1673064743368031e-01 1.6386931177339099e-02 8.9931587180064082e-02 1.0138923253251607e-03
9.9000000000000004e+00 9.0100136223684046e-01 1.2681664979546372e-03 4.3270884903598361e-01 1.9684339038825013e-03 5.1113109586451144e-01 2.1904743825751612e-03 3.8987026637232924e-01 1.6084061754954588e-03 9.8998637763159383e-02 1.2681664979546045e-03 -2.7081147784087073e-01 8.0207126358580426e-03 -1.0025837532270123e+00 1.5258348725446125e-02 1.7255301335633653e+00 2.1690504921083181e-02 6.4487815119004366e-02 1.8022129882004723e-03 6.4487815119004394e-02 1.8022129882003192e-03 9.1108265242506228e-03 2.6311404099990411e-05 1.5830143291387655e-02 4.5899687997868593e-04 -9.0942044802793161e-03 4.1322291604011012e-04 1.8205031004529935e-02 4.2501195450617287e-04 -9.0942044802793144e-03 4.1322291604011045e-04 9.0942044802793161e-03 4.1322291604011012e-04 1.4442716105431330e+00 4.6517480069856003e-03 2.8868466661175063e-01 3.7745056059665500e-03 5.9725312691063497e-03 9.1988800691434822e-03 -2.5385936736012607e-03 9.1081019964076183e-03 7.2294638033635317e-01 1.6678446450951349e-02 8.9196460062558283e-02 1.0171270360699450e-03
1.0000000000000000e+01 9.0190595274653396e-01 1.2691125689010168e-03 4.3429286363453129e-01 2.0135529845890471e-03 5.1021565847422090e-01 2.2313844112620373e-03 3.9169029427231300e-01 1.6472063857716213e-03 9.8094047253466127e-02 1.2691125689009905e-03 -2.6436139857769803e-01 8.1975213107766103e-03 -1.0026428074781315e+00 1.5393246541585737e-02 1.7318126701107581e+00 2.1993218229940367e-02 6.4513435420109871e-02 1.8213675698393942e-03 6.4513435420109788e-02 1.8213675698393666e-03 8.9814096401581063e-03 2.5800994703447547e-05 1.5850017048471460e-02 4.6407246393314673e-04 -9.2140898671255970e-03 4.1764654546376864e-04 1.8195499507283702e-02 4.3057997504267111e-04 -9.2140898671255987e-03 4.1764654546377103e-04 9.2140898671255970e-03 4.1764654546376864e-04 1.4532143687822698e+00 4.6755400386723073e-03 2.9191720202244276e-01 3.8543296405136851e-03 6.0424747263497763e-03 9.3109917714834390e-03 -2.5722643305242454e-03 9.2246955691914871e-03 7.2916986263262640e-01 1.6972194743979777e-02 8.8470155564859571e-02 1.0201837112677342e-03
1.0100000000000001e+01 9.0279772834466687e-01 1.2698775921802618e-03 4.3587882614712337e-01 2.0591653189899737e-03 5.0928836778825526e-01 2.2727553048864707e-03 3.9350936055641172e-01 1.6865869450744693e-03 9.7202271655333045e-02 1.2698775921802393e-03 -2.5790885735038949e-01 8.3761941711163641e-03 -1.0027020747551860e+00 1.5527943554882458e-02 1.7381028581789928e+00 2.2297943472826171e-02 6.4537057898339467e-02 1.8403991239148488e-03 6.4537057898339495e-02 1.8403991239148709e-03 8.8545182020398384e-03 2.5424362564510616e-05 1.5869101849364981e-02 4.6910229255278619e-04 -9.3312782990759603e-03 4.2204833737028878e-04 1.8185796501115799e-02 4.3610916531185980e-04 -9.3312782990759603e-03 4.2204833737028845e-04 9.3312782990759603e-03 4.2204833737028878e-04 1.4620847283122542e+00 4.6988171614523074e-03 2.9515100293483265e-01 3.9349560796787210e-03 6.1121944541865031e-03 9.4228322628972395e-03 -2.6058909929951119e-03 9.3411268229497361e-03 7.3540078342380655e-01 1.7268154166025187e-02 8.7752538710186664e-02 1.0230653852526246e-03
1.0200000000000001e+01 9.0367693857441311e-01 1.2704658002981237e-03 4.3746665776151439e-01 2.1052663730535544e-03 5.0834949115025829e-01 2.3145840754190418e-03 3.9532744742415493e-01 1.7265439163014215e-03 9.6323061425586762e-02 1.2704658002980931e-03 -2.5145405290046796e-01 8.5567193641543308e-03 -1.0027615449044116e+00 1.5662441844338678e-02 1.7444003772328549e+00 2.2604668718104549e-02 6.4558703287479924e-02 1.8593042501163410e-03 6.4558703287479924e-02 1.8593042501164495e-03 8.7300924389433193e-03 2.5178221684508270e-05 1.5887399364157236e-02 4.7408477711762220e-04 -9.4458166167557776e-03 4.2642646411923473e-04 1.8175909055699095e-02 4.4159756430967750e-04 -9.4458166167557776e-03 4.2642646411923516e-04 9.4458166167557776e-03 4.2642646411923473e-04 1.4708835480906612e+00 4.7215916766609007e-03 2.9838596951736485e-01 4.0163799879602896e-03 6.1816876369966880e-03 9.5343961070213524e-03 -2.6394711423197987e-03 9.4573891676982096e-03 7.4163883232844352e-01 1.7566302242905837e-02 8.7043476588174643e-02 1.0257750809449767e-03
1.0300000000000001e+01 9.0454382707848568e-01 1.2708813558810830e-03 4.3905627983332635e-01 2.1518514545646730e-03 5.0739929127813377e-01 2.3568675361641048e-03 3.9714453580035169e-01 1.7670731221911438e-03 9.5456172921514398e-02 1.2708813558810724e-03 -2.4499718192018283e-01 8.7390846961227144e-03 -1.0028212079260226e+00 1.5796743413466104e-02 1.7507049074171241e+00 2.2913381185283171e-02 6.4578391842674762e-02 1.8780796086782451e-03 6.4578391842674804e-02 1.8780796086783353e-03 8.6080741063912954e-03 2.5057491063012245e-05 1.5904911280839006e-02 4.7901834969820946e-04 -9.5577504999670975e-03 4.3077911792350733e-04 1.8165824606358391e-02 4.4704324789079556e-04 -9.5577504999670992e-03 4.3077911792350858e-04 9.5577504999670975e-03 4.3077911792350733e-04 1.4796116740475171e+00 4.7438758787831780e-03 3.0162200297544300e-01 4.0985962727451532e-03 6.2509516059213316e-03 9.6456781015637639e-03 -2.6730023373549307e-03 9.5734762470029797e-03 7.4788369949110112e-01 1.7866615921613933e-02 8.6342838347213707e-02 1.0283158077826410e-03
1.0400000000000000e+01 9.0539863174992719e-01 1.2711283519958277e-03 4.4064761388805607e-01 2.1989157151550750e-03 5.0643802637844870e-01 2.3996023070047283e-03 3.9896060537147837e-01 1.8081701531305460e-03 9.4601368250072884e-02 1.2711283519958477e-03 -2.3853843909934253e-01 8.9232776379703834e-03 -1.0028810539736541e+00 1.5930850191887832e-02 1.7570161295665578e+00 2.3224067255250759e-02 6.4596143360979352e-02 1.8967219208266850e-03 6.4596143360979380e-02 1.8967219208266238e-03 8.4884064493373490e-03 2.5055451799680736e-05 1.5921639309621184e-02 4.8390146392365179e-04 -9.6671245011824853e-03 4.3510451126017001e-04 1.8155530950519836e-02 4.5244432851382837e-04 -9.6671245011824870e-03 4.3510451126016871e-04 9.6671245011824853e-03 4.3510451126017001e-04 1.4882699392852567e+00 4.7656820478872500e-03 3.0485900552783535e-01 4.1815996863518523e-03 6.3199838335208369e-03 9.7566732703620179e-03 -2.7064822124061596e-03 9.6893819306603894e-03 7.5413507559290349e-01 1.8169071575715859e-02 8.5650495184728476e-02 1.0306905598242275e-03
1.0500000000000000e+01 9.0624158487922524e-01 1.2712108125555717e-03 4.4224058162350699e-01 2.2464541524156306e-03 5.0546595025751595e-01 2.4427848194806204e-03 4.0077563462170929e-01 1.8498303746644848e-03 9.3758415120774791e-02 1.2712108125555665e-03 -2.3207801717012105e-01 9.1092853311955865e-03 -1.0029410733537736e+00 1.6064764036918800e-02 1.7633337252175774e+00 2.3536712480950628e-02 6.4611977201304766e-02 1.9152279692062079e-03 6.4611977201304668e-02 1.9152279692062190e-03 8.3710341656812841e-03 2.5164019073425038e-05 1.5937585187112451e-02 4.8873259573618973e-04 -9.7739820784367524e-03 4.3940087732755127e-04 1.8145016244118038e-02 4.5779895503537152e-04 -9.7739820784367524e-03 4.3940087732755251e-04 9.7739820784367524e-03 4.3940087732755127e-04 1.4968591642777860e+00 4.7870224425059530e-03 3.0809688038408956e-01 4.2653848281429775e-03 6.3887819286282633e-03 9.8673768557158113e-03 -2.7399084751851405e-03 9.8051003076142385e-03 7.6039265186380378e-01 1.8473645011193428e-02 8.4966320335578230e-02 1.0329023140131623e-03
1.0600000000000001e+01 9.0707291329780637e-01 1.2711326928043476e-03 4.4383510491263217e-01 2.2944616120883247e-03 5.0448331242921951e-01 2.4864113217081059e-03 4.0258960086858686e-01 1.8920489347238694e-03 9.2927086702193629e-02 1.2711326928043323e-03 -2.2561610694989934e-01 9.2970945937450554e-03 -1.0030012565250634e+00 1.6198486735102935e-02 1.7696573766215731e+00 2.3851301598469387e-02 6.4625912303760011e-02 1.9335945982874409e-03 6.4625912303760025e-02 1.9335945982873030e-03 8.2559033703703179e-03 2.5374092368156135e-05 1.5952750680355964e-02 4.9351024413199517e-04 -9.8783656275979841e-03 4.4366647054270897e-04 1.8134268997968307e-02 4.6310531254911171e-04 -9.8783656275979841e-03 4.4366647054270761e-04 9.8783656275979841e-03 4.4366647054270897e-04 1.5053801570684606e+00 4.8079092929411808e-03 3.1133553172292971e-01 4.3499461467035160e-03 6.4573436313902222e-03 9.9777843109845887e-03 -2.7732789048237833e-03 9.9206256791025387e-03 7.6665612009650941e-01 1.8780311472709484e-02 8.4290189058746162e-02 1.0349540285924464e-03
1.0700000000000001e+01 9.0789283851797065e-01 1.2708978798713581e-03 4.4543110580677353e-01 2.3429327903361653e-03 5.0349035821964427e-01 2.5304778831515638e-03 4.0440248029832648e-01 1.9348207705880531e-03 9.2107161482029104e-02 1.2708978798713949e-03 -2.1915289738220484e-01 9.4866919259743200e-03 -1.0030615940977632e+00 1.6332020003725665e-02 1.7759867667597766e+00 2.4167818538538818e-02 6.4637967208404187e-02 1.9518187147540601e-03 6.4637967208404146e-02 1.9518187147539658e-03 8.1429615601082226e-03 2.5675938876003022e-05 1.5967137590725617e-02 4.9823293188717695e-04 -9.9803165140029820e-03 4.4789956707276350e-04 1.8123278074111206e-02 4.6836162226624822e-04 -9.9803165140029820e-03 4.4789956707276350e-04 9.9803165140029820e-03 4.4789956707276350e-04 1.5138337134668167e+00 4.8283547949674157e-03 3.1457486467160234e-01 4.4352779420813102e-03 6.5256668084884336e-03 1.0087891293441228e-02 -2.8065913499443051e-03 1.0035952552026604e-02 7.7292517266201366e-01 1.9089045650299813e-02 8.3621978622473586e-02 1.0368486416607295e-03
1.0800000000000001e+01 9.0870157686933040e-01 1.2705101933870107e-03 4.4702850653928400e-01 2.3918622360904118e-03 5.0248732886857428e-01 2.5749803992559913e-03 4.0621424800075639e-01 1.9781406155996257e-03 9.1298423130669423e-02 1.2705101933869656e-03 -2.1268857557580129e-01 9.6780635166715777e-03 -1.0031220768329996e+00 1.6465365492296706e-02 1.7823215793596709e+00 2.4486246438439364e-02 6.4648160073413813e-02 1.9698972878733094e-03 6.4648160073413966e-02 1.9698972878734173e-03 8.0321575786903177e-03 2.6059566819421608e-05 1.5980747757680689e-02 5.0289920626944414e-04 -1.0079875103443695e-02 4.5209846539564293e-04 1.8112032682134009e-02 4.7356614143458418e-04 -1.0079875103443697e-02 4.5209846539564233e-04 1.0079875103443695e-02 4.5209846539564293e-04 1.5222206172438999e+00 4.8483711039091762e-03 3.1781478528614537e-01 4.5213743680884285e-03 6.5937494485355354e-03 1.0197693657372836e-02 -2.8398437267837815e-03 1.0151075632535405e-02 7.7919950252667136e-01 1.9399821686474288e-02 8.2961568287986301e-02 1.0385890698601824e-03
1.0900000000000000e+01 9.0949933963181095e-01 1.2699733861528551e-03 4.4862722952951761e-01 2.4412443534715654e-03 5.0147446162792475e-01 2.6199145959493906e-03 4.0802487800388609e-01 2.0220030056454937e-03 9.0500660368189254e-02 1.2699733861528848e-03 -2.0622332684199432e-01 9.8711952491349463e-03 -1.0031826956420804e+00 1.6598524784000663e-02 1.7886614989128404e+00 2.4806567654276003e-02 6.4656508692682330e-02 1.9878273498474472e-03 6.4656508692682427e-02 1.9878273498475756e-03 7.9234415829795742e-03 2.6515055120049695e-05 1.5993583062380873e-02 5.0750763973417701e-04 -1.0177080792496265e-02 4.5626148688440602e-04 1.8100522375475835e-02 4.7871716329232414e-04 -1.0177080792496261e-02 4.5626148688440732e-04 1.0177080792496265e-02 4.5626148688440602e-04 1.5305416403260559e+00 4.8679703290723589e-03 3.2105520053254855e-01 4.6082294346592870e-03 6.6615896576385737e-03 1.0307187447420159e-02 -2.8730340173717039e-03 1.0265989819818218e-02 7.8547880327076025e-01 1.9712613183725195e-02 8.2308839291949501e-02 1.0401782071868244e-03
1.1000000000000000e+01 9.1028633316528340e-01 1.2692911448612084e-03 4.5022719738717554e-01 2.4910734042839252e-03 5.0045198985717543e-01 2.6652760340253670e-03 4.0983434330810786e-01 2.0664022854212654e-03 8.9713666834716752e-02 1.2692911448611737e-03 -1.9975733473020049e-01 1.0066072707305326e-02 -1.0032434415857687e+00 1.6731499397121923e-02 1.7950062106942426e+00 2.5128763773634495e-02 6.4663030512853645e-02 2.0056059961471545e-03 6.4663030512853520e-02 2.0056059961472169e-03 7.8167650095351451e-03 2.7032819230232895e-05 1.6005645431159881e-02 5.1205683060462630e-04 -1.0271972038183511e-02 4.6038697641064545e-04 1.8088737047718656e-02 4.8381301705347835e-04 -1.0271972038183513e-02 4.6038697641064631e-04 1.0271972038183511e-02 4.6038697641064545e-04 1.5387975429870524e+00 4.8871645285068479e-03 3.2429601826878068e-01 4.6958370102633262e-03 6.7291856551241203e-03 1.0416368892147291e-02 -2.9061602677592567e-03 1.0380690200098941e-02 7.9176276910847365e-01 2.0027393212422615e-02 8.1663674827776783e-02 1.0416189239172251e-03
1.1100000000000001e+01 9.1106275903589506e-01 1.2684670908544942e-03 4.5182833291698954e-01 2.5413435105814540e-03 4.9942014311587118e-01 2.7110601134141331e-03 4.1164261592002382e-01 2.1113326144949459e-03 8.8937240964105005e-02 1.2684670908544855e-03 -1.9329078106184747e-01 1.0262681181951701e-02 -1.0033043058735287e+00 1.6864290786445125e-02 1.8013554007828088e+00 2.5452815628593733e-02 6.4667742649806514e-02 2.0232303858281099e-03 6.4667742649806514e-02 2.0232303858280657e-03 7.7120805419025069e-03 2.7603806021388878e-05 1.6016936838859609e-02 5.1654540373595264e-04 -1.0364586386967165e-02 4.6447330296265721e-04 1.8076666928869674e-02 4.8885206792236512e-04 -1.0364586386967165e-02 4.6447330296265547e-04 1.0364586386967165e-02 4.6447330296265721e-04 1.5469890740384278e+00 4.9059657040816029e-03 3.2753714722765132e-01 4.7841908243705031e-03 6.7965357694190123e-03 1.0525234397833679e-02 -2.9392205862989137e-03 1.0495172040825467e-02 7.9805109490927983e-01 2.0344134319108823e-02 8.1025960025913196e-02 1.0429140656405334e-03
1.1200000000000001e+01 9.1182881413915895e-01 1.2675047809228466e-03 4.5343055912373548e-01 2.5920486573023445e-03 4.9837914725325538e-01 2.7572620773515058e-03 4.1344966688590346e-01 2.1567879731821597e-03 8.8171185860841161e-02 1.2675047809228622e-03 -1.8682384596264540e-01 1.0461005676901669e-02 -1.0033652798627599e+00 1.6996900344627579e-02 1.8077087560833605e+00 2.5778703309080594e-02 6.4670661904599261e-02 2.0406977418302918e-03 6.4670661904599247e-02 2.0406977418303118e-03 7.6093420785718095e-03 2.8219620782475069e-05 1.6027459312025129e-02 5.2097201116248725e-04 -1.0454960503065996e-02 4.6851886027434852e-04 1.8064302581637805e-02 4.9383271713358400e-04 -1.0454960503065996e-02 4.6851886027434836e-04 1.0454960503065996e-02 4.6851886027434852e-04 1.5551169710179562e+00 4.9243857968532950e-03 3.3077849700048484e-01 4.8732844699655997e-03 6.8636384340810099e-03 1.0633780542480644e-02 -2.9722131419730523e-03 1.0609430785047835e-02 8.0434347622060032e-01 2.0662808535154287e-02 8.0395581933201482e-02 1.0440664523920958e-03
1.1300000000000001e+01 9.1258469081987426e-01 1.2664077081315059e-03 4.5503379921755610e-01 2.6431826949714051e-03 4.9732922449510752e-01 2.8038770164547982e-03 4.1525546632476662e-01 2.2027621682494214e-03 8.7415309180125980e-02 1.2664077081314645e-03 -1.8035670789329555e-01 1.0661030915320658e-02 -1.0034263550579983e+00 1.7129329403550147e-02 1.8140659643497414e+00 2.6106406176561129e-02 6.4671804778880931e-02 2.0580053512605275e-03 6.4671804778880876e-02 2.0580053512606979e-03 7.5085047016080859e-03 2.8872595696573951e-05 1.6037214931960149e-02 5.2533533272779891e-04 -1.0543130196097931e-02 4.7252206746100143e-04 1.8051634897706018e-02 4.9875340201529204e-04 -1.0543130196097931e-02 4.7252206746100099e-04 1.0543130196097931e-02 4.7252206746100143e-04 1.5631819603761459e+00 4.9424366827096949e-03 3.3401997802157574e-01 4.9631114061104500e-03 6.9304921839737936e-03 1.0742004070024907e-02 -3.0051361627702325e-03 1.0723462045979012e-02 8.1063960929174317e-01 2.0983387385791464e-02 7.9772429491434052e-02 1.0450788778789716e-03
1.1400000000000000e+01 9.1333057698894338e-01 1.2651793026746056e-03 4.5663797661958511e-01 2.6947393424676834e-03 4.9627059352784836e-01 2.8508998727127376e-03 4.1705998346109496e-01 2.2492488384575570e-03 8.6669423011056707e-02 1.2651793026746407e-03 -1.7388954367868187e-01 1.0862741346031522e-02 -1.0034875231101101e+00 1.7261579235639094e-02 1.8204267142091435e+00 2.6435902878045800e-02 6.4671187489784968e-02 2.0751505656570225e-03 6.4671187489784773e-02 2.0751505656572593e-03 7.4095246459559951e-03 2.9555811948309820e-05 1.6046205837644774e-02 5.2963407669675612e-04 -1.0629130448046959e-02 4.7648136965826809e-04 1.8038655094002952e-02 5.0361259607229012e-04 -1.0629130448046959e-02 4.7648136965826890e-04 1.0629130448046959e-02 4.7648136965826809e-04 1.5711847576606850e+00 4.9601301682715773e-03 3.3726150155340290e-01 5.0536649605503366e-03 6.9970956515810088e-03 1.0849901884751817e-02 -3.0379879341078464e-03 1.0837261601732252e-02 8.1693919109903368e-01 2.1305841899497302e-02 7.9156393515186108e-02 1.0459541087920001e-03
1.1500000000000000e+01 9.1406665623715411e-01 1.2638229327519067e-03 4.5824301496785447e-01 2.7467121898553980e-03 4.9520346957998418e-01 2.8983254433994931e-03 4.1886318665716998e-01 2.2962414599579208e-03 8.5933343762845851e-02 1.2638229327519115e-03 -1.6742252853559961e-01 1.1066121149875549e-02 -1.0035487758154571e+00 1.7393651055173313e-02 1.8267906951875461e+00 2.6767171360406752e-02 6.4668825984311604e-02 2.0921308012376108e-03 6.4668825984311645e-02 2.0921308012374750e-03 7.3123592694189733e-03 3.0263087815677481e-05 1.6054434228515595e-02 5.3386698034953769e-04 -1.0712995439555837e-02 4.8039523866153611e-04 1.8025354708974813e-02 5.0840880908697950e-04 -1.0712995439555837e-02 4.8039523866153687e-04 1.0712995439555837e-02 4.8039523866153611e-04 1.5791260676987675e+00 4.9774779870377754e-03 3.4050297967257354e-01 5.1449383323630450e-03 7.0634475634541406e-03 1.0957471045901333e-02 -3.0707667972999153e-03 1.0950825390229312e-02 8.2324191937208935e-01 2.1630142617724449e-02 7.8547366669017613e-02 1.0466948841990748e-03
1.1600000000000001e+01 9.1479310794599178e-01 1.2623419054617806e-03 4.5984883812347288e-01 2.7990947012765171e-03 4.9412806450095353e-01 2.9461483849184070e-03 4.2066504344503813e-01 2.3437333515539168e-03 8.5206892054008276e-02 1.2623419054617968e-03 -1.6095583609907030e-01 1.1271154246110599e-02 -1.0036101051150492e+00 1.7525546019560859e-02 1.8331575977362338e+00 2.7100188884978064e-02 6.4664735953214494e-02 2.1089435391288690e-03 6.4664735953214619e-02 2.1089435391287623e-03 7.2169670233116351e-03 3.0988943752507874e-05 1.6061902367109811e-02 5.3803281055638951e-04 -1.0794758575548197e-02 4.8426217356205688e-04 1.8011725598859836e-02 5.1314058723495590e-04 -1.0794758575548197e-02 4.8426217356205693e-04 1.0794758575548197e-02 4.8426217356205688e-04 1.5870065847772334e+00 4.9944917957560533e-03 3.4374432525647480e-01 5.2369245946486788e-03 7.1295467367893245e-03 1.1064708762459833e-02 -3.1034711480686988e-03 1.1064149504273871e-02 8.2954749262118477e-01 2.1956259604968636e-02 7.7945243444127219e-02 1.0473039150116488e-03
1.1700000000000001e+01 9.1551010739555050e-01 1.2607394677099050e-03 4.6145537017706317e-01 2.8518802179024489e-03 4.9304458683744590e-01 2.9943632165842383e-03 4.2246552055810449e-01 2.3917176798387697e-03 8.4489892604449529e-02 1.2607394677099657e-03 -1.5448963844729188e-01 1.1477824298844591e-02 -1.0036715030936800e+00 1.7657265230601960e-02 1.8395271132593258e+00 2.7434932042454049e-02 6.4658932844395181e-02 2.1255863255821433e-03 6.4658932844395264e-02 2.1255863255820046e-03 7.1233074237824741e-03 3.1728553430607411e-05 1.6068612581573050e-02 5.4213036433418450e-04 -1.0874452510182753e-02 4.8808070137852818e-04 1.7997759933965230e-02 5.1780651321419911e-04 -1.0874452510182752e-02 4.8808070137852796e-04 1.0874452510182753e-02 4.8808070137852818e-04 1.5948269928204679e+00 5.0111831710085673e-03 3.4698545197060782e-01 5.3296166972564268e-03 7.1953920761282470e-03 1.1171612388131347e-02 -3.1360994350989610e-03 1.1177230186784685e-02 8.3585561016564558e-01 2.2284162459160744e-02 7.7349920134533207e-02 1.0477838835216554e-03
1.1800000000000001e+01 9.1621782586961165e-01 1.2590188071282165e-03 4.6306253545544279e-01 2.9050619609428778e-03 4.9195324190725848e-01 3.0429643243497159e-03 4.2426458396235323e-01 2.4401874642198821e-03 8.3782174130388382e-02 1.2590188071281605e-03 -1.4802410612527456e-01 1.1686114723500505e-02 -1.0037329619790456e+00 1.7788809735728224e-02 1.8458989341422627e+00 2.7771376768030868e-02 6.4651431875821772e-02 2.1420567721675780e-03 6.4651431875821758e-02 2.1420567721674270e-03 7.0313410238026387e-03 3.2477687558640990e-05 1.6074567268032976e-02 5.4615846938215200e-04 -1.0952109171145846e-02 4.9184937767969886e-04 1.7983450194948482e-02 5.2240520638366578e-04 -1.0952109171145846e-02 4.9184937767970136e-04 1.0952109171145846e-02 4.9184937767969886e-04 1.6025879655660158e+00 5.0275636059951036e-03 3.5022627425657721e-01 5.4230074695482229e-03 7.2609825701785745e-03 1.1278179416481730e-02 -3.1686501586336417e-03 1.1290063826183215e-02 8.4216597216321676e-01 2.2613820322371605e-02 7.6761294812852640e-02 1.0481374430019741e-03
1.1900000000000000e+01 9.1691643075795215e-01 1.2571830530010650e-03 4.6467025852853439e-01 2.9586330347096896e-03 4.9085423187075550e-01 3.0919459644833131e-03 4.2606219888719671e-01 2.4891355818397521e-03 8.3083569242047781e-02 1.2571830530010502e-03 -1.4155940816720811e-01 1.1896008693311644e-02 -1.0037944741408467e+00 1.7920180529221393e-02 1.8522727537812032e+00 2.8109498356819800e-02 6.4642248047979856e-02 2.1583525559525406e-03 6.4642248047979994e-02 2.1583525559525753e-03 6.9410293858156308e-03 3.3232655351082534e-05 1.6079768892839522e-02 5.5011598459792695e-04 -1.1027759783287693e-02 4.9556678719723103e-04 1.7968789169103321e-02 5.2693532291047632e-04 -1.1027759783287693e-02 4.9556678719723157e-04 1.1027759783287693e-02 4.9556678719723103e-04 1.6102901667378702e+00 5.0436445075039971e-03 3.5346670732071750e-01 5.5170896231954061e-03 7.3263172887494035e-03 1.1384407476249702e-02 -3.2011218691097841e-03 1.1402646951930573e-02 8.4847827964035605e-01 2.2945201891820189e-02 7.6179267305743759e-02 1.0483672173657072e-03
1.2000000000000000e+01 9.1760608565595214e-01 1.2552352771980930e-03 4.6627846421649571e-01 3.0125864297338438e-03 4.8974775579999780e-01 3.1413022672044850e-03 4.2785832985595434e-01 2.5385547724027348e-03 8.2393914344047761e-02 1.2552352771980791e-03 -1.3509571211760557e-01 1.2107489145844533e-02 -1.0038560320898775e+00 1.8051378553412538e-02 1.8586482666132684e+00 2.8449271479492482e-02 6.4631396155867021e-02 2.1744714196636665e-03 6.4631396155867021e-02 2.1744714196635854e-03 6.8523350550414560e-03 3.3990246923512105e-05 1.6084219994672907e-02 5.5400180057332967e-04 -1.1101434891609375e-02 4.9923154442643952e-04 1.7953769946650832e-02 5.3139555592359702e-04 -1.1101434891609377e-02 4.9923154442643909e-04 1.1101434891609375e-02 4.9923154442643952e-04 1.6179342502173959e+00 5.0594371930570816e-03 3.5670666712332977e-01 5.6118557550072709e-03 7.3913953797975218e-03 1.1490294326818825e-02 -3.2335131658335231e-03 1.1514976230208815e-02 8.5479223452339104e-01 2.3278275431179583e-02 7.5603739169072426e-02 1.0484758008817022e-03
1.2100000000000001e+01 9.1828695046156450e-01 1.2531784951076552e-03 4.6788707759705150e-01 3.0669150259328751e-03 4.8863400974560472e-01 3.1910272402813130e-03 4.2965294071595972e-01 2.5884376429157387e-03 8.1713049538435514e-02 1.2531784951076812e-03 -1.2863318405127203e-01 1.2320538789546821e-02 -1.0039176284771005e+00 1.8182404699866362e-02 1.8650251681475905e+00 2.8790670198154140e-02 6.4618890800537621e-02 2.1904111718265527e-03 6.4618890800537676e-02 2.1904111718265367e-03 6.7652215334278731e-03 3.4747678661255534e-05 1.6087923186519956e-02 5.5781484006803956e-04 -1.1173164383607241e-02 5.0284229421209759e-04 1.7938385917035112e-02 5.3578463567054548e-04 -1.1173164383607239e-02 5.0284229421209737e-04 1.1173164383607241e-02 5.0284229421209759e-04 1.6255208602118643e+00 5.0749528882172937e-03 3.5994607036850662e-01 5.7072983497896603e-03 7.4562160665802846e-03 1.1595837853844769e-02 -3.2658226956930408e-03 1.1627048459741871e-02 8.6110753967048992e-01 2.3613008782149614e-02 7.5034613662858130e-02 1.0484657579390275e-03
1.2200000000000001e+01 9.1895918146971134e-01 1.2510156665720435e-03 4.6949602401301826e-01 3.1216115958262267e-03 4.8751318680141420e-01 3.2411147725953608e-03 4.3144599466829742e-01 2.6387766723506532e-03 8.1040818530288466e-02 1.2510156665720769e-03 -1.2217198859214004e-01 1.2535140110315203e-02 -1.0039792560927070e+00 1.8313259810545296e-02 1.8714031549970973e+00 2.9133667982433723e-02 6.4604746400213964e-02 2.2061696868922397e-03 6.4604746400214047e-02 2.2061696868920632e-03 6.6796532542409155e-03 3.5502542713582841e-05 1.6090881157521417e-02 5.6155405846304096e-04 -1.1242977510984041e-02 5.0639771231932691e-04 1.7922630765224958e-02 5.4010132967757796e-04 -1.1242977510984041e-02 5.0639771231932745e-04 1.1242977510984041e-02 5.0639771231932691e-04 1.6330506314205813e+00 5.0902027240502610e-03 3.6318483449452432e-01 5.8034097832297543e-03 7.5207786449111970e-03 1.1701036065032158e-02 -3.2980491519083942e-03 1.1738860567751244e-02 8.6742389890439031e-01 2.3949369376317673e-02 7.4471795726051143e-02 1.0483396228594419e-03
1.2300000000000001e+01 9.1962293146417318e-01 1.2487496968197579e-03 4.7110522908000629e-01 3.1766688077973825e-03 4.8638547716700203e-01 3.2915586376803248e-03 4.3323745429717136e-01 2.6895642162357439e-03 8.0377068535826629e-02 1.2487496968197505e-03 -1.1571228893101386e-01 1.2751275378086567e-02 -1.0040409078651609e+00 1.8443944678952749e-02 1.8777819249109999e+00 2.9478237725769258e-02 6.4588977200968303e-02 2.2217449053403217e-03 6.4588977200968484e-02 2.2217449053404583e-03 6.5955955572856882e-03 3.6252761141587479e-05 1.6093096674690256e-02 5.6521844419101267e-04 -1.1310902910734374e-02 5.0989650598601331e-04 1.7906498468020067e-02 5.4434444290909535e-04 -1.1310902910734374e-02 5.0989650598601418e-04 1.1310902910734374e-02 5.0989650598601331e-04 1.6405241891985742e+00 5.1051977347267479e-03 3.6642287766478060e-01 5.9001823248083498e-03 7.5850824805143340e-03 1.1805887086055941e-02 -3.3301912728170686e-03 1.1850409606042235e-02 8.7374101704583895e-01 2.4287324247259465e-02 7.3915191951188924e-02 1.0480998997519863e-03
1.2400000000000000e+01 9.2027834980702838e-01 1.2463834373946036e-03 4.7271461869428777e-01 3.2320792293994136e-03 4.8525106820812491e-01 3.3423524972361423e-03 4.3502728159890347e-01 2.7407925111829286e-03 7.9721650192971588e-02 1.2463834373945719e-03 -1.0925424684226881e-01 1.2968926653444660e-02 -1.0041025768602385e+00 1.8574460051267835e-02 1.8841611768079212e+00 2.9824351761891164e-02 6.4571597286989524e-02 2.2371348337680312e-03 6.4571597286989385e-02 2.2371348337680789e-03 6.5130146647483442e-03 3.6996544835133887e-05 1.6094572584503360e-02 5.6880701914564194e-04 -1.1376968625614207e-02 5.1333741445747062e-04 1.7889983290362555e-02 5.4851281792691470e-04 -1.1376968625614206e-02 5.1333741445747181e-04 1.1376968625614207e-02 5.1333741445747062e-04 1.6479421497178488e+00 5.1199488552583243e-03 3.6966011875925642e-01 5.9976081407347101e-03 7.6491270064738947e-03 1.1910389156621895e-02 -3.3622478406942886e-03 1.1961692747216092e-02 8.8005859994768265e-01 2.4626840042900767e-02 7.3364710558975366e-02 1.0477490624074758e-03
1.2500000000000000e+01 9.2092558252570900e-01 1.2439196870793427e-03 4.7432411904081723e-01 3.2878353307012535e-03 4.8411014451514556e-01 3.3934899046242791e-03 4.3681543801056338e-01 2.7924536793551766e-03 7.9074417474291045e-02 1.2439196870793101e-03 -1.0279802269954348e-01 1.3188075794240160e-02 -1.0041642562800448e+00 1.8704806627454017e-02 1.8905406108096021e+00 3.0171981881465255e-02 6.4552620590439855e-02 2.2523375449548539e-03 6.4552620590439688e-02 2.2523375449546063e-03 6.4318776576491139e-03 3.7732357054707995e-05 1.6095311814366946e-02 5.7231883906698553e-04 -1.1441202124003203e-02 5.1671920949978179e-04 1.7873079781652319e-02 5.5260533504531155e-04 -1.1441202124003205e-02 5.1671920949978309e-04 1.1441202124003203e-02 5.1671920949978179e-04 1.6553051201261855e+00 5.1344669193581468e-03 3.7289647736648074e-01 6.0956792969029377e-03 7.7129117207754509e-03 1.2014540626661468e-02 -3.3942176806069776e-03 1.2072707281004015e-02 8.8637635452955743e-01 2.4967883038099742e-02 7.2820261372823436e-02 1.0472895542293053e-03
1.2600000000000001e+01 9.2156477239773271e-01 1.2413611928123302e-03 4.7593365660139259e-01 3.3439294876742797e-03 4.8296288795950237e-01 3.4449643083473472e-03 4.3860188443823028e-01 2.8445397328820785e-03 7.8435227602267413e-02 1.2413611928123220e-03 -9.6343775490464939e-02 1.3408704462226704e-02 -1.0042259394620272e+00 1.8834985062357892e-02 1.8969199282751681e+00 3.0521099348909991e-02 6.4532060900917995e-02 2.2673511779107841e-03 6.4532060900918065e-02 2.2673511779107780e-03 6.3521524528964103e-03 3.8458881303593488e-05 1.6095317373958980e-02 5.7575299390463515e-04 -1.1503630319171137e-02 5.2004069589264249e-04 1.7855782772067542e-02 5.5662091248234898e-04 -1.1503630319171135e-02 5.2004069589264357e-04 1.1503630319171137e-02 5.2004069589264249e-04 1.6626136987034819e+00 5.1487626574164480e-03 3.7613187377598056e-01 6.1943877618693167e-03 7.7764361839352926e-03 1.2118339952656067e-02 -3.4260996593004308e-03 1.2183450610718863e-02 8.9269398881314088e-01 2.5310419147462435e-02 7.2281755793397989e-02 1.0467237881974162e-03
1.2700000000000001e+01 9.2219605903316815e-01 1.2387106505959572e-03 4.7754315816294490e-01 3.4003539856138861e-03 4.8180947774828153e-01 3.4967690555151604e-03 4.4038658128488650e-01 2.8970425782258121e-03 7.7803940966831825e-02 1.2387106505959327e-03 -8.9891662830450109e-02 1.3630794129703104e-02 -1.0042876198779727e+00 1.8964995966792228e-02 1.9032988318358677e+00 3.0871674919358789e-02 6.4509931874531662e-02 2.2821739379061570e-03 6.4509931874531717e-02 2.2821739379061084e-03 6.2738077809311541e-03 3.9174993159173026e-05 1.6094592356448351e-02 5.7910860815788782e-04 -1.1564279587957058e-02 5.2330071190014320e-04 1.7838087368888207e-02 5.6055850650560412e-04 -1.1564279587957057e-02 5.2330071190014212e-04 1.1564279587957058e-02 5.2330071190014320e-04 1.6698684750156374e+00 5.1628466945842439e-03 3.7936622897119304e-01 6.2937254098468995e-03 7.8397000167147683e-03 1.2221785694086275e-02 -3.4578926841166945e-03 1.2293920249820572e-02 8.9901121195789513e-01 2.5654413938363509e-02 7.1749106773193266e-02 1.0460541468627525e-03
1.2800000000000001e+01 9.2281957895489553e-01 1.2359707063954325e-03 4.7915255082594232e-01 3.4571010225963763e-03 4.8065009047695034e-01 3.5488973953013750e-03 4.4216948847794518e-01 2.9499540205034582e-03 7.7180421045104461e-02 1.2359707063954591e-03 -8.3441840975614856e-02 1.3854326086165705e-02 -1.0043492911329919e+00 1.9094839908600732e-02 1.9096770254302551e+00 3.1223678855753802e-02 6.4486247042590691e-02 2.2968040964766682e-03 6.4486247042590622e-02 2.2968040964766599e-03 6.1968131639503652e-03 3.9879735663626136e-05 1.6093139939593253e-02 5.8238484119114465e-04 -1.1623175788872276e-02 5.2649812971742812e-04 1.7819988952822642e-02 5.6441711156942384e-04 -1.1623175788872276e-02 5.2649812971742856e-04 1.1623175788872276e-02 5.2649812971742812e-04 1.6770700300659862e+00 5.1767295489584218e-03 3.8259946462282485e-01 6.3936840237166295e-03 7.9027028979163482e-03 1.2324876510001456e-02 -3.4895957019436805e-03 1.2404113818591600e-02 9.0532773429726343e-01 2.5999832644164271e-02 7.1222228791176456e-02 1.0452829823693311e-03
1.2900000000000000e+01 9.2343546567671608e-01 1.2331439570275936e-03 4.8076176201290022e-01 3.5141627129669085e-03 4.7948490018030804e-01 3.6013424823920399e-03 4.4395056549640810e-01 3.0032657677688899e-03 7.6564534323283917e-02 1.2331439570276148e-03 -7.6994464834835505e-02 1.4079281444964573e-02 -1.0044109469644984e+00 1.9224517413705920e-02 1.9160542143397745e+00 3.1577080946067232e-02 6.4461019819932630e-02 2.3112399914125650e-03 6.4461019819932880e-02 2.3112399914126387e-03 6.1211388946990769e-03 4.0572297877067722e-05 1.6090963386720614e-02 5.8558088752654449e-04 -1.1680344279637970e-02 5.2963185589432278e-04 1.7801483174337045e-02 5.6819576044472289e-04 -1.1680344279637970e-02 5.2963185589432311e-04 1.1680344279637970e-02 5.2963185589432278e-04 1.6842189364442741e+00 5.1904216298601421e-03 3.8583150308263636e-01 6.4942552980531698e-03 7.9654445622583513e-03 1.2427611155705474e-02 -3.5212076981941190e-03 1.2514029040918527e-02 9.1164326737527579e-01 2.6346640177621859e-02 7.0701037827525723e-02 1.0444126165021354e-03
1.3000000000000000e+01 9.2404384977937004e-01 1.2302329510376310e-03 4.8237071947698090e-01 3.5715310908563513e-03 4.7831407838171136e-01 3.6540973804283119e-03 4.4572977139765885e-01 3.0569694352572153e-03 7.5956150220629751e-02 1.2302329510376162e-03 -7.0549687980995757e-02 1.4305641149961079e-02 -1.0044725812411681e+00 1.9354028967152312e-02 1.9224301052246677e+00 3.1931850520631612e-02 6.4434263512888834e-02 2.3254800267244859e-03 6.4434263512888695e-02 2.3254800267246602e-03 6.0467560158189836e-03 4.1251996215653097e-05 1.6088066047588466e-02 5.8869597711179108e-04 -1.1735809934168392e-02 5.3270083173378080e-04 1.7782565949987374e-02 5.7189352433826592e-04 -1.1735809934168392e-02 5.3270083173378091e-04 1.1735809934168392e-02 5.3270083173378080e-04 1.6913157584731997e+00 5.2039332362014750e-03 3.8906226737763422e-01 6.5954308421624641e-03 8.0279247983255139e-03 1.2529988479554437e-02 -3.5527276958134319e-03 1.2623663741176365e-02 9.1795752398349928e-01 2.6694801144463775e-02 7.0185451338488469e-02 1.0434453407574633e-03
1.3100000000000001e+01 9.2464485898451743e-01 1.2272401895639703e-03 4.8397935131067615e-01 3.6291981137254979e-03 4.7713779414062907e-01 3.7071550654456430e-03 4.4750706484388852e-01 3.1110565495961985e-03 7.5355141015482408e-02 1.2272401895639486e-03 -6.4107662661452042e-02 1.4533385982188628e-02 -1.0045341879619027e+00 1.9483375014126315e-02 1.9288044061602023e+00 3.2287956469564331e-02 6.4405991326893966e-02 2.3395226725899257e-03 6.4405991326894035e-02 2.3395226725898307e-03 5.9736362997423499e-03 4.1918258227445693e-05 1.6084451359131294e-02 5.9172937556399065e-04 -1.1789597159008954e-02 5.3570403366527360e-04 1.7763233458751308e-02 5.7550951300148112e-04 -1.1789597159008954e-02 5.3570403366527447e-04 1.1789597159008954e-02 5.3570403366527360e-04 1.6983610523525212e+00 5.2172745549333155e-03 3.9229168120465535e-01 6.6972021831323263e-03 8.0901434465924134e-03 1.2632007419862397e-02 -3.5841547543156564e-03 1.2733015841212034e-02 9.2427021819829991e-01 2.7044279857136037e-02 6.9675388231384583e-02 1.0423834164345650e-03
1.3200000000000001e+01 9.2523861822673281e-01 1.2241681271903280e-03 4.8558758595455648e-01 3.6871556659325445e-03 4.7595621409857858e-01 3.7605084293095628e-03 4.4928240412815407e-01 3.1655185529850314e-03 7.4761381773267355e-02 1.2241681271903120e-03 -5.7668539807758303e-02 1.4762496566506753e-02 -1.0045957612547587e+00 1.9612555960959413e-02 1.9351768266731235e+00 3.2645367260277461e-02 6.4376216373761536e-02 2.3533664652759440e-03 6.4376216373761633e-02 2.3533664652759766e-03 5.9017522291198747e-03 4.2570608492056507e-05 1.6080122846093701e-02 5.9468038438830351e-04 -1.1841729909243363e-02 5.3864047359191509e-04 1.7743482138363239e-02 5.7904287482655082e-04 -1.1841729909243367e-02 5.3864047359191509e-04 1.1841729909243363e-02 5.3864047359191509e-04 1.7053553663007439e+00 5.2304556595708209e-03 3.9551966892532286e-01 6.7995607688892427e-03 8.1521003975172143e-03 1.2733667001911189e-02 -3.6154879688465465e-03 1.2842083357423734e-02 9.3058106541836483e-01 2.7395040348685416e-02 6.9170768839775881e-02 1.0412290747463093e-03
1.3300000000000001e+01 9.2582524972356983e-01 1.2210191727839699e-03 4.8719535220607951e-01 3.7453955623225209e-03 4.7476950252349903e-01 3.8141502831505331e-03 4.5105574720007119e-01 3.2203468073447117e-03 7.4174750276429946e-02 1.2210191727839563e-03 -5.1232469044677223e-02 1.4992953378253059e-02 -1.0046572953758970e+00 1.9741572176133305e-02 1.9415470777783319e+00 3.3004050955064208e-02 6.4344951678617618e-02 2.3670100070448917e-03 6.4344951678617562e-02 2.3670100070448488e-03 5.8310769777703822e-03 4.3208656365326264e-05 1.6075084121550062e-02 5.9754834117294877e-04 -1.1892231703877253e-02 5.4150919921222584e-04 1.7723308681647634e-02 5.8249279693068864e-04 -1.1892231703877255e-02 5.4150919921222671e-04 1.1892231703877253e-02 5.4150919921222584e-04 1.7122992406944104e+00 5.2434865087889523e-03 3.9874615556135945e-01 6.9024979712654106e-03 8.2137955897029404e-03 1.2834966335060745e-02 -3.6467264692730461e-03 1.2950864397932920e-02 9.3688978240243459e-01 2.7747046386793654e-02 6.8671514898820923e-02 1.0399845169467099e-03
1.3400000000000000e+01 9.2640487304375019e-01 1.2177956903200416e-03 4.8880257922844450e-01 3.8039095518358577e-03 4.7357782135261106e-01 3.8680733607978465e-03 4.5282705169113913e-01 3.2755325984406558e-03 7.3595126956249854e-02 1.2177956903200449e-03 -4.4799598698517927e-02 1.5224736749886751e-02 -1.0047187847084940e+00 1.9870423991252221e-02 1.9479148720156985e+00 3.3363975228736832e-02 6.4312210186513591e-02 2.3804519660332161e-03 6.4312210186513466e-02 2.3804519660333982e-03 5.7615843921411053e-03 4.3832085322960214e-05 1.6069338887315255e-02 6.0033261975804292e-04 -1.1941125640712083e-02 5.4430929431416070e-04 1.7702710032853189e-02 5.8585850522517374e-04 -1.1941125640712083e-02 5.4430929431416178e-04 1.1941125640712083e-02 5.4430929431416070e-04 1.7191932082050005e+00 5.2563769450860781e-03 4.0197106679023964e-01 7.0060050890701471e-03 8.2752290081239306e-03 1.2935904609956179e-02 -3.6778694192983012e-03 1.3059357159845807e-02 9.4319608730720450e-01 2.8100261487925941e-02 6.8177549520834310e-02 1.0386519144739241e-03
1.3500000000000000e+01 9.2697760517351568e-01 1.2144999996915526e-03 4.9040919655948223e-01 3.8626893211331278e-03 4.7238133023381418e-01 3.9222703222135911e-03 4.5459627493970139e-01 3.3310671399795775e-03 7.3022394826484316e-02 1.2144999996915311e-03 -3.8370075804822233e-02 1.5457826877622989e-02 -1.0047802237616623e+00 1.9999111702012087e-02 1.9542799234870132e+00 3.3725107386313735e-02 6.4278004768721073e-02 2.3936910761133403e-03 6.4278004768721336e-02 2.3936910761133343e-03 5.6932489732667039e-03 4.4440643688602150e-05 1.6062890934247002e-02 6.0303263038065087e-04 -1.1988434410719315e-02 5.4703987904320414e-04 1.7681683383986020e-02 5.8913926447087838e-04 -1.1988434410719315e-02 5.4703987904320404e-04 1.1988434410719315e-02 5.4703987904320414e-04 1.7260377939334675e+00 5.2691366935094189e-03 4.0519432894116780e-01 7.1100733511661185e-03 8.3364006824149066e-03 1.3036481095828325e-02 -3.7089160156014355e-03 1.3167559926601334e-02 9.4949969972535087e-01 2.8454648931597024e-02 6.7688797171065046e-02 1.0372334091071766e-03
1.3600000000000001e+01 9.2754356058120879e-01 1.2111343775042952e-03 4.9201513412057019e-01 3.9217264982340759e-03 4.7118018656567218e-01 3.9767337569267397e-03 4.5636337401553667e-01 3.3869415776817857e-03 7.2456439418791180e-02 1.2111343775042761e-03 -3.1944046115444782e-02 1.5692203828054457e-02 -1.0048416071693531e+00 2.0127635569163471e-02 1.9606419478929873e+00 3.4087414380745723e-02 6.4242348228720283e-02 2.4067261367283154e-03 6.4242348228720311e-02 2.4067261367283392e-03 5.6260458592155439e-03 4.5034136559404236e-05 1.6055744142442652e-02 6.0564781979349671e-04 -1.2034180311926612e-02 5.4970011014223114e-04 1.7660226171142157e-02 5.9233437831701955e-04 -1.2034180311926612e-02 5.4970011014223135e-04 1.2034180311926612e-02 5.4970011014223114e-04 1.7328335155424259e+00 5.2817753604396511e-03 4.0841586899136206e-01 7.2146939195486051e-03 8.3973106852204445e-03 1.3136695137884345e-02 -3.7398654870013461e-03 1.3275471065402731e-02 9.5580034072363418e-01 2.8810171774735067e-02 6.7205183643709879e-02 1.0357311131357486e-03
1.3700000000000001e+01 9.2810285128011660e-01 1.2077010578571464e-03 4.9362032222556129e-01 3.9810126561668213e-03 4.6997454553603202e-01 4.0314561874667696e-03 4.5812830574408475e-01 3.4431469933287146e-03 7.1897148719883286e-02 1.2077010578571399e-03 -2.5521654105043180e-02 1.5927847544754806e-02 -1.0049029296892500e+00 2.0255995819441094e-02 1.9670006625702896e+00 3.4450862830656431e-02 6.4205253307882931e-02 2.4195560127092124e-03 6.4205253307882709e-02 2.4195560127093377e-03 5.5599508080114036e-03 4.5612418767649948e-05 1.6047902481330562e-02 6.0817767135975880e-04 -1.2078385262825626e-02 5.5228918116493090e-04 1.7638336070837032e-02 5.9544318932487161e-04 -1.2078385262825626e-02 5.5228918116493155e-04 1.2078385262825626e-02 5.5228918116493090e-04 1.7395808833860174e+00 5.2943024324305470e-03 4.1163561456263320e-01 7.3198578924229731e-03 8.4579591306025194e-03 1.3236546154785147e-02 -3.7707170936437323e-03 1.3383089024729832e-02 9.6209773288103972e-01 2.9166792866132402e-02 6.6726636038173623e-02 1.0341471095393529e-03
1.3800000000000001e+01 9.2865558688963235e-01 1.2042022331067268e-03 4.9522469158971844e-01 4.0405393166274518e-03 4.6876456015932738e-01 4.0864300727988965e-03 4.5989102673030507e-01 3.4996744087891409e-03 7.1344413110367516e-02 1.2042022331067430e-03 -1.9103042977017159e-02 1.6164737854870843e-02 -1.0049641862016574e+00 2.0384192646505515e-02 1.9733557865285729e+00 3.4815419038098303e-02 6.4166732690868172e-02 2.4321796340672497e-03 6.4166732690868172e-02 2.4321796340672484e-03 5.4949401810194974e-03 4.6175388738398985e-05 1.6039370009660967e-02 6.1062170512198900e-04 -1.2121070815314819e-02 5.5480632266126980e-04 1.7616010996334315e-02 5.9846507897387069e-04 -1.2121070815314817e-02 5.5480632266126926e-04 1.2121070815314819e-02 5.5480632266126980e-04 1.7462804006374764e+00 5.3067272751009401e-03 4.1485349391824167e-01 7.4255563072855597e-03 8.5183461725040523e-03 1.3336033636206664e-02 -3.8014701262106933e-03 1.3490412331929439e-02 9.6839160032691540e-01 2.9524474860975689e-02 6.6253082735588387e-02 1.0324834521778948e-03
1.3900000000000000e+01 9.2920187469477766e-01 1.2006400546168740e-03 4.9682817333864138e-01 4.1002979536447362e-03 4.6755038131260962e-01 4.1416478117580931e-03 4.6165149338216799e-01 3.5565147900213845e-03 7.0798125305222365e-02 1.2006400546168759e-03 -1.2688354668921754e-02 1.6402854475690246e-02 -1.0050253717083755e+00 2.0512226211853522e-02 1.9797070404874322e+00 3.5181049006306135e-02 6.4126799010732566e-02 2.4445959957632734e-03 6.4126799010732677e-02 2.4445959957632244e-03 5.4309909267853474e-03 4.6722983123186434e-05 1.6030150875396436e-02 6.1297947784583629e-04 -1.2162258167186558e-02 5.5725080233515135e-04 1.7593249093971901e-02 6.0139946765026277e-04 -1.2162258167186557e-02 5.5725080233514994e-04 1.2162258167186558e-02 5.5725080233515135e-04 1.7529325634144157e+00 5.3190591320750203e-03 4.1806943596001850e-01 7.5317801439996820e-03 8.5784720032662798e-03 1.3435157140481876e-02 -3.8321239051521466e-03 1.3597439590881050e-02 9.7468166877905626e-01 2.9883180235436253e-02 6.5784453375601723e-02 1.0307421659899992e-03
1.4000000000000000e+01 9.2974181970413050e-01 1.1970166334924596e-03 4.9843069901717829e-01 4.1602799972479494e-03 4.6633215777035258e-01 4.1971017464822345e-03 4.6340966193377781e-01 3.6136590510530658e-03 7.0258180295869582e-02 1.1970166334924536e-03 -6.2777298573848724e-03 1.6642177021185752e-02 -1.0050864813315701e+00 2.0640096645722580e-02 1.9860541469132784e+00 3.5547718457427886e-02 6.4085464853761945e-02 2.4568041574560286e-03 6.4085464853762000e-02 2.4568041574560529e-03 5.3680805653150776e-03 4.7255172105654524e-05 1.6020249315504453e-02 6.1525058303898094e-04 -1.2201968174169783e-02 5.5962192517487221e-04 1.7570048739484860e-02 6.0424581461803980e-04 -1.2201968174169787e-02 5.5962192517487177e-04 1.2201968174169783e-02 5.5962192517487221e-04 1.7595378609018677e+00 5.3313071239704862e-03 4.2128337022573537e-01 7.6385203278671980e-03 8.6383368521980777e-03 1.3533916292320761e-02 -3.8626777799384343e-03 1.3704169479735512e-02 9.8096766558170834e-01 3.0242871301308139e-02 6.5320678833443890e-02 1.0289252471988783e-03
1.4100000000000001e+01 9.3027552470620400e-01 1.1933340412978121e-03 5.0003220059831222e-01 4.2204768371377965e-03 4.6511003623807473e-01 4.2527841658456592e-03 4.6516548846812916e-01 3.6710980579398784e-03 6.9724475293796037e-02 1.1933340412978240e-03 1.2869203744768630e-04 1.6882685008541776e-02 -1.0051475103126308e+00 2.0767804047986560e-02 1.9923968300560724e+00 3.5915392850244726e-02 6.4042742764034793e-02 2.4688032432276835e-03 6.4042742764034918e-02 2.4688032432276033e-03 5.3061871727862605e-03 4.7771955290068458e-05 1.6009669655654431e-02 6.1743465094498990e-04 -1.2240221361539242e-02 5.6191903355593757e-04 1.7546408534325507e-02 6.0700361797143656e-04 -1.2240221361539244e-02 5.6191903355593638e-04 1.2240221361539242e-02 5.6191903355593757e-04 1.7660967754730947e+00 5.3434802474298234e-03 4.2449522688671310e-01 7.7457677326984832e-03 8.6979409841951884e-03 1.3632310780605466e-02 -3.8931311283334075e-03 1.3810600748724039e-02 9.8724931974344121e-01 3.0603510220696208e-02 6.4861691197280164e-02 1.0270346635248538e-03
1.4200000000000001e+01 9.3080309032431641e-01 1.1895943107597276e-03 5.0163261049201213e-01 4.2808798263530099e-03 4.6388416138482214e-01 4.3086873088878999e-03 4.6691892893949427e-01 3.7288226326995890e-03 6.9196909675683621e-02 1.1895943107597118e-03 6.5307728479072069e-03 1.7124357864642729e-02 -1.0052084540110235e+00 2.0895348489037097e-02 1.9987348159858815e+00 3.6284037397840543e-02 6.3998645247725736e-02 2.4805924412845347e-03 6.3998645247725652e-02 2.4805924412845178e-03 5.2452893666783424e-03 4.8273358095788506e-05 1.5998416309821968e-02 6.1953134851167231e-04 -1.2277037935302404e-02 5.6414150731581326e-04 1.7522327301980747e-02 6.0967241456802662e-04 -1.2277037935302404e-02 5.6414150731581229e-04 1.2277037935302404e-02 5.6414150731581326e-04 1.7726097828082068e+00 5.3555873741937526e-03 4.2770493674565191e-01 7.8535131838700176e-03 8.7572846984076483e-03 1.3730340356257914e-02 -3.9234833556874207e-03 1.3916732218035304e-02 9.9352636197485766e-01 3.0965059020717108e-02 6.4407423745857104e-02 1.0250723544035793e-03
1.4300000000000001e+01 9.3132461506999464e-01 1.1857994364545689e-03 5.0323186155404009e-01 4.3414802849354155e-03 4.6265467587455278e-01 4.3648033682419729e-03 4.6866993919544181e-01 3.7868235572249475e-03 6.8675384930005356e-02 1.1857994364545823e-03 1.2928375655217450e-02 1.7367174932541567e-02 -1.0052693079031338e+00 2.1022730010648086e-02 2.0050678326292308e+00 3.6653617085228837e-02 6.3953184777151798e-02 2.4921710036379511e-03 6.3953184777151922e-02 2.4921710036380391e-03 5.1853662913117025e-03 4.8759428591286571e-05 1.5986493779801145e-02 6.2154037933531735e-04 -1.2312437792973686e-02 5.6628876380204946e-04 1.7497804084285386e-02 6.1225177994327909e-04 -1.2312437792973686e-02 5.6628876380204979e-04 1.2312437792973686e-02 5.6628876380204946e-04 1.7790773520106071e+00 5.3676372502161123e-03 4.3091243123467243e-01 7.9617474613786644e-03 8.8163683269534780e-03 1.3828004830177409e-02 -3.9537338942495417e-03 1.4022562775758274e-02 9.9979852472609709e-01 3.1327479608225496e-02 6.3957810926447783e-02 1.0230402312086996e-03
1.4400000000000000e+01 9.3184019539495200e-01 1.1819513754805979e-03 5.0482988709470455e-01 4.4022695035872157e-03 4.6142172039646390e-01 4.4211244935570323e-03 4.7041847499848827e-01 3.8450915771722277e-03 6.8159804605047794e-02 1.1819513754806259e-03 1.9321364786300275e-02 1.7611115477890932e-02 -1.0053300675811014e+00 2.1149948626835759e-02 2.0113956098052066e+00 3.7024096686918050e-02 6.3906373794576088e-02 2.5035382457610539e-03 6.3906373794576171e-02 2.5035382457610778e-03 5.1263976037850302e-03 4.9230234711141610e-05 1.5973906654629257e-02 6.2346148357985299e-04 -1.2346440533948084e-02 5.6836025789257986e-04 1.7472838137733114e-02 6.1474132820527787e-04 -1.2346440533948084e-02 5.6836025789257954e-04 1.2346440533948084e-02 5.6836025789257986e-04 1.7854999457212979e+00 5.3796384948162530e-03 4.3411764241355522e-01 8.0704613028835855e-03 8.8751922336770608e-03 1.3925304071245649e-02 -3.9838822024984349e-03 1.4128091375888600e-02 1.0060655422241052e+00 3.1690733784543131e-02 6.3512788333100909e-02 1.0209401774790411e-03
1.4500000000000000e+01 9.3234992574167985e-01 1.1780520481145763e-03 5.0642662088755264e-01 4.4632387473193744e-03 4.6018543369430187e-01 4.4776427949158272e-03 4.7216449204737809e-01 3.9036174058257930e-03 6.7650074258320050e-02 1.1780520481145746e-03 2.5709605810949977e-02 1.7856158695340144e-02 -1.0053907287516459e+00 2.1277004324703440e-02 2.0177178792612644e+00 3.7395440784405341e-02 6.3858224715766659e-02 2.5146935462217086e-03 6.3858224715766451e-02 2.5146935462217008e-03 5.0683634603002113e-03 4.9685861806163572e-05 1.5960659609923652e-02 6.2529443787122884e-04 -1.2379065469482647e-02 5.7035548198887376e-04 1.7447428929782856e-02 6.1714071190940671e-04 -1.2379065469482649e-02 5.7035548198887485e-04 1.2379065469482647e-02 5.7035548198887376e-04 1.7918780202310782e+00 5.3915995998705954e-03 4.3732050296816494e-01 8.1796454067370010e-03 8.9337568129505239e-03 1.4022238004396892e-02 -4.0139277644913188e-03 1.4233317036396397e-02 1.0123271505096181e+00 3.2054783260171790e-02 6.3072292685198539e-02 1.0187740491487854e-03
1.4600000000000001e+01 9.3285389859268852e-01 1.1741033384532560e-03 5.0802199717799201e-01 4.5243792590880186e-03 4.5894595259469229e-01 4.5343503462452342e-03 4.7390794599799629e-01 3.9623917279371828e-03 6.7146101407311462e-02 1.1741033384532619e-03 3.2092965539354520e-02 1.8102283714893686e-02 -1.0054512872348940e+00 2.1403897065277101e-02 2.0240343747087399e+00 3.7767613783585466e-02 6.3808749933325512e-02 2.5256363462951461e-03 6.3808749933325692e-02 2.5256363462951678e-03 5.0112445028647522e-03 5.0126410484708413e-05 1.5946757407135199e-02 6.2703905516805559e-04 -1.2410331632297732e-02 5.7227396598261398e-04 1.7421576135162480e-02 6.1944962191358909e-04 -1.2410331632297732e-02 5.7227396598261431e-04 1.2410331632297732e-02 5.7227396598261398e-04 1.7982120255906502e+00 5.4035289290384177e-03 4.4052094620905019e-01 8.2892904350016713e-03 8.9920624885164759e-03 1.4118806608750804e-02 -4.0438700892304075e-03 1.4338238837353440e-02 1.0185830874738460e+00 3.2419589669494563e-02 6.2636261806326060e-02 1.0165436747803446e-03
1.4700000000000001e+01 9.3335220451843914e-01 1.1701070950403678e-03 5.0961595069183219e-01 4.5856822634188698e-03 4.5770341203452974e-01 4.5912391887202387e-03 4.7564879248390951e-01 4.0214052035404020e-03 6.6647795481560718e-02 1.1701070950403787e-03 3.8471312019931349e-02 1.8349469608237429e-02 -1.0055117389631807e+00 2.1530626784323756e-02 2.0303448318579851e+00 3.8140579932072920e-02 6.3757961819793901e-02 2.5363661495525413e-03 6.3757961819793790e-02 2.5363661495527005e-03 4.9550218463617528e-03 5.0551994708194825e-05 1.5932204892720517e-02 6.2869518460778096e-04 -1.2440257785808147e-02 5.7411527719541293e-04 1.7395279632169899e-02 6.2166778721310038e-04 -1.2440257785808146e-02 5.7411527719541315e-04 1.2440257785808147e-02 5.7411527719541293e-04 1.8045024057186823e+00 5.4154347170257307e-03 4.4371890607020326e-01 8.3993870164573298e-03 9.0501097123707099e-03 1.4215009915806010e-02 -4.0737087100463565e-03 1.4442855919117606e-02 1.0248330928948046e+00 3.2785114585442476e-02 6.2204634603456335e-02 1.0142508557997596e-03
1.4800000000000001e+01 9.3384493222400022e-01 1.1660651314783028e-03 5.1120841664374128e-01 4.6471389700126660e-03 4.5645794508746163e-01 4.6483013341560896e-03 4.7738698713653871e-01 4.0806484717378520e-03 6.6155067775999638e-02 1.1660651314783642e-03 4.4844514537471826e-02 1.8597695395012999e-02 -1.0055720799798655e+00 2.1657193393164201e-02 2.0366489884531354e+00 3.8514303336412634e-02 6.3705872730531188e-02 2.5468825214282086e-03 6.3705872730531146e-02 2.5468825214282065e-03 4.8996770659771420e-03 5.0962740109061640e-05 1.5917006997232846e-02 6.3026271132932349e-04 -1.2468862432992053e-02 5.7587902029247241e-04 1.7368539498969195e-02 6.2379497475538274e-04 -1.2468862432992056e-02 5.7587902029247176e-04 1.2468862432992053e-02 5.7587902029247241e-04 1.8107495985078461e+00 5.4273250688820348e-03 4.4691431710797513e-01 8.5099257495873451e-03 9.1078989636832544e-03 1.4310848007691973e-02 -4.1034431839980902e-03 1.4547167480572889e-02 1.0310769084732700e+00 3.3151319534119761e-02 6.1777351046450754e-02 1.0118973667332326e-03
1.4900000000000000e+01 9.3433216859446300e-01 1.1619792270258517e-03 5.1279933074560713e-01 4.7087405773335840e-03 4.5520968298950271e-01 4.7055287683909226e-03 4.7912248560496018e-01 4.1401121544599982e-03 6.5667831405537141e-02 1.1619792270258786e-03 5.1212443611555067e-02 1.8846940049054559e-02 -1.0056323064381241e+00 2.1783596779475733e-02 2.0429465843064536e+00 3.8888747979184984e-02 6.3652495006390433e-02 2.5571850887629974e-03 6.3652495006390322e-02 2.5571850887628617e-03 4.8451921849750898e-03 5.1358782503798986e-05 1.5901168734338240e-02 6.3174155627180001e-04 -1.2496163824911168e-02 5.7756483716975369e-04 1.7341356009886264e-02 6.2583098923429112e-04 -1.2496163824911173e-02 5.7756483716975380e-04 1.2496163824911168e-02 5.7756483716975369e-04 1.8169540359288594e+00 5.4392079593321534e-03 4.5010711450012753e-01 8.6208972055511045e-03 9.1654307477565221e-03 1.4406321015477322e-02 -4.1330730912885975e-03 1.4651172777422915e-02 1.0373142778683293e+00 3.3518166009373004e-02 6.1354352147879453e-02 1.0094849554453194e-03
1.5000000000000000e+01 9.3481399873915139e-01 1.1578511271809599e-03 5.1438862921479611e-01 4.7704782761758416e-03 4.5395875516381540e-01 4.7629134546547493e-03 4.8085524357533610e-01 4.1997868601957138e-03 6.5186001260848447e-02 1.1578511271810212e-03 5.7574970995224850e-02 1.9097182504576721e-02 -1.0056924145997428e+00 2.1909836808075078e-02 2.0492373613322270e+00 3.9263877735975075e-02 6.3597840976180653e-02 2.5672735393268758e-03 6.3597840976180570e-02 2.5672735393268390e-03 4.7915496628117031e-03 5.1740266576817169e-05 1.5884695199755196e-02 6.3313167595037954e-04 -1.2522179968888339e-02 5.7917240681593508e-04 1.7313729631700046e-02 6.2777567286431875e-04 -1.2522179968888342e-02 5.7917240681593606e-04 1.2522179968888339e-02 5.7917240681593508e-04 1.8231161441325743e+00 5.4510912321426531e-03 4.5329723404501782e-01 8.7322919311374758e-03 9.2227055950190508e-03 1.4501429117532593e-02 -4.1625980346961331e-03 1.4754871120536263e-02 1.0435449467324840e+00 3.3885615487296530e-02 6.0935579943159665e-02 1.0070153433772292e-03
1.5100000000000001e+01 9.3529050603466357e-01 1.1536825442503595e-03 5.1597624878230142e-01 4.8323432532068845e-03 4.5270528924468839e-01 4.8204473369245398e-03 4.8258521678997512e-01 4.2596631876919830e-03 6.4709493965336429e-02 1.1536825442503671e-03 6.3931969673898553e-02 1.9348401662314031e-02 -1.0057524008339045e+00 2.2035913321698256e-02 2.0555210635801884e+00 3.9639656392220286e-02 6.3541922958933725e-02 2.5771476213205945e-03 6.3541922958933822e-02 2.5771476213205147e-03 4.7387323835779540e-03 5.2107344714842833e-05 1.5867591570123150e-02 6.3443306220952009e-04 -1.2546928636354676e-02 5.8070144514910799e-04 1.7285661019932629e-02 6.2962890513491550e-04 -1.2546928636354676e-02 5.8070144514910755e-04 1.2546928636354676e-02 5.8070144514910799e-04 1.8292363435501229e+00 5.4629825995203794e-03 4.5648461216090325e-01 8.8441004516983338e-03 9.2797240600536873e-03 1.4596172537945481e-02 -4.1920176390203550e-03 1.4858261874341892e-02 1.0497686627462843e+00 3.4253629440667045e-02 6.0520977471014925e-02 1.0044902257862547e-03
1.5200000000000001e+01 9.3576177216676726e-01 1.1494751579044487e-03 5.1756212670077717e-01 4.8943266944853755e-03 4.5144941110074688e-01 4.8781223432629913e-03 4.8431236106602038e-01 4.3197317296227600e-03 6.4238227833232714e-02 1.1494751579044634e-03 7.0283313864494670e-02 1.9600576395610778e-02 -1.0058122616159648e+00 2.2161826141768148e-02 2.0617974372684307e+00 4.0016047659904526e-02 6.3484753265977106e-02 2.5868071428527622e-03 6.3484753265977273e-02 2.5868071428528715e-03 4.6867236447628354e-03 5.2460175973336898e-05 1.5849863101800900e-02 6.3564574195300089e-04 -1.2570427370374487e-02 5.8215170482800514e-04 1.7257151015137317e-02 6.3139060254390400e-04 -1.2570427370374487e-02 5.8215170482800590e-04 1.2570427370374487e-02 5.8215170482800514e-04 1.8353150489911765e+00 5.4748896415466519e-03 4.5966918588535483e-01 8.9563132740622681e-03 9.3364867206587841e-03 1.4690551544986693e-02 -4.2213315505429672e-03 1.4961344455272906e-02 1.0559851756524656e+00 3.4622169353284958e-02 6.0110488754253656e-02 1.0019112719843498e-03
1.5300000000000001e+01 9.3622787717119349e-01 1.1452306157197704e-03 5.1914620075244655e-01 4.9564197889503496e-03 4.5019124485742656e-01 4.9359303891389700e-03 4.8603663231376676e-01 4.3799830762240640e-03 6.3772122828806566e-02 1.1452306157197526e-03 7.6628879014758775e-02 1.9853685556454267e-02 -1.0058719935262297e+00 2.2287575069146782e-02 2.0680662308157833e+00 4.0393015194103481e-02 6.3426344202818757e-02 2.5962519713991421e-03 6.3426344202818730e-02 2.5962519713992704e-03 4.6355071463276918e-03 5.2798925159521168e-05 1.5831515129597473e-02 6.3676977685277138e-04 -1.2592693492857443e-02 5.8352297503954200e-04 1.7228200639185131e-02 6.3306071831182730e-04 -1.2592693492857443e-02 5.8352297503954243e-04 1.2592693492857443e-02 5.8352297503954200e-04 1.8413526697403253e+00 5.4868198056441456e-03 4.6285089287477349e-01 9.0689208894247121e-03 9.3929941769413834e-03 1.4784566449624819e-02 -4.2505394365023666e-03 1.5064118330257168e-02 1.0621942372895539e+00 3.4991196734224073e-02 5.9704058780867285e-02 9.9928012557731717e-04
1.5400000000000000e+01 9.3668889947334866e-01 1.1409505337073550e-03 5.2072840925688069e-01 5.0186137318807304e-03 4.4893091291874054e-01 4.9938633807287049e-03 4.8775798655460811e-01 4.4404078188955576e-03 6.3311100526651370e-02 1.1409505337073645e-03 8.2968541802767692e-02 2.0107707981455804e-02 -1.0059315932487198e+00 2.2413159884879078e-02 2.0743271948736415e+00 4.0770522609362703e-02 6.3366708070851804e-02 2.6054820332376918e-03 6.3366708070851874e-02 2.6054820332376914e-03 4.5850669800833943e-03 5.3123762017993498e-05 1.5812553065438356e-02 6.3780526303535540e-04 -1.2613744111467411e-02 5.8481508126163558e-04 1.7198811091550810e-02 6.3463924207559968e-04 -1.2613744111467411e-02 5.8481508126163569e-04 1.2613744111467411e-02 5.8481508126163558e-04 1.8473496096516242e+00 5.4987804060781702e-03 4.6602967140399737e-01 9.1819137762155899e-03 9.4492470504411088e-03 1.4878217604088324e-02 -4.2796409845818938e-03 1.5166583015253090e-02 1.0683956016249216e+00 3.5360673131975183e-02 5.9301633485447258e-02 9.9659840470261930e-04
1.5500000000000000e+01 9.3714491592698157e-01 1.1366364968289698e-03 5.2230869107864142e-01 5.0808997283229391e-03 4.4766853598837075e-01 5.0519132181956689e-03 4.8947637993861076e-01 4.5009965537661841e-03 6.2855084073018513e-02 1.1366364968289904e-03 8.9302180136597700e-02 2.0362622497773847e-02 -1.0059910575699338e+00 2.2538580350929677e-02 2.0805800823571894e+00 4.1148533495911362e-02 6.3305857168885704e-02 2.6144973128647674e-03 6.3305857168885760e-02 2.6144973128648702e-03 4.5353876193616974e-03 5.3434860507095501e-05 1.5792982396969496e-02 6.3875233074752456e-04 -1.2633596126237035e-02 5.8602788500291788e-04 1.7168983745598727e-02 6.3612619956308479e-04 -1.2633596126237032e-02 5.8602788500291885e-04 1.2633596126237035e-02 5.8602788500291788e-04 1.8533062672413287e+00 5.5107786234914018e-03 4.6920546036599270e-01 9.2952824029430125e-03 9.5052459832836809e-03 1.4971505400473137e-02 -4.3086359024112827e-03 1.5268738073829169e-02 1.0745890247872554e+00 3.5730560148471466e-02 5.8903159730918919e-02 9.9386770226704362e-04
1.5600000000000001e+01 9.3759600185183012e-01 1.1322900595003523e-03 5.2388698563478064e-01 5.1432689964821324e-03 4.4640423309011307e-01 5.1100717989456543e-03 4.9119176876171711e-01 4.5617398852218875e-03 6.2403998148169791e-02 1.1322900595003549e-03 9.5629673154131664e-02 2.0618407928972387e-02 -1.0060503833776031e+00 2.2663836210899437e-02 2.0868246484760240e+00 4.1527011435684533e-02 6.3243803794506143e-02 2.6232978523910979e-03 6.3243803794506032e-02 2.6232978523910997e-03 4.4864539089726953e-03 5.3732398155539381e-05 1.5772808686101009e-02 6.3961114400128648e-04 -1.2652266235896260e-02 5.8716128351939199e-04 1.7138720144868953e-02 6.3752165224826673e-04 -1.2652266235896261e-02 5.8716128351939199e-04 1.2652266235896260e-02 5.8716128351939199e-04 1.8592230357788544e+00 5.5228215044749850e-03 4.7237819927161662e-01 9.4090172310080777e-03 9.5609916373629849e-03 1.5064430269394143e-02 -4.3375239170808256e-03 1.5370583115785826e-02 1.0807742650984209e+00 3.6100819452985905e-02 5.8508585290592031e-02 9.9108958618297489e-04
1.5700000000000001e+01 9.3804223107027984e-01 1.1279127460822884e-03 5.2546323290219132e-01 5.2057127710800500e-03 4.4513812158770205e-01 5.1683310208589968e-03 4.9290410948257790e-01 4.6226284293965992e-03 6.1957768929720068e-02 1.1279127460822680e-03 1.0195090122300257e-01 2.0875043100826818e-02 -1.0061095676594487e+00 2.2788927190740341e-02 2.0930606507641500e+00 4.1905920018165004e-02 6.3180560245272743e-02 2.6318837509159447e-03 6.3180560245272993e-02 2.6318837509158449e-03 4.4382510554402321e-03 5.4016555489801265e-05 1.5752037567493483e-02 6.4038190019817661e-04 -1.2669770943924130e-02 5.8821520950827575e-04 1.7108021999364363e-02 6.3882569698688909e-04 -1.2669770943924130e-02 5.8821520950827575e-04 1.2669770943924130e-02 5.8821520950827575e-04 1.8651003033759885e+00 5.5349159611736655e-03 4.7554782824945036e-01 9.5231087174979297e-03 9.6164846935507062e-03 1.5156992678679281e-02 -4.3663047746679449e-03 1.5472117795818049e-02 1.0869510831047013e+00 3.6471412795899459e-02 5.8117858830524963e-02 9.8826559960354661e-04
1.5800000000000001e+01 9.3848367594305737e-01 1.1235060513599508e-03 5.2703737342480550e-01 5.2682223066714282e-03 4.4387031720404463e-01 5.2266827854936969e-03 4.9461335873901274e-01 4.6836528176212120e-03 6.1516324056942809e-02 1.1235060513599365e-03 1.0826574594064162e-01 2.1132506847057239e-02 -1.0061686075019225e+00 2.2913852999455361e-02 2.0992878491093028e+00 4.2285222856024270e-02 6.3116138819762219e-02 2.6402551638834855e-03 6.3116138819762233e-02 2.6402551638833659e-03 4.3907646175077465e-03 5.4287515524469925e-05 1.5730674746990133e-02 6.4106482973428161e-04 -1.2686126564332784e-02 5.8918963078020395e-04 1.7076891181840529e-02 6.4003846563370000e-04 -1.2686126564332781e-02 5.8918963078020297e-04 1.2686126564332784e-02 5.8918963078020395e-04 1.8709384530743853e+00 5.5470687709270085e-03 4.7871428804568661e-01 9.6375473179457320e-03 9.6717258509324174e-03 1.5249193132104478e-02 -4.3949782397757495e-03 1.5573341812217669e-02 1.0931192416073803e+00 3.6842302022320403e-02 5.7730929892201334e-02 9.8539726115661180e-04
1.5900000000000000e+01 9.3892040740398808e-01 1.1190714410105477e-03 5.2860934832063089e-01 5.3307888809213571e-03 4.4260093403988876e-01 5.2851190012605867e-03 4.9631947336409937e-01 4.7448036998319985e-03 6.1079592596011902e-02 1.1190714410105689e-03 1.1457409013442552e-01 2.1390778014999876e-02 -1.0062275000889549e+00 2.3038613329786014e-02 2.1055060057815966e+00 4.2664883600553080e-02 6.3050551818452677e-02 2.6484123024188891e-03 6.3050551818452774e-02 2.6484123024189021e-03 4.3439804969064525e-03 5.4545463308354261e-05 1.5708725999994799e-02 6.4166019558579512e-04 -1.2701349227189976e-02 5.9008454990978432e-04 1.7045329724096427e-02 6.4116012464103371e-04 -1.2701349227189976e-02 5.9008454990978291e-04 1.2701349227189976e-02 5.9008454990978432e-04 1.8767378629313747e+00 5.5592865759471278e-03 4.8187752002406831e-01 9.7523234890641262e-03 9.7267158260693036e-03 1.5341032168168225e-02 -4.4235440950831859e-03 1.5674254905613767e-02 1.0992785056926415e+00 3.7213449085547287e-02 5.7347748875516025e-02 9.8248606517716019e-04
1.6000000000000000e+01 9.3935249499384610e-01 1.1146103520598197e-03 5.3017909928862439e-01 5.3934037978398876e-03 4.4133008459195217e-01 5.3436315865677143e-03 4.9802241040189410e-01 4.8060717479356061e-03 6.0647505006153776e-02 1.1146103520598466e-03 1.2087581786190604e-01 2.1649835471209501e-02 -1.0062862427006916e+00 2.3163207858893850e-02 2.1117148854614856e+00 4.3044865956890464e-02 6.2983811544470553e-02 2.6563554326467387e-03 6.2983811544470455e-02 2.6563554326466273e-03 4.2978849293789619e-03 5.4790585520015755e-05 1.5686197169801984e-02 6.4216829287619317e-04 -1.2715454883891770e-02 5.9090000386555490e-04 1.7013339813270731e-02 6.4219087463949836e-04 -1.2715454883891772e-02 5.9090000386555447e-04 1.2715454883891770e-02 5.9090000386555490e-04 1.8824989061041144e+00 5.5715758830341055e-03 4.8503746616587229e-01 9.8674276914471268e-03 9.7814553522845068e-03 1.5432510358904373e-02 -4.4520021409064862e-03 1.5774856857750069e-02 1.1054286427607933e+00 3.7584816060376704e-02 5.6968267022069100e-02 9.7953348193826522e-04
1.6100000000000001e+01 9.3978000689331531e-01 1.1101241933273145e-03 5.3174656861539538e-01 5.4560583909726576e-03 4.4005787977053618e-01 5.4022124729324484e-03 4.9972212712277908e-01 4.8674476591301580e-03 6.0219993106684765e-02 1.1101241933273165e-03 1.2717081441110550e-01 2.1909658106994266e-02 -1.0063448327122309e+00 2.3287636249024447e-02 2.1179142552669843e+00 4.3425133699014233e-02 6.2915930304188725e-02 2.6640848749882734e-03 6.2915930304188711e-02 2.6640848749883831e-03 4.2524644759507268e-03 5.5023070107195607e-05 1.5663094165877595e-02 6.4258944842461455e-04 -1.2728459312189863e-02 5.9163606361906009e-04 1.6980923788140593e-02 6.4313095000029892e-04 -1.2728459312189865e-02 5.9163606361905933e-04 1.2728459312189863e-02 5.9163606361906009e-04 1.8882219509321125e+00 5.5839430633282108e-03 4.8819406906992563e-01 9.9828503922424362e-03 9.8359451789732516e-03 1.5523628308731810e-02 -4.4803521947715166e-03 1.5875147490298131e-02 1.1115694225547532e+00 3.7956365156232241e-02 5.6592436398763456e-02 9.7654095788009385e-04
1.6199999999999999e+01 9.4020300995509110e-01 1.1056143458613740e-03 5.3331169918173504e-01 5.5187440265450291e-03 4.3878442891664848e-01 5.4608536080587699e-03 5.0141858103844261e-01 4.9289221591795867e-03 5.9796990044909105e-02 1.1056143458613450e-03 1.3345896630086554e-01 2.2170224843875586e-02 -1.0064032675923527e+00 2.3411898148169231e-02 2.1241038847801681e+00 4.3805650684520657e-02 6.2846920407694531e-02 2.6716010034453066e-03 6.2846920407694767e-02 2.6716010034454297e-03 4.2077060144425169e-03 5.5243105965366994e-05 1.5639422962095896e-02 6.4292402027785742e-04 -1.2740378120984358e-02 5.9229283373527972e-04 1.6948084135426873e-02 6.4398061838136212e-04 -1.2740378120984362e-02 5.9229283373528005e-04 1.2740378120984358e-02 5.9229283373527972e-04 1.8939073610181558e+00 5.5963943521025201e-03 4.9134727195265349e-01 1.0098582067788936e-02 9.8901860709358740e-03 1.5614386653339763e-02 -4.5085940909966810e-03 1.5975126663705035e-02 1.1177006171878154e+00 3.8328058730121156e-02 5.6220209881704543e-02 9.7350991583747108e-04
1.6300000000000001e+01 9.4062156973514610e-01 1.1010821633637047e-03 5.3487443446896765e-01 5.5814521065589056e-03 4.3750983981865799e-01 5.5195469588791646e-03 5.0311172991648800e-01 4.9904860056411522e-03 5.9378430264854044e-02 1.1010821633636982e-03 1.3974016128123731e-01 2.2431514638977534e-02 -1.0064615449022472e+00 2.3535993190708236e-02 2.1302835460729068e+00 4.4186380869154711e-02 6.2776794169125766e-02 2.6789042448622140e-03 6.2776794169125349e-02 2.6789042448622197e-03 4.1635967312170421e-03 5.5450882650980360e-05 1.5615189594933512e-02 6.4317239722433081e-04 -1.2751226754888189e-02 5.9287045194301904e-04 1.6914823486105228e-02 6.4474018025551655e-04 -1.2751226754888189e-02 5.9287045194301969e-04 1.2751226754888189e-02 5.9287045194301904e-04 1.8995554953076688e+00 5.6089358485932692e-03 4.9449701864814755e-01 1.0214613206223059e-02 9.9441788077329826e-03 1.5704786058607565e-02 -4.5367276802861355e-03 1.6074794276074569e-02 1.1238220011706597e+00 3.8699859299399245e-02 5.5851541140398454e-02 9.7044175526553951e-04
1.6400000000000002e+01 9.4103575052318100e-01 1.0965289726041342e-03 5.3643471856511815e-01 5.6441740718396107e-03 4.3623421872850504e-01 5.5782845145583605e-03 5.0480153179467602e-01 5.0521299910437764e-03 5.8964249476818852e-02 1.0965289726041758e-03 1.4601428833389676e-01 2.2693506490339459e-02 -1.0065196622942461e+00 2.3659920998046851e-02 2.1364530137318321e+00 4.4567288321108331e-02 6.2705563906876871e-02 2.6859950781736200e-03 6.2705563906876843e-02 2.6859950781736512e-03 4.1201241131528085e-03 5.5646590125715027e-05 1.5590400161622178e-02 6.4333499829234740e-04 -1.2761020498570294e-02 5.9336908868742107e-04 1.6881144611723100e-02 6.4540996842295251e-04 -1.2761020498570294e-02 5.9336908868742053e-04 1.2761020498570294e-02 5.9336908868742107e-04 1.9051667081665293e+00 5.6215735158721839e-03 4.9764325360825146e-01 1.0330934310049575e-02 9.9979241830618851e-03 1.5794827219557630e-02 -4.5647528293329106e-03 1.6174150262080737e-02 1.1299333514375862e+00 3.9071729554343244e-02 5.5486384622245366e-02 9.6733785246369108e-04
1.6500000000000000e+01 9.4144561537228488e-01 1.0919560738257054e-03 5.3799249617089406e-01 5.7069014050328583e-03 4.3495767037748723e-01 5.6370582894580785e-03 5.0648794499479755e-01 5.1138449460168102e-03 5.8554384627715228e-02 1.0919560738257186e-03 1.5228123767257723e-01 2.2956179442153845e-02 -1.0065776175105396e+00 2.3783681179244186e-02 2.1426120648825178e+00 4.4948337235063585e-02 6.2633241943695309e-02 2.6928740336357782e-03 6.2633241943695281e-02 2.6928740336358619e-03 4.0772759398392698e-03 5.5830418528182162e-05 1.5565060818266283e-02 6.4341227223272410e-04 -1.2769774480888141e-02 5.9378894666480724e-04 1.6847050420727417e-02 6.4599034750777802e-04 -1.2769774480888143e-02 5.9378894666480702e-04 1.2769774480888141e-02 5.9378894666480724e-04 1.9107413494573771e+00 5.6343131807594579e-03 5.0078592190265514e-01 1.0447535898678134e-02 1.0051423004153587e-02 1.5884510859340523e-02 -4.5926694204316970e-03 1.6273194591912576e-02 1.1360344473719786e+00 3.9443632370522973e-02 5.5124695537324367e-02 9.6419956079761505e-04
1.6600000000000001e+01 9.4185122612782257e-01 1.0873647411401355e-03 5.3954771260547740e-01 5.7696256335468205e-03 4.3368029799164259e-01 5.6958603260598064e-03 5.0817092813617992e-01 5.1756217423657913e-03 5.8148773872177525e-02 1.0873647411401273e-03 1.5854090074350266e-01 2.3219512589921290e-02 -1.0066354083818998e+00 2.3907273331622184e-02 2.1487604792128492e+00 4.5329491945985706e-02 6.2559840606651651e-02 2.6995416920410956e-03 6.2559840606651457e-02 2.6995416920410687e-03 4.0350402759864127e-03 5.6002557970382026e-05 1.5539177777922566e-02 6.4340469698610054e-04 -1.2777503678812372e-02 5.9413026034006256e-04 1.6812543954798781e-02 6.4648171343903850e-04 -1.2777503678812372e-02 5.9413026034006331e-04 1.2777503678812372e-02 5.9413026034006256e-04 1.9162797646144374e+00 5.6471605337788024e-03 5.0392496921899266e-01 1.0564408510921854e-02 1.0104676091189644e-02 1.5973837728251138e-02 -4.6204773511009769e-03 1.6371927270249258e-02 1.1421250708309494e+00 3.9815530820958595e-02 5.4766429843467648e-02 9.6102821091919016e-04
1.6699999999999999e+01 9.4225264345557846e-01 1.0827562229148531e-03 5.4110031381212198e-01 5.8323383324433205e-03 4.3240220330675028e-01 5.7546826978463004e-03 5.0985044014882819e-01 5.2374512960976080e-03 5.7747356544421570e-02 1.0827562229148286e-03 1.6479317022581591e-01 2.3483485085533176e-02 -1.0066930328264037e+00 2.4030697041374244e-02 2.1548980389955914e+00 4.5710716942650789e-02 6.2485372227004968e-02 2.7059986839175769e-03 6.2485372227005009e-02 2.7059986839173839e-03 3.9934054640429328e-03 5.6163198355775900e-05 1.5512757308648237e-02 6.4331277913587653e-04 -1.2784222921154303e-02 5.9439329544775440e-04 1.6777628385197241e-02 6.4688449291683638e-04 -1.2784222921154307e-02 5.9439329544775494e-04 1.2784222921154303e-02 5.9439329544775440e-04 1.9217822947168899e+00 5.6601211291560389e-03 5.0706034186294080e-01 1.0681542707462185e-02 1.0157684276738084e-02 1.6062808602774752e-02 -4.6481765337142277e-03 1.6470348335264430e-02 1.1482050061691877e+00 4.0187388188069918e-02 5.4411544231618592e-02 9.5782511098499890e-04
1.6800000000000001e+01 9.4264992686916871e-01 1.0781317421510147e-03 5.4265024636355519e-01 5.8950311272705780e-03 4.3112348658296795e-01 5.8135175121374243e-03 5.1152644028620087e-01 5.2993245703887226e-03 5.7350073130831201e-02 1.0781317421509722e-03 1.7103794003198600e-01 2.3748076142264148e-02 -1.0067504888481458e+00 2.4153951884157178e-02 2.1610245291101169e+00 4.6091976880913377e-02 6.2409849139963079e-02 2.7122456887140618e-03 6.2409849139963100e-02 2.7122456887143948e-03 3.9523601170171818e-03 5.6312529217179803e-05 1.5485805731518865e-02 6.4313705334753733e-04 -1.2789946892102323e-02 5.9457834847746174e-04 1.6742307009119502e-02 6.4719914286440346e-04 -1.2789946892102323e-02 5.9457834847746196e-04 1.2789946892102323e-02 5.9457834847746174e-04 1.9272492765608089e+00 5.6732003848607732e-03 5.1019198675830746e-01 1.0798929073272604e-02 1.0210448405207798e-02 1.6151424284662146e-02 -4.6757668951399305e-03 1.6568457857658966e-02 1.1542740402619707e+00 4.0559167975397131e-02 5.4059996111471408e-02 9.5459154687266257e-04
1.6900000000000002e+01 9.4304313475674673e-01 1.0734924968531963e-03 5.4419745746717896e-01 5.9576956968408531e-03 4.2984424661912557e-01 5.8723569128807905e-03 5.1319888813762105e-01 5.3612325785002586e-03 5.6956865243253309e-02 1.0734924968531950e-03 1.7727510530818560e-01 2.4013265039687662e-02 -1.0068077745359592e+00 2.4277037425672051e-02 2.1671397370632981e+00 4.6473236596698282e-02 6.2333283684337951e-02 2.7182834339731822e-03 6.2333283684338048e-02 2.7182834339735257e-03 3.9118931114946664e-03 5.6450739572008693e-05 1.5458329418617120e-02 6.4287808179534279e-04 -1.2794690134572883e-02 5.9468574614450292e-04 1.6706583246067549e-02 6.4742614986688886e-04 -1.2794690134572883e-02 5.9468574614450324e-04 1.2794690134572883e-02 5.9468574614450292e-04 1.9326810427297059e+00 5.6864035826934131e-03 5.1331985144710912e-01 1.0916558220005691e-02 1.0262969332320744e-02 1.6239685600032611e-02 -4.7032483763901102e-03 1.6666255939721115e-02 1.1603319625273385e+00 4.0930833919096472e-02 5.3711743597388506e-02 9.5132878239536506e-04
1.7000000000000000e+01 9.4343232440701885e-01 1.0688396603913022e-03 5.4574189497006909e-01 6.0203237759496519e-03 4.2856458076669190e-01 5.9311930833956857e-03 5.1486774364032706e-01 5.4231663866350470e-03 5.6567675592981072e-02 1.0688396603912888e-03 1.8350456243463059e-01 2.4279031128505813e-02 -1.0068648880621311e+00 2.4399953222241689e-02 2.1732434530095510e+00 4.6854461118720117e-02 6.2255688202108139e-02 2.7241126944867566e-03 6.2255688202108195e-02 2.7241126944865862e-03 3.8719935808470009e-03 5.6578017793040478e-05 1.5430334790996713e-02 6.4253645357560403e-04 -1.2798467053384716e-02 5.9471584484529203e-04 1.6670460634231714e-02 6.4756602959600189e-04 -1.2798467053384712e-02 5.9471584484529268e-04 1.2798467053384716e-02 5.9471584484529203e-04 1.9380779216636939e+00 5.6997358684177900e-03 5.1644388408963027e-01 1.1034420788340552e-02 1.0315247924601301e-02 1.6327593398504116e-02 -4.7306209322771509e-03 1.6763742714413173e-02 1.1663785649474194e+00 4.1302349999200405e-02 5.3366745494590639e-02 9.4803805951478991e-04
1.7100000000000001e+01 9.4381755203459294e-01 1.0641743818541587e-03 5.4728350736377007e-01 6.0829071580352024e-03 4.2728458494343291e-01 5.9900182490672518e-03 5.1653296709116003e-01 5.4851171167375227e-03 5.6182447965407153e-02 1.0641743818541756e-03 1.8972620902587187e-01 2.4545353835292511e-02 -1.0069218276811147e+00 2.4522698821370273e-02 2.1793354697700140e+00 4.7235615680917067e-02 6.2177075037887330e-02 2.7297342914397878e-03 6.2177075037887372e-02 2.7297342914398733e-03 3.8326509086264019e-03 5.6694551493051553e-05 1.5401828316622377e-02 6.4211278410859231e-04 -1.2801291918261390e-02 5.9466903009941182e-04 1.6633942826887793e-02 6.4761932622251417e-04 -1.2801291918261393e-02 5.9466903009941247e-04 1.2801291918261390e-02 5.9466903009941182e-04 1.9434402377273094e+00 5.7132022519395358e-03 5.1956403346446289e-01 1.1152507450290356e-02 1.0367285058882177e-02 1.6415148552349552e-02 -4.7578845310786728e-03 1.6860918344483888e-02 1.1724136420888993e+00 4.1673680450637532e-02 5.3024961285617990e-02 9.4472059855178086e-04
1.7199999999999999e+01 9.4419887280467152e-01 1.0594977863963152e-03 5.4882224378888067e-01 6.1454376977778825e-03 4.2600435364677808e-01 6.0488246799914385e-03 5.1819451915789350e-01 5.5470759492341334e-03 5.5801127195328502e-02 1.0594977863963258e-03 1.9593994393102759e-01 2.4812212667150273e-02 -1.0069785917282532e+00 2.4645273762292082e-02 2.1854155828508679e+00 4.7616665734604692e-02 6.2097456538305826e-02 2.7351490915474572e-03 6.2097456538305916e-02 2.7351490915474494e-03 3.7938547221407623e-03 5.6800527422144965e-05 1.5372816508288825e-02 6.4160771453072982e-04 -1.2803178866669405e-02 5.9454571597973669e-04 1.6597033588810171e-02 6.4758661181819866e-04 -1.2803178866669405e-02 5.9454571597973701e-04 1.2803178866669405e-02 5.9454571597973669e-04 1.9487683112760117e+00 5.7268076075315880e-03 5.2268024896851772e-01 1.1270808911468262e-02 1.0419081621826361e-02 1.6502351955678257e-02 -4.7850391542101547e-03 1.6957783021605683e-02 1.1784369911226151e+00 4.2044789774009314e-02 5.2686351117055816e-02 9.4137759839582483e-04
1.7300000000000001e+01 9.4457634085711550e-01 1.0548109755771204e-03 5.5035805403943461e-01 6.2079073136379354e-03 4.2472397996691064e-01 6.1076046935684128e-03 5.1985236089020481e-01 5.6090341257142660e-03 5.5423659142884510e-02 1.0548109755770900e-03 2.0214566723395150e-01 2.5079587216279817e-02 -1.0070351786184866e+00 2.4767677576518321e-02 2.1914835904607690e+00 4.7997576960338913e-02 6.2016845051309132e-02 2.7403580061719423e-03 6.2016845051309277e-02 2.7403580061720152e-03 3.7555948862038912e-03 5.6896131375831457e-05 1.5343305921520990e-02 6.4102191107428912e-04 -1.2804141906498007e-02 5.9434634452846147e-04 1.6559736792701899e-02 6.4746848574430838e-04 -1.2804141906498007e-02 5.9434634452846136e-04 1.2804141906498007e-02 5.9434634452846147e-04 1.9540624587213860e+00 5.7405566741079422e-03 5.2579248061700423e-01 1.1389315913313255e-02 1.0470638509464473e-02 1.6589204523642057e-02 -4.8120847959051919e-03 1.7054336965536016e-02 1.1844484118422824e+00 4.2415642746114729e-02 5.2350875786523102e-02 9.3801023671234729e-04
1.7400000000000002e+01 9.4495000932988804e-01 1.0501150276931344e-03 5.5189088856706570e-01 6.2703079903304653e-03 4.2344355559959784e-01 6.1663506570429124e-03 5.2150645373029003e-01 5.6709829515496366e-03 5.5049990670111959e-02 1.0501150276931055e-03 2.0834328025332544e-01 2.5347457164458038e-02 -1.0070915868450749e+00 2.4889909788364997e-02 2.1975392935274014e+00 4.8378315279483892e-02 6.1935252925376459e-02 2.7453619904348387e-03 6.1935252925376570e-02 2.7453619904349857e-03 3.7178614970561018e-03 5.6981548113273799e-05 1.5313303152457321e-02 6.4035606443907909e-04 -1.2804194918586569e-02 5.9407138516291951e-04 1.6522056415642673e-02 6.4726557403109756e-04 -1.2804194918586573e-02 5.9407138516291951e-04 1.2804194918586569e-02 5.9407138516291951e-04 1.9593229925950770e+00 5.7544540555446982e-03 5.2890067904337845e-01 1.1508019235272905e-02 1.0521956626746980e-02 1.6675707191664814e-02 -4.8390214629030525e-03 1.7150580423301927e-02 1.1904477066823271e+00 4.2786204430220937e-02 5.2018496729918283e-02 9.3461967014853945e-04
1.7500000000000000e+01 9.4531993038190054e-01 1.0454109981041055e-03 5.5342069848496322e-01 6.3326317812378592e-03 4.2216317085877630e-01 6.2250549899920430e-03 5.2315675952312446e-01 5.7329137984524952e-03 5.4680069618099382e-02 1.0454109981040691e-03 2.1453268554266919e-01 2.5615802287430683e-02 -1.0071478149783117e+00 2.5011969915473383e-02 2.2035824957131491e+00 4.8758846865487149e-02 6.1852692508665284e-02 2.7501620423170743e-03 6.1852692508665111e-02 2.7501620423169334e-03 3.6806448764501775e-03 5.7056961284341214e-05 1.5282814835718949e-02 6.3961088915463478e-04 -1.2803351659106061e-02 5.9372133407008449e-04 1.6483996535556239e-02 6.4697852874675990e-04 -1.2803351659106057e-02 5.9372133407008406e-04 1.2803351659106061e-02 5.9372133407008449e-04 1.9645502216114796e+00 5.7685042210507062e-03 5.3200479549924895e-01 1.1626909696944909e-02 1.0573036887110860e-02 1.6761860914694920e-02 -4.8658491741433770e-03 1.7246513668407310e-02 1.1964346807348374e+00 4.3156440186076582e-02 5.1689176008919722e-02 9.3120703453774265e-04
1.7600000000000001e+01 9.4568615521527521e-01 1.0406999195521234e-03 5.5494743557161430e-01 6.3948708107563037e-03 4.2088291468890393e-01 6.2837101667565388e-03 5.2480324052637140e-01 5.7948181069697102e-03 5.4313844784724744e-02 1.0406999195521438e-03 2.2071378689026527e-01 2.5884602459207113e-02 -1.0072038616642491e+00 2.5133857469323676e-02 2.2096130034298627e+00 4.9139138154854912e-02 6.1769176148083138e-02 2.7547592017476493e-03 6.1769176148083103e-02 2.7547592017476289e-03 3.6439355658980368e-03 5.7122553364501769e-05 1.5251847642266097e-02 6.3878712293375262e-04 -1.2801625761799773e-02 5.9329671359052694e-04 1.6445561327697807e-02 6.4660802735664517e-04 -1.2801625761799773e-02 5.9329671359052683e-04 1.2801625761799773e-02 5.9329671359052694e-04 1.9697444507292079e+00 5.7827115055872668e-03 5.3510478185424315e-01 1.1745978160173736e-02 1.0623880212060080e-02 1.6847666666479865e-02 -4.8925679604678411e-03 1.7342137000061843e-02 1.2024091417656142e+00 4.3526315679657639e-02 5.1362876298735274e-02 9.2777344510184742e-04
1.7699999999999999e+01 9.4604873409703916e-01 1.0359828024753615e-03 5.5647105227432858e-01 6.4570172765784934e-03 4.1960287467709823e-01 6.3423087188174002e-03 5.2644585941994104e-01 5.8566873889142239e-03 5.3951265902960746e-02 1.0359828024753539e-03 2.2688648931898253e-01 2.6153837656268216e-02 -1.0072597256234099e+00 2.5255571955731953e-02 2.2156306258527372e+00 4.9519155857823051e-02 6.1684716188296206e-02 2.7591545496878636e-03 6.1684716188296129e-02 2.7591545496878432e-03 3.6077243210735710e-03 5.7178505596936266e-05 1.5220408277245375e-02 6.3788552601959695e-04 -1.2799030740090440e-02 5.9279807159394872e-04 1.6406755061164010e-02 6.4615477207488517e-04 -1.2799030740090436e-02 5.9279807159394731e-04 1.2799030740090440e-02 5.9279807159394872e-04 1.9749059812113678e+00 5.7970801103377108e-03 5.3820059059582703e-01 1.1865215531105361e-02 1.0674487530759577e-02 1.6933125438862131e-02 -4.9191778643284702e-03 1.7437450742431252e-02 1.2083709002293275e+00 4.3895796892652716e-02 5.1039560876098469e-02 9.2431999665278824e-04
1.7800000000000001e+01 9.4640771638026777e-01 1.0312606353150230e-03 5.5799150171255030e-01 6.5190634519101988e-03 4.1832313706506719e-01 6.4008432371149438e-03 5.2808457931520070e-01 5.9185132297314797e-03 5.3592283619732096e-02 1.0312606353150174e-03 2.3305069908600143e-01 2.6423487961679232e-02 -1.0073154056495188e+00 2.5377112875341900e-02 2.2216351749332821e+00 4.9898866968722574e-02 6.1599324970669597e-02 2.7633492072023005e-03 6.1599324970669854e-02 2.7633492072023434e-03 3.5720021063670527e-03 5.7224997940901721e-05 1.5188503477827691e-02 6.3690688052470655e-04 -1.2795579989057162e-02 5.9222598084482435e-04 1.6367582095424216e-02 6.4561948920677204e-04 -1.2795579989057162e-02 5.9222598084482457e-04 1.2795579989057162e-02 5.9222598084482435e-04 1.9800351106846581e+00 5.8116141032270021e-03 5.4129217482907521e-01 1.1984612762197200e-02 1.0724859779642064e-02 1.7018238241095853e-02 -4.9456789395025680e-03 1.7532455243907941e-02 1.2143197692837637e+00 4.4264850131673139e-02 5.0719193607506138e-02 9.2084776379175817e-04
1.7900000000000002e+01 9.4676315052468973e-01 1.0265343848176952e-03 5.5950873768095133e-01 6.5810016876198876e-03 4.1704378676085041e-01 6.4593063743100202e-03 5.2971936376383955e-01 5.9802872908008833e-03 5.3236849475310044e-02 1.0265343848176766e-03 2.3920632368242661e-01 2.6693533569109133e-02 -1.0073709006082225e+00 2.5498479724105176e-02 2.2276264654113955e+00 5.0278238776046306e-02 6.1513014832153698e-02 2.7673443345257397e-03 6.1513014832153844e-02 2.7673443345256218e-03 3.5367600895869801e-03 5.7262209025774779e-05 1.5156140011041647e-02 6.3585198976471430e-04 -1.2791286787290168e-02 5.9158103836083457e-04 1.6328046876877146e-02 6.4500292848465319e-04 -1.2791286787290168e-02 5.9158103836083522e-04 1.2791286787290168e-02 5.9158103836083457e-04 1.9851321331973242e+00 5.8263174194916577e-03 5.4437948827638982e-01 1.2104160854183506e-02 1.0774997902027428e-02 1.7103006099183374e-02 -4.9720712508139467e-03 1.7627150876401508e-02 1.2202555648031734e+00 4.4633442037192585e-02 5.0401738937694326e-02 9.1735780110790846e-04
1.8000000000000000e+01 9.4711508411677059e-01 1.0218049963316492e-03 5.6102271465230857e-01 6.6428244143213223e-03 4.1576490735037996e-01 6.5176908469865491e-03 5.3135017676639063e-01 6.0420013116706276e-03 5.2884915883229446e-02 1.0218049963316481e-03 2.4535327183278915e-01 2.6963954786754542e-02 -1.0074262094358188e+00 2.5619671993751411e-02 2.2336043148265228e+00 5.0657238872196163e-02 6.1425798104109405e-02 2.7711411301208958e-03 6.1425798104109509e-02 2.7711411301208715e-03 3.5019896368050319e-03 5.7290316110099822e-05 1.5123324671601587e-02 6.3472167758606298e-04 -1.2786164298626191e-02 5.9086386476346609e-04 1.6288153935431225e-02 6.4430586239649533e-04 -1.2786164298626191e-02 5.9086386476346511e-04 1.2786164298626191e-02 5.9086386476346609e-04 1.9901973392759846e+00 5.8411938623001945e-03 5.4746248527716435e-01 1.2223850857995693e-02 1.0824902847754165e-02 1.7187430055231240e-02 -4.9983548738603330e-03 1.7721538034648480e-02 1.2261781053907037e+00 4.5001539592208768e-02 5.0087161878347705e-02 9.1385114337512224e-04
1.8100000000000001e+01 9.4746356388928565e-01 1.0170733940984978e-03 5.6253338778016471e-01 6.7045241443889920e-03 4.1448658110887415e-01 6.5759894377940995e-03 5.3297698278041139e-01 6.1036471122268435e-03 5.2536436110714416e-02 1.0170733940984345e-03 2.5149145349442498e-01 2.7234732041169152e-02 -1.0074813311379924e+00 2.5740689172248723e-02 2.2395685435279251e+00 5.1035835162921879e-02 6.1337687111086378e-02 2.7747408297320807e-03 6.1337687111085934e-02 2.7747408297321857e-03 3.4676823073401817e-03 5.7309495045280224e-05 1.5090064279735024e-02 6.3351678768945249e-04 -1.2780225573772081e-02 5.9007510362245016e-04 1.6247907881112262e-02 6.4352908550906098e-04 -1.2780225573772081e-02 5.9007510362244961e-04 1.2780225573772081e-02 5.9007510362245016e-04 1.9952310159813547e+00 5.8562471034245400e-03 5.5054112078738904e-01 1.2343673876637646e-02 1.0874575572822499e-02 1.7271511166824880e-02 -5.0245298947467817e-03 1.7815617135540678e-02 1.2320872123899327e+00 4.5369110130627797e-02 4.9775427997039136e-02 9.1032880574792808e-04
1.8199999999999999e+01 9.4780863574040153e-01 1.0123404815391968e-03 5.6404071290127000e-01 6.7660934739053324e-03 4.1320888901207314e-01 6.6341949975310928e-03 5.3459974672832800e-01 6.1652165947953955e-03 5.2191364259598680e-02 1.0123404815392198e-03 2.5762077985673265e-01 2.7505845880999250e-02 -1.0075362647885435e+00 2.5861530744250807e-02 2.2455189746840283e+00 5.1413995876460769e-02 6.1248694169547445e-02 2.7781447054320363e-03 6.1248694169547424e-02 2.7781447054319149e-03 3.4338298488777739e-03 5.7319920243221467e-05 1.5056365679008759e-02 6.3223818294890367e-04 -1.2773483551819450e-02 5.8921542079401175e-04 1.6207313400697219e-02 6.4267341378533029e-04 -1.2773483551819450e-02 5.8921542079401240e-04 1.2773483551819450e-02 5.8921542079401175e-04 2.0002334469628931e+00 5.8714806839616296e-03 5.5361535037919796e-01 1.2463621067016394e-02 1.0924017039048762e-02 1.7355250506421435e-02 -5.0505964098249059e-03 1.7909388617471635e-02 1.2379827098954850e+00 4.5736121345370757e-02 4.9466503406395093e-02 9.0679178395556626e-04
1.8300000000000001e+01 9.4815034475227233e-01 1.0076071415367641e-03 5.6554464653780789e-01 6.8275250845389384e-03 4.1193191074732960e-01 6.6923004471658677e-03 5.3621843400494285e-01 6.2267017461757343e-03 5.1849655247727569e-02 1.0076071415367589e-03 2.6374116334029762e-01 2.7777276980619235e-02 -1.0075910095281295e+00 2.5982196191542167e-02 2.2514554342908748e+00 5.1791689572343563e-02 6.1158831586555586e-02 2.7813540646628226e-03 6.1158831586555495e-02 2.7813540646628144e-03 3.4004241927202950e-03 5.7321764647530842e-05 1.5022235734158776e-02 6.3088674472712328e-04 -1.2765951061658024e-02 5.8828550375366402e-04 1.6166375254378317e-02 6.4173968389692651e-04 -1.2765951061658024e-02 5.8828550375366283e-04 1.2765951061658024e-02 5.8828550375366402e-04 2.0052049125123839e+00 5.8868980151066726e-03 5.5668513024035149e-01 1.2583683641724868e-02 1.0973228213730670e-02 1.7438649160760090e-02 -5.0765545254377667e-03 1.8002852939700466e-02 1.2438644247627457e+00 4.6102541296190368e-02 4.9160354753482891e-02 9.0324105449614267e-04
1.8400000000000002e+01 9.4848873520917165e-01 1.0028742367126752e-03 5.6704514589940347e-01 6.8888117453546503e-03 4.1065572472456219e-01 6.7502987797968027e-03 5.3783301048460941e-01 6.2880946396072761e-03 5.1511264790828390e-02 1.0028742367127017e-03 2.6985251759588541e-01 2.8049006143673397e-02 -1.0076455645630091e+00 2.6102684993465703e-02 2.2573777511796740e+00 5.2168885149902526e-02 6.1068111658409821e-02 2.7843702492755299e-03 6.1068111658409752e-02 2.7843702492755490e-03 3.3674574491652813e-03 5.7315199708106378e-05 1.4987681328921693e-02 6.2946337218889648e-04 -1.2757640823288983e-02 5.8728606092507685e-04 1.6125098272454265e-02 6.4072875253334783e-04 -1.2757640823288983e-02 5.8728606092507576e-04 1.2757640823288983e-02 5.8728606092507685e-04 2.0101456896164862e+00 5.9025023789752275e-03 5.5975041717365570e-01 1.2703852870780182e-02 1.1022210069323114e-02 1.7521708230289448e-02 -5.1024043576702940e-03 1.8096010581732706e-02 1.2497321866166653e+00 4.6468338417209862e-02 4.8856949209416321e-02 8.9967757482806274e-04
1.8500000000000000e+01 9.4882385061516294e-01 9.9814260970065545e-04 5.6854216888491549e-01 6.9499463145543698e-03 4.0938040808708276e-01 6.8081830625500543e-03 5.3944344252808030e-01 6.3493874366670738e-03 5.1176149384836944e-02 9.9814260970067410e-04 2.7595475750329379e-01 2.8321014306519090e-02 -1.0076999291637887e+00 2.6222996627342104e-02 2.2632857570234473e+00 5.2545551856462168e-02 6.0976546669249954e-02 2.7871946345636388e-03 6.0976546669250099e-02 2.7871946345635911e-03 3.3349219030075899e-03 5.7300395358419407e-05 1.4952709363873520e-02 6.2796898161166805e-04 -1.2748565449046423e-02 5.8621782100453648e-04 1.6083487352054015e-02 6.3964149570698624e-04 -1.2748565449046423e-02 5.8621782100453474e-04 1.2748565449046423e-02 5.8621782100453648e-04 2.0150560520082674e+00 5.9182969294771532e-03 5.6281116859631353e-01 1.2824120083314778e-02 1.1070963583124142e-02 1.7604428828611293e-02 -5.1281460321050271e-03 1.8188862042717576e-02 1.2555858278596586e+00 4.6833481524176011e-02 4.8556254459175448e-02 8.9610228356194678e-04
1.8600000000000001e+01 9.4915573371133255e-01 9.9341308341533634e-04 5.7003567408401246e-01 7.0109217411488704e-03 4.0810603672230494e-01 6.8659464384150078e-03 5.4104969698902772e-01 6.4105723890991520e-03 5.0844266288667429e-02 9.9341308341531313e-04 2.8204779917006961e-01 2.8593282541573971e-02 -1.0077541026641734e+00 2.6343130568883256e-02 2.2691792863427822e+00 5.2921659295210803e-02 6.0884148889622611e-02 2.7898286282947039e-03 6.0884148889622791e-02 2.7898286282946843e-03 3.3028100091619128e-03 5.7277519995512850e-05 1.4917326754275035e-02 6.2640450569502958e-04 -1.2738737444729361e-02 5.8508153228238537e-04 1.6041547453891275e-02 6.3847880805578759e-04 -1.2738737444729361e-02 5.8508153228238569e-04 1.2738737444729361e-02 5.8508153228238537e-04 2.0199362702177424e+00 5.9342846932391577e-03 5.6586734253921023e-01 1.2944476669221834e-02 1.1119489736970743e-02 1.7686812081940326e-02 -5.1537796835831344e-03 1.8281407840861148e-02 1.2614251836786090e+00 4.7197939821423000e-02 4.8258238691635619e-02 8.9251610065063571e-04
1.8699999999999999e+01 9.4948442649258546e-01 9.8868646131735857e-04 5.7152562077853375e-01 7.0717310665598283e-03 4.0683268527234617e-01 6.9235821280161335e-03 5.4265174122023918e-01 6.4716418405746526e-03 5.0515573507414688e-02 9.8868646131735119e-04 2.8813155993007084e-01 2.8865792060563836e-02 -1.0078080844597275e+00 2.6463086292592100e-02 2.2750581765106892e+00 5.3297177432760190e-02 6.0790930575015965e-02 2.7922736697395607e-03 6.0790930575015924e-02 2.7922736697398496e-03 3.2711143884025891e-03 5.7246740462224346e-05 1.4881540427926415e-02 6.2477089286932044e-04 -1.2728169210649450e-02 5.8387796196191692e-04 1.5999283599052040e-02 6.3724160214374478e-04 -1.2728169210649450e-02 5.8387796196191779e-04 1.2728169210649450e-02 5.8387796196191692e-04 2.0247866116214315e+00 5.9504685705778111e-03 5.6891889764612402e-01 1.3064914080752513e-02 1.1167789516944181e-02 1.7768859128579270e-02 -5.1793054559704111e-03 1.8373648512854956e-02 1.2672500920509615e+00 4.7561682908548321e-02 4.7962870589804779e-02 8.8891992757860220e-04
1.8800000000000001e+01 9.4980997022402369e-01 9.8396352767501612e-04 5.7301196894363693e-01 7.1323674261527508e-03 4.0556042714452561e-01 6.9810834313216944e-03 5.4424954307949802e-01 6.5325882283827630e-03 5.0190029775976322e-02 9.8396352767504539e-04 2.9420595834189101e-01 2.9138524217672681e-02 -1.0078618740066396e+00 2.6582863272154644e-02 2.2809222677565790e+00 5.3672076606395197e-02 6.0696903964363932e-02 2.7945312287018923e-03 6.0696903964364071e-02 2.7945312287017037e-03 3.2398278232169606e-03 5.7208222031523157e-05 1.4845357323032346e-02 6.2306910660457030e-04 -1.2716873042598447e-02 5.8260789547680551e-04 1.5956700865815413e-02 6.3593080776034791e-04 -1.2716873042598447e-02 5.8260789547680367e-04 1.2716873042598447e-02 5.8260789547680551e-04 2.0296073404909762e+00 5.9668513365208819e-03 5.7196579317287000e-01 1.3185423834067588e-02 1.1215863913084476e-02 1.7850571118408966e-02 -5.2047235019283041e-03 1.8465584613319600e-02 1.2730603937499390e+00 4.7924680786807256e-02 4.7670119321261493e-02 8.8531464755074935e-04
1.8900000000000002e+01 9.5013240545691602e-01 9.7924504782208560e-04 5.7449467924873154e-01 7.1928240507006915e-03 4.0428933452177240e-01 7.0384437292887823e-03 5.4584307093514350e-01 6.5934040850528317e-03 4.9867594543084155e-02 9.7924504782206305e-04 3.0027091418712609e-01 2.9411460512595973e-02 -1.0079154708204854e+00 2.6702460980823538e-02 2.2867714031693400e+00 5.4046327531002393e-02 6.0602081278528355e-02 2.7966028045412318e-03 6.0602081278528265e-02 2.7966028045411950e-03 3.2089432537696569e-03 5.7162128392566292e-05 1.4808784386080517e-02 6.2130012471851501e-04 -1.2704861132740625e-02 5.8127213580602124e-04 1.5913804386510282e-02 6.3454737121786901e-04 -1.2704861132740625e-02 5.8127213580601994e-04 1.2704861132740625e-02 5.8127213580602124e-04 2.0343987180408076e+00 5.9834356418771275e-03 5.7500798898636762e-01 1.3305997510741728e-02 1.1263713919113792e-02 1.7931949212392901e-02 -5.2300339826896729e-03 1.8557216714262800e-02 1.2788559323488542e+00 4.8286903865208577e-02 4.7379954528793386e-02 8.8170112568017626e-04
1.9000000000000000e+01 9.5045177204426601e-01 9.7453176841183844e-04 5.7597371305820189e-01 7.2530942677789569e-03 4.0301947837294588e-01 7.0956564854452132e-03 5.4743229367132018e-01 6.6540820399077589e-03 4.9548227955733895e-02 9.7453176841185687e-04 3.0632634846848861e-01 2.9684582593498099e-02 -1.0079688744750115e+00 2.6821878891786981e-02 2.2926054286995599e+00 5.4419901305695087e-02 6.0506474718751493e-02 2.7984899252044165e-03 6.0506474718751278e-02 2.7984899252042955e-03 3.1784537739740341e-03 5.7108621638591347e-05 1.4771828569732632e-02 6.1946493868784600e-04 -1.2692145570432115e-02 5.7987150279008868e-04 1.5870599344406149e-02 6.3309225465057485e-04 -1.2692145570432115e-02 5.7987150279008727e-04 1.2692145570432115e-02 5.7987150279008868e-04 2.0391610024749083e+00 6.0002240143532974e-03 5.7804544556363358e-01 1.3426626759221830e-02 1.1311340532168430e-02 1.8012994582095741e-02 -5.2552370678392813e-03 1.8648545404551554e-02 1.2846365542245486e+00 4.8648322966338607e-02 4.7092346321229647e-02 8.7808020917483028e-04
1.9100000000000001e+01 9.5076810915599774e-01 9.6982441766906328e-04 5.7744903243192069e-01 7.3131715030892988e-03 4.0175092846307842e-01 7.1527152474053918e-03 5.4901718069291938e-01 6.7146148205462462e-03 4.9231890844002126e-02 9.6982441766906404e-04 3.1237218340777195e-01 2.9957872259864241e-02 -1.0080220846009118e+00 2.6941116478537624e-02 2.2984241931608667e+00 5.4792769420117342e-02 6.0410096465093044e-02 2.8001941462489593e-03 6.0410096465093065e-02 2.8001941462491705e-03 3.1483526276683002e-03 5.7047862256078981e-05 1.4734496830732099e-02 6.1756455295905617e-04 -1.2678738342973478e-02 5.7840683244546093e-04 1.5827090970641781e-02 6.3156643531225615e-04 -1.2678738342973478e-02 5.7840683244546180e-04 1.2678738342973478e-02 5.7840683244546093e-04 2.0438944490326718e+00 6.0172188597188434e-03 5.8107812399070224e-01 1.3547303296235561e-02 1.1358744752539117e-02 1.8093708409215533e-02 -5.2803329350988139e-03 1.8739571289398009e-02 1.2904021085599551e+00 4.9008909331879333e-02 4.6807265264465374e-02 8.7445272752455369e-04
1.9200000000000003e+01 9.5108145529375909e-01 9.6512370563763147e-04 5.7892060012555180e-01 7.3730492817170642e-03 4.0048375336354647e-01 7.2096136483244342e-03 5.5059770193021262e-01 6.7749952542583902e-03 4.8918544706240942e-02 9.6512370563763222e-04 3.1840834244364830e-01 3.0231311465264327e-02 -1.0080751008846189e+00 2.7060173215219519e-02 2.3042275482304007e+00 5.5164903760443217e-02 6.0312958674848025e-02 2.8017170498741109e-03 6.0312958674848226e-02 2.8017170498741461e-03 3.1186332048932066e-03 5.6980009115365384e-05 1.4696796127828501e-02 6.1559998426321703e-04 -1.2664651336298006e-02 5.7687897628103352e-04 1.5783284541191215e-02 6.2997090487641348e-04 -1.2664651336298008e-02 5.7687897628103287e-04 1.2664651336298006e-02 5.7687897628103352e-04 2.0485993100338908e+00 6.0344224630160537e-03 5.8410598596146579e-01 1.3668018908156814e-02 1.1405927583419351e-02 1.8174091885128942e-02 -5.3053217701163283e-03 1.8830294989858429e-02 1.2961524473457815e+00 4.9368634627856109e-02 4.6524682372673987e-02 8.7081949268626993e-04
1.9300000000000001e+01 9.5139184830536050e-01 9.6043032442608427e-04 5.8038837959064860e-01 7.4327212293180079e-03 3.9921802046217497e-01 7.2663454082863045e-03 5.5217382784318547e-01 6.8352162693700869e-03 4.8608151694639633e-02 9.6043032442611202e-04 3.2443475022931512e-01 3.0504882320011022e-02 -1.0081279230671014e+00 2.7179048576979430e-02 2.3100153484484429e+00 5.5536276615068568e-02 6.0215073480947935e-02 2.8030602439475735e-03 6.0215073480947900e-02 2.8030602439476559e-03 3.0892890382683167e-03 5.6905219462374731e-05 1.4658733419720071e-02 6.1357226093213641e-04 -1.2649896335599478e-02 5.7528880061449557e-04 1.5739185373867794e-02 6.2830666873658968e-04 -1.2649896335599478e-02 5.7528880061449546e-04 1.2649896335599478e-02 5.7528880061449557e-04 2.0532758349228777e+00 6.0518369898145321e-03 5.8712899377643901e-01 1.3788765452320838e-02 1.1452890030661536e-02 1.8254146210449386e-02 -5.3302037662600410e-03 1.8920717142345181e-02 1.3018874253813419e+00 4.9727470949586572e-02 4.6244569099703287e-02 8.6718129926944263e-04
1.9400000000000002e+01 9.5169932539885593e-01 9.5574494845017529e-04 5.8185233497454703e-01 7.4921810732376561e-03 3.9795379597328245e-01 7.3229043356286350e-03 5.5374552942557365e-01 6.8952708965198204e-03 4.8300674601143928e-02 9.5574494845014548e-04 3.3045133262997861e-01 3.0778567093725052e-02 -1.0081805509426673e+00 2.7297742040300700e-02 2.3157874512171981e+00 5.5906860679992142e-02 6.0116452990349067e-02 2.8042253610401531e-03 6.0116452990349213e-02 2.8042253610402528e-03 3.0603137994643231e-03 5.6823648911465084e-05 1.4620315663016043e-02 6.1148242221930325e-04 -1.2634485025903202e-02 5.7363718589179067e-04 1.5694798825367527e-02 6.2657474531030053e-04 -1.2634485025903201e-02 5.7363718589178959e-04 1.2634485025903202e-02 5.7363718589179067e-04 2.0579242703117515e+00 6.0694644875109328e-03 5.9014711034144618e-01 1.3909534858294588e-02 1.1499633102540629e-02 1.8333872594597435e-02 -5.3549791244163411e-03 1.9010838398151063e-02 1.3076069002745307e+00 5.0085390826355422e-02 4.5966897330652498e-02 8.6353892472074286e-04
1.9500000000000000e+01 9.5200392315627658e-01 9.5106823467225831e-04 5.8331243112005549e-01 7.5514226435618439e-03 3.9669114494767155e-01 7.3792843282030479e-03 5.5531277820860503e-01 6.9551522698659855e-03 4.7996076843723451e-02 9.5106823467229788e-04 3.3645801672017306e-01 3.1052348217800136e-02 -1.0082329843577764e+00 2.7416253083325948e-02 2.3215437167987263e+00 5.6276629063890450e-02 6.0017109282414403e-02 2.8052140574592959e-03 6.0017109282414417e-02 2.8052140574592265e-03 3.0317012957687267e-03 5.6735451439150518e-05 1.4581549810220995e-02 6.0933151762387189e-04 -1.2618428992584719e-02 5.7192502600806672e-04 1.5650130288353443e-02 6.2477616534472257e-04 -1.2618428992584719e-02 5.7192502600806672e-04 1.2618428992584719e-02 5.7192502600806672e-04 2.0625448600228955e+00 6.0873068866702448e-03 5.9316029916622837e-01 1.4030319129098913e-02 1.1546157809525082e-02 1.8413272255383265e-02 -5.3796480527918879e-03 1.9100659422985781e-02 1.3133107324409496e+00 5.0442367225796148e-02 4.5691639373626532e-02 8.5989312950778766e-04
1.9600000000000001e+01 9.5230567754702222e-01 9.4640082283940037e-04 5.8476863356494402e-01 7.6104398741005542e-03 3.9543013128257015e-01 7.4354793745722847e-03 5.5687554626445190e-01 7.0148536282266145e-03 4.7694322452977896e-02 9.4640082283940026e-04 3.4245473078092237e-01 3.1326208287774479e-02 -1.0082852232098614e+00 2.7534581186180466e-02 2.3272840083120618e+00 5.6645555292898095e-02 5.9917054407281921e-02 2.8060280122874912e-03 5.9917054407281935e-02 2.8060280122875663e-03 3.0034454667420972e-03 5.6640779378732267e-05 1.4542442807740325e-02 6.0712060621943365e-04 -1.2601739721837512e-02 5.7015322763186421e-04 1.5605185188579609e-02 6.2291197122604639e-04 -1.2601739721837511e-02 5.7015322763186486e-04 1.2601739721837512e-02 5.7015322763186421e-04 2.0671378451306088e+00 6.1053660024101442e-03 5.9616852436297163e-01 1.4151110342385703e-02 1.1592465164054861e-02 1.8492346418600748e-02 -5.4042107667197133e-03 1.9190180896524179e-02 1.3189987851022011e+00 5.0798373557998905e-02 4.5418767951663525e-02 8.5624465730354204e-04
1.9700000000000003e+01 9.5260462394092671e-01 9.4174333571737066e-04 5.8622090854123643e-01 7.6692268033036592e-03 3.9417081773152796e-01 7.4914835551424010e-03 5.5843380620939875e-01 7.0743683161504272e-03 4.7395376059073270e-02 9.4174333571737478e-04 3.4844140429673498e-01 3.1600130065601466e-02 -1.0083372674461544e+00 2.7652725831276412e-02 2.3330081917295082e+00 5.7013613315079849e-02 5.9816300384231989e-02 2.8066689264254628e-03 5.9816300384232010e-02 2.8066689264254459e-03 2.9755403809625927e-03 5.6539783415729636e-05 1.4503001593910440e-02 6.0485075598802390e-04 -1.2584428601095219e-02 5.6832270953295779e-04 1.5559968982057812e-02 6.2098321629292484e-04 -1.2584428601095215e-02 5.6832270953295768e-04 1.2584428601095219e-02 5.6832270953295779e-04 2.0717034640019718e+00 6.1236435358236439e-03 5.9917175064475647e-01 1.4271900651566874e-02 1.1638556180326280e-02 1.8571096317632770e-02 -5.4286674884692606e-03 1.9279403511965873e-02 1.3246709242833541e+00 5.1153383679335918e-02 4.5148256194832995e-02 8.5259423516877576e-04
1.9800000000000001e+01 9.5290079712100062e-01 9.3709637932386030e-04 5.8766922297430524e-01 7.7277775751105251e-03 3.9291326591427356e-01 7.5472910432325124e-03 5.5998753120672717e-01 7.1336897849206375e-03 4.7099202878999331e-02 9.3709637932385347e-04 3.5441796795243558e-01 3.1874096481828033e-02 -1.0083891170625239e+00 2.7770686503615916e-02 2.3387161358721165e+00 5.7380777504605851e-02 5.9714859200048799e-02 2.8071385216376543e-03 5.9714859200048598e-02 2.8071385216376270e-03 2.9479802328562150e-03 5.6432612583918580e-05 1.4463233097053208e-02 6.0252304315907017e-04 -1.2566506919409909e-02 5.6643440191369633e-04 1.5514487152266127e-02 6.1899096415366959e-04 -1.2566506919409911e-02 5.6643440191369557e-04 1.2566506919409909e-02 5.6643440191369633e-04 2.0762419523369329e+00 6.1421410754420496e-03 6.0216994332392637e-01 1.4392682286898249e-02 1.1684431874083440e-02 1.8649523193067553e-02 -5.4530184470601888e-03 1.9368327975605896e-02 1.3303270188095930e+00 5.1507371896002803e-02 4.4880077632500424e-02 8.4894257373550755e-04
1.9900000000000002e+01 9.5319423129586034e-01 9.3246054315855218e-04 5.8911354448177433e-01 7.7860864397332509e-03 3.9165753632653516e-01 7.6028961060809206e-03 5.6153669496932523e-01 7.1928115934910370e-03 4.6805768704139730e-02 9.3246054315858059e-04 3.6038435362983495e-01 3.2148090637674431e-02 -1.0084407721023272e+00 2.7888462691080047e-02 2.3444077124043945e+00 5.7747022665636395e-02 5.9612742807381047e-02 2.8074385396056598e-03 5.9612742807381137e-02 2.8074385396057275e-03 2.9207593396104042e-03 5.6319414262135487e-05 1.4423144233556456e-02 6.0013855155502567e-04 -1.2547985867790223e-02 5.6448924574545463e-04 1.5468745207400627e-02 6.1693628800911829e-04 -1.2547985867790223e-02 5.6448924574545528e-04 1.2547985867790223e-02 5.6448924574545463e-04 2.0807535432076421e+00 6.1608600987360556e-03 6.0516306831037769e-01 1.4513447556516606e-02 1.1730093262416089e-02 1.8727628292325559e-02 -5.4772638780799191e-03 1.9456955006416199e-02 1.3359669403020669e+00 5.1860312967292661e-02 4.4614206185756199e-02 8.4529036738924311e-04
2.0000000000000000e+01 9.5348496011185302e-01 9.2783640043169911e-04 5.9055384137223144e-01 7.8441477543748587e-03 3.9040368834982941e-01 7.6582931057884449e-03 5.6308127176202372e-01 7.2517274093565542e-03 4.6515039888146911e-02 9.2783640043165997e-04 3.6634049440423333e-01 3.2422095807021947e-02 -1.0084922326552583e+00 2.8006053884711030e-02 2.3500827958281914e+00 5.8112324035912752e-02 5.9509963123105268e-02 2.8075707409853786e-03 5.9509963123105261e-02 2.8075707409852702e-03 2.8938721381687850e-03 5.6200334171578522e-05 1.4382741905981919e-02 5.9769837194298446e-04 -1.2528876539502529e-02 5.6248819210969804e-04 1.5422748677671313e-02 6.1482026998036822e-04 -1.2528876539502529e-02 5.6248819210969814e-04 1.2528876539502529e-02 5.6248819210969804e-04 2.0852384670970414e+00 6.1798019736515504e-03 6.0815109210976848e-01 1.4634188847432247e-02 1.1775541363563718e-02 1.8805412869296725e-02 -5.5014040235048254e-03 1.9545285335637482e-02 1.3415905631729332e+00 5.2212182108595732e-02 4.4350616160003610e-02 8.4163829445143721e-04
2.0100000000000001e+01 9.5377301666488656e-01 9.2322450828999044e-04 5.9199008264375019e-01 7.9019559838820232e-03 3.8915178026122255e-01 7.7134765001994005e-03 5.6462123640366424e-01 7.3104310093560837e-03 4.6226983335113367e-02 9.2322450828994523e-04 3.7228632454076149e-01 3.2696095438303097e-02 -1.0085434988562181e+00 2.8123459578990258e-02 2.3557412634758510e+00 5.8476657290060588e-02 5.9406532026688497e-02 2.8075369044702736e-03 5.9406532026688483e-02 2.8075369044701548e-03 2.8673131823046157e-03 5.6075516373604846e-05 1.4342033001200433e-02 5.9520360139320985e-04 -1.2509189930336870e-02 5.6043220154451125e-04 1.5376503112641488e-02 6.1264400044237397e-04 -1.2509189930336872e-02 5.6043220154451212e-04 1.2509189930336870e-02 5.6043220154451125e-04 2.0896969519367325e+00 6.1989679601815173e-03 6.1113398182164791e-01 1.4754898626474120e-02 1.1820777196725602e-02 1.8882878183987664e-02 -5.5254391315249212e-03 1.9633319706381262e-02 1.3471977646196327e+00 5.2562954994121551e-02 4.4089282237705057e-02 8.3798701736102397e-04
2.0200000000000003e+01 9.5405843351196806e-01 9.1862540804125113e-04 5.9342223798223093e-01 7.9595057013339011e-03 3.8790186924306513e-01 7.7684408437203381e-03 5.6615656426890304e-01 7.3689162804107681e-03 4.5941566488031840e-02 9.1862540804126327e-04 3.7822177949055946e-01 3.2970073156299268e-02 -1.0085945708841881e+00 2.8240679272098251e-02 2.3613829955025709e+00 5.8839998542600129e-02 5.9302461358558878e-02 2.8073388258627518e-03 5.9302461358558899e-02 2.8073388258628268e-03 2.8410771397710853e-03 5.5945103268126337e-05 1.4301024388556863e-02 5.9265534264535305e-04 -1.2488936938841833e-02 5.5832224339738556e-04 1.5330014078612921e-02 6.1040857736427249e-04 -1.2488936938841833e-02 5.5832224339738556e-04 1.2488936938841833e-02 5.5832224339738556e-04 2.0941292231441304e+00 6.2183592119688606e-03 6.1411170513750624e-01 1.4875569441190955e-02 1.1865801781876699e-02 1.8960025502178596e-02 -5.5493694563720575e-03 1.9721058873241704e-02 1.3527884246183828e+00 5.2912607759356654e-02 4.3830179471281296e-02 8.3433718285636025e-04
2.0300000000000001e+01 9.5434124268246323e-01 9.1403962537707473e-04 5.9485027775955679e-01 8.0167915885679328e-03 3.8665401139270694e-01 7.8231807880778190e-03 5.6768723128975629e-01 7.4271772201971739e-03 4.5658757317536734e-02 9.1403962537704199e-04 3.8414679588678918e-01 3.3244012763846101e-02 -1.0086454489611163e+00 2.8357712466175369e-02 2.3670078748780368e+00 5.9202324350690061e-02 5.9197762918482000e-02 2.8069783171525294e-03 5.9197762918482076e-02 2.8069783171526595e-03 2.8151587895260239e-03 5.5809235592425892e-05 1.4259722918064807e-02 5.9005470348237740e-04 -1.2468128366530180e-02 5.5615929518434450e-04 1.5283287156056202e-02 6.0811510565644898e-04 -1.2468128366530180e-02 5.5615929518434536e-04 1.2468128366530180e-02 5.5615929518434450e-04 2.0985355036589253e+00 6.2379767779433106e-03 6.1708423033874482e-01 1.4996193920707524e-02 1.1910616139589238e-02 1.9036856095089694e-02 -5.5731952581514373e-03 1.9808503601917112e-02 1.3583624259169205e+00 5.3261117003265350e-02 4.3573283276161959e-02 8.3068942215670089e-04
2.0400000000000002e+01 9.5462147568908085e-01 9.0946767059305175e-04 5.9627417303157126e-01 8.0738084366425815e-03 3.8540826173219034e-01 7.8776910830148875e-03 5.6921321395689028e-01 7.4852079377560861e-03 4.5378524310919315e-02 9.0946767059307007e-04 3.9006131154048929e-01 3.3517898243445469e-02 -1.0086961333508120e+00 2.8474558667570475e-02 2.3726157873773031e+00 5.9563611716581782e-02 5.9092448463944569e-02 2.8064572056008151e-03 5.9092448463944569e-02 2.8064572056007275e-03 2.7895530190292358e-03 5.5668052420292021e-05 1.4218135418631834e-02 5.8740279611221662e-04 -1.2446774918057665e-02 5.5394434195554765e-04 1.5236327937086899e-02 6.0576469652435876e-04 -1.2446774918057667e-02 5.5394434195554744e-04 1.2446774918057665e-02 5.5394434195554765e-04 2.1029160139788603e+00 6.2578216039858138e-03 6.2005152629456706e-01 1.5116764776536021e-02 1.1955221290859696e-02 1.9113371239056605e-02 -5.5969168026764856e-03 1.9895654668840666e-02 1.3639196540264913e+00 5.3608459790214398e-02 4.3318569423983141e-02 8.2704435114285847e-04
2.0500000000000000e+01 9.5489916353859050e-01 9.0491003880855780e-04 5.9769389553588115e-01 8.1305511462382869e-03 3.8416467421792827e-01 7.9319665769271470e-03 5.7073448932066195e-01 7.5430026540374362e-03 4.5100836461409728e-02 9.0491003880855737e-04 3.9596526543626692e-01 3.3791713758784897e-02 -1.0087466243578507e+00 2.8591217387080273e-02 2.3782066215709698e+00 5.9923838089802041e-02 5.8986529708549632e-02 2.8057773328340027e-03 5.8986529708549708e-02 2.8057773328340752e-03 2.7642548216103209e-03 5.5521691161681137e-05 1.4176268696316672e-02 5.8470073655832113e-04 -1.2424887201378118e-02 5.5167837566838952e-04 1.5189142022988439e-02 6.0335846683036995e-04 -1.2424887201378118e-02 5.5167837566838995e-04 1.2424887201378118e-02 5.5167837566838952e-04 2.1072709721948484e+00 6.2778945346225424e-03 6.2301356245979178e-01 1.5237274803342299e-02 1.1999618256941137e-02 1.9189572215214768e-02 -5.6205343613069132e-03 1.9982512860820222e-02 1.3694599972131187e+00 5.3954613651649004e-02 4.3066014035930397e-02 8.2340257053879296e-04
2.0600000000000001e+01 9.5517433674228125e-01 9.0036721018363168e-04 5.9910941768948445e-01 8.1870147279980293e-03 3.8292330175036826e-01 7.9860022174396070e-03 5.7225103499191288e-01 7.6005557023834406e-03 4.4825663257718792e-02 9.0036721018364643e-04 4.0185859772782739e-01 3.4065443656169557e-02 -1.0087969223264954e+00 2.8707688140183502e-02 2.3837802688146370e+00 6.0282981369068393e-02 5.8880018320422910e-02 2.8049405539474904e-03 5.8880018320423042e-02 2.8049405539474757e-03 2.7392592939051367e-03 5.5370287562700831e-05 1.4134129532618703e-02 5.8194964405948164e-04 -1.2402475727876672e-02 5.4936239456862004e-04 1.5141735021781811e-02 6.0089753846403104e-04 -1.2402475727876672e-02 5.4936239456862004e-04 1.2402475727876672e-02 5.4936239456862004e-04 2.1116005940254303e+00 6.2981963147442548e-03 6.2597030887258576e-01 1.5357716879670353e-02 1.2043808059180683e-02 1.9265460309192486e-02 -5.6440482107899589e-03 2.0069078974686898e-02 1.3749833464881418e+00 5.4299556587516208e-02 4.2815593576222513e-02 8.1976466609181653e-04
2.0700000000000003e+01 9.5544702532616732e-01 8.9583965013529613e-04 6.0052071258623174e-01 8.2431943028069866e-03 3.8168419618364224e-01 8.0397930519240171e-03 5.7376282914252497e-01 7.6578615289482734e-03 4.4552974673832693e-02 8.9583965013526588e-04 4.0774124973335013e-01 3.4339072465859849e-02 -1.0088470276396184e+00 2.8823970447265843e-02 2.3893366232376754e+00 6.0641019903938623e-02 5.8772925920632824e-02 2.8039487366147515e-03 5.8772925920632810e-02 2.8039487366149298e-03 2.7145616333589971e-03 5.5213975705915410e-05 1.4091724682800611e-02 5.7915064047803005e-04 -1.2379550912483567e-02 5.4699740257863625e-04 1.5094112545842567e-02 5.9838303771986875e-04 -1.2379550912483566e-02 5.4699740257863657e-04 1.2379550912483567e-02 5.4699740257863625e-04 2.1159050928506025e+00 6.3187275913506400e-03 6.2892173615212277e-01 1.5478083968621818e-02 1.2087791718861944e-02 1.9341036810812288e-02 -5.6674586331046436e-03 2.0155353816952219e-02 1.3804895955980567e+00 5.4643267067422535e-02 4.2567284845734625e-02 8.1613120875352867e-04
2.0800000000000001e+01 9.5571725884094572e-01 8.9132780955157684e-04 6.0192775399411946e-01 8.2990851020140321e-03 3.8044740833520851e-01 8.0933342279581981e-03 5.7526985050573720e-01 7.7149146930582035e-03 4.4282741159054263e-02 8.9132780955157890e-04 4.1361316393070241e-01 3.4612584903324570e-02 -1.0088969407176454e+00 2.8940063833833456e-02 2.3948755817313074e+00 6.0997932496191981e-02 5.8665264081623966e-02 2.8028037602101513e-03 5.8665264081624147e-02 2.8028037602101977e-03 2.6901571357947950e-03 5.5052888011011188e-05 1.4049060874244517e-02 5.7630484971865398e-04 -1.2356123073770424e-02 5.4458440869515213e-04 1.5046280209565216e-02 5.9581609468501058e-04 -1.2356123073770426e-02 5.4458440869515170e-04 1.2356123073770424e-02 5.4458440869515213e-04 2.1201846797450132e+00 6.3394889153177069e-03 6.3186781549616122e-01 1.5598369118493062e-02 1.2131570257052332e-02 1.9416303013800467e-02 -5.6907659153091258e-03 2.0241338203473565e-02 1.3859786410136627e+00 5.4985724031566825e-02 4.2321064975756814e-02 8.1250275485983392e-04
2.0900000000000002e+01 9.5598506637171599e-01 8.8683212500488041e-04 6.0333051635242041e-01 8.3546824675947030e-03 3.7921298799548220e-01 8.1466209937280688e-03 5.7677207837623379e-01 7.7717098675102779e-03 4.4014933628284056e-02 8.8683212500490763e-04 4.1947428395250091e-01 3.4885965870403893e-02 -1.0089466620175003e+00 2.9055967830729248e-02 2.4003970439360343e+00 6.1353698400968916e-02 5.8557044325670007e-02 2.8015075149373466e-03 5.8557044325669938e-02 2.8015075149374000e-03 2.6660411930443163e-03 5.4887155235801628e-05 1.4006144804843274e-02 5.7341339715610688e-04 -1.2332202434031984e-02 5.4212442639460479e-04 1.4998243627076302e-02 5.9319784263499287e-04 -1.2332202434031981e-02 5.4212442639460501e-04 1.2332202434031984e-02 5.4212442639460479e-04 2.1244395635105504e+00 6.3604807431850248e-03 6.3480851867854993e-01 1.5718565463369884e-02 1.2175144694455031e-02 1.9491260215504552e-02 -5.7139703493909429e-03 2.0327032959127703e-02 1.3914503819185335e+00 5.5326906891406791e-02 4.2076911421885653e-02 8.0887984631153624e-04
2.1000000000000000e+01 9.5625047654746465e-01 8.8235301896325816e-04 6.0472897476865695e-01 8.4099818522563440e-03 3.7798098393746005e-01 8.1996486983720862e-03 5.7826949261000449e-01 7.8282418388117073e-03 4.3749523452535438e-02 8.8235301896327865e-04 4.2532455458101615e-01 3.5159200456383988e-02 -1.0089961920315746e+00 2.9171681974327367e-02 2.4059009122284025e+00 6.1708297327638488e-02 5.8448278123339734e-02 2.8000619009721519e-03 5.8448278123339859e-02 2.8000619009721428e-03 2.6422092906409405e-03 5.4716906477495987e-05 1.3962983141425699e-02 5.7047740907416561e-04 -1.2307799119353679e-02 5.3961847304862833e-04 1.4950008409994617e-02 5.9052941744003730e-04 -1.2307799119353677e-02 5.3961847304862854e-04 1.2307799119353679e-02 5.3961847304862833e-04 2.1286699507083311e+00 6.3817034389638157e-03 6.3774381804665459e-01 1.5838666223679833e-02 1.2218516051265517e-02 1.9565909716618417e-02 -5.7370722321201653e-03 2.0412438917492160e-02 1.3969047201968281e+00 5.5666795530102765e-02 4.1834801958046432e-02 8.0526301075410341e-04
2.1100000000000001e+01 9.5651351755032277e-01 8.7789090000068280e-04 6.0612310501541711e-01 8.4649788194880674e-03 3.7675144392633819e-01 8.2524127922702986e-03 5.7976207362398458e-01 7.8845055073612971e-03 4.3486482449677219e-02 8.7789090000068063e-04 4.3116392174292867e-01 3.5432273938987506e-02 -1.0090455312866942e+00 2.9287205806728677e-02 2.4113870917071432e+00 6.2061709440432600e-02 5.8338976891987381e-02 2.7984688276121400e-03 5.8338976891987339e-02 2.7984688276122198e-03 2.6186570055722644e-03 5.4542269174299007e-05 1.3919582518218548e-02 5.6749801211411239e-04 -1.2282923159669019e-02 5.3706756934802371e-04 1.4901580165241282e-02 5.8781195698023891e-04 -1.2282923159669019e-02 5.3706756934802306e-04 1.2282923159669019e-02 5.3706756934802371e-04 2.1328760456901041e+00 6.4031572759616420e-03 6.4067368651871381e-01 1.5958664706702617e-02 1.2261685347032539e-02 1.9640252820914937e-02 -5.7600718649053490e-03 2.0497556920534333e-02 1.4023415604204490e+00 5.6005370302718481e-02 4.1594714670642088e-02 8.0165276175760353e-04
2.1200000000000003e+01 9.5677421712460187e-01 8.7344616300584260e-04 6.0751288352701815e-01 8.5196690435558487e-03 3.7552441472912534e-01 8.3049088272790453e-03 5.8124980239547652e-01 7.9404958875738379e-03 4.3225782875398210e-02 8.7344616300582113e-04 4.3699233250393038e-01 3.5705171785282444e-02 -1.0090946803431093e+00 2.9402538875952903e-02 2.4168554901786834e+00 6.2413915358834768e-02 5.8229151994257357e-02 2.7967302124405234e-03 5.8229151994257398e-02 2.7967302124404445e-03 2.5953800040906853e-03 5.4363369107299231e-05 1.3875949535343175e-02 5.6447633273477588e-04 -1.2257584488806367e-02 5.3447273873713486e-04 1.4852964492897053e-02 5.8504660057164177e-04 -1.2257584488806369e-02 5.3447273873713616e-04 1.2257584488806367e-02 5.3447273873713486e-04 2.1370580506290802e+00 6.4248424386211681e-03 6.4359809758111830e-01 1.6078554307041942e-02 1.2304653600523305e-02 1.9714290834985836e-02 -5.7829695536522722e-03 2.0582387818307905e-02 1.4077608098355743e+00 5.6342612036192667e-02 4.1356627952827449e-02 7.9804959899633008e-04
2.1300000000000001e+01 9.5703260258561207e-01 8.6901918938984979e-04 6.0889828739602314e-01 8.5740483094420613e-03 3.7429994212425066e-01 8.3571324569099246e-03 5.8273266046136152e-01 7.9962081079463093e-03 4.2967397414387848e-02 8.6901918938979232e-04 4.4280973506318089e-01 3.5977879652499947e-02 -1.0091436397934879e+00 2.9517680736109587e-02 2.4223060181420557e+00 6.2764896157722960e-02 5.8118814736615988e-02 2.7948479804981402e-03 5.8118814736615933e-02 2.7948479804982196e-03 2.5723740395808561e-03 5.4180330402643890e-05 1.3832090757349902e-02 5.6141349668280987e-04 -1.2231792944529090e-02 5.3183500685747957e-04 1.4804166984109945e-02 5.8223448840197820e-04 -1.2231792944529090e-02 5.3183500685747946e-04 1.2231792944529090e-02 5.3183500685747957e-04 2.1412161655502020e+00 6.4467590243755214e-03 6.4651702528561894e-01 1.6198328507053033e-02 1.2347421829592925e-02 1.9788025067988706e-02 -5.8057656086253516e-03 2.0666932468656630e-02 1.4131623783485678e+00 5.6678502029084678e-02 4.1120520498905550e-02 7.9445400842842223e-04
2.1400000000000002e+01 9.5728870082827267e-01 8.6461034729240493e-04 6.1027929436961170e-01 8.6281125127337845e-03 3.7307807091116890e-01 8.4090794364566138e-03 5.8421062991710371e-01 8.0516374110703899e-03 4.2711299171727245e-02 8.6461034729236905e-04 4.4861607874761694e-01 3.6250383388775773e-02 -1.0091924102619287e+00 2.9632630947575071e-02 2.4277385887732237e+00 6.3114633367292727e-02 5.8007976367901185e-02 2.7928240634705649e-03 5.8007976367901046e-02 2.7928240634707115e-03 2.5496349504819720e-03 5.3993275533963263e-05 1.3788012711788211e-02 5.5831062847501174e-04 -1.2205558268568759e-02 5.2915540100239721e-04 1.4755193219050736e-02 5.7937676097785152e-04 -1.2205558268568761e-02 5.2915540100239699e-04 1.2205558268568759e-02 5.2915540100239721e-04 2.1453505883598623e+00 6.4689070455127579e-03 6.4943044424646468e-01 1.6317980877233094e-02 1.2389991051057838e-02 1.9861456831400778e-02 -5.8284603443117203e-03 2.0751191736925152e-02 1.4185461785112949e+00 5.7013022051099767e-02 4.0886371298843101e-02 7.9086646247505184e-04
2.1500000000000000e+01 9.5754253833551439e-01 8.6021999178712873e-04 6.1165588284581096e-01 8.6818576594581594e-03 3.7185884491996213e-01 8.4607456230689961e-03 5.8568369341555238e-01 8.1067791535896529e-03 4.2457461664485482e-02 8.6021999178714369e-04 4.5441131400611862e-01 3.6522669033807846e-02 -1.0092409924029870e+00 2.9747389077159309e-02 2.4331531179088244e+00 6.3463108972734703e-02 5.7896648077897871e-02 2.7906603988838833e-03 5.7896648077898072e-02 2.7906603988841071e-03 2.5271586582637970e-03 5.3802325325141511e-05 1.3743721887814503e-02 5.5516885089130173e-04 -1.2178890106654279e-02 5.2643494958138964e-04 1.4706048764918076e-02 5.7647455858210385e-04 -1.2178890106654279e-02 5.2643494958138867e-04 1.2178890106654279e-02 5.2643494958138964e-04 2.1494615148750849e+00 6.4912864310525181e-03 6.5233832963746763e-01 1.6437505076571705e-02 1.2432362280573147e-02 1.9934587438779489e-02 -5.8510540792878945e-03 2.0835166495676571e-02 1.4239121255058373e+00 5.7346154342393450e-02 4.0654159632903406e-02 7.8728742019978503e-04
2.1600000000000001e+01 9.5779414118648454e-01 8.5584846508539704e-04 6.1302803186958688e-01 8.7352798658680859e-03 3.7064230702093814e-01 8.5121269757762689e-03 5.8715183416554628e-01 8.1616288061039134e-03 4.2205858813515448e-02 8.5584846508538956e-04 4.6019539240353324e-01 3.6794722819435514e-02 -1.0092893869006987e+00 2.9861954698257732e-02 2.4385495240293573e+00 6.3810305413708440e-02 5.7784840995939460e-02 2.7883589293150597e-03 5.7784840995939543e-02 2.7883589293150580e-03 2.5049411654548752e-03 5.3607598953306091e-05 1.3699224734837850e-02 5.5198928447987630e-04 -1.2151798008538410e-02 5.2367468159571521e-04 1.4656739173993284e-02 5.7352902074284486e-04 -1.2151798008538410e-02 5.2367468159571565e-04 1.2151798008538410e-02 5.2367468159571521e-04 2.1535491388521821e+00 6.5138970286292589e-03 6.5524065718900171e-01 1.6556894852862668e-02 1.2474536532513816e-02 2.0007418205529471e-02 -5.8735471360890010e-03 2.0918857624416899e-02 1.4292601371286584e+00 5.7677881612667625e-02 4.0423865066393436e-02 7.8371732748746723e-04
2.1700000000000003e+01 9.5804353506455553e-01 8.5149609673880488e-04 6.1439572112880358e-01 8.7883753581768660e-03 3.6942849913422782e-01 8.5632195554586604e-03 5.8861503593032771e-01 8.2161819530204936e-03 4.1956464935444505e-02 8.5149609673880087e-04 4.6596826661456153e-01 3.7066531170135926e-02 -1.0093375944676384e+00 2.9976327391009357e-02 2.4439277282418290e+00 6.4156205583580733e-02 5.7672566189529470e-02 2.7859216016124714e-03 5.7672566189529595e-02 2.7859216016122759e-03 2.4829785537213160e-03 5.3409213952050564e-05 1.3654527661202089e-02 5.4877304707362951e-04 -1.2124291428021601e-02 5.2087562612439036e-04 1.4607269981742919e-02 5.7054128571327794e-04 -1.2124291428021600e-02 5.2087562612439047e-04 1.2124291428021601e-02 5.2087562612439036e-04 2.1576136520148954e+00 6.5367386063828409e-03 6.5813740318493030e-01 1.6676144042975717e-02 1.2516514819859523e-02 2.0079950448675936e-02 -5.8959398410804321e-03 2.1002266009325837e-02 1.4345901337741909e+00 5.8008187040054414e-02 4.0195467444522813e-02 7.8015661722273262e-04
2.1800000000000001e+01 9.5829074526514524e-01 8.4716320384104285e-04 6.1575893095005374e-01 8.8411404722461961e-03 3.6821746223937835e-01 8.6140195247711090e-03 5.9007328302576689e-01 8.2704342923553796e-03 4.1709254734854762e-02 8.4716320384105922e-04 4.7172989041750635e-01 3.7338080703447636e-02 -1.0093856158439736e+00 3.0090506742433010e-02 2.4492876542618793e+00 6.4500792828465034e-02 5.7559834662996509e-02 2.7833503661316727e-03 5.7559834662996377e-02 2.7833503661316003e-03 2.4612669819952483e-03 5.3207286215091660e-05 1.3609637032907587e-02 5.4552125331910211e-04 -1.2096379722977101e-02 5.1803881182176526e-04 1.4557646704972348e-02 5.6751248996371505e-04 -1.2096379722977101e-02 5.1803881182176483e-04 1.2096379722977101e-02 5.1803881182176526e-04 2.1616552440820316e+00 6.5598108548538328e-03 6.6102854445947112e-01 1.6795246573093760e-02 1.2558298154083141e-02 2.0152185486644176e-02 -5.9182325243320264e-03 2.1085392542994026e-02 1.4399020384179055e+00 5.8337054269802575e-02 3.9968946887373166e-02 7.7660570946883089e-04
2.1900000000000002e+01 9.5853579670335221e-01 8.4285009122826368e-04 6.1711764229436017e-01 8.8935716532257490e-03 3.6700923638494454e-01 8.6645231480176263e-03 5.9152656031840745e-01 8.3243816354837148e-03 4.1464203296647906e-02 8.4285009122824102e-04 4.7748021868789053e-01 3.7609358230314666e-02 -1.0094334517965409e+00 3.0204492346575372e-02 2.4546292283953841e+00 6.4844050946043008e-02 5.7446657356169648e-02 2.7806471759829841e-03 5.7446657356169772e-02 2.7806471759831532e-03 2.4398026846511015e-03 5.3001930000008715e-05 1.3564559172369494e-02 5.4223501421725776e-04 -1.2068072155375734e-02 5.1516526642620254e-04 1.4507874840026833e-02 5.6444376768498056e-04 -1.2068072155375734e-02 5.1516526642620374e-04 1.2068072155375734e-02 5.1516526642620254e-04 2.1656741027946063e+00 6.5831133888813991e-03 6.6391405839399242e-01 1.6914196458910589e-02 1.2599887545042673e-02 2.0224124639045077e-02 -5.9404255194945802e-03 2.1168238124166398e-02 1.4451957765988437e+00 5.8664467412760338e-02 3.9744283784973494e-02 7.7306501164585970e-04
2.2000000000000000e+01 9.5877871392140968e-01 8.3855705167809927e-04 6.1847183675275796e-01 8.9456654551472482e-03 3.6580386069807880e-01 8.7147267909788353e-03 5.9297485322333077e-01 8.3780199068416716e-03 4.1221286078590401e-02 8.3855705167808778e-04 4.8321920739193908e-01 3.7880350755356985e-02 -1.0094811031179280e+00 3.0318283804630725e-02 2.4599523795195735e+00 6.5185964184191481e-02 5.7333045143088290e-02 2.7778139862925512e-03 5.7333045143088124e-02 2.7778139862923621e-03 2.4185819697288848e-03 5.2793257932417308e-05 1.3519300357215852e-02 5.3891543667655022e-04 -1.2039377891314396e-02 5.1225601628019615e-04 1.4457959861043276e-02 5.6133625030380075e-04 -1.2039377891314396e-02 5.1225601628019529e-04 1.2039377891314396e-02 5.1225601628019615e-04 2.1696704139425029e+00 6.6066457495027580e-03 6.6679392291374617e-01 1.7032987805793827e-02 1.2641284000876631e-02 2.0295769226466458e-02 -5.9625191636787003e-03 2.1250803657491588e-02 1.4504712764016452e+00 5.8990411043671670e-02 3.9521458792481381e-02 7.6953491870858598e-04
2.2100000000000001e+01 9.5901952109596633e-01 8.3428436610808289e-04 6.1982149654175744e-01 8.9974185404743667e-03 3.6460137339411547e-01 8.7646269206935103e-03 5.9441814770185075e-01 8.4313451435811520e-03 4.0980478904033640e-02 8.3428436610812745e-04 4.8894681357994124e-01 3.8151045477068386e-02 -1.0095285706255781e+00 3.0431880725075328e-02 2.4652570390636690e+00 6.5526517239409332e-02 5.7219008830733706e-02 2.7748527534738666e-03 5.7219008830733518e-02 2.7748527534738735e-03 2.3976012172028690e-03 5.2581381010191662e-05 1.3473866819122379e-02 5.3556362307764218e-04 -1.2010306001046472e-02 5.0931208586148355e-04 1.4407907218249338e-02 5.5819106600948074e-04 -1.2010306001046470e-02 5.0931208586148388e-04 1.2010306001046472e-02 5.0931208586148355e-04 2.1736443613906635e+00 6.6304074058517659e-03 6.6966811648454105e-01 1.7151614808912068e-02 1.2682488527902689e-02 2.0367120570270101e-02 -5.9845137973360222e-03 2.1333090053277225e-02 1.4557284684380911e+00 5.9314870199277073e-02 3.9300452825466514e-02 7.6601581332445086e-04
2.2200000000000003e+01 9.5925824204519439e-01 8.3003230377283270e-04 6.2116660449869110e-01 9.0488276796071802e-03 3.6340181178615510e-01 8.8142201051939258e-03 5.9585643025903945e-01 8.4843534951762768e-03 4.0741757954805446e-02 8.3003230377276104e-04 4.9466299537947711e-01 3.8421429787937132e-02 -1.0095758551608980e+00 3.0545282723780601e-02 2.4705431409890592e+00 6.5865695255050316e-02 5.7104559157796310e-02 2.7717654345196792e-03 5.7104559157796234e-02 2.7717654345198552e-03 2.3768568772947227e-03 5.2366408608305950e-05 1.3428264742687209e-02 5.3218067085213712e-04 -1.1980865459018173e-02 5.0633449732728872e-04 1.4357722336312894e-02 5.5500933929446186e-04 -1.1980865459018173e-02 5.0633449732728850e-04 1.1980865459018173e-02 5.0633449732728872e-04 2.1775961271048114e+00 6.6543977570562973e-03 6.7253661810934928e-01 1.7270071753324533e-02 1.2723502130519499e-02 2.0438179992394317e-02 -6.0064097641426093e-03 2.1415098227250885e-02 1.4609672858281617e+00 5.9637830376236781e-02 3.9081247055294713e-02 7.6250806605120418e-04
2.2300000000000001e+01 9.5949490023573225e-01 8.2580112245914843e-04 6.2250714407695262e-01 9.0998897503464134e-03 3.6220521229464153e-01 8.8635030131984753e-03 5.9728968794109072e-01 8.5370412229867302e-03 4.0505099764267707e-02 8.2580112245912479e-04 5.0036771198853258e-01 3.8691491274502061e-02 -1.0096229575883826e+00 3.0658489424125301e-02 2.4758106217690274e+00 6.6203483819377767e-02 5.6989706793468986e-02 2.7685539863006666e-03 5.6989706793468972e-02 2.7685539863007793e-03 2.3563454688297291e-03 5.2148448483596563e-05 1.3382500264343150e-02 5.2876767207221014e-04 -1.1951065143909576e-02 5.0332427006895275e-04 1.4307410612739302e-02 5.5179219050538908e-04 -1.1951065143909576e-02 5.0332427006895188e-04 1.1951065143909576e-02 5.0332427006895275e-04 2.1815258911767246e+00 6.6786161341307500e-03 6.7539940732485959e-01 1.7388353014040382e-02 1.2764325811111718e-02 2.0508948815161885e-02 -6.0282074108846100e-03 2.1496829100326676e-02 1.4661876641806455e+00 5.9959277528877017e-02 3.8863822904609983e-02 7.5901203551331916e-04
2.2400000000000002e+01 9.5972951878946344e-01 8.2159106868190412e-04 6.2384309934112614e-01 9.1506017373158693e-03 3.6101161045693742e-01 8.9124724137608913e-03 5.9871790833252603e-01 8.5894046997759474e-03 4.0270481210536530e-02 8.2159106868190466e-04 5.0606092366848843e-01 3.8961217717336578e-02 -1.0096698787947582e+00 3.0771500457105496e-02 2.4810594203680543e+00 6.6539868963433113e-02 5.6874462336271560e-02 2.7652203648816133e-03 5.6874462336271435e-02 2.7652203648815756e-03 2.3360635776350207e-03 5.1927606780000729e-05 1.3336579471308573e-02 5.2532571305360855e-04 -1.1920913838682327e-02 5.0028242027921692e-04 1.4256977416317349e-02 5.4854073540743929e-04 -1.1920913838682327e-02 5.0028242027921627e-04 1.1920913838682327e-02 5.0028242027921692e-04 2.1854338318490627e+00 6.7030618018645918e-03 6.7825646419796604e-01 1.7506453056041309e-02 1.2804960569957998e-02 2.0579428361093253e-02 -6.0499070873460863e-03 2.1578283598377278e-02 1.4713895415732954e+00 6.0279198066758674e-02 3.8648162042912625e-02 7.5552806857984004e-04
2.2500000000000000e+01 9.5996212049013963e-01 8.1740237787705067e-04 6.2517445496201463e-01 9.2009607313435077e-03 3.5982104093689288e-01 8.9611251758768239e-03 6.0014107955324680e-01 8.6414404091854514e-03 4.0037879509860437e-02 8.1740237787700633e-04 5.1174259173699588e-01 3.9230597090960245e-02 -1.0097166196881318e+00 3.0884315461430785e-02 2.4862894782207015e+00 6.6874837158724942e-02 5.6758836312906610e-02 2.7617665248508873e-03 5.6758836312906645e-02 2.7617665248508487e-03 2.3160078549787776e-03 5.1703988034059227e-05 1.3290508400576707e-02 5.2185587397117689e-04 -1.1890420230634736e-02 4.9720996053138368e-04 1.4206428085613515e-02 5.4525608476100327e-04 -1.1890420230634736e-02 4.9720996053138260e-04 1.1890420230634736e-02 4.9720996053138368e-04 2.1893201255397656e+00 6.7277339607027774e-03 6.8110776932220618e-01 1.7624366434271382e-02 1.2845407405141960e-02 2.0649619952724865e-02 -6.0715091461989402e-03 2.1659462652011179e-02 1.4765728585325699e+00 6.0597578852081405e-02 3.8434246382231668e-02 7.5205650054022762e-04
2.2600000000000001e+01 9.6019272778984743e-01 8.1323527459412352e-04 6.2650119621156930e-01 9.2509639288066697e-03 3.5863353753440841e-01 9.0094582680513256e-03 6.0155919025543902e-01 8.6931449451698919e-03 3.9807272210152594e-02 8.1323527459411279e-04 5.1741267856073914e-01 3.9499617563692802e-02 -1.0097631811971559e+00 3.0996934083619282e-02 2.4915007392101018e+00 6.7208375314764063e-02 5.6642839177147443e-02 2.7581944186642264e-03 5.6642839177147727e-02 2.7581944186643591e-03 2.2961750160491834e-03 5.1477695180551608e-05 1.3244293037943486e-02 5.1835922848699140e-04 -1.1859592911465272e-02 4.9410789937061838e-04 1.4155767927514457e-02 5.4193934391078219e-04 -1.1859592911465272e-02 4.9410789937061870e-04 1.1859592911465272e-02 4.9410789937061838e-04 2.1931849468660221e+00 6.7526317486191652e-03 6.8395330381413788e-01 1.7742087793596248e-02 1.2885667312466006e-02 2.0719524912432435e-02 -6.0930139428949856e-03 2.1740367196355213e-02 1.4817375580129464e+00 6.0914407196928144e-02 3.8222058072888775e-02 7.4859765528042838e-04
2.2700000000000003e+01 9.6042136281532675e-01 8.0908997268812561e-04 6.2782330895772109e-01 9.3006086309373095e-03 3.5744913319499211e-01 9.0574687578252912e-03 6.0297222962033470e-01 8.7445150113891149e-03 3.9578637184673270e-02 8.0908997268815499e-04 5.2307114754808770e-01 3.9768267497433347e-02 -1.0098095642702050e+00 3.1109355978092054e-02 2.4966931496460627e+00 6.7540470776415631e-02 5.6526481308756552e-02 2.7545059960033796e-03 5.6526481308756524e-02 2.7545059960033908e-03 2.2765618384721483e-03 5.1248829558624099e-05 1.3197939317073179e-02 5.1483684339138577e-04 -1.1828440377344743e-02 4.9097724091747258e-04 1.4105002215816889e-02 5.3859161238775579e-04 -1.1828440377344743e-02 4.9097724091747388e-04 1.1828440377344743e-02 4.9097724091747258e-04 2.1970284686678236e+00 6.7777542429795501e-03 6.8679304930966811e-01 1.7859611868728486e-02 1.2925741285367966e-02 2.0789144562259085e-02 -6.1144218355600414e-03 2.1820998170842064e-02 1.4868835853758575e+00 6.1229670860347161e-02 3.8011579499351772e-02 7.4515184545893864e-04
2.2800000000000001e+01 9.6064804737414156e-01 8.0496667550956739e-04 6.2914077965912374e-01 9.3498922430926036e-03 3.5626786001930777e-01 9.1051538112645221e-03 6.0438018735483368e-01 8.7955474205624502e-03 3.9351952625858645e-02 8.0496667550957000e-04 5.2871796314164377e-01 4.0036535447382129e-02 -1.0098557698745778e+00 3.1221580807242636e-02 2.5018666582428151e+00 6.7871111321101157e-02 5.6409773012435785e-02 2.7507032031470848e-03 5.6409773012435681e-02 2.7507032031471395e-03 2.2571651608667863e-03 5.1017490917983724e-05 1.3151453118602047e-02 5.1128977825618753e-04 -1.1796971028998033e-02 4.8781898448322476e-04 1.4054136189864818e-02 5.3521398352319343e-04 -1.1796971028998033e-02 4.8781898448322497e-04 1.1796971028998033e-02 4.8781898448322476e-04 2.2008508620311149e+00 6.8031004623934398e-03 6.8962698796032518e-01 1.7976933484123367e-02 1.2965630314840390e-02 2.0858480223748244e-02 -6.1357331848900434e-03 2.1901356519002688e-02 1.4920108883682370e+00 6.1543358045283811e-02 3.7802793276176964e-02 7.4171937268184139e-04
2.2900000000000002e+01 9.6087280296070787e-01 8.0086557609350764e-04 6.3045359535980727e-01 9.3988122739902067e-03 3.5508974927271514e-01 9.1525106924110512e-03 6.0578305368799268e-01 8.8462390937849075e-03 3.9127197039292058e-02 8.0086557609351490e-04 5.3435309081068372e-01 4.0304410161697550e-02 -1.0099017989956893e+00 3.1333608241530551e-02 2.5070212160963954e+00 6.8200285155859394e-02 5.6292724516811846e-02 2.7467879823597804e-03 5.6292724516811929e-02 2.7467879823594365e-03 2.2379818814376494e-03 5.0783777425530254e-05 1.3104840269280407e-02 5.0771908510138005e-04 -1.1765193171796763e-02 4.8463412419808249e-04 1.4003175053234413e-02 5.3180754407613617e-04 -1.1765193171796763e-02 4.8463412419808244e-04 1.1765193171796763e-02 4.8463412419808249e-04 2.2046522963105404e+00 6.8286693685538306e-03 6.9245510242948283e-01 1.8094047553844032e-02 1.3005335389352585e-02 2.0927533217781149e-02 -6.1569483540491587e-03 2.1981443188263613e-02 1.4971194171007056e+00 6.1855457395372210e-02 3.7595682244036623e-02 7.3830052767744753e-04
2.3000000000000000e+01 9.6109565076218550e-01 7.9678685734788752e-04 6.3176174368374782e-01 9.4473663349096803e-03 3.5391483139480051e-01 9.1995367626984351e-03 6.0718081936738499e-01 8.8965870598058747e-03 3.8904349237814502e-02 7.9678685734786920e-04 5.3997649704350148e-01 4.0571880581091832e-02 -1.0099476526363009e+00 3.1445437959540593e-02 2.5121567766617110e+00 6.8527980914231928e-02 5.6175345973452209e-02 2.7427622712904425e-03 5.6175345973452230e-02 2.7427622712903757e-03 2.2190089566027117e-03 5.0547785672121338e-05 1.3058106541151915e-02 5.0412580807347078e-04 -1.1733115015862461e-02 4.8142364865075250e-04 1.3952123972465171e-02 5.2837337387247676e-04 -1.1733115015862459e-02 4.8142364865075206e-04 1.1733115015862461e-02 4.8142364865075250e-04 2.2084329391518054e+00 6.8544598680640445e-03 6.9527737588853500e-01 1.8210949081396685e-02 1.3044857494775125e-02 2.0996304864418787e-02 -6.1780677085698467e-03 2.2061259129748850e-02 1.5022091240254105e+00 6.2165957991571499e-02 3.7390229465830260e-02 7.3489559047089348e-04
2.3100000000000001e+01 9.6131661166422977e-01 7.9273069224014548e-04 6.3306521282935835e-01 9.4955521388612116e-03 3.5274313600889534e-01 9.2462294803318020e-03 6.0857347565533426e-01 8.9465884542724774e-03 3.8683388335770313e-02 7.9273069224009961e-04 5.4558814933965571e-01 4.0838935838366203e-02 -1.0099933318157481e+00 3.1557069648058544e-02 2.5172732957292752e+00 6.8854187653032320e-02 5.6057647455913816e-02 2.7386280023923822e-03 5.6057647455913830e-02 2.7386280023924663e-03 2.2002433996561781e-03 5.0309610679761366e-05 1.3011257650770122e-02 5.0051098313796298e-04 -1.1700744676181110e-02 4.7818854054157244e-04 1.3900988075837287e-02 5.2491254545824302e-04 -1.1700744676181110e-02 4.7818854054157401e-04 1.1700744676181110e-02 4.7818854054157244e-04 2.2121929565136549e+00 6.8804708142467998e-03 6.9809379201302346e-01 1.8327633159536123e-02 1.3084197614306941e-02 2.1064796482748324e-02 -6.1990916162548071e-03 2.2140805298086385e-02 1.5072799639135275e+00 6.2474849348680986e-02 3.7186418222878923e-02 7.3150483055767765e-04
2.3200000000000003e+01 9.6153570625661489e-01 7.8869724398294852e-04 6.3436399156390078e-01 9.5433674997245175e-03 3.5157469193158442e-01 9.2925863996352748e-03 6.0996101432503047e-01 8.9962405189400602e-03 3.8464293743385072e-02 7.8869724398297476e-04 5.5118801620212166e-01 4.1105565257894140e-02 -1.0100388375691856e+00 3.1668503002127001e-02 2.5223707314016437e+00 6.9178894848965555e-02 5.5939638958826990e-02 2.7343871023508214e-03 5.5939638958827018e-02 2.7343871023506857e-03 2.1816822794652408e-03 5.0069345908923281e-05 1.2964299258452706e-02 4.9687563778287830e-04 -1.1668090172730156e-02 4.7492977634646424e-04 1.3849772452195392e-02 5.2142612376389536e-04 -1.1668090172730152e-02 4.7492977634646489e-04 1.1668090172730156e-02 4.7492977634646424e-04 2.2159325126894753e+00 6.9067010089412188e-03 7.0090433497871840e-01 1.8444094970046520e-02 1.3123356728404789e-02 2.1133009390733704e-02 -6.2200204470808495e-03 2.2220082651219220e-02 1.5123318938324584e+00 6.2782121411712258e-02 3.6984232011199228e-02 7.2812850707691841e-04
2.3300000000000001e+01 9.6175295483872780e-01 7.8468666621909838e-04 6.3565806921782753e-01 9.5908103313560224e-03 3.5040952718219942e-01 9.3386051703651194e-03 6.1134342765652849e-01 9.0455406008469429e-03 3.8247045161272038e-02 7.8468666621905392e-04 5.5677606712935346e-01 4.1371758355038951e-02 -1.0100841709468535e+00 3.1779737725102800e-02 2.5274490440695674e+00 6.9502092395116455e-02 5.5821330397011190e-02 2.7300414915289615e-03 5.5821330397011280e-02 2.7300414915292295e-03 2.1633227191998443e-03 4.9827083266204704e-05 1.2917236967572215e-02 4.9322079073575243e-04 -1.1635159430617676e-02 4.7164832599392025e-04 1.3798482149817520e-02 5.1791516578216922e-04 -1.1635159430617676e-02 4.7164832599392019e-04 1.1635159430617676e-02 4.7164832599392025e-04 2.2196517703285332e+00 6.9331492042796318e-03 7.0370898945765725e-01 1.8560329783489874e-02 1.3162335814715129e-02 2.1200944905070480e-02 -6.2408545731045765e-03 2.2299092150220669e-02 1.5173648731227136e+00 6.3087764552142031e-02 3.6783654537855939e-02 7.2476686898434353e-04
2.3400000000000002e+01 9.6196837742493579e-01 7.8069910320404030e-04 6.3694743567905299e-01 9.6378786466680619e-03 3.4924766899229820e-01 9.3842835369925340e-03 6.1272070843263771e-01 9.0944861514596475e-03 3.8031622575064053e-02 7.8069910320402089e-04 5.6235227260726195e-01 4.1637504835522872e-02 -1.0101293330133432e+00 3.1890773528711960e-02 2.5325081963878615e+00 6.9823770597320686e-02 5.5702731604624314e-02 2.7255930834302602e-03 5.5702731604624411e-02 2.7255930834302160e-03 2.1451618950945823e-03 4.9582913112333575e-05 1.2870076323883373e-02 4.8954745169346411e-04 -1.1601960280234422e-02 4.6834515255451286e-04 1.3747122175329005e-02 5.1438072025890736e-04 -1.1601960280234420e-02 4.6834515255451199e-04 1.1601960280234422e-02 4.6834515255451286e-04 2.2233508904568589e+00 6.9598141044466301e-03 7.0650774061413868e-01 1.8676332958931178e-02 1.3201135848008314e-02 2.1268604341044724e-02 -6.2615943683699132e-03 2.2377834759114007e-02 1.5223788633745181e+00 6.3391769564046282e-02 3.6584669717391126e-02 7.2142015522358796e-04
2.3500000000000000e+01 9.6218199374983249e-01 7.7673468998877766e-04 6.3823208138715937e-01 9.6845705566809496e-03 3.4808914381512868e-01 9.4296193379556428e-03 6.1409284993470359e-01 9.1430747257862481e-03 3.7818006250167679e-02 7.7673468998875890e-04 5.6791660410110667e-01 4.1902794594740306e-02 -1.0101743248468893e+00 3.2001610133093557e-02 2.5375481532510373e+00 7.0143920170397431e-02 5.5583852334347005e-02 2.7210437841694132e-03 5.5583852334346928e-02 2.7210437841695004e-03 2.1271970352419482e-03 4.9336924270240364e-05 1.2822822814886965e-02 4.8585662106316591e-04 -1.1568500457419403e-02 4.6502121194131165e-04 1.3695697492661352e-02 5.1082382739498031e-04 -1.1568500457419403e-02 4.6502121194131181e-04 1.1568500457419403e-02 4.6502121194131165e-04 2.2270300324977690e+00 6.9866943674194732e-03 7.0930057410067848e-01 1.8792099943636138e-02 1.3239757800115021e-02 2.1335989012395820e-02 -6.2822402088173936e-03 2.2456311444696182e-02 1.5273738284041483e+00 6.3694127660104141e-02 3.6387261668329195e-02 7.1808859489832274e-04
2.3600000000000001e+01 9.6239382327336342e-01 7.7279355260020705e-04 6.3951199732754116e-01 9.7308842695479503e-03 3.4693397733507514e-01 9.4746105048825503e-03 6.1545984593828840e-01 9.1913039814608601e-03 3.7606176726636464e-02 7.7279355260023404e-04 5.7346903404730809e-01 4.2167617717019115e-02 -1.0102191475386684e+00 3.2112247266841136e-02 2.5425688817686707e+00 7.0462532234287514e-02 5.5464702256597762e-02 2.7163954919655073e-03 5.5464702256597831e-02 2.7163954919656205e-03 2.1094254184160243e-03 4.9089204033609558e-05 1.2775481869228892e-02 4.8214928971730122e-04 -1.1534787603638467e-02 4.6167745262402552e-04 1.3644213022054491e-02 5.0724551856252335e-04 -1.1534787603638470e-02 4.6167745262402568e-04 1.1534787603638467e-02 4.6167745262402552e-04 2.2306893542920592e+00 7.0137886066882864e-03 7.1208747605392353e-01 1.8907626272744085e-02 1.3278202639864877e-02 2.1403100231183251e-02 -6.3027924721952497e-03 2.2534523176365732e-02 1.5323497342300023e+00 6.3994830467511643e-02 3.6191414709754038e-02 7.1477240744244656e-04
2.3700000000000003e+01 9.6260388518583961e-01 7.6887580822108264e-04 6.4078717502549065e-01 9.7768180895556386e-03 3.4578219447708591e-01 9.5192550617861013e-03 6.1682169070875381e-01 9.2391716777995830e-03 3.7396114814160400e-02 7.6887580822109912e-04 5.7900953584518400e-01 4.2431964474831246e-02 -1.0102638021921124e+00 3.2222684667042333e-02 2.5475703512405552e+00 7.0779598310063863e-02 5.5345290958785764e-02 2.7116500966442624e-03 5.5345290958785834e-02 2.7116500966442628e-03 2.0918443729259681e-03 4.8839838175603561e-05 1.2728058856135722e-02 4.7842643875963800e-04 -1.1500829266177601e-02 4.5831481535398293e-04 1.3592673639103570e-02 5.0364681603229952e-04 -1.1500829266177601e-02 4.5831481535398212e-04 1.1500829266177601e-02 4.5831481535398293e-04 2.2343290121178483e+00 7.0410953929535289e-03 7.1486843309053083e-01 1.9022907568915320e-02 1.3316471333027224e-02 2.1469939307657046e-02 -6.3232515379721662e-03 2.2612470925954527e-02 1.5373065490484428e+00 6.4293870023772473e-02 3.5997113357958910e-02 7.1147180279040661e-04
2.3800000000000001e+01 9.6281219841283150e-01 7.6498156536801865e-04 6.4205760654023014e-01 9.8223704160999604e-03 3.4463381941608107e-01 9.5635511242317412e-03 6.1817837899675043e-01 9.2866756748296066e-03 3.7187801587168452e-02 7.6498156536803014e-04 5.8453808384861294e-01 4.2695825327953983e-02 -1.0103082899222344e+00 3.2332922079309323e-02 2.5525525331316445e+00 7.1095110315846727e-02 5.5225627944593646e-02 2.7068094791568385e-03 5.5225627944593715e-02 2.7068094791570302e-03 2.0744512754982750e-03 4.8588910957761321e-05 1.2680559084884413e-02 4.7468903930384147e-04 -1.1466632898349545e-02 4.5493423290153231e-04 1.3541084173847820e-02 5.0002873271376587e-04 -1.1466632898349548e-02 4.5493423290153285e-04 1.1466632898349545e-02 4.5493423290153231e-04 2.2379491607101047e+00 7.0686132558037450e-03 7.1764343230300864e-01 1.9137939541955709e-02 1.3354564842253946e-02 2.1536507550131964e-02 -6.3436177872517969e-03 2.2690155667563480e-02 1.5422442432094097e+00 6.4591238772398821e-02 3.5804342323166025e-02 7.0818698154611931e-04
2.3900000000000002e+01 9.6301878161995857e-01 7.6111092406881242e-04 6.4332328445889098e-01 9.8675397426397238e-03 3.4348887558633895e-01 9.6074968984797681e-03 6.1952990603361946e-01 9.3338139322923785e-03 3.6981218380041606e-02 7.6111092406881296e-04 5.9005465335762708e-01 4.2959190922583712e-02 -1.0103526118549726e+00 3.2442959257811300e-02 2.5575154010467882e+00 7.1409060562613910e-02 5.5105722633295565e-02 2.7018755111147415e-03 5.5105722633295565e-02 2.7018755111147303e-03 2.0572435501872792e-03 4.8336505139380560e-05 1.2632987804307156e-02 4.7093805226464797e-04 -1.1432205859715107e-02 4.5153662980570942e-04 1.3489449409902387e-02 4.9639227190794810e-04 -1.1432205859715109e-02 4.5153662980570888e-04 1.1432205859715107e-02 4.5153662980570942e-04 2.2415499532798391e+00 7.0963406853683554e-03 7.2041246125552560e-01 1.9252717988417156e-02 1.3392484127024391e-02 2.1602806264865333e-02 -6.3638916026889161e-03 2.2767578377402054e-02 1.5471627891918152e+00 6.4886929558508250e-02 3.5613086506314416e-02 7.0491813515165941e-04
2.4000000000000000e+01 9.6322365321756642e-01 7.5726397603807956e-04 6.4458420189044641e-01 9.9123246556285620e-03 3.4234738569085987e-01 9.6510906806027020e-03 6.2087626752670677e-01 9.3805845086225321e-03 3.6776346782433356e-02 7.5726397603808715e-04 5.9555922060993738e-01 4.3222052090403633e-02 -1.0103967691265419e+00 3.2552795965294389e-02 2.5624589307052918e+00 7.1721441749916515e-02 5.4985584359108511e-02 2.6968500543354786e-03 5.4985584359108421e-02 2.6968500543353784e-03 2.0402186673131048e-03 4.8082701986886329e-05 1.2585350202330347e-02 4.6717442815993947e-04 -1.1397555416318910e-02 4.4812292213486539e-04 1.3437774083632012e-02 4.9273842707140032e-04 -1.1397555416318910e-02 4.4812292213486648e-04 1.1397555416318910e-02 4.4812292213486539e-04 2.2451315415329893e+00 7.1242761339484015e-03 7.2317550797968444e-01 1.9367238791175842e-02 1.3430230143592162e-02 2.1668836755938260e-02 -6.3840733684072228e-03 2.2844740033631423e-02 1.5520621615787500e+00 6.5180935624337646e-02 3.5423330995915103e-02 7.0166544605481263e-04
2.4100000000000001e+01 9.6342683136530494e-01 7.5344080485177927e-04 6.4584035245959881e-01 9.9567238334265593e-03 3.4120937171070465e-01 9.6943308555796116e-03 6.2221745965460029e-01 9.4269855599030498e-03 3.6573168634695195e-02 7.5344080485175943e-04 6.0105176277239936e-01 4.3484399847607533e-02 -1.0104407628828018e+00 3.2662431973104526e-02 2.5673830999153071e+00 7.2032246961509436e-02 5.4865222370576984e-02 2.6917349604067020e-03 5.4865222370577060e-02 2.6917349604068642e-03 2.0233741424262102e-03 4.7827581283683623e-05 1.2537651405547356e-02 4.6339910692575371e-04 -1.1362688740939738e-02 4.4469401725993944e-04 1.3386062883365949e-02 4.8906818159334870e-04 -1.1362688740939738e-02 4.4469401725993961e-04 1.1362688740939738e-02 4.4469401725993944e-04 2.2486940756889959e+00 7.1524180176223504e-03 7.2593256097026915e-01 1.9481497918989520e-02 1.3467803844933953e-02 2.1734600325140411e-02 -6.4041634699187567e-03 2.2921641616211321e-02 1.5569423370325057e+00 6.5473250604664052e-02 3.5235061064971610e-02 6.9842908787596592e-04
2.4200000000000003e+01 9.6362833397659564e-01 7.4964148612006391e-04 6.4709173030062694e-01 1.0000736045191420e-02 3.4007485491430900e-01 9.7372158963667556e-03 6.2355347906228686e-01 9.4730153387976301e-03 3.6371666023404185e-02 7.4964148612008874e-04 6.0653225793241450e-01 4.3746225393875966e-02 -1.0104845942786338e+00 3.2771867061199840e-02 2.5722878885480558e+00 7.2341469660885838e-02 5.4744645829991542e-02 2.6865320702636119e-03 5.4744645829991424e-02 2.6865320702634202e-03 2.0067075352981061e-03 4.7571221340113510e-05 1.2489896478824722e-02 4.5961301774260696e-04 -1.1327612913355758e-02 4.4125081363908364e-04 1.3334320448653866e-02 4.8538250858436339e-04 -1.1327612913355760e-02 4.4125081363908375e-04 1.1327612913355758e-02 4.4125081363908364e-04 2.2522377044990698e+00 7.1807647178270496e-03 7.2868360918095798e-01 1.9595491426030950e-02 1.3505206180700160e-02 2.1800098271858054e-02 -6.4241622940449331e-03 2.2998284106750404e-02 1.5618032942694218e+00 6.5763868522149105e-02 3.5048262167964153e-02 6.9520922557381182e-04
2.4300000000000001e+01 9.6382817872300974e-01 7.4586608765943167e-04 6.4833833005119446e-01 1.0044360149753217e-02 3.3894385586676895e-01 9.7797443629483033e-03 6.2488432285624085e-01 9.5186721934629754e-03 3.6171821276990299e-02 7.4586608765940185e-04 6.1200068508927630e-01 4.4007520111316333e-02 -1.0105282644773395e+00 3.2881101018166360e-02 2.5771732785119235e+00 7.2649103686741323e-02 5.4623863812838402e-02 2.6812432137772921e-03 5.4623863812838569e-02 2.6812432137771837e-03 1.9902164489372337e-03 4.7313699003688582e-05 1.2442090424940700e-02 4.5581707887276316e-04 -1.1292334920624123e-02 4.3779420061312624e-04 1.3282551369561357e-02 4.8168237067621736e-04 -1.1292334920624123e-02 4.3779420061312684e-04 1.1292334920624123e-02 4.3779420061312624e-04 2.2557625752641668e+00 7.2093145829129641e-03 7.3142864202001212e-01 1.9709215451404385e-02 1.3542438097167406e-02 2.1865331892965387e-02 -6.4440702288391018e-03 2.3074668488360050e-02 1.5666450140345840e+00 6.6052783782599989e-02 3.4862919937897113e-02 6.9200601561076973e-04
2.4400000000000002e+01 9.6402638303853916e-01 7.4211466966239660e-04 6.4958014684612475e-01 1.0087595094470887e-02 3.3781639443909900e-01 9.8219149013660956e-03 6.2620998859944010e-01 9.5639545664407480e-03 3.5973616961460890e-02 7.4211466966239627e-04 6.1745702414546666e-01 4.4268275563359959e-02 -1.0105717746500420e+00 3.2990133641227562e-02 2.5820392537264238e+00 7.2955143248361554e-02 5.4502885307285510e-02 2.6758702093627397e-03 5.4502885307285490e-02 2.6758702093630320e-03 1.9738985286296500e-03 4.7055089669591294e-05 1.2394238184256940e-02 4.5201219751004587e-04 -1.1256861657376134e-02 4.3432505821354038e-04 1.3230760186005785e-02 4.7796871983459455e-04 -1.1256861657376136e-02 4.3432505821353946e-04 1.1256861657376134e-02 4.3432505821354038e-04 2.2592688338526745e+00 7.2380659296739794e-03 7.3416764934593792e-01 1.9822666218640428e-02 1.3579500537192795e-02 2.1930302482719082e-02 -6.4638876635106967e-03 2.3150795745511633e-02 1.5714674790763818e+00 6.6339991170169366e-02 3.4679020183406323e-02 6.8881960611645327e-04
2.4500000000000000e+01 9.6422296412377995e-01 7.3838728486712248e-04 6.5081717631114400e-01 1.0130439914072607e-02 3.3669248981745853e-01 9.8637262427296920e-03 6.2753047430632158e-01 9.6088609935295784e-03 3.5777035876219908e-02 7.3838728486708691e-04 6.2290125589789669e-01 4.4528483493617398e-02 -1.0106151259751111e+00 3.3098964736241278e-02 2.5868858000960406e+00 7.3259582920928060e-02 5.4381719213696597e-02 2.6704148635985892e-03 5.4381719213696486e-02 2.6704148635985476e-03 1.9577514610036239e-03 4.6795467291426943e-05 1.2346344634420869e-02 4.4819926964054344e-04 -1.1221199926126293e-02 4.3084425698126260e-04 1.3178951387129920e-02 4.7424249718292514e-04 -1.1221199926126295e-02 4.3084425698126271e-04 1.1221199926126293e-02 4.3084425698126260e-04 2.2627566247178099e+00 7.2670170448513750e-03 7.3690062146312396e-01 1.9935840035171137e-02 1.3616394440169941e-02 2.1995011332655908e-02 -6.4836149883508373e-03 2.3226666863897009e-02 1.5762706741209296e+00 6.6625485842475421e-02 3.4496548885927389e-02 6.8565013705141904e-04
2.4600000000000001e+01 9.6441793895002059e-01 7.3468397872427521e-04 6.5204941455659626e-01 1.0172893729481781e-02 3.3557216051234812e-01 9.9051772022090232e-03 6.2884577843767242e-01 9.6533901026406767e-03 3.5582061049979422e-02 7.3468397872424572e-04 6.2833336202910695e-01 4.4788135824699656e-02 -1.0106583196375889e+00 3.3207594117709349e-02 2.5917129054839707e+00 7.3562417640776520e-02 5.4260374344181558e-02 2.6648789708573870e-03 5.4260374344181649e-02 2.6648789708573293e-03 1.9417729731177093e-03 4.6534904392089340e-05 1.2298414590100259e-02 4.4437917991355737e-04 -1.1185356437597025e-02 4.2735265779586193e-04 1.3127129410714733e-02 4.7050463283675414e-04 -1.1185356437597022e-02 4.2735265779586193e-04 1.1185356437597025e-02 4.2735265779586193e-04 2.2662260909147407e+00 7.2961661866082815e-03 7.3962754911745621e-01 2.0048733291787954e-02 1.3653120741986640e-02 2.2059459731493432e-02 -6.5032525946595102e-03 2.3302282830292349e-02 1.5810545858463818e+00 6.6909263325667531e-02 3.4315492196921205e-02 6.8249774036866038e-04
2.4700000000000003e+01 9.6461132426323848e-01 7.3100478956346143e-04 6.5327685817113357e-01 1.0214955746629331e-02 3.3445542436777159e-01 9.9462666780099455e-03 6.3015589989546705e-01 9.6975406126365675e-03 3.5388675736761341e-02 7.3100478956345547e-04 6.3375332509841598e-01 4.5047224657003740e-02 -1.0107013568286392e+00 3.3316021608767718e-02 2.5965205596857803e+00 7.3863642700572815e-02 5.4138859422178699e-02 2.6592643129565194e-03 5.4138859422178574e-02 2.6592643129562856e-03 1.9259608315716375e-03 4.6273472074997863e-05 1.2250452802748420e-02 4.4055280152509069e-04 -1.1149337811058056e-02 4.2385111171716817e-04 1.3075298642629693e-02 4.6675604575097254e-04 -1.1149337811058058e-02 4.2385111171716817e-04 1.1149337811058056e-02 4.2385111171716817e-04 2.2696773741174345e+00 7.3255115859800022e-03 7.4234842349191088e-01 2.0161342462082798e-02 1.3689680374984314e-02 2.2123648965033646e-02 -6.5228008746741296e-03 2.3377644632425060e-02 1.5858192028571412e+00 6.7191319509430997e-02 3.4135836435157545e-02 6.7936254017502275e-04
2.4800000000000001e+01 9.6480313658801331e-01 7.2734974875766716e-04 6.5449950421538328e-01 1.0256625255252281e-02 3.3334229857036368e-01 9.9869936503328826e-03 6.3146083801764963e-01 9.7413113321532414e-03 3.5196863411986676e-02 7.2734974875763604e-04 6.3916112853303786e-01 4.5305742267459558e-02 -1.0107442387450043e+00 3.3424247041185483e-02 2.6013087544029800e+00 7.4163253744448376e-02 5.4017183082065004e-02 2.6535726588169765e-03 5.4017183082064858e-02 2.6535726588169479e-03 1.9103128416392647e-03 4.6011240035446093e-05 1.2202463960398681e-02 4.3672099611087302e-04 -1.1113150574679802e-02 4.2034045983656174e-04 1.3023463416319070e-02 4.6299764357684209e-04 -1.1113150574679802e-02 4.2034045983656260e-04 1.1113150574679802e-02 4.2034045983656174e-04 2.2731106146352387e+00 7.3550514482952894e-03 7.4506323620212889e-01 2.0273664101869402e-02 1.3726074267918918e-02 2.2187580316069568e-02 -6.5422602214996184e-03 2.3452753258843873e-02 1.5905645156579760e+00 6.7471650641934347e-02 3.3957568084053272e-02 6.7624465289104060e-04
2.4900000000000002e+01 9.6499339223134939e-01 7.2371888088613447e-04 6.5571735021559863e-01 1.0297901627681382e-02 3.3223279965848185e-01 1.0027357180317215e-02 6.3276059257286754e-01 9.7847011584089958e-03 3.5006607768650715e-02 7.2371888088613176e-04 6.4455675661915690e-01 4.5563681108246608e-02 -1.0107869665884741e+00 3.3532270255350029e-02 2.6060774832165405e+00 7.4461246763073308e-02 5.3895353868803543e-02 2.6478057641400317e-03 5.3895353868803342e-02 2.6478057641400100e-03 1.8948268464233208e-03 4.5748276572245625e-05 1.2154452687489764e-02 4.3288461365092703e-04 -1.1076801165902476e-02 4.1682153313983740e-04 1.2971628012325797e-02 4.5923032253093363e-04 -1.1076801165902476e-02 4.1682153313983848e-04 1.1076801165902476e-02 4.1682153313983740e-04 2.2765259514292020e+00 7.3847839545688855e-03 7.4777197929197192e-01 2.0385694848590874e-02 1.3762303345923540e-02 2.2251255064294626e-02 -6.5616310290398643e-03 2.3527609698791911e-02 1.5952905166280666e+00 6.7750253324733695e-02 3.3780673789065900e-02 6.7314418740962859e-04
2.5000000000000000e+01 9.6518210728641862e-01 7.2011220389625868e-04 6.5693039415729026e-01 1.0338784317617195e-02 3.3112694353126004e-01 1.0067356408970850e-02 6.3405516375515847e-01 9.8277090759985499e-03 3.4817892713581447e-02 7.2011220389621303e-04 6.4994019449296814e-01 4.5821033805475864e-02 -1.0108295415653701e+00 3.3640091100258521e-02 2.6108267415603481e+00 7.4757618088683128e-02 5.3773380237617172e-02 2.6419653710936589e-03 5.3773380237617061e-02 2.6419653710938709e-03 1.8795007260310509e-03 4.5484648599484837e-05 1.2106423544719070e-02 4.2904449238383722e-04 -1.1040295931818706e-02 4.1329515237989830e-04 1.2919796657849755e-02 4.5545496727400177e-04 -1.1040295931818706e-02 4.1329515237989851e-04 1.1040295931818706e-02 4.1329515237989830e-04 2.2799235221281346e+00 7.4147072628680862e-03 7.5047464522906149e-01 2.0497431420709689e-02 1.3798368530472480e-02 2.2314674486214794e-02 -6.5809136919306012e-03 2.3602214942082825e-02 1.5999971999949785e+00 6.8027124507621564e-02 3.3605140355139410e-02 6.7006124525410067e-04
2.5100000000000001e+01 9.6536929763622070e-01 7.1652972926312529e-04 6.5813863447884624e-01 1.0379272858896805e-02 3.3002474545762400e-01 1.0106990556087117e-02 6.3534455217859653e-01 9.8703341556758226e-03 3.4630702363779478e-02 7.1652972926312074e-04 6.5531142813168985e-01 4.6077793157842939e-02 -1.0108719648860414e+00 3.3747709433498932e-02 2.6155565266946255e+00 7.5052364390062881e-02 5.3651270553696916e-02 2.6360532080152610e-03 5.3651270553696929e-02 2.6360532080155772e-03 1.8643323967704947e-03 4.5220421658570701e-05 1.2058381028925268e-02 4.2520145873199341e-04 -1.1003641129571327e-02 4.0976212796049960e-04 1.2867973526341819e-02 4.5167245080123073e-04 -1.1003641129571324e-02 4.0976212796050004e-04 1.1003641129571327e-02 4.0976212796049960e-04 2.2833034630444233e+00 7.4448195096492777e-03 7.5317122690030303e-01 2.0608870617083636e-02 1.3834270739346852e-02 2.2377839855063520e-02 -6.6001086054736811e-03 2.3676569978979729e-02 1.6046845618085843e+00 6.8302261483444635e-02 3.3430954744203129e-02 6.6699592073428448e-04
2.5200000000000003e+01 9.6555497895716269e-01 7.1297146214844057e-04 6.5934207006514201e-01 1.0419366864251827e-02 3.2892622008526540e-01 1.0146258919149755e-02 6.3662875887189718e-01 9.9125755531245165e-03 3.4445021042837289e-02 7.1297146214846301e-04 6.6067044434454691e-01 4.6333952135251995e-02 -1.0109142377643678e+00 3.3855125121233960e-02 2.6202668376793214e+00 7.5345482667488570e-02 5.3529033091938863e-02 2.6300709891266530e-03 5.3529033091938863e-02 2.6300709891265111e-03 1.8493198103666938e-03 4.4955659930414337e-05 1.2010329572998310e-02 4.2135632723667088e-04 -1.0966842926764938e-02 4.0622325982999822e-04 1.2816162737131631e-02 4.4788363434259602e-04 -1.0966842926764937e-02 4.0622325982999708e-04 1.0966842926764938e-02 4.0622325982999822e-04 2.2866659091895931e+00 7.4751188110657252e-03 7.5586171760739851e-01 2.0720009316327528e-02 1.3870010886601614e-02 2.2440752440719230e-02 -6.6192161655726613e-03 2.3750675800077066e-02 1.6093525999149534e+00 6.8575661882877240e-02 3.3258104072720542e-02 6.6394830110229135e-04
2.5300000000000001e+01 9.6573916672256410e-01 7.0943740155718024e-04 6.6054070024114186e-01 1.0459066024057858e-02 3.2783138144957474e-01 1.0185160872225801e-02 6.3790778527298930e-01 9.9544325077184047e-03 3.4260833277435995e-02 7.0943740155712473e-04 6.6601723076372921e-01 4.6589503877408824e-02 -1.0109563614172847e+00 3.3962338038174604e-02 2.6249576753474804e+00 7.5636970247636465e-02 5.3406676036710690e-02 2.6240204142591685e-03 5.3406676036710600e-02 2.6240204142593017e-03 1.8344609531972960e-03 4.4690426247791668e-05 1.1962273545816627e-02 4.1750990050255955e-04 -1.0929907401891478e-02 4.0267933738468190e-04 1.2764368355088776e-02 4.4408936727299321e-04 -1.0929907401891478e-02 4.0267933738468185e-04 1.0929907401891478e-02 4.0267933738468190e-04 2.2900109942896347e+00 7.5056032642495550e-03 7.5854611106234371e-01 2.0830844476159883e-02 1.3905589882534075e-02 2.2503413509625418e-02 -6.6382367686697915e-03 2.3824533396185236e-02 1.6140013139301961e+00 6.8847323669160979e-02 3.3086575609287669e-02 6.6091846670641692e-04
2.5400000000000002e+01 9.6592187620608261e-01 7.0592754049245252e-04 6.6173452476549566e-01 1.0498370105077592e-02 3.2674024298253068e-01 1.0223695864849081e-02 6.3918163322355181e-01 9.9959043412724546e-03 3.4078123793917385e-02 7.0592754049249838e-04 6.7135177583532890e-01 4.6844441692390375e-02 -1.0109983370643123e+00 3.4069348067558791e-02 2.6296290422786148e+00 7.5926824778455013e-02 5.3284207481649762e-02 2.6179031685986112e-03 5.3284207481649790e-02 2.6179031685984373e-03 1.8197538455472090e-03 4.4424782107984401e-05 1.1914217252211357e-02 4.1366296915352986e-04 -1.0892840544769907e-02 3.9913113938345752e-04 1.2712594390317120e-02 4.4029048703398115e-04 -1.0892840544769911e-02 3.9913113938345768e-04 1.0892840544769907e-02 3.9913113938345752e-04 2.2933388508000916e+00 7.5362709485609245e-03 7.6122440138291814e-01 2.0941373132737754e-02 1.3941008633653745e-02 2.2565824324713338e-02 -6.6571708116842697e-03 2.3898143758217961e-02 1.6186307052143030e+00 6.9117245132820179e-02 3.2916356772280643e-02 6.5790649114360017e-04
2.5500000000000000e+01 9.6610312248507013e-01 7.0244186611017874e-04 6.6292354382413365e-01 1.0537278949197162e-02 3.2565281752154485e-01 1.0261863420893731e-02 6.4045030496352540e-01 1.0036990456784354e-02 3.3896877514929813e-02 7.0244186611017451e-04 6.7667406881025749e-01 4.7098759055185402e-02 -1.0110401659270998e+00 3.4176155101122395e-02 2.6342809427720666e+00 7.6215044224011930e-02 5.3161635429490109e-02 2.6117209224341183e-03 5.3161635429490026e-02 2.6117209224342905e-03 1.8051965408816706e-03 4.4158787685434727e-05 1.1866164932956644e-02 4.0981631179603205e-04 -1.0855648256999566e-02 3.9557943387043894e-04 1.2660844797881238e-02 4.3648781906341773e-04 -1.0855648256999566e-02 3.9557943387043899e-04 1.0855648256999566e-02 3.9557943387043894e-04 2.2966496099209142e+00 7.5671199268125692e-03 7.6389658308816355e-01 2.1051592399977948e-02 1.3976268042653580e-02 2.2627986145327048e-02 -6.6760186919518098e-03 2.3971507877082309e-02 1.6232407768449673e+00 6.9385424886344679e-02 3.2747435127549865e-02 6.5491244141192958e-04
2.5600000000000001e+01 9.6628292044385433e-01 6.9898035986989580e-04 6.6410775802386102e-01 1.0575792472158197e-02 3.2456911731826055e-01 1.0299663137439814e-02 6.4171380312559378e-01 1.0077690337170181e-02 3.3717079556145654e-02 6.9898035986988875e-04 6.8198409973514784e-01 4.7352449606214653e-02 -1.0110818492289777e+00 3.4282759039067495e-02 2.6389133828203915e+00 7.6501626859316232e-02 5.3038967791916615e-02 2.6054753309279889e-03 5.3038967791916837e-02 2.6054753309279390e-03 1.7907871251372943e-03 4.3892501844752616e-05 1.1818120764784936e-02 4.0597069499382406e-04 -1.0818336352426473e-02 3.9202497810895298e-04 1.2609123477563766e-02 4.3268217673682075e-04 -1.0818336352426471e-02 3.9202497810895276e-04 1.0818336352426473e-02 3.9202497810895298e-04 2.2999434016110945e+00 7.5981482464620147e-03 7.6656265109385680e-01 2.1161499468867816e-02 1.4011369008382523e-02 2.2689900227150957e-02 -6.6947808071654898e-03 2.4044626743571395e-02 1.6278315335914133e+00 6.9651861858856273e-02 3.2579798386161055e-02 6.5193637805974051e-04
2.5700000000000003e+01 9.6646128477695092e-01 6.9554299768602153e-04 6.6528716838595536e-01 1.0613910662284495e-02 3.2348915404730411e-01 1.0337094683630482e-02 6.4297213072964698e-01 1.0118003543991285e-02 3.3538715223048979e-02 6.9554299768595789e-04 6.8728185944324582e-01 4.7605507149823374e-02 -1.0111233881945318e+00 3.4389159790031806e-02 2.6435263700827734e+00 7.6786571265118009e-02 5.2916212389451135e-02 2.5991680338897753e-03 5.2916212389451170e-02 2.5991680338897181e-03 1.7765237160306344e-03 4.3625982153656875e-05 1.1770088860427982e-02 4.0212687325010411e-04 -1.0780910557623624e-02 3.8846851852327688e-04 1.2557434273654258e-02 4.2887436131636283e-04 -1.0780910557623624e-02 3.8846851852327851e-04 1.0780910557623624e-02 3.8846851852327688e-04 2.3032203546030674e+00 7.6293539407787563e-03 7.6922260070797532e-01 2.1271091606762191e-02 1.4046312425819352e-02 2.2751567822139745e-02 -6.7134575553178767e-03 2.4117501348259560e-02 1.6324029818882413e+00 6.9916555290751609e-02 3.2413434402180745e-02 6.4897835533534246e-04
2.5800000000000001e+01 9.6663822999220861e-01 6.9212975007592291e-04 6.6646177633977111e-01 1.0651633579205587e-02 3.2241293881498784e-01 1.0374157799523078e-02 6.4422529117722083e-01 1.0157929716176807e-02 3.3361770007791364e-02 6.9212975007591630e-04 6.9256733954528549e-01 4.7857925652755109e-02 -1.0111647840491722e+00 3.4495357271049958e-02 2.6481199138584577e+00 7.7069876322693950e-02 5.2793376951361770e-02 2.5928006555690480e-03 5.2793376951361867e-02 2.5928006555690896e-03 1.7624044623837972e-03 4.3359284896309102e-05 1.1722073268680964e-02 3.9828558900012538e-04 -1.0743376512383126e-02 3.8491079065096167e-04 1.2505780974766924e-02 4.2506516191078098e-04 -1.0743376512383130e-02 3.8491079065096145e-04 1.0743376512383126e-02 3.8491079065096167e-04 2.3064805964169026e+00 7.6607350299796474e-03 7.7187642762615760e-01 2.1380366156671774e-02 1.4081099186047788e-02 2.2812990178450496e-02 -6.7320493346443465e-03 2.4190132681400127e-02 1.6369551298092850e+00 7.0179504728334105e-02 3.2248331170506760e-02 6.4603842133395865e-04
2.5900000000000002e+01 9.6681377041388550e-01 6.8874058230751337e-04 6.6763158371634790e-01 1.0688961352578099e-02 3.2134048216796285e-01 1.0410852294934174e-02 6.4547328824592287e-01 1.0197468568740832e-02 3.3186229586114342e-02 6.8874058230751554e-04 6.9784053242036415e-01 4.8109699242604533e-02 -1.0112060380187333e+00 3.4601351407519007e-02 2.6526940250602529e+00 7.7351541208617119e-02 5.2670469115605523e-02 2.5863748044570602e-03 5.2670469115605391e-02 2.5863748044569752e-03 1.7484275434666899e-03 4.3092465086628532e-05 1.1674077974491579e-02 3.9444757261195674e-04 -1.0705739770222225e-02 3.8135251910360722e-04 1.2454167313688915e-02 4.2125535544366039e-04 -1.0705739770222223e-02 3.8135251910360787e-04 1.0705739770222225e-02 3.8135251910360722e-04 2.3097242533742803e+00 7.6922895223378081e-03 7.7452412792716152e-01 2.1489320536540516e-02 1.4115730176232832e-02 2.2874168540377163e-02 -6.7505565435676679e-03 2.4262521732825622e-02 1.6414879870415195e+00 7.0440710018430372e-02 3.2084476824741290e-02 6.4311661814439006e-04
2.6000000000000000e+01 9.6698792018566304e-01 6.8537545454394838e-04 6.6879659274203251e-01 1.0725894180804774e-02 3.2027179410182083e-01 1.0447178048279574e-02 6.4671612608384221e-01 1.0236619891495262e-02 3.3012079814336917e-02 6.8537545454401539e-04 7.0310143120680579e-01 4.8360822206250084e-02 -1.0112471513290680e+00 3.4707142133153443e-02 2.6572487161880600e+00 7.7631565389514975e-02 5.2547496428792820e-02 2.5798920730996312e-03 5.2547496428792639e-02 2.5798920730995484e-03 1.7345911683554441e-03 4.2825576481795789e-05 1.1626106899070943e-02 3.9061354239579250e-04 -1.0668005798900589e-02 3.7779441753643114e-04 1.2402596967256031e-02 4.1744570663061384e-04 -1.0668005798900591e-02 3.7779441753643168e-04 1.0668005798900589e-02 3.7779441753643114e-04 2.3129514506122542e+00 7.7240154152621457e-03 7.7716569806831948e-01 2.1597952238513882e-02 1.4150206279598315e-02 2.2935104148287224e-02 -6.7689795806437653e-03 2.4334669491850390e-02 1.6460015648589916e+00 7.0700171303003906e-02 3.1921859635106478e-02 6.4021298199315327e-04
2.6100000000000001e+01 9.6716069327359366e-01 6.8203432198775176e-04 6.6995680603211161e-01 1.0762432329752226e-02 3.1920688406964298e-01 1.0483135005409637e-02 6.4795380920395085e-01 1.0275383547759699e-02 3.2839306726406260e-02 6.8203432198775523e-04 7.0835002979303041e-01 4.8611288988268532e-02 -1.0112881252056605e+00 3.4812729389949212e-02 2.6617840013024843e+00 7.7909948616828179e-02 5.2424466346181961e-02 2.5733540379235952e-03 5.2424466346181961e-02 2.5733540379235548e-03 1.7208935753065789e-03 4.2558671595901025e-05 1.1578163900027711e-02 3.8678420462218659e-04 -1.0630179980950430e-02 3.7423718862697415e-04 1.2351073556257008e-02 4.1363696796568807e-04 -1.0630179980950429e-02 3.7423718862697382e-04 1.0630179980950430e-02 3.7423718862697415e-04 2.3161623120968153e+00 7.7559106963499885e-03 7.7980113488099423e-01 2.1706258828197138e-02 1.4184528375405583e-02 2.2995798238560478e-02 -6.7873188445086389e-03 2.4406576947175535e-02 1.6504958760968234e+00 7.0957889013757797e-02 3.1760468006400547e-02 6.3732754338825391e-04
2.6200000000000003e+01 9.6733210346898968e-01 6.7871713502197885e-04 6.7111222658445957e-01 1.0798576131468571e-02 3.1814576099049663e-01 1.0518723178441408e-02 6.4918634247849294e-01 1.0313759473068529e-02 3.2667896531010390e-02 6.7871713502196704e-04 7.1358632280841483e-01 4.8861094189331662e-02 -1.0113289608732550e+00 3.4918113128131138e-02 2.6662998959985145e+00 7.8186690921551533e-02 5.2301386231699623e-02 2.5667622590726342e-03 5.2301386231699651e-02 2.5667622590726078e-03 1.7073330311465924e-03 4.2291801713683090e-05 1.1530252771523881e-02 3.8296025354810174e-04 -1.0592267614218318e-02 3.7068152406194318e-04 1.2299600645364910e-02 4.0982987971587410e-04 -1.0592267614218318e-02 3.7068152406194340e-04 1.0592267614218318e-02 3.7068152406194318e-04 2.3193569606362496e+00 7.7879733444092165e-03 7.8243043556603165e-01 2.1814237943905648e-02 1.4218697338933365e-02 2.3056252043529964e-02 -6.8055747338265343e-03 2.4478245086796281e-02 1.6549709351252595e+00 7.1213863866738947e-02 3.1600290475995128e-02 6.3446032726032582e-04
2.6300000000000001e+01 9.6750216439124903e-01 6.7542383935089497e-04 6.7226285777320105e-01 1.0834325982901408e-02 3.1708843325787539e-01 1.0553942644587824e-02 6.5041373113337353e-01 1.0351747673876515e-02 3.2497835608751038e-02 6.7542383935084564e-04 7.1881030561416404e-01 4.9110232564587693e-02 -1.0113696595554817e+00 3.5023293306109600e-02 2.6707964173792784e+00 7.8461792608988487e-02 5.2178263357984943e-02 2.5601182802555502e-03 5.2178263357984776e-02 2.5601182802554630e-03 1.6939078306764214e-03 4.2025016904417819e-05 1.1482377244451400e-02 3.7914237145133243e-04 -1.0554273912418120e-02 3.6712810453266571e-04 1.2248181743094543e-02 4.0602516992428641e-04 -1.0554273912418120e-02 3.6712810453266560e-04 1.0554273912418120e-02 3.6712810453266571e-04 2.3225355178942988e+00 7.8202013304554639e-03 7.8505359768922045e-01 2.1921887295907539e-02 1.4252714041458756e-02 2.3116466791424897e-02 -6.8237476472391588e-03 2.4549674897911489e-02 1.6594267578237969e+00 7.1468096856941513e-02 3.1441315711871157e-02 6.3161135310347443e-04
2.6400000000000002e+01 9.6767088949062463e-01 6.7215437613781914e-04 6.7340870334239467e-01 1.0869682344617212e-02 3.1603490874808493e-01 1.0588793544985244e-02 6.5163598074253981e-01 1.0389348226263515e-02 3.2329110509375439e-02 6.7215437613783323e-04 7.2402197429418602e-01 4.9358699022028364e-02 -1.0114102224745125e+00 3.5128269890435812e-02 2.6752735840298967e+00 7.8735254253503695e-02 5.2055104906459607e-02 2.5534236286046076e-03 5.2055104906459468e-02 2.5534236286046731e-03 1.6806162960904872e-03 4.1758366035871707e-05 1.1434540986629473e-02 3.7533122867261504e-04 -1.0516204005695225e-02 3.6357759973855593e-04 1.2196820301785715e-02 4.0222355442130281e-04 -1.0516204005695225e-02 3.6357759973855560e-04 1.0516204005695225e-02 3.6357759973855593e-04 2.3256981044031297e+00 7.8525926186796755e-03 7.8767061917675130e-01 2.2029204665658612e-02 1.4286579350239257e-02 2.3176443706315702e-02 -6.8418379833160960e-03 2.4620867366835462e-02 1.6638633615553844e+00 7.1720589252919492e-02 3.1283532510693143e-02 6.2878063511360798e-04
2.6500000000000000e+01 9.6783829205093463e-01 6.6890868214211890e-04 6.7454976739973671e-01 1.0904645739521813e-02 3.1498519482857057e-01 1.0623276083519085e-02 6.5285309722236406e-01 1.0426561274639182e-02 3.2161707949065303e-02 6.6890868214218883e-04 7.2922132564597264e-01 4.9606488620840723e-02 -1.0114506508507057e+00 3.5233042855743003e-02 2.6797314159914256e+00 7.9007076693274364e-02 5.1931917967425002e-02 2.5466798145460444e-03 5.1931917967425058e-02 2.5466798145456588e-03 1.6674567764100368e-03 4.1491896788435381e-05 1.1386747603022409e-02 3.7152748366582394e-04 -1.0478062941202170e-02 3.6003066839889982e-04 1.2145519717612204e-02 3.9842573684407772e-04 -1.0478062941202170e-02 3.6003066839890069e-04 1.0478062941202170e-02 3.6003066839889982e-04 2.3288448395761137e+00 7.8851451673893330e-03 7.9028149831068106e-01 2.2136187905030368e-02 1.4320294128495914e-02 2.3236184008060917e-02 -6.8598461405062899e-03 2.4691823478911915e-02 1.6682807651407199e+00 7.1971342591400214e-02 3.1126929795921788e-02 6.2596818232609635e-04
2.6600000000000001e+01 9.6800438519221799e-01 6.6568668985370310e-04 6.7568605441028706e-01 1.0939216751583833e-02 3.1393929836618784e-01 1.0657390525649383e-02 6.5406508682603015e-01 1.0463387030447378e-02 3.1995614807782000e-02 6.6568668985365887e-04 7.3440835717149766e-01 4.9853596569746333e-02 -1.0114909459022765e+00 3.5337612184699600e-02 2.6841699347349115e+00 7.9277261025063786e-02 5.1808709540180332e-02 2.5398883316771750e-03 5.1808709540180131e-02 2.5398883316772899e-03 1.6544276469301483e-03 4.1225655669202437e-05 1.1339000635976045e-02 3.6773178305476171e-04 -1.0439855683684060e-02 3.5648795827165008e-04 1.2094283330614210e-02 3.9463240866285162e-04 -1.0439855683684060e-02 3.5648795827164948e-04 1.0439855683684060e-02 3.5648795827165008e-04 2.3319758417204182e+00 7.9178569299217846e-03 7.9288623372440425e-01 2.2242834935531343e-02 1.4353859235397467e-02 2.3295688912256113e-02 -6.8777725170906679e-03 2.4762544218430101e-02 1.6726789888326348e+00 7.2220358671911719e-02 3.0971496615961873e-02 6.2317399875122168e-04
2.6700000000000003e+01 9.6816918187333378e-01 6.6248832762541001e-04 6.7681756919021907e-01 1.0973396024561290e-02 3.1289722573541334e-01 1.0691137197236080e-02 6.5527195613792044e-01 1.0499825770873232e-02 3.1830818126666278e-02 6.6248832762542183e-04 7.3958306706811716e-01 5.0100018225329980e-02 -1.0115311088449781e+00 3.5441977867949191e-02 2.6885891631355583e+00 7.9545808598986995e-02 5.1685486533164494e-02 2.5330506566609585e-03 5.1685486533164682e-02 2.5330506566610747e-03 1.6415273086802715e-03 4.0959688026338985e-05 1.1291303565473051e-02 3.6394476169895727e-04 -1.0401587116074305e-02 3.5295010618138464e-04 1.2043114424754576e-02 3.9084424921660330e-04 -1.0401587116074305e-02 3.5295010618138426e-04 1.0401587116074305e-02 3.5295010618138464e-04 2.3350912280494134e+00 7.9507258555326105e-03 7.9548482439812773e-01 2.2349143747523711e-02 1.4387275526045532e-02 2.3354959630184607e-02 -6.8956175111357957e-03 2.4833030568542979e-02 1.6770580542905802e+00 7.2467639551420007e-02 3.0817222142347538e-02 6.2039808350775234e-04
2.6800000000000001e+01 9.6833269489450891e-01 6.5931351980519717e-04 6.7794431690059809e-01 1.1007184260731792e-02 3.1185898282649560e-01 1.0724516483365433e-02 6.5647371206801308e-01 1.0535877837550976e-02 3.1667305105491136e-02 6.5931351980517700e-04 7.4474545421949645e-01 5.0345749090356766e-02 -1.0115711408917749e+00 3.5546139904060907e-02 2.6929891254470100e+00 7.9812721013311938e-02 5.1562255764125500e-02 2.5261682491222828e-03 5.1562255764125743e-02 2.5261682491225798e-03 1.6287541878979872e-03 4.0694038063347688e-05 1.1243659809407260e-02 3.6016704276459752e-04 -1.0363262040100983e-02 3.4941773805289021e-04 1.1992016227998970e-02 3.8706192575399930e-04 -1.0363262040100983e-02 3.4941773805289043e-04 1.0363262040100983e-02 3.4941773805289021e-04 2.3381911146949106e+00 7.9837498902548855e-03 7.9807726965435677e-01 2.2455112399433347e-02 1.4420543851460754e-02 2.3413997368770118e-02 -6.9133815204486231e-03 2.4903283511187490e-02 1.6814179845552348e+00 7.2713187538988172e-02 3.0664095667961234e-02 6.1764043095646694e-04
2.6900000000000002e+01 9.6849493689983324e-01 6.5616218686443382e-04 6.7906630304118643e-01 1.1040582219627145e-02 3.1082457505354516e-01 1.0757528827177395e-02 6.5767036184628791e-01 1.0571543635275137e-02 3.1505063100166909e-02 6.5616218686444553e-04 7.4989551818654976e-01 5.0590784812079750e-02 -1.0116110432525529e+00 3.5650098299468573e-02 2.6973698472757759e+00 8.0078000109260375e-02 5.1439023960305988e-02 2.5192425515603617e-03 5.1439023960306009e-02 2.5192425515604268e-03 1.6161067355153283e-03 4.0428748853495916e-05 1.1196072723874146e-02 3.5639923780407003e-04 -1.0324885176901485e-02 3.4589146895354426e-04 1.1940991912416812e-02 3.8328609348318771e-04 -1.0324885176901484e-02 3.4589146895354551e-04 1.0324885176901485e-02 3.4589146895354426e-04 2.3412756167192095e+00 8.0169269777341963e-03 8.0066356915338821e-01 2.2560739016955621e-02 1.4453665058569936e-02 2.3472803330531127e-02 -6.9310649425322803e-03 2.4973304027006819e-02 1.6857588040232225e+00 7.2957005190444582e-02 3.0512106605287481e-02 6.1490103083010144e-04
2.7000000000000000e+01 9.6865592037970316e-01 6.5303424552593534e-04 6.8018353344427884e-01 1.1073590716772245e-02 3.0979400736256224e-01 1.0790174728694958e-02 6.5886191301714081e-01 1.0606823630713892e-02 3.1344079620296915e-02 6.5303424552595702e-04 7.5503325919839714e-01 5.0835121180536534e-02 -1.0116508171338181e+00 3.5753853068408149e-02 2.7017313555557720e+00 8.0341647965832041e-02 5.1315797758655080e-02 2.5122749892671245e-03 5.1315797758655114e-02 2.5122749892669536e-03 1.6035834266577230e-03 4.0163862354266820e-05 1.1148545603479242e-02 3.5264194684129976e-04 -1.0286461167647120e-02 3.4237190314191375e-04 1.1890044594304847e-02 3.7951739562759585e-04 -1.0286461167647120e-02 3.4237190314191261e-04 1.0286461167647120e-02 3.4237190314191375e-04 2.3443448481269868e+00 8.0502550600373805e-03 8.0324372288881418e-01 2.2666021792255769e-02 1.4486639990194113e-02 2.3531378713537037e-02 -6.9486681745428713e-03 2.5043093095274627e-02 1.6900805384219542e+00 7.3199095303076722e-02 3.0361244484700144e-02 6.1217986836315950e-04
2.7100000000000001e+01 9.6881565767321742e-01 6.4992960888933385e-04 6.8129601426856934e-01 1.1106210622431048e-02 3.0876728423940214e-01 1.0822454743656803e-02 6.6004837343381528e-01 1.0641718351127880e-02 3.1184342326782678e-02 6.4992960888927899e-04 7.6015867814334914e-01 5.1078754126842943e-02 -1.0116904637384139e+00 3.5857404232861906e-02 2.7060736785230208e+00 8.0603666894659379e-02 5.1192583706061820e-02 2.5052669702571475e-03 5.1192583706061681e-02 2.5052669702571488e-03 1.5911827601550062e-03 3.9899419421914685e-05 1.1101081681662860e-02 3.4889575846421017e-04 -1.0247994574176593e-02 3.3885963412376278e-04 1.1839177334331598e-02 3.7575646348906894e-04 -1.0247994574176592e-02 3.3885963412376338e-04 1.0247994574176593e-02 3.3885963412376278e-04 2.3473989218770095e+00 8.0837320784358027e-03 8.0581773118303590e-01 2.2770958983167135e-02 1.4519469485037517e-02 2.3589724711366070e-02 -6.9661916132473245e-03 2.5112651693821247e-02 1.6943832147846067e+00 7.3439460910348364e-02 3.0211498952781857e-02 6.0947692441931287e-04
2.7200000000000003e+01 9.6897416097052225e-01 6.4684818655455837e-04 6.8240375199305170e-01 1.1138442860356748e-02 3.0774440971767586e-01 1.0854369482352147e-02 6.6122975125284666e-01 1.0676228383092201e-02 3.1025839029477469e-02 6.4684818655454232e-04 7.6527177655991352e-01 5.1321679721474965e-02 -1.0117299842652454e+00 3.5960751822490186e-02 2.7103968456904872e+00 8.0864059434869559e-02 5.1069388259606899e-02 2.4982198852063022e-03 5.1069388259606698e-02 2.4982198852063226e-03 1.5789032580641818e-03 3.9635459826033372e-05 1.1053684131040039e-02 3.4516124992362517e-04 -1.0209489879637299e-02 3.3535524471487111e-04 1.1788393137701482e-02 3.7200391651757395e-04 -1.0209489879637299e-02 3.3535524471487029e-04 1.0209489879637299e-02 3.3535524471487111e-04 2.3504379498936805e+00 8.1173559741636158e-03 8.0838559468279225e-01 2.2875548912384237e-02 1.4552154377677467e-02 2.3647842513064819e-02 -6.9836356549821902e-03 2.5181980798961702e-02 1.6986668614252420e+00 7.3678105276639913e-02 3.0062859770675632e-02 6.0679217561710038e-04
2.7300000000000001e+01 9.6913144231511306e-01 6.4378988474431706e-04 6.8350675341095535e-01 1.1170288406549943e-02 3.0672538738658750e-01 1.0885919608460139e-02 6.6240605492852556e-01 1.0710354371223854e-02 3.0868557684886944e-02 6.4378988474430600e-04 7.7037255662782589e-01 5.1563894172547586e-02 -1.0117693799090157e+00 3.6063895874577194e-02 2.7147008878230783e+00 8.1122828347985884e-02 5.0946217786837680e-02 2.4911351073986414e-03 5.0946217786837569e-02 2.4911351073985863e-03 1.5667434652037865e-03 3.9372022264149964e-05 1.1006356063756309e-02 3.4143898723811261e-04 -1.0170951489135395e-02 3.3185930711015181e-04 1.1737694954339182e-02 3.6826036238703821e-04 -1.0170951489135393e-02 3.3185930711015241e-04 1.0170951489135395e-02 3.3185930711015181e-04 2.3534620430784274e+00 8.1511246891508571e-03 8.1094731435469858e-01 2.2979789966653601e-02 1.4584695498555126e-02 2.3705733303109450e-02 -7.0010006956134742e-03 2.5251081385425686e-02 1.7029315079140628e+00 7.3915031892015703e-02 2.9915316812467611e-02 6.0412559445477800e-04
2.7400000000000002e+01 9.6928751360608412e-01 6.4075460642355970e-04 6.8460502562371572e-01 1.1201748288022926e-02 3.0571022039870488e-01 1.0917105837893036e-02 6.6357729320737946e-01 1.0744097016914917e-02 3.0712486393915807e-02 6.4075460642358149e-04 7.7546102115911308e-01 5.1805393824087158e-02 -1.0118086518599674e+00 3.6166836433953214e-02 2.7189858369127977e+00 8.1379976612849639e-02 5.0823078566062073e-02 2.4840139926821398e-03 5.0823078566061997e-02 2.4840139926819841e-03 1.5547019486993816e-03 3.9109144376400776e-05 1.0959100531857825e-02 3.3772952530516253e-04 -1.0132383730393300e-02 3.2837238295942736e-04 1.1687085679092679e-02 3.6452639707764301e-04 -1.0132383730393300e-02 3.2837238295942600e-04 1.0132383730393300e-02 3.2837238295942736e-04 2.3564713113209286e+00 8.1850361667329206e-03 8.1350289148080124e-01 2.3083680595961616e-02 1.4617093673967102e-02 2.3763398261368550e-02 -7.0182871304974000e-03 2.5319954426289280e-02 1.7071771850528308e+00 7.4150244467020412e-02 2.9768860063600234e-02 6.0147714943238270e-04
2.7500000000000000e+01 9.6944238660034043e-01 6.3774225141798621e-04 6.8569857603498341e-01 1.1232823581572434e-02 3.0469891147766559e-01 1.0947928937644562e-02 6.6474347512267495e-01 1.0777457077071766e-02 3.0557613399659379e-02 6.3774225141794674e-04 7.8053717358918240e-01 5.2046175154300794e-02 -1.0118478013036367e+00 3.6269573552941088e-02 2.7232517261540701e+00 8.1635507420579012e-02 5.0699976786661091e-02 2.4768578794337730e-03 5.0699976786661119e-02 2.4768578794338069e-03 1.5427772975399948e-03 3.8846862760184509e-05 1.0911920527675442e-02 3.3403340801823001e-04 -1.0093790854414461e-02 3.2489502344948640e-04 1.1636568151954456e-02 3.6080260496412086e-04 -1.0093790854414461e-02 3.2489502344948618e-04 1.0093790854414461e-02 3.2489502344948640e-04 2.3594658635101817e+00 8.2190883523359706e-03 8.1605232765414770e-01 2.3187219312720758e-02 1.4649349726057895e-02 2.3820838563067447e-02 -7.0354953544421294e-03 2.5388600892908505e-02 1.7114039248504329e+00 7.4383746927512234e-02 2.9623479619315017e-02 5.9884680517298524e-04
2.7600000000000001e+01 9.6959607291476113e-01 6.3475271652978444e-04 6.8678741234467389e-01 1.1263515412559339e-02 3.0369146292581434e-01 1.0978389724643206e-02 6.6590460998894674e-01 1.0810435362860690e-02 3.0403927085238990e-02 6.3475271652980612e-04 7.8560101796794846e-01 5.2286234773840645e-02 -1.0118868294206158e+00 3.6372107291276330e-02 2.7274985899192328e+00 8.1889424169551417e-02 5.0576918549421458e-02 2.4696680885331608e-03 5.0576918549421590e-02 2.4696680885331018e-03 1.5309681221451459e-03 3.8585212984886866e-05 1.0864818984222520e-02 3.3035116838985544e-04 -1.0055177036155445e-02 3.2142776939250847e-04 1.1586145158300590e-02 3.5708955891022615e-04 -1.0055177036155449e-02 3.2142776939250907e-04 1.0055177036155445e-02 3.2142776939250847e-04 2.3624458075454191e+00 8.2532791941383084e-03 8.1859562477437231e-01 2.3290404690952705e-02 1.4681464472813118e-02 2.3878055378754214e-02 -7.0526257616704332e-03 2.5457021754854595e-02 1.7156117604986165e+00 7.4615543409523422e-02 2.9479165683124413e-02 5.9623452254137373e-04
2.7700000000000003e+01 9.6974858402831976e-01 6.3178589565275709e-04 6.8787154254305416e-01 1.1293824953698038e-02 3.0268787663177454e-01 1.1008489064611836e-02 6.6706070739654533e-01 1.0843032738461190e-02 3.0251415971680157e-02 6.3178589565278658e-04 7.9065255895098818e-01 5.2525569424068178e-02 -1.0119257373863197e+00 3.6474437716051474e-02 2.7317264637342098e+00 8.2141730460427428e-02 5.0453909866886713e-02 2.4624459233420462e-03 5.0453909866886595e-02 2.4624459233421035e-03 1.5192730539423263e-03 3.8324229606571014e-05 1.0817798775605708e-02 3.2668332867968539e-04 -1.0016546375204624e-02 3.1797115131984615e-04 1.1535819429146953e-02 3.5338782036819209e-04 -1.0016546375204625e-02 3.1797115131984636e-04 1.0016546375204624e-02 3.1797115131984615e-04 2.3654112503468752e+00 8.2876066437095140e-03 8.2113278504329834e-01 2.3393235365472040e-02 1.4713438728053580e-02 2.3935049874267048e-02 -7.0696787457832757e-03 2.5525217979851019e-02 1.7198007263478901e+00 7.4845638254154495e-02 2.9335908565312385e-02 5.9364025876223049e-04
2.7800000000000001e+01 9.6989993128416752e-01 6.2884167988421251e-04 6.8895097490487456e-01 1.1323753423853592e-02 3.0168815407795069e-01 1.1038227870932912e-02 6.6821177720621683e-01 1.0875250119826225e-02 3.0100068715832467e-02 6.2884167988420719e-04 7.9569180179073551e-01 5.2764175975313264e-02 -1.0119645263707722e+00 3.6576564901635890e-02 2.7359353842543679e+00 8.2392430091205490e-02 5.0330956663723690e-02 2.4551926696951476e-03 5.0330956663723482e-02 2.4551926696951922e-03 1.5076907449544134e-03 3.8063946182701977e-05 1.0770862717447639e-02 3.2303040052889871e-04 -9.9779028964667865e-03 3.1452568958250662e-04 1.1485593641421201e-02 3.4969793948464551e-04 -9.9779028964667883e-03 3.1452568958250700e-04 9.9779028964667865e-03 3.1452568958250662e-04 2.3683622978664043e+00 8.3220686566259569e-03 8.2366381096055774e-01 2.3495710031066791e-02 1.4745273301430056e-02 2.3991823210703166e-02 -7.0866546997243015e-03 2.5593190533712160e-02 1.7239708578835959e+00 7.5074036002515096e-02 2.9193698681462110e-02 5.9106396753530368e-04
2.7900000000000002e+01 9.7005012589166972e-01 6.2591995763572252e-04 6.9002571798354206e-01 1.1353302086848906e-02 3.0069229634796218e-01 1.1067607103520869e-02 6.6935782954370748e-01 1.0907088473451149e-02 2.9949874108330256e-02 6.2591995763571732e-04 8.0071875232771461e-01 5.3002051425135019e-02 -1.0120031975383843e+00 3.6678488929610106e-02 2.7401253892405522e+00 8.2641527052319336e-02 5.0208064777110220e-02 2.4479095958947713e-03 5.0208064777110109e-02 2.4479095958949452e-03 1.4962198673970676e-03 3.7804395286872556e-05 1.0724013567322305e-02 3.1939288509893663e-04 -9.9392505508544473e-03 3.1109189445639236e-04 1.1435470418251513e-02 3.4602045521090938e-04 -9.9392505508544473e-03 3.1109189445639176e-04 9.9392505508544473e-03 3.1109189445639236e-04 2.3712990550979480e+00 8.3566631930650313e-03 8.2618870531923316e-01 2.3597827441679629e-02 1.4776968998418891e-02 2.4048376544389176e-02 -7.1035540157452226e-03 2.5660940380283669e-02 1.7281221917021679e+00 7.5300741390693343e-02 2.9052526551011371e-02 5.8850559914955095e-04
2.8000000000000000e+01 9.7019917892840701e-01 6.2302061474194925e-04 6.9109578060533605e-01 1.1382472250281663e-02 2.9970030413400778e-01 1.1096627767701931e-02 6.7049887479439907e-01 1.0938548815151040e-02 2.9800821071593105e-02 6.2302061474196378e-04 8.0573341698180823e-01 5.3239192896583222e-02 -1.0120417520477549e+00 3.6780209888694307e-02 2.7442965175353180e+00 8.2889025521763512e-02 5.0085239957137220e-02 2.4405979527170421e-03 5.0085239957137206e-02 2.4405979527171127e-03 1.4848591132856322e-03 3.7545608523498044e-05 1.0677254025201267e-02 3.1577127321629920e-04 -9.9005932159842887e-03 3.0767026625395520e-04 1.1385452329269921e-02 3.4235589541936623e-04 -9.9005932159842887e-03 3.0767026625395444e-04 9.9005932159842887e-03 3.0767026625395520e-04 2.3742216260878677e+00 8.3913882183769360e-03 8.2870747120151456e-01 2.3699586409589170e-02 1.4808526620318271e-02 2.4104711026852774e-02 -7.1203770853720972e-03 2.5728468481384433e-02 1.7322547654875635e+00 7.5525759344772209e-02 2.8912382795834284e-02 5.8596510059550863e-04
2.8100000000000001e+01 9.7034710134213475e-01 6.2014353456752466e-04 6.9216117186367287e-01 1.1411265264350637e-02 2.9871217774415992e-01 1.1125290913100707e-02 6.7163492359797494e-01 1.0969632208846355e-02 2.9652898657865061e-02 6.2014353456748476e-04 8.1073580274357293e-01 5.3475597636456214e-02 -1.0120801910514754e+00 3.6881727874675627e-02 2.7484488090393695e+00 8.3134929860278040e-02 4.9962487867226624e-02 2.4332589734219327e-03 4.9962487867226499e-02 2.4332589734216933e-03 1.4736071940512907e-03 3.7287616542547753e-05 1.0630586733910596e-02 3.1216604552169471e-04 -9.8619346968788404e-03 3.0426129544059799e-04 1.1335541890930133e-02 3.3870477702419661e-04 -9.8619346968788404e-03 3.0426129544059745e-04 9.8619346968788404e-03 3.0426129544059799e-04 2.3771301139451344e+00 8.4262417036353957e-03 8.3122011197437984e-01 2.3800985804589819e-02 1.4839946964245232e-02 2.4160827804795892e-02 -7.1371242993724217e-03 2.5795775796750089e-02 1.7363686179878939e+00 7.5749094975884043e-02 2.8773258138848356e-02 5.8344241567585278e-04
2.8200000000000003e+01 9.7049390395270785e-01 6.1728859811161982e-04 6.9322190111341331e-01 1.1439682520693125e-02 2.9772791710958957e-01 1.1153597632535293e-02 6.7276598684311839e-01 1.1000339765358913e-02 2.9506096047291947e-02 6.1728859811161624e-04 8.1572591716559073e-01 5.3711263013563874e-02 -1.0121185156959402e+00 3.6983042990331991e-02 2.7525823046881772e+00 8.3379244606556921e-02 4.9839814084565837e-02 2.4258938737711194e-03 4.9839814084566197e-02 2.4258938737710344e-03 1.4624628401664062e-03 3.7030449054166305e-05 1.0584014279598288e-02 3.0857767262412646e-04 -9.8232787266731656e-03 3.0086546275644925e-04 1.1285741566839572e-02 3.3506760610702122e-04 -9.8232787266731639e-03 3.0086546275644995e-04 9.8232787266731656e-03 3.0086546275644925e-04 2.3800246208513789e+00 8.4612216261671317e-03 8.3372663128529578e-01 2.3902024553173432e-02 1.4871230823133417e-02 2.4216728020069141e-02 -7.1537960477231531e-03 2.5862863283978181e-02 1.7404637889922376e+00 7.5970753575312341e-02 2.8635143402647962e-02 5.8093748511380645e-04
2.8300000000000001e+01 9.7063959745396444e-01 6.1445568411155535e-04 6.9427797796521884e-01 1.1467725451232841e-02 2.9674752179171843e-01 1.1181549060920686e-02 6.7389207566224607e-01 1.1030672641216986e-02 2.9360402546035558e-02 6.1445568411156966e-04 8.2070376835386971e-01 5.3946186516991512e-02 -1.0121567271211611e+00 3.7084155345364272e-02 2.7566970464288114e+00 8.3621974472512975e-02 4.9717224100559600e-02 2.4185038520551315e-03 4.9717224100559600e-02 2.4185038520551927e-03 1.4514248007787590e-03 3.6774134843398509e-05 1.0537539192211931e-02 3.0500661526021070e-04 -9.7846289673265731e-03 2.9748323934372618e-04 1.1236053768105332e-02 3.3144487804780143e-04 -9.7846289673265731e-03 2.9748323934372602e-04 9.7846289673265731e-03 2.9748323934372618e-04 2.3829052480708066e+00 8.4963259700609299e-03 8.3622703305793988e-01 2.4002701637711107e-02 1.4902378985731421e-02 2.4272412809647554e-02 -7.1703927195794952e-03 2.5929731898474782e-02 1.7445403193076501e+00 7.6190740609634391e-02 2.8498029508161309e-02 5.7845024666067376e-04
2.8400000000000002e+01 9.7078419241557601e-01 6.1164466914359020e-04 6.9532941227995582e-01 1.1495395527038838e-02 2.9577099098930154e-01 1.1209146374180667e-02 6.7501320142627441e-01 1.1060632037470305e-02 2.9215807584424058e-02 6.1164466914360083e-04 8.2566936495928833e-01 5.4180365754364850e-02 -1.0121948264606031e+00 3.7185065056317558e-02 2.7607930771969897e+00 8.3863124338577635e-02 4.9594723321290848e-02 2.4110900891241497e-03 4.9594723321290834e-02 2.4110900891241506e-03 1.4404918433541414e-03 3.6518701784791153e-05 1.0491163945984438e-02 3.0145332445744439e-04 -9.7459890103374549e-03 2.9411508687851291e-04 1.1186480853691597e-02 3.2783707765958253e-04 -9.7459890103374566e-03 2.9411508687851313e-04 9.7459890103374549e-03 2.9411508687851291e-04 2.3857720959599864e+00 8.5315527266567846e-03 8.3872132148794665e-01 2.4103016095636118e-02 1.4933392236601898e-02 2.4327883305607666e-02 -7.1869147032445711e-03 2.5996382593402624e-02 1.7485982507363864e+00 7.6409061715911067e-02 2.8361907473332771e-02 5.7598063520072104e-04
2.8500000000000000e+01 9.7092769928486222e-01 6.0885542772236864e-04 6.9637621416314888e-01 1.1522694257195936e-02 2.9479832354543700e-01 1.1236390788169005e-02 6.7612937573942511e-01 1.1090219198516263e-02 2.9072300715137701e-02 6.0885542772234100e-04 8.3062271616908789e-01 5.4413798450121079e-02 -1.0122328148410122e+00 3.7285772246503299e-02 2.7648704408943208e+00 8.4102699249058818e-02 4.9472317068002210e-02 2.4036537484255268e-03 4.9472317068002300e-02 2.4036537484255463e-03 1.4296627533276515e-03 3.6264176856954568e-05 1.0444890959929995e-02 2.9791824170201684e-04 -9.7073623774632627e-03 2.9076145770748211e-04 1.1137025130790915e-02 3.2424467932772689e-04 -9.7073623774632627e-03 2.9076145770748162e-04 9.7073623774632627e-03 2.9076145770748211e-04 2.3886252639774992e+00 8.5668998950156668e-03 8.4120950103867609e-01 2.4202967018628712e-02 1.4964271356121207e-02 2.4383140635105809e-02 -7.2033623861398211e-03 2.6062816319630706e-02 1.7526376260533083e+00 7.6625722696929188e-02 2.8226768411827662e-02 5.7352858285481076e-04
2.8600000000000001e+01 9.7107012838857099e-01 6.0608783239813420e-04 6.9741839395948435e-01 1.1549623187686630e-02 2.9382951795450446e-01 1.1263283557599625e-02 6.7724061043406647e-01 1.1119435410935836e-02 2.8929871611429014e-02 6.0608783239817182e-04 8.3556383169841109e-01 5.4646482443780516e-02 -1.0122706933822616e+00 3.7386277045932226e-02 2.7689291823657749e+00 8.4340704407530984e-02 4.9350010577587276e-02 2.3961959760495080e-03 4.9350010577587151e-02 2.3961959760495583e-03 1.4189363337630090e-03 3.6010586157146010e-05 1.0398722598347468e-02 2.9440179911117140e-04 -9.6687525214432576e-03 2.8742279498962693e-04 1.1087688855206267e-02 3.2066814715363219e-04 -9.6687525214432558e-03 2.8742279498962644e-04 9.6687525214432576e-03 2.8742279498962693e-04 2.3914648506934673e+00 8.6023654823693292e-03 8.4369157643700665e-01 2.4302553551802050e-02 1.4995017120479797e-02 2.4438185920357666e-02 -7.2197361547763099e-03 2.6129034025685356e-02 1.7566584889835124e+00 7.6840729516483477e-02 2.8092603531760702e-02 5.7109401908193380e-04
2.8700000000000003e+01 9.7121148993462358e-01 6.0334175385283624e-04 6.9845596224736362e-01 1.1576183900285303e-02 2.9286457236902991e-01 1.1289825974987098e-02 6.7834691756559362e-01 1.1148282002341837e-02 2.8788510065376572e-02 6.0334175385282237e-04 8.4049272178189527e-01 5.4878415688226614e-02 -1.0123084631971975e+00 3.7486579591227025e-02 2.7729693473773671e+00 8.4577145172294824e-02 4.9227809003095827e-02 2.3887179007790194e-03 4.9227809003095854e-02 2.3887179007791304e-03 1.4083114050198412e-03 3.5757954915735078e-05 1.0352661171331825e-02 2.9090441960954566e-04 -9.6301628267246586e-03 2.8409953284238231e-04 1.1038474231744502e-02 3.1710793510229043e-04 -9.6301628267246604e-03 2.8409953284238247e-04 9.6301628267246586e-03 2.8409953284238231e-04 2.3942909537989507e+00 8.6379475045520477e-03 8.4616755266915467e-01 2.4401774892890398e-02 1.5025630301683130e-02 2.4493020278618924e-02 -7.2360363947267135e-03 2.6195036657702672e-02 1.7606608841801705e+00 7.7054088294716744e-02 2.7959404134447502e-02 5.6867687077969960e-04
2.8800000000000001e+01 9.7135179401382810e-01 6.0061706099304591e-04 6.9948892983350897e-01 1.1602378011463955e-02 2.9190348460647908e-01 1.1316019369596314e-02 6.7944830940734902e-01 1.1176760340237187e-02 2.8648205986171810e-02 6.0061706099303908e-04 8.4540939716531049e-01 5.5109596247987010e-02 -1.0123461253914947e+00 3.7586680025553425e-02 2.7769909825940640e+00 8.4812027051858058e-02 4.9105717414253493e-02 2.3812206341463928e-03 4.9105717414253500e-02 2.3812206341462905e-03 1.3977868044287901e-03 3.5506307510688221e-05 1.0306708935293351e-02 2.8742651710951040e-04 -9.5915966101920401e-03 2.8079209649224874e-04 1.0989383414620827e-02 3.1356448715377702e-04 -9.5915966101920401e-03 2.8079209649224820e-04 9.5915966101920401e-03 2.8079209649224874e-04 2.3971036701152286e+00 8.6736439864136747e-03 8.4863743497651534e-01 2.4500630291439611e-02 1.5056111667553246e-02 2.4547644822167248e-02 -7.2522634905981447e-03 2.6260825159382370e-02 1.7646448572025695e+00 7.7265805303504478e-02 2.7827161613177127e-02 5.6627706238181945e-04
2.8900000000000002e+01 9.7149105060156216e-01 5.9791362104242695e-04 7.0051730774762166e-01 1.1628207171311031e-02 2.9094625215597680e-01 1.1341865106403040e-02 6.8054479844558535e-01 1.1204871830885884e-02 2.8508949398437768e-02 5.9791362104239009e-04 8.5031386909725681e-01 5.5340022297523488e-02 -1.0123836810635223e+00 3.7686578498539722e-02 2.7809941355579051e+00 8.5045355700502770e-02 4.8983740797990408e-02 2.3737052704942909e-03 4.8983740797990297e-02 2.3737052704942674e-03 1.3873613859741050e-03 3.5255667481904005e-05 1.0260868093483061e-02 2.8396849669533244e-04 -9.5530571218986147e-03 2.7750090242968677e-04 1.0940418507872720e-02 3.1003823745835534e-04 -9.5530571218986129e-03 2.7750090242968677e-04 9.5530571218986147e-03 2.7750090242968677e-04 2.3999030956029523e+00 8.7094529622154439e-03 8.5110122885153405e-01 2.4599119048000245e-02 1.5086461981730859e-02 2.4602060658285282e-02 -7.2684178260057101e-03 2.6326400471942991e-02 1.7686104544943828e+00 7.7475886961899082e-02 2.7695867452006667e-02 5.6389451595515718e-04
2.9000000000000000e+01 9.7162926955942053e-01 5.9523129963130197e-04 7.0154110723709173e-01 1.1653673062462367e-02 2.8999287218495368e-01 1.1367364585064727e-02 6.8163639737446702e-01 1.1232617918195525e-02 2.8370730440579344e-02 5.9523129963131368e-04 8.5520614932090755e-01 5.5569692119526906e-02 -1.0124211313042137e+00 3.7786275166199014e-02 2.7849788546663654e+00 8.5277136913862989e-02 4.8861884058984360e-02 2.3661728870442203e-03 4.8861884058984485e-02 2.3661728870440152e-03 1.3770340199836515e-03 3.5006057545603072e-05 1.0215140796525246e-02 2.8053075481136681e-04 -9.5145475458004083e-03 2.7422635856853849e-04 1.0891581565784061e-02 3.0652961049555064e-04 -9.5145475458004065e-03 2.7422635856853806e-04 9.5145475458004083e-03 2.7422635856853849e-04 2.4026893253711794e+00 8.7453724760067249e-03 8.5355894003360111e-01 2.4697240513323854e-02 1.5116682003678109e-02 2.4656268889244805e-02 -7.2844997835468054e-03 2.6391763534078468e-02 1.7725577233621521e+00 7.7684339831612839e-02 2.7565513224577298e-02 5.6152915129403585e-04
2.9100000000000001e+01 9.7176646063683569e-01 5.9256996088507977e-04 7.0256033976176346e-01 1.1678777399045203e-02 2.8904334154571859e-01 1.1392519238902044e-02 6.8272311909111738e-01 1.1260000082611403e-02 2.8233539363164101e-02 5.9256996088511414e-04 8.6008625006581829e-01 5.5798604103218220e-02 -1.0124584771969398e+00 3.7885770190852056e-02 2.7889451891509371e+00 8.5507376624597287e-02 4.8740152020215088e-02 2.3586245439683119e-03 4.8740152020215102e-02 2.3586245439682798e-03 1.3668035928261065e-03 3.4757499608524283e-05 1.0169529142956008e-02 2.7711367945354204e-04 -9.4760710004922963e-03 2.7096886440925957e-04 1.0842874593318402e-02 3.0303902123627674e-04 -9.4760710004922945e-03 2.7096886440925962e-04 9.4760710004922963e-03 2.7096886440925957e-04 2.4054624536862965e+00 8.7814005819870210e-03 8.5601057450497620e-01 2.4794994087561147e-02 1.5146772488681761e-02 2.4710270612291991e-02 -7.3005097447761663e-03 2.6456915281915926e-02 1.7764867119539971e+00 7.7891170612573682e-02 2.7436090592950085e-02 5.5918088601344983e-04
2.9200000000000003e+01 9.7190263347266692e-01 5.8992946751038435e-04 7.0357501698875236e-01 1.1703521925635134e-02 2.8809765678195876e-01 1.1417330533891523e-02 6.8380497669070806e-01 1.1287019840024361e-02 2.8097366527333072e-02 5.8992946751041449e-04 8.6495418403977653e-01 5.6026756742658460e-02 -1.0124957198173914e+00 3.7985063741048208e-02 2.7928931890559334e+00 8.5736080898075689e-02 4.8618549423526829e-02 2.3510612844673362e-03 4.8618549423526884e-02 2.3510612844672221e-03 1.3566690066150980e-03 3.4510014782130767e-05 1.0124035179766937e-02 2.7371765036458926e-04 -9.4376305399452107e-03 2.6772881120642837e-04 1.0794299546560308e-02 2.9956687530858464e-04 -9.4376305399452073e-03 2.6772881120642702e-04 9.4376305399452107e-03 2.6772881120642837e-04 2.4082225739808214e+00 8.8175353448496016e-03 8.5845613848673819e-01 2.4892379219465591e-02 1.5176734187857033e-02 2.4764066919633732e-02 -7.3164480901816292e-03 2.6521856648974832e-02 1.7803974692385416e+00 7.8096386138520074e-02 2.7307591306462826e-02 5.5684963564009687e-04
2.9300000000000001e+01 9.7203779759675923e-01 5.8730968087955776e-04 7.0458515078731887e-01 1.1727908416226238e-02 2.8715581413516456e-01 1.1441799967669268e-02 6.8488198346159468e-01 1.1313678740689743e-02 2.7962202403240738e-02 5.8730968087951992e-04 8.6980996442072400e-01 5.6254148635064741e-02 -1.0125328602334733e+00 3.8084155991484667e-02 2.7968229052175499e+00 8.5963255928151225e-02 4.8497080930204446e-02 2.3434841348520929e-03 4.8497080930204529e-02 2.3434841348520525e-03 1.3466291789201719e-03 3.4263623396740669e-05 1.0078660902954627e-02 2.7034303923230879e-04 -9.3992291542453355e-03 2.6450658213982047e-04 1.0745858333165506e-02 2.9611356916626943e-04 -9.3992291542453338e-03 2.6450658213982042e-04 9.3992291542453355e-03 2.6450658213982047e-04 2.4109697788620919e+00 8.8537748401100302e-03 8.6089563843476546e-01 2.4989395405598483e-02 1.5206567848151872e-02 2.4817658898424959e-02 -7.3323151991605811e-03 2.6586588566127389e-02 1.7842900449840766e+00 7.8299993372652990e-02 2.7180007200605854e-02 5.5453531370184422e-04
2.9400000000000002e+01 9.7217196243147641e-01 5.8471046111308674e-04 7.0559075322379639e-01 1.1751938673214694e-02 2.8621780955098081e-01 1.1465929068546358e-02 6.8595415288049555e-01 1.1339978368159953e-02 2.7828037568523617e-02 5.8471046111309888e-04 8.7465360484872789e-01 5.6480778479136101e-02 -1.0125698995051922e+00 3.8183047122930011e-02 2.8007343892431344e+00 8.6188908032968067e-02 4.8375751121557196e-02 2.3358941046319978e-03 4.8375751121557203e-02 2.3358941046320468e-03 1.3366830424844140e-03 3.4018345015502325e-05 1.0033408258074594e-02 2.6699020989161639e-04 -9.3608697703339017e-03 2.6130255248986965e-04 1.0697552812818315e-02 2.9267949026103116e-04 -9.3608697703339034e-03 2.6130255248986878e-04 9.3608697703339017e-03 2.6130255248986965e-04 2.4137041601208518e+00 8.8901171544178304e-03 8.6332908103574435e-01 2.5086042189539279e-02 1.5236274212351816e-02 2.4871047630757068e-02 -7.3481114499971498e-03 2.6651111961560125e-02 1.7881644897379416e+00 7.8501999403355713e-02 2.7053330195917470e-02 5.5223783181522089e-04
2.9500000000000000e+01 9.7230513729320323e-01 5.8213166716105042e-04 7.0659183655657531e-01 1.1775614526395669e-02 2.8528363868548506e-01 1.1489719394535493e-02 6.8702149860771811e-01 1.1365920338230261e-02 2.7694862706796781e-02 5.8213166716101442e-04 8.7948511941800989e-01 5.6706645073387262e-02 -1.0126068386845644e+00 3.8281737322144134e-02 2.8046276934907084e+00 8.6413043650829191e-02 4.8254564499512750e-02 2.3282921866050361e-03 4.8254564499512778e-02 2.3282921866050361e-03 1.3268295449485133e-03 3.3774198448347076e-05 9.9882791407997495e-03 2.6365951852893346e-04 -9.3225552527479195e-03 2.5811708981609221e-04 1.0649384797696431e-02 2.8926501721684999e-04 -9.3225552527479195e-03 2.5811708981609286e-04 9.3225552527479195e-03 2.5811708981609221e-04 2.4164258087397128e+00 8.9265603858539651e-03 8.6575647320320448e-01 2.5182319161099507e-02 1.5265854019085303e-02 2.4924234193647230e-02 -7.3638372198400219e-03 2.6715427760736744e-02 1.7920208548061443e+00 7.8702411439953643e-02 2.6927552296898350e-02 5.4995709977194635e-04
2.9600000000000001e+01 9.7243733139382227e-01 5.7957315688141422e-04 7.0758841323114252e-01 1.1798937831973623e-02 2.8435329691139027e-01 1.1513172532389440e-02 6.8808403448243216e-01 1.1391506297896339e-02 2.7562668606177593e-02 5.7957315688136717e-04 8.8430452266904225e-01 5.6931747314489731e-02 -1.0126436788155173e+00 3.8380226781798969e-02 2.8085028710487210e+00 8.6635669336122489e-02 4.8133525487220524e-02 2.3206793569548372e-03 4.8133525487220406e-02 2.3206793569546949e-03 1.3170676485811271e-03 3.3531201765876069e-05 9.9432753974829455e-03 2.6035131389031449e-04 -9.2842884043614175e-03 2.5495055413981660e-04 1.0601356052942545e-02 2.8587052000788991e-04 -9.2842884043614175e-03 2.5495055413981627e-04 9.2842884043614175e-03 2.5495055413981660e-04 2.4191348149015264e+00 8.9631026442131487e-03 8.6817782207358840e-01 2.5278225955540242e-02 1.5295308002829472e-02 2.4977219659028802e-02 -7.3794928846810008e-03 2.6779536886362133e-02 1.7958591922332041e+00 7.8901236808537639e-02 2.6802665590943887e-02 5.4769302562246295e-04
2.9700000000000003e+01 9.7256855384216379e-01 5.7703478711775089e-04 7.0858049587517735e-01 1.1821910471587345e-02 2.8342677932417421e-01 1.1536290096652033e-02 6.8914177451798952e-01 1.1416737924327422e-02 2.7431446157836169e-02 5.7703478711777550e-04 8.8911182958069790e-01 5.7156084195627850e-02 -1.0126804209338052e+00 3.8478515700399590e-02 2.8123599757160425e+00 8.6856791755304058e-02 4.8012638429661976e-02 2.3130565753488631e-03 4.8012638429661955e-02 2.3130565753489703e-03 1.3073963300153724e-03 3.3289372313029323e-05 9.8983988257228851e-03 2.5706593749153704e-04 -9.2460719671266338e-03 2.5180329812966770e-04 1.0553468297142005e-02 2.8249636013817620e-04 -9.2460719671266338e-03 2.5180329812966829e-04 9.2460719671266338e-03 2.5180329812966770e-04 2.4218312679976330e+00 8.9997420512708468e-03 8.7059313500234659e-01 2.5373762252796063e-02 1.5324636893916421e-02 2.5030005093742522e-02 -7.3950788193341511e-03 2.6843440258347503e-02 1.7996795547822373e+00 7.9098482947853765e-02 2.6678662247294919e-02 5.4544551575887341e-04
2.9800000000000001e+01 9.7269881364542810e-01 5.7451641377488638e-04 7.0956809729370562e-01 1.1844534351347708e-02 2.8250408074813482e-01 1.1559073728720507e-02 6.9019473289729327e-01 1.1441616923850853e-02 2.7301186354571860e-02 5.7451641377486318e-04 8.9390705556246552e-01 5.7379654804859223e-02 -1.0127170660669276e+00 3.8576604282201110e-02 2.8161990619821999e+00 8.7076417682933990e-02 4.7891907594271872e-02 2.3054247850451677e-03 4.7891907594271865e-02 2.3054247850449205e-03 1.2978145799913169e-03 3.3048726722842723e-05 9.8536511749338605e-03 2.5380372383205824e-04 -9.2079086228156158e-03 2.4867566729149367e-04 1.0505723202806931e-02 2.7914289082499810e-04 -9.2079086228156158e-03 2.4867566729149416e-04 9.2079086228156158e-03 2.4867566729149367e-04 2.4245152566360231e+00 9.0364767410372089e-03 8.7300241956006741e-01 2.5468927776701379e-02 1.5353841418539982e-02 2.5082591559528807e-02 -7.4105953974156575e-03 2.6907138793776743e-02 1.8034819959152728e+00 7.9294157405236224e-02 2.6555534516006091e-02 5.4321447499589741e-04
2.9900000000000002e+01 9.7282811971058492e-01 5.7201789189193701e-04 7.1055123046430890e-01 1.1866811400889722e-02 2.8158519574237068e-01 1.1581525095920338e-02 6.9124292396821430e-01 1.1466145030950860e-02 2.7171880289415130e-02 5.7201789189196531e-04 8.9869021644672653e-01 5.7602458323487225e-02 -1.0127536152340499e+00 3.8674492737132304e-02 2.8200201850078548e+00 8.7294553997769780e-02 4.7771337171563961e-02 2.2977849129959139e-03 4.7771337171563857e-02 2.2977849129959178e-03 1.2883214031042937e-03 3.2809280929895934e-05 9.8090341469177344e-03 2.5056500060981863e-04 -9.1698009937608987e-03 2.4556800016004937e-04 1.0458122396865190e-02 2.7581045718297857e-04 -9.1698009937608987e-03 2.4556800016004910e-04 9.1698009937608987e-03 2.4556800016004937e-04 2.4271868686493816e+00 9.0733048599961393e-03 8.7540568352863379e-01 2.5563722294222865e-02 1.5382922298762858e-02 2.5134980113020809e-02 -7.4260429913242830e-03 2.6970633406873831e-02 1.8072665697738053e+00 7.9488267832606110e-02 2.6433274726931012e-02 5.4099980664931843e-04
3.0000000000000000e+01 9.7295648084574560e-01 5.6953907571512729e-04 7.1152990853239206e-01 1.1888743572438893e-02 2.8067011860668856e-01 1.1603645890592394e-02 6.9228636223905693e-01 1.1490324007281607e-02 2.7043519154254465e-02 5.6953907571515169e-04 9.0346132848109284e-01 5.7824494024445644e-02 -1.0127900694459357e+00 3.8772181280717535e-02 2.8238234006055167e+00 8.7511207678917763e-02 4.7650931275766126e-02 2.2901378699629730e-03 4.7650931275766070e-02 2.2901378699628108e-03 1.2789158175588399e-03 3.2571050183846604e-05 9.7645493964389502e-03 2.4735008894035120e-04 -9.1317516435959825e-03 2.4248062849565051e-04 1.0410667461154823e-02 2.7249939641235682e-04 -9.1317516435959825e-03 2.4248062849565076e-04 9.1317516435959825e-03 2.4248062849565051e-04 2.4298461911030440e+00 9.1102245673326775e-03 8.7780293489741479e-01 2.5658145614696749e-02 1.5411880252524246e-02 2.5187171805738446e-02 -7.4414219722224711e-03 2.7033925008971348e-02 1.8110333311595810e+00 7.9680821982529154e-02 2.6311875288725056e-02 5.3880141261417145e-04
3.0100000000000001e+01 9.7308390576151260e-01 5.6707981876741190e-04 7.1250414480650914e-01 1.1910332839891598e-02 2.7975884338743573e-01 1.1625437829193071e-02 6.9332506237407687e-01 1.1514155640693333e-02 2.6916094238487464e-02 5.6707981876746936e-04 9.0822040832081274e-01 5.8045761270693996e-02 -1.0128264297048799e+00 3.8869670133991764e-02 2.8276087652205111e+00 8.7726385802047308e-02 4.7530693945461576e-02 2.2824845506288060e-03 4.7530693945461534e-02 2.2824845506288906e-03 1.2695968549282272e-03 3.2334049062706615e-05 9.7201985318015709e-03 2.4415930357630014e-04 -9.0937630779948132e-03 2.3941387748221965e-04 1.0363359932923043e-02 2.6921003798752462e-04 -9.0937630779948132e-03 2.3941387748221903e-04 9.0937630779948132e-03 2.3941387748221965e-04 2.4324933103028465e+00 9.1472340351451496e-03 8.8019418185948606e-01 2.5752197589071501e-02 1.5440715993647885e-02 2.5239167684083262e-02 -7.4567327100180537e-03 2.7097014508480101e-02 1.8147823355156310e+00 7.9871827704331752e-02 2.6191328687863523e-02 5.3661919343987372e-04
3.0200000000000003e+01 9.7321040307230433e-01 5.6463997391740530e-04 7.1347395275374492e-01 1.1931581197909245e-02 2.7885136388325960e-01 1.1646902651405883e-02 6.9435903918904474e-01 1.1537641744272777e-02 2.6789596927695770e-02 5.6463997391746417e-04 9.1296747302123715e-01 5.8266259513622153e-02 -1.0128626970046448e+00 3.8966959523423009e-02 2.8313763359121786e+00 8.7940095535658486e-02 4.7410629144236771e-02 2.2748258337172678e-03 4.7410629144236792e-02 2.2748258337172821e-03 1.2603635599193444e-03 3.2098291486104693e-05 9.6759831154282980e-03 2.4099295313039705e-04 -9.0558377454101925e-03 2.3636806592963554e-04 1.0316201305329536e-02 2.6594270384900129e-04 -9.0558377454101908e-03 2.3636806592963573e-04 9.0558377454101925e-03 2.3636806592963554e-04 2.4351283118028810e+00 9.1843314486475779e-03 8.8257943280788465e-01 2.5845878109155177e-02 1.5469430231850448e-02 2.5290968789334095e-02 -7.4719755733465608e-03 2.7159902810859737e-02 1.8185136389075336e+00 8.0061292940276557e-02 2.6071627487677208e-02 5.3445304840465230e-04
3.0300000000000001e+01 9.7333598129765675e-01 5.6221939344607398e-04 7.1443934599515713e-01 1.1952490661026939e-02 2.7794767365079232e-01 1.1668042119266924e-02 6.9538830764686443e-01 1.1560784155397122e-02 2.6664018702343261e-02 5.6221939344605393e-04 9.1770254003035279e-01 5.8485988291469525e-02 -1.0128988723304100e+00 3.9064049680835183e-02 2.8351261703353341e+00 8.8152344137403305e-02 4.7290740761335222e-02 2.2671625821129799e-03 4.7290740761335090e-02 2.2671625821128832e-03 1.2512149901428499e-03 3.1863790728377019e-05 9.6319046644409816e-03 2.3785134029937581e-04 -9.0179780378108251e-03 2.3334350647804514e-04 1.0269193027953673e-02 2.6269770859627649e-04 -9.0179780378108233e-03 2.3334350647804470e-04 9.0179780378108251e-03 2.3334350647804514e-04 2.4377512804131554e+00 9.2215150063566891e-03 8.8495869633189428e-01 2.5939187106869033e-02 1.5498023672750438e-02 2.5342576157643626e-02 -7.4871509295541590e-03 2.7222590818590443e-02 1.8222272980049237e+00 8.0249225721791814e-02 2.5952764327402587e-02 5.3230287558779629e-04
3.0400000000000002e+01 9.7346064886350303e-01 5.5981792911168147e-04 7.1540033830127503e-01 1.1973063262776487e-02 2.7704776601026287e-01 1.1688858016302121e-02 6.9641288285324032e-01 1.1583584734802780e-02 2.6539351136496969e-02 5.5981792911167735e-04 9.2242562718138132e-01 5.8704947227754510e-02 -1.0129349566587187e+00 3.9160940843324964e-02 2.8388583267219536e+00 8.8363138950477732e-02 4.7171032612316227e-02 2.2594956429850916e-03 4.7171032612316269e-02 2.2594956429852139e-03 1.2421502158884003e-03 3.1630559431576917e-05 9.5879646512422451e-03 2.3473476208983856e-04 -8.9801862914166523e-03 2.3034050580518289e-04 1.0222336507305054e-02 2.5947535968266023e-04 -8.9801862914166523e-03 2.3034050580518367e-04 8.9801862914166523e-03 2.3034050580518289e-04 2.4403623002071573e+00 9.2587829202697182e-03 8.8733198121336410e-01 2.6032124553506491e-02 1.5526497017877353e-02 2.5393990820035708e-02 -7.5022591446811020e-03 2.7285079431145682e-02 1.8259233700632354e+00 8.0435634165771763e-02 2.5834731921248317e-02 5.3016857194021147e-04
3.0500000000000000e+01 9.7358441410342988e-01 5.5743543221373746e-04 7.1635694358765589e-01 1.1993301054823479e-02 2.7615163405103504e-01 1.1709352146678082e-02 6.9743278005239484e-01 1.1606045365667745e-02 2.6415585896570164e-02 5.5743543221374223e-04 9.2713675268544349e-01 5.8923136029718062e-02 -1.0129709509574238e+00 3.9257633253185563e-02 2.8425728638631140e+00 8.8572487400060892e-02 4.7051508439720939e-02 2.2518258479159539e-03 4.7051508439720988e-02 2.2518258479158593e-03 1.2331683199049042e-03 3.1398609618323588e-05 9.5441645040984738e-03 2.3164351004592695e-04 -8.9424647874327603e-03 2.2735936483665574e-04 1.0175633107337665e-02 2.5627595761200546e-04 -8.9424647874327603e-03 2.2735936483665571e-04 8.9424647874327603e-03 2.2735936483665574e-04 2.4429614545293310e+00 9.2961334160297816e-03 8.8969929642305989e-01 2.6124690458998574e-02 1.5554850964681339e-02 2.5445213802403416e-02 -7.5173005834458404e-03 2.7347369544965774e-02 1.8296019129056902e+00 8.0620526470923992e-02 2.5717523057476106e-02 5.2805003335397991e-04
3.0600000000000001e+01 9.7370728525991268e-01 5.5507175365458923e-04 7.1730917591050136e-01 1.2013206106118654e-02 2.7525927063707240e-01 1.1729526334364986e-02 6.9844801462284045e-01 1.1628167952707817e-02 2.6292714740087219e-02 5.5507175365455302e-04 9.3183593512429219e-01 5.9140554486776888e-02 -1.0130068561856611e+00 3.9354127157823424e-02 2.8462698410911877e+00 8.8780396989819488e-02 4.6932171913741175e-02 2.2441540130281306e-03 4.6932171913741119e-02 2.2441540130282776e-03 1.2242683971856133e-03 3.1167952704594748e-05 9.5005056077229946e-03 2.2857787047757854e-04 -8.9048157527808307e-03 2.2440037895799420e-04 1.0129084149966442e-02 2.5309979613617696e-04 -8.9048157527808307e-03 2.2440037895799498e-04 8.9048157527808307e-03 2.2440037895799420e-04 2.4455488260024518e+00 9.3335647330791693e-03 8.9206065111704935e-01 2.6216884871183340e-02 1.5583086206543067e-02 2.5496246125507962e-02 -7.5322756092296413e-03 2.7409462053432681e-02 1.8332629849055269e+00 8.0803910914189148e-02 2.5601130597497086e-02 5.2594715472961890e-04
3.0700000000000003e+01 9.7382927048553025e-01 5.5272674399936897e-04 7.1825704946233127e-01 1.2032780502063703e-02 2.7437066841233010e-01 1.1749382422313199e-02 6.9945860207319988e-01 1.1649954421288012e-02 2.6170729514469786e-02 5.5272674399941353e-04 9.3652319344310830e-01 5.9357202468993411e-02 -1.0130426732937958e+00 3.9450422809683507e-02 2.8499493182622611e+00 8.8986875298464482e-02 4.6813026632893398e-02 2.2364809391186595e-03 4.6813026632893460e-02 2.2364809391185909e-03 1.2154495547579398e-03 3.0938599512304554e-05 9.4569893038597488e-03 2.2553812469056159e-04 -8.8672413608284761e-03 2.2146383822988018e-04 1.0082690915586419e-02 2.4994716245452730e-04 -8.8672413608284779e-03 2.2146383822987988e-04 8.8672413608284761e-03 2.2146383822988018e-04 2.4481244965349300e+00 9.3710751248037710e-03 8.9441605463311957e-01 2.6308707875084724e-02 1.5611203432784137e-02 2.5547088804978267e-02 -7.5471845840617367e-03 2.7471357846845512e-02 1.8369066449684659e+00 8.0985795847206415e-02 2.5485547474982113e-02 5.2385983004173673e-04
3.0800000000000001e+01 9.7395037784415628e-01 5.5040025353524915e-04 7.1920057856771524e-01 1.2052026343691154e-02 2.7348581980607423e-01 1.1768922271642231e-02 7.0046455803808205e-01 1.1671406716546864e-02 2.6049622155843638e-02 5.5040025353526119e-04 9.4119854694337002e-01 5.9573079925555182e-02 -1.0130784032234033e+00 3.9546520466167058e-02 2.8536113557388214e+00 8.9191929976378537e-02 4.6694076124698017e-02 2.2288074117914531e-03 4.6694076124697954e-02 2.2288074117915706e-03 1.2067109114779133e-03 3.0710560281811169e-05 9.4136168918673019e-03 2.2252454921641203e-04 -8.8297437321163599e-03 2.1855002760468126e-04 1.0036454643594272e-02 2.4681833741361641e-04 -8.8297437321163581e-03 2.1855002760468031e-04 8.8297437321163599e-03 2.1855002760468126e-04 2.4506885473280020e+00 9.4086628586654460e-03 8.9676551648722691e-01 2.6400159592193970e-02 1.5639203328677662e-02 2.5597742851311316e-02 -7.5620278686050913e-03 2.7533057812397125e-02 1.8405329525154184e+00 8.1166189692854246e-02 2.5370766694986242e-02 5.2178795240397102e-04
3.0900000000000002e+01 9.7407061531213412e-01 5.4809213232764279e-04 7.2013977767906479e-01 1.2070945746858703e-02 2.7260471703812728e-01 1.1788147760842809e-02 7.0146589827400685e-01 1.1692526802536187e-02 2.5929384687865868e-02 5.4809213232767683e-04 9.4586201527578706e-01 5.9788186883269902e-02 -1.0131140469072268e+00 3.9642420389554706e-02 2.8572560143726666e+00 8.9395568742283507e-02 4.6575323846360504e-02 2.2211342015956278e-03 4.6575323846360581e-02 2.2211342015956365e-03 1.1980515978290676e-03 3.0483844684319502e-05 9.3703896293021744e-03 2.1953741604388471e-04 -8.7923249350822102e-03 2.1565922714600596e-04 9.9903765329112798e-03 2.4371359570890777e-04 -8.7923249350822102e-03 2.1565922714600534e-04 8.7923249350822102e-03 2.1565922714600596e-04 2.4532410588828584e+00 9.4463262163248605e-03 8.9910904636998590e-01 2.6491240179759783e-02 1.5667086575459295e-02 2.5648209269873167e-02 -7.5768058221426376e-03 2.7594562834151546e-02 1.8441419674654398e+00 8.1345100941836196e-02 2.5256781333087557e-02 5.1973141413096612e-04
3.1000000000000000e+01 9.7418999077942792e-01 5.4580223027622210e-04 7.2107466137247977e-01 1.2089540841458003e-02 2.7172735212404370e-01 1.1807060784992430e-02 7.0246263865538427e-01 1.1713316661374543e-02 2.5810009220572128e-02 5.4580223027625289e-04 9.5051361843329985e-01 6.0002523445074681e-02 -1.0131496052691618e+00 3.9738122846927897e-02 2.8608833554880779e+00 8.9597799379988324e-02 4.6456773185458662e-02 2.2134620641625731e-03 4.6456773185458503e-02 2.2134620641626394e-03 1.1894707557258230e-03 3.0258461834085752e-05 9.3273087325023672e-03 2.1657699284954399e-04 -8.7549869867825630e-03 2.1279171224916027e-04 9.9444577425083849e-03 2.4063320608614774e-04 -8.7549869867825612e-03 2.1279171224916027e-04 8.7549869867825630e-03 2.1279171224916027e-04 2.4557821110076690e+00 9.4840634937547411e-03 9.0144665414318370e-01 2.6581949830084439e-02 1.5694853850338506e-02 2.5698489060900699e-02 -7.5915188025640302e-03 2.7655873793022371e-02 1.8477337502189162e+00 8.1522538149338200e-02 2.5143584534538983e-02 5.1769010680011488e-04
3.1100000000000001e+01 9.7430851205075708e-01 5.4353039716848036e-04 7.2200524434365865e-01 1.2107813770637129e-02 2.7085371688021104e-01 1.1825663254983116e-02 7.0345479517054588e-01 1.1733778292414848e-02 2.5691487949243041e-02 5.4353039716844860e-04 9.5515337674415690e-01 6.0216089788556255e-02 -1.0131850792242341e+00 3.9833628110087595e-02 2.8644934408652323e+00 8.9798629735173899e-02 4.6338427460629106e-02 2.2057917403477999e-03 4.6338427460629036e-02 2.2057917403476572e-03 1.1809675383209768e-03 3.0034420300499344e-05 9.2843753771693037e-03 2.1364354322906152e-04 -8.7177318536106312e-03 2.0994775386407432e-04 9.8986993919316091e-03 2.3757743154417357e-04 -8.7177318536106312e-03 2.0994775386407578e-04 8.7177318536106312e-03 2.0994775386407432e-04 2.4583117828245364e+00 9.5218730013429034e-03 9.0377834983633709e-01 2.6672288769825973e-02 1.5722505826510212e-02 2.5748583219503973e-02 -7.6061671663529857e-03 2.7716991566751979e-02 1.8513083616409980e+00 8.1698509931738592e-02 2.5031169513433548e-02 5.1566392131091609e-04
3.1200000000000003e+01 9.7442618684670990e-01 5.4127648273194788e-04 7.2293154140386129e-01 1.2125766690037823e-02 2.6998380292888102e-01 1.1843957096762838e-02 7.0444238391782898e-01 1.1753913711426287e-02 2.5573813153289954e-02 5.4127648273192555e-04 9.5978131086505003e-01 6.0428886164487654e-02 -1.0132204696785734e+00 3.9928936455482136e-02 2.8680863327238417e+00 8.9998067712256574e-02 4.6220289922261550e-02 2.1981239563723678e-03 4.6220289922261584e-02 2.1981239563723313e-03 1.1725411098175141e-03 2.9811728120089744e-05 9.2415906989498607e-03 2.1073732692748070e-04 -8.6805614520119624e-03 2.0712761871915931e-04 9.8531025618294778e-03 2.3454652953758782e-04 -8.6805614520119641e-03 2.0712761871915914e-04 8.6805614520119624e-03 2.0712761871915931e-04 2.4608301527763561e+00 9.5597530639872034e-03 9.0610414364327863e-01 2.6762257259306890e-02 1.5750043173166708e-02 2.5798492735669323e-02 -7.6207512685750158e-03 2.7777917029891585e-02 1.8548658630452688e+00 8.1873024963378602e-02 2.4919529551882910e-02 5.1365274794297456e-04
3.1300000000000001e+01 9.7454302280484095e-01 5.3904033668528205e-04 7.2385356747593477e-01 1.2143401767046442e-02 2.6911760170312859e-01 1.1861944250589448e-02 7.0542542110171236e-01 1.1773724949790825e-02 2.5456977195159068e-02 5.3904033668530763e-04 9.6439744177432696e-01 6.0640912895377791e-02 -1.0132557775294113e+00 4.0024048164126955e-02 2.8716620937070663e+00 9.0196121271290924e-02 4.6102363753191489e-02 2.1904594239679316e-03 4.6102363753191308e-02 2.1904594239678427e-03 1.1641906452843742e-03 2.9590392808333400e-05 9.1989557940163891e-03 2.0785860006913365e-04 -8.6434776491958465e-03 2.0433156954694236e-04 9.8076682944802217e-03 2.3154075218011539e-04 -8.6434776491958465e-03 2.0433156954694322e-04 8.6434776491958465e-03 2.0433156954694236e-04 2.4633372986336033e+00 9.5977020211805188e-03 9.0842404591877712e-01 2.6851855591830141e-02 1.5777466555509871e-02 2.5848218594263013e-02 -7.6352714628657448e-03 2.7838651053782235e-02 1.8584063161776547e+00 8.2046091973393423e-02 2.4808657999208124e-02 5.1165647641287886e-04
3.1400000000000002e+01 9.7465902748074595e-01 5.3682180878743507e-04 7.2477133759039258e-01 1.2160721180059259e-02 2.6825510445173989e-01 1.1879626670298101e-02 7.0640392302900623e-01 1.1793214053712931e-02 2.5340972519253924e-02 5.3682180878746922e-04 9.6900179076527082e-01 6.0852170374035522e-02 -1.0132910036650651e+00 4.0118963521523610e-02 2.8752207868656412e+00 9.0392798424943979e-02 4.5984652069396156e-02 2.1827988405222808e-03 4.5984652069396101e-02 2.1827988405223246e-03 1.1559153304761701e-03 2.9370421371351814e-05 9.1564717196455231e-03 2.0500761538586233e-04 -8.6064822638433902e-03 2.0155986531033215e-04 9.7623975943195596e-03 2.2856034644756253e-04 -8.6064822638433885e-03 2.0155986531033182e-04 8.6064822638433902e-03 2.0155986531033215e-04 2.4658332975010389e+00 9.6357182270884814e-03 9.1073806717519634e-01 2.6941084093001499e-02 1.5804776634763644e-02 2.5897761775035590e-02 -7.6497281014196675e-03 2.7899194506536575e-02 1.8619297832005763e+00 8.2217719742604001e-02 2.4698548271143369e-02 5.0967499592918049e-04
3.1500000000000000e+01 9.7477420834912432e-01 5.3462074888528817e-04 7.2568486688155631e-01 1.2177727117762218e-02 2.6739630224403016e-01 1.1897006322581411e-02 7.0737790610509421e-01 1.1812383083445373e-02 2.5225791650875691e-02 5.3462074888531723e-04 9.7359437943944871e-01 6.1062659062150568e-02 -1.0133261489649308e+00 4.0213682817589573e-02 2.8787624756422643e+00 9.0588107235519924e-02 4.5867157920694721e-02 2.1751428892260736e-03 4.5867157920694859e-02 2.1751428892261009e-03 1.1477143616568410e-03 2.9151820317456242e-05 9.1141394947958400e-03 2.0218462244365616e-04 -8.5695770668122624e-03 1.9881276142975975e-04 9.7172914284691034e-03 2.2560555438066169e-04 -8.5695770668122624e-03 1.9881276142975931e-04 8.5695770668122624e-03 1.9881276142975975e-04 2.4683182258243268e+00 9.6738000506167623e-03 9.1304621807918396e-01 2.7029943120059585e-02 1.5831974068186837e-02 2.5947123252626714e-02 -7.6641215349793857e-03 2.7959548253021362e-02 1.8654363266773335e+00 8.2387917100463448e-02 2.4589193849051734e-02 5.0770819524584699e-04
3.1600000000000001e+01 9.7488857280481889e-01 5.3243700696016538e-04 7.2659417058375109e-01 1.2194421778423779e-02 2.6654118597459064e-01 1.1914085186282408e-02 7.0834738683022858e-01 1.1831234112526590e-02 2.5111427195180874e-02 5.3243700696018403e-04 9.7817522970013004e-01 6.1272379488884657e-02 -1.0133612142994797e+00 4.0308206346578189e-02 2.8822872238562085e+00 9.0782055812051260e-02 4.5749884291446469e-02 2.1674922392218229e-03 4.5749884291446448e-02 2.1674922392218923e-03 1.1395869454269615e-03 2.8934595668548308e-05 9.0719601006829555e-03 1.9938986786717530e-04 -8.5327637818368891e-03 1.9609051001091913e-04 9.6723507272638495e-03 2.2267661328756515e-04 -8.5327637818368891e-03 1.9609051001091962e-04 8.5327637818368891e-03 1.9609051001091913e-04 2.4707921593965874e+00 9.7119458754730999e-03 9.1534850944839885e-01 2.7118433061211211e-02 1.5859059509086122e-02 2.5996303996570734e-02 -7.6784521128253182e-03 2.8019713154840885e-02 1.8689260095567288e+00 8.2556692922067215e-02 2.4480588279152300e-02 5.0575596271458230e-04
3.1700000000000003e+01 9.7500212816384368e-01 5.3027043317269531e-04 7.2749926402755971e-01 1.2210807369202189e-02 2.6568974636796650e-01 1.1930865251700487e-02 7.0931238179587741e-01 1.1849769227034221e-02 2.4997871836156156e-02 5.3027043317266116e-04 9.8274436374577756e-01 6.1481332249480262e-02 -1.0133962005302632e+00 4.0402534406999167e-02 2.8857950956881946e+00 9.0974652307427906e-02 4.5632834101252198e-02 2.1598475457533851e-03 4.5632834101252004e-02 2.1598475457534354e-03 1.1315322985547612e-03 2.8718752971410580e-05 9.0299344813529591e-03 1.9662359556157374e-04 -8.4960440862249156e-03 1.9339336007266977e-04 9.6275763847796757e-03 2.1977375594564648e-04 -8.4960440862249156e-03 1.9339336007267102e-04 8.4960440862249156e-03 1.9339336007266977e-04 2.4732551733648656e+00 9.7501541002196369e-03 9.1764495224826970e-01 2.7206554334975312e-02 1.5886033606829379e-02 2.6045304971302748e-02 -7.6927201827658486e-03 2.8079690070321080e-02 1.8723988951579316e+00 8.2724056125210554e-02 2.4372725171760173e-02 5.0381818633550958e-04
3.1800000000000001e+01 9.7511488166439020e-01 5.2812087790614836e-04 7.2840016263613594e-01 1.2226886105466813e-02 2.6484197398326448e-01 1.1947348519910469e-02 7.1027290768112561e-01 1.1867990524851491e-02 2.4885118335609923e-02 5.2812087790610922e-04 9.8730180406360435e-01 6.1689518003884392e-02 -1.0134311085099104e+00 4.0496667301552394e-02 2.8892861556654799e+00 9.1165904915609899e-02 4.5516010205656723e-02 2.1522094503173832e-03 4.5516010205656779e-02 2.1522094503172939e-03 1.1235496478107004e-03 2.8504297308793009e-05 8.9880635442535946e-03 1.9388604693067689e-04 -8.4594196115495048e-03 1.9072155777453896e-04 9.5829692593602037e-03 2.1689721080207162e-04 -8.4594196115495048e-03 1.9072155777453913e-04 8.4594196115495048e-03 1.9072155777453896e-04 2.4757073422365243e+00 9.7884231383181426e-03 9.1993555758879175e-01 2.7294307389533132e-02 1.5912897006859182e-02 2.6094127136165202e-02 -7.7069260911279483e-03 2.8139479854494474e-02 1.8758550471555693e+00 8.2890015667522757e-02 2.4265598200537072e-02 5.0189475380632152e-04
3.1900000000000002e+01 9.7522684046781971e-01 5.2598819180876843e-04 7.2929688192157138e-01 1.2242660210133012e-02 2.6399785921869190e-01 1.1963537002094226e-02 7.1122898124912803e-01 1.1885900114948496e-02 2.4773159532180143e-02 5.2598819180873970e-04 9.9184757342320484e-01 6.1896937475387132e-02 -1.0134659390821350e+00 4.0590605337044623e-02 2.8927604686472028e+00 9.1355821868874282e-02 4.5399415396852730e-02 2.1445785808135347e-03 4.5399415396852751e-02 2.1445785808136063e-03 1.1156382298055701e-03 2.8291233310411857e-05 8.9463481608031692e-03 1.9117746109143644e-04 -8.4228919443373965e-03 1.8807534664377077e-04 9.5385301741429708e-03 2.1404720217323774e-04 -8.4228919443373983e-03 1.8807534664377009e-04 8.4228919443373965e-03 1.8807534664377077e-04 2.4781487398855679e+00 9.8267514181689403e-03 9.2222033672135562e-01 2.7381692702086124e-02 1.5939650350706606e-02 2.6142771445415113e-02 -7.7210701827482176e-03 2.8199083359085778e-02 1.8792945295650678e+00 8.3054580543639941e-02 2.4159201101753180e-02 4.9998555257041704e-04
3.2000000000000000e+01 9.7533801165964162e-01 5.2387222583431575e-04 7.3018943748132226e-01 1.2258131913010312e-02 2.6315739231602758e-01 1.1979432718884920e-02 7.1218061934361410e-01 1.1903500116675828e-02 2.4661988340358348e-02 5.2387222583431424e-04 9.9638169487025474e-01 6.2103591449272473e-02 -1.0135006930817472e+00 4.0684348824315673e-02 2.8962180998099498e+00 9.1544411435125150e-02 4.5283052404382032e-02 2.1369555517003263e-03 4.5283052404381977e-02 2.1369555517003961e-03 1.1077972908318746e-03 2.8079565163820457e-05 8.9047891669562038e-03 1.8849807508402068e-04 -8.3864626267519150e-03 1.8545496780175799e-04 9.4942599175837899e-03 2.1122395044305514e-04 -8.3864626267519150e-03 1.8545496780175827e-04 8.3864626267519150e-03 1.8545496780175799e-04 2.4805794395588849e+00 9.8651373831415527e-03 9.2449930103561329e-01 2.7468710778219437e-02 1.5966294276005235e-02 2.6191238848231765e-02 -7.7351528009643178e-03 2.8258501432498317e-02 1.8827174067282031e+00 8.3217759782448039e-02 2.4053527673560244e-02 4.9809046986325428e-04
3.2100000000000001e+01 9.7544840225047091e-01 5.2177283128146314e-04 7.3107784499468953e-01 1.2273303450164879e-02 2.6232056336502352e-01 1.1995037699724488e-02 7.1312783888544728e-01 1.1920792659074040e-02 2.4551597749529173e-02 5.2177283128147789e-04 1.0009041917202803e+00 6.2309480771490011e-02 -1.0135353713346644e+00 4.0777898078166230e-02 2.8996591146335744e+00 9.1731681915268037e-02 4.5166923895840962e-02 2.1293409641455026e-03 4.5166923895841163e-02 2.1293409641456882e-03 1.1000260867086299e-03 2.7869296625031433e-05 8.8633873637671088e-03 1.8584812407578544e-04 -8.3501331572720904e-03 1.8286066018826982e-04 9.4501592439807207e-03 2.0842767225844711e-04 -8.3501331572720904e-03 1.8286066018826966e-04 8.3501331572720904e-03 1.8286066018826982e-04 2.4829995138824281e+00 9.9035794916010368e-03 9.2677246205637687e-01 2.7555362151275343e-02 1.5992829416505407e-02 2.6239530288724899e-02 -7.7491742876069480e-03 2.8317734919801087e-02 1.8861237432989095e+00 8.3379562444376734e-02 2.3948571775275804e-02 4.9620939275753673e-04
3.2200000000000003e+01 9.7555801917697438e-01 5.1968985983176920e-04 7.3196212021935880e-01 1.2288177063295007e-02 2.6148736230774022e-01 1.2010353982233084e-02 7.1407065686923432e-01 1.1937779880195157e-02 2.4441980823025400e-02 5.1968985983178394e-04 1.0054150875524996e+00 6.2514606347335744e-02 -1.0135699746579232e+00 4.0871253417282968e-02 2.9030835788872227e+00 9.1917641640621744e-02 4.5051032477583769e-02 2.1217354061826925e-03 4.5051032477583811e-02 2.1217354061824744e-03 1.0923238826293605e-03 2.7660431029083522e-05 8.8221435179504752e-03 1.8322784155968048e-04 -8.3139049913666871e-03 1.8029266078439273e-04 9.4062288739960483e-03 2.0565858072335466e-04 -8.3139049913666854e-03 1.8029266078439289e-04 8.3139049913666871e-03 1.8029266078439273e-04 2.4854090348673137e+00 9.9420762169235097e-03 9.2903983144055324e-01 2.7641647381730992e-02 1.6019256402088629e-02 2.6287646705943475e-02 -7.7631349829920607e-03 2.8376784662716564e-02 1.8895136042292990e+00 8.3539997618748529e-02 2.3844327326676941e-02 4.9434220820697677e-04
3.2300000000000004e+01 9.7566686930280200e-01 5.1762316358638883e-04 7.3284227898799337e-01 1.2302754999120062e-02 2.6065777894281383e-01 1.2025383611591700e-02 7.1500909035998816e-01 1.1954463926438388e-02 2.4333130697197943e-02 5.1762316358638970e-04 1.0099144062037333e+00 6.2718969140152514e-02 -1.0136045038597026e+00 4.0964415164166844e-02 2.9064915586156292e+00 9.2102298970408739e-02 4.4935380695424701e-02 2.1141394528641894e-03 4.4935380695424791e-02 2.1141394528642297e-03 1.0846899530131502e-03 2.7452971300459222e-05 8.7810583624381069e-03 1.8063745954503081e-04 -8.2777795421632109e-03 1.7775120483234778e-04 9.3624694951763600e-03 2.0291688558951896e-04 -8.2777795421632109e-03 1.7775120483234743e-04 8.2777795421632109e-03 1.7775120483234778e-04 2.4878080739158590e+00 9.9806260475107100e-03 9.3130142097411528e-01 2.7727567056585498e-02 1.6045575858782263e-02 2.6335589033884870e-02 -7.7770352259136279e-03 2.8435651499609204e-02 1.8928870547559267e+00 8.3699074421188846e-02 2.3740788307305548e-02 4.9248880308877508e-04
3.2399999999999999e+01 9.7577495941949921e-01 5.1557259510146263e-04 7.3371833720488300e-01 1.2317039508782733e-02 2.5983180292965702e-01 1.2040128639936747e-02 7.1594315648984230e-01 1.1970846951900085e-02 2.4225040580500633e-02 5.1557259510144398e-04 1.0144021717623859e+00 6.2922570170043907e-02 -1.0136389597393372e+00 4.1057383645057927e-02 2.9098831201256052e+00 9.2285662289272680e-02 4.4819971035342451e-02 2.1065536664187155e-03 4.4819971035342437e-02 2.1065536664186869e-03 1.0771235813589099e-03 2.7246919963304086e-05 8.7401325969332852e-03 1.7807720874083173e-04 -8.2417581811124411e-03 1.7523652605280757e-04 9.3188817624713493e-03 2.0020279344477293e-04 -8.2417581811124411e-03 1.7523652605280773e-04 8.2417581811124411e-03 1.7523652605280757e-04 2.4901967018275455e+00 1.0019227486794976e-02 9.3355724256910444e-01 2.7813121788753239e-02 1.6071788408774372e-02 2.6383358201504531e-02 -7.7908753536367224e-03 2.8494336265474533e-02 1.8962441603862679e+00 8.3856801991089427e-02 2.3637948755783018e-02 4.9064906424477477e-04
3.2500000000000000e+01 9.7588229624741074e-01 5.1353800742228155e-04 7.3459031084264992e-01 1.2331032847264644e-02 2.5900942379259367e-01 1.2054591125767613e-02 7.1687287245481701e-01 1.1986931117735978e-02 2.4117703752589349e-02 5.1353800742227646e-04 1.0188784085624976e+00 6.3125410512604646e-02 -1.0136733430873452e+00 4.1150159189863020e-02 2.9132583299727837e+00 9.2467740004872678e-02 4.4704805924180933e-02 2.0989785964052399e-03 4.4704805924180982e-02 2.0989785964052152e-03 1.0696240601024932e-03 2.7042279151533682e-05 8.6993668884611276e-03 1.7554731872930477e-04 -8.2058422386473897e-03 1.7274885685766451e-04 9.2754662987498820e-03 1.9751650789714875e-04 -8.2058422386473880e-03 1.7274885685766489e-04 8.2058422386473897e-03 1.7274885685766451e-04 2.4925749888049151e+00 1.0057879053239948e-02 9.3580730826067104e-01 2.7898312216465593e-02 1.6097894670428763e-02 2.6430955132726201e-02 -7.8046557018910164e-03 2.8552839791929026e-02 1.8995849868854386e+00 8.4013189489126103e-02 2.3535802769135132e-02 4.8882287852135980e-04
3.2600000000000001e+01 9.7598888643656456e-01 5.1151925411620821e-04 7.3545821593900795e-01 1.2344737272814396e-02 2.5819063092492822e-01 1.2068773133365641e-02 7.1779825551163634e-01 1.2002718591537339e-02 2.4011113563435400e-02 5.1151925411623553e-04 1.0233431411778642e+00 6.3327491297663657e-02 -1.0137076546854511e+00 4.1242742132085980e-02 2.9166172549485814e+00 9.2648540545522726e-02 4.4589887730351239e-02 2.0914147798702862e-03 4.4589887730351142e-02 2.0914147798702099e-03 1.0621906904768267e-03 2.6839050618813708e-05 8.6587618719157385e-03 1.7304801812972491e-04 -8.1700330048374830e-03 1.7028842855870623e-04 9.2322236953143091e-03 1.9485822975552942e-04 -8.1700330048374830e-03 1.7028842855870582e-04 8.1700330048374830e-03 1.7028842855870623e-04 2.4949430044594010e+00 1.0096579280335655e-02 9.3805163020414883e-01 2.7983139002677439e-02 1.6123895258300248e-02 2.6478380746452371e-02 -7.8183766048646325e-03 2.8611162907200498e-02 1.9029096002631303e+00 8.4168246094832214e-02 2.3434344502126551e-02 4.8701013280810334e-04
3.2700000000000003e+01 9.7609473656754742e-01 5.0951618930436169e-04 7.3632206859357552e-01 1.2358155046389757e-02 2.5737541359294902e-01 1.2082676732226804e-02 7.1871932297459817e-01 1.2018211546720975e-02 2.3905263432452663e-02 5.0951618930438478e-04 1.0277963944162316e+00 6.3528813708048915e-02 -1.0137418953066104e+00 4.1335132808754789e-02 2.9199599620673844e+00 9.2828072357879057e-02 4.4475218764530845e-02 2.0838627415040172e-03 4.4475218764530804e-02 2.0838627415039643e-03 1.0548227823748233e-03 2.6637235748321763e-05 8.6183181506034583e-03 1.7057953475058962e-04 -8.1343317300371677e-03 1.6785547157066751e-04 9.1891545124119928e-03 1.9222815720545548e-04 -8.1343317300371677e-03 1.6785547157066621e-04 8.1343317300371677e-03 1.6785547157066751e-04 2.4973008178170928e+00 1.0135326716587345e-02 9.4029022067216206e-01 2.8067602834485655e-02 1.6149790783150004e-02 2.6525635956575443e-02 -7.8320383951984117e-03 2.8669306436119184e-02 1.9062180667607738e+00 8.4321981004225346e-02 2.3333568166605267e-02 4.8521071407515743e-04
3.2800000000000004e+01 9.7619985315236169e-01 5.0752866769197716e-04 7.3718188496474557e-01 1.2371288431110912e-02 2.5656376093986832e-01 1.2096303996504706e-02 7.1963609221249336e-01 1.2033412161930889e-02 2.3800146847638350e-02 5.0752866769196350e-04 1.0322381933135547e+00 6.3729378978359078e-02 -1.0137760657150443e+00 4.1427331560349452e-02 2.9232865185539643e+00 9.3006343904685748e-02 4.4360801280362239e-02 2.0763229937967300e-03 4.4360801280362148e-02 2.0763229937967803e-03 1.0475196542150799e-03 2.6436835562436379e-05 8.5780362967823980e-03 1.6814209572901833e-04 -8.0987396255293460e-03 1.6545021560787941e-04 9.1462592797444259e-03 1.8962648597987944e-04 -8.0987396255293442e-03 1.6545021560788054e-04 8.0987396255293460e-03 1.6545021560787941e-04 2.4996484973244320e+00 1.0174119925501133e-02 9.4252309205177143e-01 2.8151704422549762e-02 1.6175581851961190e-02 2.6572721671989093e-02 -7.8456414039805005e-03 2.8727271200109476e-02 1.9095104528389204e+00 8.4474403427486952e-02 2.3233468030855513e-02 4.8342450940929842e-04
3.2899999999999999e+01 9.7630424263527293e-01 5.0555654459766991e-04 7.3803768126660640e-01 1.2384139691728096e-02 2.5575566198969651e-01 1.2109657004467015e-02 7.2054858064557636e-01 1.2048322620454698e-02 2.3695757364727003e-02 5.0555654459766492e-04 1.0366685631283308e+00 6.3929188393758093e-02 -1.0138101666662649e+00 4.1519338730736398e-02 2.9265969918311145e+00 9.3183363662576971e-02 4.4246637475150154e-02 2.0687960371954684e-03 4.4246637475150008e-02 2.0687960371955634e-03 1.0402806328103000e-03 2.6237850732243142e-05 8.5379168521981207e-03 1.6573592765624072e-04 -8.0632578641633562e-03 1.6307288987381865e-04 9.1035384969736545e-03 1.8705340952437246e-04 -8.0632578641633562e-03 1.6307288987381849e-04 8.0632578641633562e-03 1.6307288987381865e-04 2.5019861108538475e+00 1.0212957485562387e-02 9.4475025684164993e-01 2.8235444500523482e-02 1.6201269067954695e-02 2.6619638796600151e-02 -7.8591859607413175e-03 2.8785058017182157e-02 1.9127868251648497e+00 8.4625522586698643e-02 2.3134038418961226e-02 4.8165140604885078e-04
3.3000000000000000e+01 9.7640791139364258e-01 5.0359967598174343e-04 7.3888947376591774e-01 1.2396711094100827e-02 2.5495110565105483e-01 1.2122737837963379e-02 7.2145680574258753e-01 1.2062945109651743e-02 2.3592088606357579e-02 5.0359967598177715e-04 1.0410875293359991e+00 6.4128243288782596e-02 -1.0138441989071167e+00 4.1611154667093267e-02 2.9298914495075143e+00 9.3359140119915834e-02 4.4132729490555772e-02 2.0612823602611354e-03 4.4132729490555613e-02 2.0612823602610005e-03 1.0331050532383312e-03 2.6040281586887452e-05 8.4979603286150333e-03 1.6336125668732100e-04 -8.0278875809872453e-03 1.6072372324213124e-04 9.0609926342255752e-03 1.8450911915586293e-04 -8.0278875809872436e-03 1.6072372324212996e-04 8.0278875809872453e-03 1.6072372324213124e-04 2.5043137257093289e+00 1.0251837990211484e-02 9.4697172764929827e-01 2.8318823824492700e-02 1.6226853030605032e-02 2.6666388229340861e-02 -7.8726723934488436e-03 2.8842667701927328e-02 1.9160472506003980e+00 8.4775347713627852e-02 2.3035273710177061e-02 4.7989129141762476e-04
3.3100000000000001e+01 9.7651086573874668e-01 5.0165791847314658e-04 7.3973727877913875e-01 1.2409004904689411e-02 2.5415008072092310e-01 1.2135548581904661e-02 7.2236078501782375e-01 1.2077281820393882e-02 2.3489134261253257e-02 5.0165791847315753e-04 1.0454951176234131e+00 6.4326545046161851e-02 -1.0138781631758045e+00 4.1702779719845200e-02 2.9331699593657974e+00 9.3533681774703475e-02 4.4019079413290710e-02 2.0537824398242852e-03 4.4019079413290862e-02 2.0537824398242700e-03 1.0259922587157757e-03 2.5844128122806650e-05 8.4581672083439818e-03 1.6101830863373079e-04 -7.9926298738747462e-03 1.5840294442811279e-04 9.0186221325905206e-03 1.8199380421434784e-04 -7.9926298738747462e-03 1.5840294442811319e-04 7.9926298738747462e-03 1.5840294442811279e-04 2.5066314086319310e+00 1.0290760047814426e-02 9.4918751718828909e-01 2.8401843172419658e-02 1.6252334335656381e-02 2.6712970864181503e-02 -7.8861010285042957e-03 2.8900101065507840e-02 1.9192917961899929e+00 8.4923888047565149e-02 2.2937168338309673e-02 4.7814405315748141e-04
3.3200000000000003e+01 9.7661311191658629e-01 4.9973112939517025e-04 7.4058111266950788e-01 1.2421023390059694e-02 2.5335257588832699e-01 1.2148091323755007e-02 7.2326053602825913e-01 1.2091334946520501e-02 2.3386888083413819e-02 4.9973112939512428e-04 1.0498913538833763e+00 6.4524095095660441e-02 -1.0139120602019307e+00 4.1794214242591068e-02 2.9364325893508427e+00 9.3706997132518774e-02 4.3905689275808055e-02 2.0462967411425058e-03 4.3905689275807860e-02 2.0462967411425427e-03 1.0189416004741589e-03 2.5649390012788268e-05 8.4185379447654467e-03 1.5870730903720304e-04 -7.9574858041464476e-03 1.5611078214956513e-04 8.9764274046206065e-03 1.7950765220700826e-04 -7.9574858041464476e-03 1.5611078214956549e-04 7.9574858041464476e-03 1.5611078214956513e-04 2.5089392258052254e+00 1.0329722281628085e-02 9.5139763827555046e-01 2.8484503343597162e-02 1.6277713575138814e-02 2.6759387590143409e-02 -7.8994721907380827e-03 2.8957358915653337e-02 1.9225205291489122e+00 8.5071152833215452e-02 2.2839716791106194e-02 4.7640957915962679e-04
3.3300000000000004e+01 9.7671465610867969e-01 4.9781916679028356e-04 7.4142099184417809e-01 1.2432768816398954e-02 2.5255857973796231e-01 1.2160368153034336e-02 7.2415607637071766e-01 1.2105106684304156e-02 2.3285343891320202e-02 4.9781916679024398e-04 1.0542762642092556e+00 6.4720894912928803e-02 -1.0139458907065473e+00 4.1885458592039800e-02 2.9396794075583053e+00 9.3879094704524713e-02 4.3792561056988491e-02 2.0388257180563580e-03 4.3792561056988574e-02 2.0388257180563116e-03 1.0119524376384170e-03 2.5456066614893548e-05 8.3790729628478895e-03 1.5642848322282407e-04 -7.9224563971847448e-03 1.5384746527533774e-04 8.9344088348231616e-03 1.7705084894361920e-04 -7.9224563971847448e-03 1.5384746527533774e-04 7.9224563971847448e-03 1.5384746527533774e-04 2.5112372428606835e+00 1.0368723329762412e-02 9.5360210382868082e-01 2.8566805158107413e-02 1.6302991337384602e-02 2.6805639291312352e-02 -7.9127862034061320e-03 2.9014442056654800e-02 1.9257335168517575e+00 8.5217151318640091e-02 2.2742913609652578e-02 4.7468775759498637e-04
3.3399999999999999e+01 9.7681550443284892e-01 4.9592188944401223e-04 7.4225693275139892e-01 1.2444243449044330e-02 2.5176808075375751e-01 1.2172381160833157e-02 7.2504742367909125e-01 1.2118599231929957e-02 2.3184495567151141e-02 4.9592188944403131e-04 1.0586498748896538e+00 6.4916946018374777e-02 -1.0139796554021756e+00 4.1976513127939222e-02 2.9429104822233123e+00 9.4049983005506654e-02 4.3679696682830380e-02 2.0313698131447250e-03 4.3679696682830400e-02 2.0313698131443937e-03 1.0050241371079717e-03 2.5264156981251221e-05 8.3397726596629185e-03 1.5418205632950212e-04 -7.8875426430441917e-03 1.5161322296014458e-04 8.8925667801521644e-03 1.7462357866249419e-04 -7.8875426430441917e-03 1.5161322296014485e-04 7.8875426430441917e-03 1.5161322296014458e-04 2.5135255248830046e+00 1.0407761845139637e-02 9.5580092686329843e-01 2.8648749456289906e-02 1.6328168207044708e-02 2.6851726846852261e-02 -7.9260433881864940e-03 2.9071351289359667e-02 1.9289308268211371e+00 8.5361892753241880e-02 2.2646753387779505e-02 4.7297847694361073e-04
3.3500000000000000e+01 9.7691566294398835e-01 4.9403915690767928e-04 7.4308895187775414e-01 1.2455449552022857e-02 2.5098106732237729e-01 1.2184132439338172e-02 7.2593459562161111e-01 1.2131814788986100e-02 2.3084337056011588e-02 4.9403915690764610e-04 1.0630122124031598e+00 6.5112249976046449e-02 -1.0140133549928687e+00 4.2067378213014969e-02 2.9461258817094209e+00 9.4219670551988363e-02 4.3567098027128701e-02 2.0239294578808477e-03 4.3567098027128923e-02 2.0239294578810602e-03 9.9815607343991977e-04 2.5073659866663242e-05 8.3006374048943156e-03 1.5196825331615938e-04 -7.8527454970544457e-03 1.4940828476438017e-04 8.8509015704943666e-03 1.7222602414632078e-04 -7.8527454970544440e-03 1.4940828476438066e-04 7.8527454970544457e-03 1.4940828476438017e-04 2.5158041364153823e+00 1.0446836495446402e-02 9.5799412049042620e-01 2.8730337098215826e-02 1.6353244765105364e-02 2.6897651131019298e-02 -7.9392440651762965e-03 2.9128087411167510e-02 1.9321125267165520e+00 8.5505386385815590e-02 2.2551230771476354e-02 4.7128162602289860e-04
3.3600000000000001e+01 9.7701513763482739e-01 4.9217082951945486e-04 7.4391706574544769e-01 1.2466389387603550e-02 2.5019752773666432e-01 1.2195624081369601e-02 7.2681760989816313e-01 1.2144755555968027e-02 2.2984862365172658e-02 4.9217082951949888e-04 1.0673633034131602e+00 6.5306808392534596e-02 -1.0140469901742439e+00 4.2158054212898921e-02 2.9493256744977527e+00 9.4388165860352577e-02 4.3454766912159132e-02 2.0165050727893427e-03 4.3454766912158951e-02 2.0165050727893835e-03 9.9134762873469263e-04 2.4884573737136584e-05 8.2616675413439596e-03 1.4978729894155252e-04 -7.8180658804187248e-03 1.4723288075720151e-04 8.8094135091534177e-03 1.6985836682701614e-04 -7.8180658804187248e-03 1.4723288075720262e-04 7.8180658804187248e-03 1.4723288075720151e-04 2.5180731414647166e+00 1.0485945963086796e-02 9.6018169791390895e-01 2.8811568963170373e-02 1.6378221588904802e-02 2.6943413013176248e-02 -7.9523885528889945e-03 2.9184651216026137e-02 1.9352786843235084e+00 8.5647641462629001e-02 2.2456340458313833e-02 4.6959709401413197e-04
3.3700000000000003e+01 9.7711393443667727e-01 4.9031676842592952e-04 7.4474129090963992e-01 1.2477065215860554e-02 2.4941745019902281e-01 1.2206858179929241e-02 7.2769648423765432e-01 1.2157423733793069e-02 2.2886065563322972e-02 4.9031676842592898e-04 1.0717031747627199e+00 6.5500622915886417e-02 -1.0140805616335353e+00 4.2248541496066987e-02 2.9525099291763439e+00 9.4555477445050135e-02 4.3342705109351669e-02 2.0090970675975114e-03 4.3342705109351717e-02 2.0090970675973939e-03 9.8459819252373496e-04 2.4696896778170591e-05 8.2228633854317043e-03 1.4763941771444566e-04 -7.7835046808050271e-03 1.4508724159996062e-04 8.7681028733287633e-03 1.6752078687732038e-04 -7.7835046808050271e-03 1.4508724159996021e-04 7.7835046808050271e-03 1.4508724159996062e-04 2.5203326035067626e+00 1.0525088945127039e-02 9.6236367242786314e-01 2.8892445949142118e-02 1.6403099252150052e-02 2.6989013357807231e-02 -7.9654771682518607e-03 2.9241043494428284e-02 1.9384293675428084e+00 8.5788667225566440e-02 2.2362077196874157e-02 4.6792477048943488e-04
3.3800000000000004e+01 9.7721205922016896e-01 4.8847683560086091e-04 7.4556164395583480e-01 1.2487479294248437e-02 2.4864082282474259e-01 1.2217836827759961e-02 7.2857123639542631e-01 1.2169821523327932e-02 2.2787940779831029e-02 4.8847683560085528e-04 1.0760318534695332e+00 6.5693695234538663e-02 -1.0141140700496323e+00 4.2338840433772153e-02 2.9556787144297085e+00 9.4721613816833611e-02 4.3230914339969284e-02 2.0017058413920497e-03 4.3230914339969381e-02 2.0017058413922461e-03 9.7790716165959443e-04 2.4510626902988584e-05 8.1842252276920265e-03 1.4552483381399074e-04 -7.7490627529327380e-03 1.4297159861008491e-04 8.7269699145923318e-03 1.6521346329030140e-04 -7.7490627529327380e-03 1.4297159861008496e-04 7.7490627529327380e-03 1.4297159861008491e-04 2.5225825854912256e+00 1.0564264153241402e-02 9.6454005741416360e-01 2.8972968972319758e-02 1.6427878324933910e-02 2.7034453024532751e-02 -7.9785102266038740e-03 2.9297265033408734e-02 1.9415646443800767e+00 8.5928472910312970e-02 2.2268435786188936e-02 4.6626454543594980e-04
3.3899999999999999e+01 9.7730951779598141e-01 4.8665089386446659e-04 7.4637814149731629e-01 1.2497633877187855e-02 2.4786763364526460e-01 1.2228562116915391e-02 7.2944188415071687e-01 1.2181951124927431e-02 2.2690482204018536e-02 4.8665089386446697e-04 1.0803493667209405e+00 6.5886027076261580e-02 -1.0141475160931399e+00 4.2428951399981013e-02 2.9588320990286028e+00 9.4886583481041620e-02 4.3119396275775178e-02 1.9943317827731486e-03 4.3119396275775088e-02 1.9943317827733108e-03 9.7127394020786895e-04 2.4325761760630532e-05 8.1457533332643158e-03 1.4344377097627023e-04 -7.7147409191517819e-03 1.4088618380166755e-04 8.6860148593596483e-03 1.6293657394389079e-04 -7.7147409191517828e-03 1.4088618380166798e-04 7.7147409191517819e-03 1.4088618380166755e-04 2.5248231498468026e+00 1.0603470313651929e-02 9.6671086633996173e-01 2.9053138966595792e-02 1.6452559373751969e-02 2.7079732868124998e-02 -7.9914880416937940e-03 2.9353316616541981e-02 1.9446845829354629e+00 8.6067067744588888e-02 2.2175411075184427e-02 4.6461630928045698e-04
3.4000000000000000e+01 9.7740631591555549e-01 4.8483880690102622e-04 7.4719080017263273e-01 1.2507531215663207e-02 2.4709787061138938e-01 1.2239036138341174e-02 7.3030844530416628e-01 1.2193814737985186e-02 2.2593684084444402e-02 4.8483880690098935e-04 1.0846557418690126e+00 6.6077620207122906e-02 -1.0141809004264215e+00 4.2518874771312894e-02 2.9619701518199792e+00 9.5050394935929233e-02 4.3008152539701291e-02 1.9869752700056760e-03 4.3008152539701403e-02 1.9869752700057324e-03 9.6469793934137284e-04 2.4142298743802388e-05 8.1074479423792235e-03 1.4139645234493968e-04 -7.6805399700165238e-03 1.3883122990084040e-04 8.6452379093578981e-03 1.6069029564941712e-04 -7.6805399700165238e-03 1.3883122990084035e-04 7.6805399700165238e-03 1.3883122990084040e-04 2.5270543584861676e+00 1.0642706167065832e-02 9.6887611275523489e-01 2.9132956883078157e-02 1.6477142961519746e-02 2.7124853738523500e-02 -8.0044109256785755e-03 2.9409199023940326e-02 1.9477892513935580e+00 8.6204460946427849e-02 2.2082997962134913e-02 4.6297995291230454e-04
3.4100000000000001e+01 9.7750245927180068e-01 4.8304043927556640e-04 7.4799963664313041e-01 1.2517173556830760e-02 2.4633152159642807e-01 1.2249260981466259e-02 7.3117093767537267e-01 1.2205414560495273e-02 2.2497540728199213e-02 4.8304043927552542e-04 1.0889510064256971e+00 6.6268476430463380e-02 -1.0142142237036460e+00 4.2608610926971692e-02 2.9650929417171530e+00 9.5213056671045182e-02 4.2897184706513887e-02 1.9796366711728871e-03 4.2897184706513991e-02 1.9796366711729977e-03 9.5817857723632153e-04 2.3960234996695562e-05 8.0693092708401699e-03 1.3938310028433062e-04 -7.6464606648536746e-03 1.3680697033438869e-04 8.6046392420899964e-03 1.5847480418388146e-04 -7.6464606648536746e-03 1.3680697033438888e-04 7.6464606648536746e-03 1.3680697033438869e-04 2.5292762728108960e+00 1.0681970468611300e-02 9.7103581029037289e-01 2.9212423689608691e-02 1.6501629647589923e-02 2.7169816480850966e-02 -8.0172791891220292e-03 2.9464913032252422e-02 1.9508787180135065e+00 8.6340661722506790e-02 2.1991191394122887e-02 4.6135536770537276e-04
3.4200000000000003e+01 9.7759795349978984e-01 4.8125565645001944e-04 7.4880466759053355e-01 1.2526563143637608e-02 2.4556857439929733e-01 1.2259238733804693e-02 7.3202937910049248e-01 1.2216752788625709e-02 2.2402046500210052e-02 4.8125565645001662e-04 1.0932351880580389e+00 6.6458597585888568e-02 -1.0142474865708526e+00 4.2698160248687715e-02 2.9682005376901639e+00 9.5374577165651744e-02 4.2786494303471284e-02 1.9723163443279542e-03 4.2786494303471284e-02 1.9723163443278661e-03 9.5171527897036352e-04 2.3779567422611614e-05 8.0313375104990783e-03 1.3740393615190326e-04 -7.6125037323232754e-03 1.3481363918851116e-04 8.5642190112936393e-03 1.5629027430383432e-04 -7.6125037323232754e-03 1.3481363918851111e-04 7.6125037323232754e-03 1.3481363918851116e-04 2.5314889537163467e+00 1.0721261987768911e-02 9.7318997265379448e-01 2.9291540370288388e-02 1.6526019987769668e-02 2.7214621935429516e-02 -8.0300931409937239e-03 2.9520459414662290e-02 1.9539530511193104e+00 8.6475679266513977e-02 2.1899986366506322e-02 4.5974244553947138e-04
3.4300000000000004e+01 9.7769280417744464e-01 4.7948432479831288e-04 7.4960590971457486e-01 1.2535702214451395e-02 2.4480901674755778e-01 1.2268971480567967e-02 7.3288378742988691e-01 1.2227831616302259e-02 2.2307195822555310e-02 4.7948432479830421e-04 1.0975083145834614e+00 6.6647985548275390e-02 -1.0142806896659913e+00 4.2787523120654113e-02 2.9712930087563230e+00 9.5534964887184021e-02 4.2676082810981585e-02 1.9650146376444773e-03 4.2676082810981709e-02 1.9650146376445641e-03 9.4530747642266320e-04 2.3600292691482936e-05 7.9935328297278500e-03 1.3545918002763526e-04 -7.5786698709742351e-03 1.3285147113517793e-04 8.5239773473968997e-03 1.5413687973960574e-04 -7.5786698709742351e-03 1.3285147113517890e-04 7.5786698709742351e-03 1.3285147113517793e-04 2.5336924615964809e+00 1.0760579508300956e-02 9.7533861362959673e-01 2.9370307925010133e-02 1.6550314534338022e-02 2.7259270937797047e-02 -8.0428530886682229e-03 2.9575838940888784e-02 1.9570123190903317e+00 8.6609522757564644e-02 2.1809377922393541e-02 4.5814107882062740e-04
3.4399999999999999e+01 9.7778701682621050e-01 4.7772631162033033e-04 7.5040337973066840e-01 1.2544593002700591e-02 2.4405283630039798e-01 1.2278461304287457e-02 7.3373418052581241e-01 1.2238653234804301e-02 2.2212983173789502e-02 4.7772631162035668e-04 1.1017704139651117e+00 6.6836642226794876e-02 -1.0143138336189899e+00 4.2876699929468895e-02 2.9743704239709743e+00 9.5694228289762276e-02 4.2565951663255643e-02 1.9577318895673125e-03 4.2565951663255538e-02 1.9577318895673758e-03 9.3895460817577350e-04 2.3422407247179068e-05 7.9558953738845424e-03 1.3354905039844315e-04 -7.5449597497935002e-03 1.3092070132401142e-04 8.4839143579692744e-03 1.5201479316889643e-04 -7.5449597497935002e-03 1.3092070132401159e-04 7.5449597497935002e-03 1.3092070132401142e-04 2.5358868563486352e+00 1.0799921828179102e-02 9.7748174707523905e-01 2.9448727368998926e-02 1.6574513836063360e-02 2.7303764318723975e-02 -8.0555593379244665e-03 2.9631052377185444e-02 1.9600565903519840e+00 8.6742201358663840e-02 2.1719361152124517e-02 4.5655116050021585e-04
3.4500000000000000e+01 9.7788059691172236e-01 4.7598148515566412e-04 7.5119709436763404e-01 1.2553237736525421e-02 2.4330002065156289e-01 1.2287710284447266e-02 7.3458057626015927e-01 1.2249219832370831e-02 2.2119403088277700e-02 4.7598148515566499e-04 1.1060215143072767e+00 6.7024569563949407e-02 -1.0143469190517973e+00 4.2965691064068334e-02 2.9774328524184117e+00 9.5852375812735868e-02 4.2456102248953458e-02 1.9504684289616742e-03 4.2456102248953562e-02 1.9504684289614819e-03 9.3265611941936288e-04 2.3245907314808593e-05 7.9184252657740258e-03 1.3167376379479484e-04 -7.5113740087485630e-03 1.2902156523633834e-04 8.4440301281679259e-03 1.4992418616791554e-04 -7.5113740087485630e-03 1.2902156523633844e-04 7.5113740087485630e-03 1.2902156523633834e-04 2.5380721973782423e+00 1.0839287759508905e-02 9.7961938691925643e-01 2.9526799732359409e-02 1.6598618438220990e-02 2.7348102904230100e-02 -8.0682121929455224e-03 2.9686100486340811e-02 1.9630859333666144e+00 8.6873724215208989e-02 2.1629931192759199e-02 4.5497258409381595e-04
3.4600000000000001e+01 9.7797354984446039e-01 4.7424971459574737e-04 7.5198707036546220e-01 1.2561638638438021e-02 2.4255055733222980e-01 1.2296720497126120e-02 7.3542299251223064e-01 1.2259533593816882e-02 2.2026450155539657e-02 4.7424971459578494e-04 1.1102616438508579e+00 6.7211769534622046e-02 -1.0143799465784487e+00 4.3054496915675804e-02 2.9804803632030210e+00 9.6009415879277873e-02 4.2346535911831282e-02 1.9432245752602636e-03 4.2346535911831330e-02 1.9432245752603167e-03 9.2641146185575463e-04 2.3070788907725501e-05 7.8811226061043741e-03 1.2983353437726310e-04 -7.4779132593246226e-03 1.2715429849877112e-04 8.4043247211803770e-03 1.4786522913837546e-04 -7.4779132593246226e-03 1.2715429849877069e-04 7.4779132593246226e-03 1.2715429849877112e-04 2.5402485436034943e+00 1.0878676128451351e-02 9.8175154715900559e-01 2.9604526059628399e-02 1.6622628882610738e-02 2.7392287515601816e-02 -8.0808119563184500e-03 2.9740984027679124e-02 1.9661004166245717e+00 8.7004100453536501e-02 2.1541083227572536e-02 4.5340524369844189e-04
3.4700000000000003e+01 9.7806588098039704e-01 4.7253087009620497e-04 7.5277332447312850e-01 1.2569797924993837e-02 2.4180443381382907e-01 1.2305494014650144e-02 7.3626144716656783e-01 1.2269596700161721e-02 2.1934119019603088e-02 4.7253087009618372e-04 1.1144908309689137e+00 6.7398244145145614e-02 -1.0144129168051228e+00 4.3143117877731209e-02 2.9835130254405877e+00 9.6165356895007728e-02 4.2237253951379325e-02 1.9360006386129126e-03 4.2237253951379325e-02 1.9360006386129594e-03 9.2022009360714333e-04 2.2897047834539380e-05 7.8439874739371102e-03 1.2802857347187532e-04 -7.4445780850545679e-03 1.2531913665429794e-04 8.3647981786617118e-03 1.4583809121000669e-04 -7.4445780850545661e-03 1.2531913665429813e-04 7.4445780850545679e-03 1.2531913665429794e-04 2.5424159534599662e+00 1.0918085775145032e-02 9.8387824185844686e-01 2.9681907409337467e-02 1.6646545707574595e-02 2.7436318969409443e-02 -8.0933589290345092e-03 2.9795703757061420e-02 1.9691001086354654e+00 8.7133339179508620e-02 2.1452812485556097e-02 4.5184903400990458e-04
3.4800000000000004e+01 9.7815759562163385e-01 4.7082482278716490e-04 7.5355587344645136e-01 1.2577717806471961e-02 2.4106163751081366e-01 1.2314032905254433e-02 7.3709595811082007e-01 1.2279411328265620e-02 2.1842404378366299e-02 4.7082482278720149e-04 1.1187091041622654e+00 6.7583995432380597e-02 -1.0144458303301935e+00 4.3231554345848348e-02 2.9865309082497897e+00 9.6320207246677406e-02 4.2128257623458412e-02 1.9287969200314616e-03 4.2128257623458197e-02 1.9287969200314384e-03 9.1408147912458025e-04 2.2724679705934021e-05 7.8070199271328897e-03 1.2625908905075471e-04 -7.4113690420433212e-03 1.2351631488650839e-04 8.3254505211679021e-03 1.4384294011533672e-04 -7.4113690420433212e-03 1.2351631488650855e-04 7.4113690420433212e-03 1.2351631488650839e-04 2.5445744849051812e+00 1.0957515553623049e-02 9.8599948514595082e-01 2.9758944853579990e-02 1.6670369448014529e-02 2.7480198077524894e-02 -8.1058534104895361e-03 2.9850260426887029e-02 1.9720850779195960e+00 8.7261449477144357e-02 2.1365114240925846e-02 4.5030385033814440e-04
3.4899999999999999e+01 9.7824869901703015e-01 4.6913144478430760e-04 7.5433473404599305e-01 1.2585400486565907e-02 2.4032215578337598e-01 1.2322339232754723e-02 7.3792654323365414e-01 1.2288979650478626e-02 2.1751300982969797e-02 4.6913144478431964e-04 1.1229164920551651e+00 6.7769025462813409e-02 -1.0144786877442997e+00 4.3319806717741306e-02 2.9895340807438786e+00 9.6473975300868181e-02 4.2019548140930563e-02 1.9216137115354026e-03 4.2019548140930549e-02 1.9216137115355041e-03 9.0799508909858581e-04 2.2553679941316195e-05 7.7702200027916449e-03 1.2452528515774801e-04 -7.3782866594856193e-03 1.2174606769548525e-04 8.2862817485842045e-03 1.4187994203656106e-04 -7.3782866594856210e-03 1.2174606769548548e-04 7.3782866594856193e-03 1.2174606769548525e-04 2.5467241954231308e+00 1.0996964331729581e-02 9.8811529121214181e-01 2.9835639477586412e-02 1.6694100635410221e-02 2.7523925647139423e-02 -8.1182956984845265e-03 2.9904654786095452e-02 1.9750553929995793e+00 8.7388440407290394e-02 2.1277983812636840e-02 4.4876958862319214e-04
3.5000000000000000e+01 9.7833919636282329e-01 4.6745060919775789e-04 7.5510992303500624e-01 1.2592848162083323e-02 2.3958597594011283e-01 1.2330415056227916e-02 7.3875322042271052e-01 1.2298303834298096e-02 2.1660803637176696e-02 4.6745060919771219e-04 1.1271130233910274e+00 6.7953336331663200e-02 -1.0145114896303944e+00 4.3407875393175518e-02 2.9925226120225368e+00 9.6626669402752510e-02 4.1911126674287112e-02 1.9144512962971125e-03 4.1911126674287168e-02 1.9144512962974032e-03 9.0196040037141369e-04 2.2384043775425058e-05 7.7335877176878441e-03 1.2282736127718842e-04 -7.3453314401779202e-03 1.2000862852203400e-04 8.2472918405493353e-03 1.3994926142265923e-04 -7.3453314401779202e-03 1.2000862852203470e-04 7.3453314401779202e-03 1.2000862852203400e-04 2.5488651420287485e+00 1.1036430991035543e-02 9.9022567430777075e-01 2.9911992379305689e-02 1.6717739797836910e-02 2.7567502480781669e-02 -8.1306860892265513e-03 2.9958887580168594e-02 1.9780111223921426e+00 8.7514321006334286e-02 2.1191416563903512e-02 4.4724614544899648e-04
3.5100000000000001e+01 9.7842909280323820e-01 4.6578219014103500e-04 7.5588145717742283e-01 1.2600063022655657e-02 2.3885308524064044e-01 1.2338262429702405e-02 7.3957600756259767e-01 1.2307386042036938e-02 2.1570907196761930e-02 4.6578219014106704e-04 1.1312987270282224e+00 6.8136930162008794e-02 -1.0145442365638133e+00 4.3495760773913324e-02 2.9954965711639101e+00 9.6778297874875435e-02 4.1802994352270098e-02 1.9073099487849552e-03 4.1802994352269911e-02 1.9073099487848632e-03 8.9597689585088766e-04 2.2215766264707322e-05 7.6971230687001265e-03 1.2116551164446381e-04 -7.3125038610236557e-03 1.1830422931735327e-04 8.2084807568745428e-03 1.3805106077478910e-04 -7.3125038610236557e-03 1.1830422931735339e-04 7.3125038610236557e-03 1.1830422931735327e-04 2.5509973812723299e+00 1.1075914426750840e-02 9.9233064874162014e-01 2.9988004668994060e-02 1.6741287459983333e-02 2.7610929376335885e-02 -8.1430248773297111e-03 3.0012959551133360e-02 1.9809523346000968e+00 8.7639100284948576e-02 2.1105407901726811e-02 4.4573341805722574e-04
3.5200000000000003e+01 9.7851839343109004e-01 4.6412606273962511e-04 7.5664935323588500e-01 1.2607047250456891e-02 2.3812347089815838e-01 1.2345883401856958e-02 7.4039492253293182e-01 1.2316228430501109e-02 2.1481606568909888e-02 4.6412606273966045e-04 1.1354736319359344e+00 6.8319809103924239e-02 -1.0145769291123343e+00 4.3583463263652200e-02 2.9984560272168208e+00 9.6928869015987781e-02 4.1695152262488350e-02 1.9001899349042582e-03 4.1695152262488364e-02 1.9001899349042519e-03 8.9004406442574002e-04 2.2048842293686946e-05 7.6608260332355297e-03 1.1953992449822229e-04 -7.2798043735321592e-03 1.1663310005583850e-04 8.1698484379578995e-03 1.3618550039909622e-04 -7.2798043735321574e-03 1.1663310005583859e-04 7.2798043735321592e-03 1.1663310005583850e-04 2.5531209692439094e+00 1.1115413547636004e-02 9.9443022887843591e-01 3.0063677468810449e-02 1.6764744143169568e-02 2.7654207127060272e-02 -8.1553123558164454e-03 3.0066871437564636e-02 1.9838790981044867e+00 8.7762787226885214e-02 2.1019953276426577e-02 4.4423130436063480e-04
3.5300000000000004e+01 9.7860710328837952e-01 4.6248210313786918e-04 7.5741362796982004e-01 1.2613803019931124e-02 2.3739712008196440e-01 1.2353280015728885e-02 7.4120998320641518e-01 1.2324833150677148e-02 2.1392896711620507e-02 4.6248210313786777e-04 1.1396377671900759e+00 6.8501975333633433e-02 -1.0146095678362346e+00 4.3670983267972321e-02 3.0014010491931438e+00 9.7078391099903433e-02 4.1587601452032677e-02 1.8930915121406799e-03 4.1587601452032545e-02 1.8930915121407722e-03 8.8416140088257958e-04 2.1883266581069384e-05 7.6246965696491285e-03 1.1795078127391767e-04 -7.2472334043119663e-03 1.1499546818875616e-04 8.1313948051945466e-03 1.3435273812532756e-04 -7.2472334043119663e-03 1.1499546818875596e-04 7.2472334043119663e-03 1.1499546818875616e-04 2.5552359615775941e+00 1.1154927275912069e-02 9.9652442913689598e-01 3.0139011912418186e-02 1.6788110365365084e-02 2.7697336521605612e-02 -8.1675488161189694e-03 3.0120623974588576e-02 1.9867914813569094e+00 8.7885390787801998e-02 2.0935048181180246e-02 4.4273970295474388e-04
3.5399999999999999e+01 9.7869522736687653e-01 4.6085018850592670e-04 7.5817429813355486e-01 1.2620332497529696e-02 2.3667401991992051e-01 1.2360454308430994e-02 7.4202120744695577e-01 1.2333202347429141e-02 2.1304772633123588e-02 4.6085018850592697e-04 1.1437911619692680e+00 6.8683431052675520e-02 -1.0146421532883620e+00 4.3758321194283120e-02 3.0043317060603663e+00 9.7226872374409190e-02 4.1480342928081851e-02 1.8860149296985411e-03 4.1480342928081865e-02 1.8860149296986554e-03 8.7832840582422204e-04 2.1719033685831048e-05 7.5887346176576123e-03 1.1639825573895106e-04 -7.2147913555571834e-03 1.1339155803621168e-04 8.0931197613814069e-03 1.3255292898980582e-04 -7.2147913555571843e-03 1.1339155803621274e-04 7.2147913555571834e-03 1.1339155803621168e-04 2.5573424134558422e+00 1.1194454547169559e-02 9.9861326398760286e-01 3.0214009144593885e-02 1.6811386641206690e-02 2.7740318344033968e-02 -8.1797345480809098e-03 3.0174217893886225e-02 1.9896895527720049e+00 8.8006919894125929e-02 2.0850688151567848e-02 4.4125851312952204e-04
3.5500000000000000e+01 9.7878277060869878e-01 4.5923019704611909e-04 7.5893138047447395e-01 1.2626637841456340e-02 2.3595415750086945e-01 1.2367408310876885e-02 7.4282861310782933e-01 1.2341338159204157e-02 2.1217229391301159e-02 4.5923019704610386e-04 1.1479338455508805e+00 6.8864178487084343e-02 -1.0146746860141924e+00 4.3845477451769976e-02 3.0072480667343089e+00 9.7374321060191421e-02 4.1373377658506870e-02 1.8789604286408807e-03 4.1373377658506842e-02 1.8789604286407531e-03 8.7254458558955910e-04 2.1556138013145446e-05 7.5529400987480941e-03 1.1488251307062071e-04 -7.1824786055281016e-03 1.1182159011598699e-04 8.0550231911176613e-03 1.3078622488183440e-04 -7.1824786055281016e-03 1.1182159011598723e-04 7.1824786055281016e-03 1.1182159011598699e-04 2.5594403796137053e+00 1.1233994310275549e-02 1.0006967479511126e+00 3.0288670320842533e-02 1.6834573482016592e-02 2.7783153373837608e-02 -8.1918698399591709e-03 3.0227653923697518e-02 1.9925733807201165e+00 8.8127383441956600e-02 2.0766868765121609e-02 4.3978763488039145e-04
3.5600000000000001e+01 9.7886973790688214e-01 4.5762200799824446e-04 7.5968489173121534e-01 1.2632721201421962e-02 2.3523751987700514e-01 1.2374144047515502e-02 7.4363221802987689e-01 1.2349242717748281e-02 2.1130262093117878e-02 4.5762200799824858e-04 1.1520658473071295e+00 6.9044219886584671e-02 -1.0147071665518930e+00 4.3932452451337110e-02 3.0101502000720051e+00 9.7520745349818236e-02 4.1266706572467449e-02 1.8719282420255421e-03 4.1266706572467594e-02 1.8719282420255271e-03 8.6680945217474021e-04 2.1394573820163954e-05 7.5173129165811408e-03 1.1340370887839361e-04 -7.1502955090251702e-03 1.1028578040749848e-04 8.0171049611999119e-03 1.2905277415215655e-04 -7.1502955090251719e-03 1.1028578040749913e-04 7.1502955090251702e-03 1.1028578040749848e-04 2.5615299143430206e+00 1.1273545527279397e-02 1.0027748955959872e+00 3.0362996607020132e-02 1.6857671395820440e-02 2.7825842385958074e-02 -8.2039549784259664e-03 3.0280932788825533e-02 1.9954430335201117e+00 8.8246790296004518e-02 2.0683585640882095e-02 4.3832696891818972e-04
3.5700000000000003e+01 9.7895613410594096e-01 4.5602550164467359e-04 7.6043484863190824e-01 1.2638584718406560e-02 2.3452409406619484e-01 1.2380663536072929e-02 7.4443204003974606e-01 1.2356918147830270e-02 2.1043865894059127e-02 4.5602550164471176e-04 1.1561871967012354e+00 6.9223557523796650e-02 -1.0147395954323899e+00 4.4019246605561106e-02 3.0130381748647581e+00 9.7666153406732376e-02 4.1160330561007166e-02 1.8649185950431917e-03 4.1160330561006972e-02 1.8649185950433027e-03 8.6112252315586875e-04 2.1234335221719195e-05 7.4818529573891833e-03 1.1196198817313907e-04 -7.1182423978573776e-03 1.0878433955019704e-04 7.9793649210132440e-03 1.2735272118297877e-04 -7.1182423978573776e-03 1.0878433955019619e-04 7.1182423978573776e-03 1.0878433955019704e-04 2.5636110714965619e+00 1.1313107173318179e-02 1.0048477215368805e+00 3.0436989178960420e-02 1.6880680887365392e-02 2.7868386150805384e-02 -8.2159902485710000e-03 3.0334055210641066e-02 1.9982985794323689e+00 8.8365149288560985e-02 2.0600834438959589e-02 4.3687641667883282e-04
3.5800000000000004e+01 9.7904196400242294e-01 4.5444055931469592e-04 7.6118126789245066e-01 1.2644230524431102e-02 2.3381386705425533e-01 1.2386968787303674e-02 7.4522809694816772e-01 1.2364366566975035e-02 2.0958035997576868e-02 4.5444055931472552e-04 1.1602979232836419e+00 6.9402193693459721e-02 -1.0147719731794305e+00 4.4105860328630946e-02 3.0159120598313569e+00 9.7810553364308356e-02 4.1054250477639311e-02 1.8579317051519277e-03 4.1054250477639352e-02 1.8579317051520136e-03 8.5548332161289580e-04 2.1075416195866512e-05 7.4465600903687989e-03 1.1055748428650576e-04 -7.0863195813037029e-03 1.0731747197577712e-04 7.9418029029165987e-03 1.2568620591861434e-04 -7.0863195813037029e-03 1.0731747197577657e-04 7.0863195813037029e-03 1.0731747197577712e-04 2.5656839044921433e+00 1.1352678236520652e-02 1.0069152404326542e+00 3.0510649222110983e-02 1.6903602458138246e-02 2.7910785434277403e-02 -8.2279759339038781e-03 3.0387021907087586e-02 2.0011400866519269e+00 8.8482469218512314e-02 2.0518610860101393e-02 4.3543588033220375e-04
3.5899999999999999e+01 9.7912723234545695e-01 4.5286706338805297e-04 7.6192416621482406e-01 1.2649660742336016e-02 2.3310682579718284e-01 1.2393061804749103e-02 7.4602040654827428e-01 1.2371590085205039e-02 2.0872767654542997e-02 4.5286706338818801e-04 1.1643980566882923e+00 6.9580130711665106e-02 -1.0148043003096447e+00 4.4192294036306083e-02 3.0187719236114363e+00 9.7953953324912343e-02 4.0948467138931528e-02 1.8509677822109597e-03 4.0948467138931653e-02 1.8509677822109159e-03 8.4989137605498909e-04 2.0917810589362915e-05 7.4114341680684885e-03 1.0919031774423421e-04 -7.0545273465691186e-03 1.0588537497412406e-04 7.9044187226241062e-03 1.2405336335615430e-04 -7.0545273465691186e-03 1.0588537497412305e-04 7.0545273465691186e-03 1.0588537497412406e-04 2.5677484663166843e+00 1.1392257717909859e-02 1.0089774669845186e+00 3.0583977931173654e-02 1.6926436606383530e-02 2.7953040997779306e-02 -8.2399123163566530e-03 3.0439833592686372e-02 2.0039676233017913e+00 8.8598758850379156e-02 2.0436910645263061e-02 4.3400526279017596e-04
3.6000000000000000e+01 9.7921194383729004e-01 4.5130489729892410e-04 7.6266356028544879e-01 1.2654877485569005e-02 2.3240295722333801e-01 1.2398944584504450e-02 7.4680898661395190e-01 1.2378590804791088e-02 2.0788056162710074e-02 4.5130489729892014e-04 1.1684876266289632e+00 6.9757370915104991e-02 -1.0148365773326189e+00 4.4278548145859409e-02 3.0216178347590201e+00 9.8096361359017725e-02 4.0842981325082892e-02 1.8440270286128517e-03 4.0842981325082864e-02 1.8440270286130482e-03 8.4434622034706801e-04 2.0761512122937170e-05 7.3764750267706833e-03 1.0786059509877640e-04 -7.0228659592339966e-03 1.0448823769424220e-04 7.8672121795810637e-03 1.2245432299614866e-04 -7.0228659592339983e-03 1.0448823769424206e-04 7.0228659592339966e-03 1.0448823769424220e-04 2.5698048095302286e+00 1.1431844631305501e-02 1.0110344159342068e+00 3.0656976509752208e-02 1.6949183827121635e-02 2.7995153598243262e-02 -8.2517996762865743e-03 3.0492490978542022e-02 2.0067812574264012e+00 8.8714026913393862e-02 2.0355729575186797e-02 4.3258446771501929e-04
3.6100000000000001e+01 9.7929610313382054e-01 4.4975394553739838e-04 7.6339946677357529e-01 1.2659882857979829e-02 2.3170224823558633e-01 1.2404619114993357e-02 7.4759385489823427e-01 1.2385370820010486e-02 2.0703896866179426e-02 4.4975394553736818e-04 1.1725666628956568e+00 6.9933916660332662e-02 -1.0148688047509575e+00 4.4364623076027836e-02 3.0244498617361963e+00 9.8237785504335359e-02 4.0737793780495690e-02 1.8371096394170497e-03 4.0737793780495656e-02 1.8371096394169794e-03 8.3884739363763452e-04 2.0606514396567648e-05 7.3416824868684904e-03 1.0656840772760304e-04 -6.9913356636974204e-03 1.0312624008216242e-04 7.8301830573350561e-03 1.2088920825409041e-04 -6.9913356636974195e-03 1.0312624008216223e-04 6.9913356636974204e-03 1.0312624008216242e-04 2.5718529862699215e+00 1.1471438003224288e-02 1.0130861020621740e+00 3.0729646170006276e-02 1.6971844612166942e-02 2.8037123988148102e-02 -8.2636382924789285e-03 3.0544994772348153e-02 2.0095810569852381e+00 8.8828282100611139e-02 2.0275063469983649e-02 4.3117339952530582e-04
3.6200000000000003e+01 9.7937971484512365e-01 4.4821409365277754e-04 7.6413190232971495e-01 1.2664678953623363e-02 2.3100468571339414e-01 1.2410087376750109e-02 7.4837502913172960e-01 1.2391932216914512e-02 2.0620285154876277e-02 4.4821409365282578e-04 1.1766351953510488e+00 7.0109770323036863e-02 -1.0149009830603419e+00 4.4450519246969689e-02 3.0272680729069501e+00 9.8378233764999337e-02 4.0632905214344088e-02 1.8302158024762546e-03 4.0632905214344171e-02 1.8302158024763836e-03 8.3339444028791008e-04 2.0452810894501181e-05 7.3070563532375678e-03 1.0531383060238190e-04 -6.9599366836147385e-03 1.0179955175673029e-04 7.7933311239026483e-03 1.1935813583112523e-04 -6.9599366836147385e-03 1.0179955175672968e-04 6.9599366836147385e-03 1.0179955175673029e-04 2.5738930482539493e+00 1.1511036872781950e-02 1.0151325401858284e+00 3.0801988132310495e-02 1.6994419450145980e-02 2.8078952915539260e-02 -8.2754284421501477e-03 3.0597345678393527e-02 2.0123670898466082e+00 8.8941533068050790e-02 2.0194908188721508e-02 4.2977196340351746e-04
3.6300000000000004e+01 9.7946278353596783e-01 4.4668522825511983e-04 7.6486088358410576e-01 1.2669267856569882e-02 2.3031025651488143e-01 1.2415351342209386e-02 7.4915252702108648e-01 1.2398277073103032e-02 2.0537216464032022e-02 4.4668522825512796e-04 1.1806932539269945e+00 7.0284934297327434e-02 -1.0149331127496084e+00 4.4536237080205127e-02 3.0300725365311618e+00 9.8517714110747057e-02 4.0528316301135736e-02 1.8233456985693372e-03 4.0528316301135625e-02 1.8233456985692939e-03 8.2798690980207706e-04 2.0300394990352396e-05 7.2725964156024076e-03 1.0409692103983800e-04 -6.9286692223287623e-03 1.0050833082956744e-04 7.7566561321308391e-03 1.1786121504809339e-04 -6.9286692223287606e-03 1.0050833082956717e-04 6.9286692223287623e-03 1.0050833082956744e-04 2.5759250467854313e+00 1.1550640291591243e-02 1.0171737451577867e+00 3.0874003624920897e-02 1.7016908826515551e-02 2.8120641124048707e-02 -8.2871704009509529e-03 3.0649544397568260e-02 2.0151394237815534e+00 8.9053788433867187e-02 2.0115259629017689e-02 4.2838006530188864e-04
3.6399999999999999e+01 9.7954531372632681e-01 4.4516723701586543e-04 7.6558642714521574e-01 1.2673651640723170e-02 2.2961894747883180e-01 1.2420412975503742e-02 7.4992636624749487e-01 1.2404407457507623e-02 2.0454686273673344e-02 4.4516723701588701e-04 1.1847408686210907e+00 7.0459410995036303e-02 -1.0149651943008040e+00 4.4621776998578520e-02 3.0328633207587314e+00 9.8656234476166157e-02 4.0424027681267523e-02 1.8164995015250548e-03 4.0424027681267481e-02 1.8164995015252697e-03 8.2262435675873485e-04 2.0149259951845822e-05 7.2383024488973397e-03 1.0291771743982453e-04 -6.8975334632948538e-03 9.9252722670499361e-05 7.7201578200535885e-03 1.1639854714047829e-04 -6.8975334632948556e-03 9.9252722670499754e-05 6.8975334632948538e-03 9.9252722670499361e-05 2.5779490327562748e+00 1.1590247323662919e-02 1.0192097318641586e+00 3.0945693883647145e-02 1.7039313223580883e-02 2.8162189352915031e-02 -8.2988644429697559e-03 3.0701591627370413e-02 2.0178981264579274e+00 8.9165056777560758e-02 2.0036113726636873e-02 4.2699761194730482e-04
3.6500000000000000e+01 9.7962730989188174e-01 4.4366000866927902e-04 7.6630854959828199e-01 1.2677832369645361e-02 2.2893074542665998e-01 1.2425274232267938e-02 7.5069656446522193e-01 1.2410325430182461e-02 2.0372690108118163e-02 4.4366000866924514e-04 1.1887780694932908e+00 7.0633202845028664e-02 -1.0149972281892607e+00 4.4707139426204100e-02 3.0356404936238675e+00 9.8793802759951671e-02 4.0320039961579159e-02 1.8096773783510981e-03 4.0320039961579242e-02 1.8096773783511542e-03 8.1730634074356039e-04 1.9999398945689038e-05 7.2041742136228683e-03 1.0177623802311304e-04 -6.8665295705005224e-03 9.8032858626689157e-05 7.6838359112440845e-03 1.1497022451911357e-04 -6.8665295705005232e-03 9.8032858626689658e-05 6.8665295705005224e-03 9.8032858626689157e-05 2.5799650566509928e+00 1.1629857045302555e-02 1.0212405152228621e+00 3.1017060151530110e-02 1.7061633120513769e-02 2.8203598337003661e-02 -8.3105108407361093e-03 3.0753488061912790e-02 2.0206432654346065e+00 8.9275346639210204e-02 1.9957466455093838e-02 4.2562451084692118e-04
3.6600000000000001e+01 9.7970877646452192e-01 4.4216343301222458e-04 7.6702726750388384e-01 1.2681812096389741e-02 2.2824563716433849e-01 1.2429937059450781e-02 7.5146313930018327e-01 1.2416033042102526e-02 2.0291223535478232e-02 4.4216343301219818e-04 1.1928048866625764e+00 7.0806312292528428e-02 -1.0150292148836568e+00 4.4792324788424057e-02 3.0384041230395029e+00 9.8930426824194742e-02 4.0216353715896790e-02 1.8028794893564693e-03 4.0216353715896942e-02 1.8028794893564051e-03 8.1203242628300821e-04 1.9850805042164080e-05 7.1702114561960229e-03 1.0067247957808257e-04 -6.8356576888782949e-03 9.6848854700706862e-05 7.6476901151613028e-03 1.1357632999697058e-04 -6.8356576888782949e-03 9.6848854700707011e-05 6.8356576888782949e-03 9.6848854700706862e-05 2.5819731685504776e+00 1.1669468545009840e-02 1.0232661101819596e+00 3.1088103678526505e-02 1.7083868993370686e-02 2.8244868806827125e-02 -8.3221098652243534e-03 3.0805234391929989e-02 2.0233749081558456e+00 8.9384666518740385e-02 1.9879313825260155e-02 4.2426067029210565e-04
3.6700000000000003e+01 9.7978971783283142e-01 4.4067740090449520e-04 7.6774259739655371e-01 1.2685592863339526e-02 2.2756360948428211e-01 1.2434403395133511e-02 7.5222610834854953e-01 1.2421532334969560e-02 2.0210282167168341e-02 4.4067740090445947e-04 1.1968213503036846e+00 7.0978741798453315e-02 -1.0150611548460851e+00 4.4877333511757447e-02 3.0411542767918704e+00 9.9066114493702770e-02 4.0112969485576168e-02 1.7961059882760568e-03 4.0112969485576119e-02 1.7961059882760668e-03 8.0680218277920835e-04 1.9703471219706102e-05 7.1364139092963989e-03 9.9606416228027123e-05 -6.8049179447134634e-03 9.5700810195790091e-05 7.6117201274926716e-03 1.1221693598544471e-04 -6.8049179447134626e-03 9.5700810195789739e-05 6.8049179447134634e-03 9.5700810195790091e-05 2.5839734181357366e+00 1.1709080923375609e-02 1.0252865317180269e+00 3.1158825721197710e-02 1.7106021315110947e-02 2.8286001488565377e-02 -8.3336617858574095e-03 3.0856831304785646e-02 2.0260931219457854e+00 8.9493024875214086e-02 1.9801651884977307e-02 4.2290599936285463e-04
3.6800000000000004e+01 9.7987013834257808e-01 4.3920180426795395e-04 7.6845455578341815e-01 1.2689176702054588e-02 2.2688464916719270e-01 1.2438675168355728e-02 7.5298548917538533e-01 1.2426825341025412e-02 2.0129861657421980e-02 4.3920180426793064e-04 1.2008274906438861e+00 7.1150493838766884e-02 -1.0150930485321188e+00 4.4962166023861508e-02 3.0438910225352012e+00 9.9200873555347152e-02 4.0009887780035343e-02 1.7893570223929927e-03 4.0009887780035322e-02 1.7893570223928227e-03 8.0161518444584932e-04 1.9557390369361906e-05 7.1027812922062157e-03 9.8577998231793817e-05 -6.7743104460451040e-03 9.4588806337824794e-05 7.5759256304909510e-03 1.1089210366370285e-04 -6.7743104460451023e-03 9.4588806337825391e-05 6.7743104460451040e-03 9.4588806337824794e-05 2.5859658546915876e+00 1.1748693292979475e-02 1.0273017948345455e+00 3.1229227542406719e-02 1.7128090555614792e-02 2.8326997104086316e-02 -8.3451668705106646e-03 3.0908279484480012e-02 2.0287979740030821e+00 8.9600430126161368e-02 1.9724476718672643e-02 4.2156040793100616e-04
3.6899999999999999e+01 9.7995004229718674e-01 4.3773653608573801e-04 7.6916315914287658e-01 1.2692565633123936e-02 2.2620874298386418e-01 1.2442754298947376e-02 7.5374129931332257e-01 1.2431914082872432e-02 2.0049957702813294e-02 4.3773653608574029e-04 1.2048233379598190e+00 7.1321570903837422e-02 -1.0151248963908839e+00 4.5046822753480618e-02 3.0466144277865754e+00 9.9334711757435273e-02 3.9907109077287041e-02 1.7826327326577501e-03 3.9907109077287159e-02 1.7826327326575114e-03 7.9647101024520625e-04 1.9412555299103771e-05 7.0693133111461191e-03 9.7587150829355135e-05 -6.7438352830620774e-03 9.3512904883240070e-05 7.5403062933072848e-03 1.0960188212398804e-04 -6.7438352830620774e-03 9.3512904883241385e-05 6.7438352830620774e-03 9.3512904883240070e-05 2.5879505271103200e+00 1.1788304778286721e-02 1.0293119145603229e+00 3.1299310411018647e-02 1.7150077181701476e-02 2.8367856370966251e-02 -8.3566253855160005e-03 3.0959579611657656e-02 2.0314895313956916e+00 8.9706890646925913e-02 1.9647784446981190e-02 4.2022380666343815e-04
3.7000000000000000e+01 9.8002943395821451e-01 4.3628149040091877e-04 7.6986842392331167e-01 1.2695761666025365e-02 2.2553587769694755e-01 1.2446642697367706e-02 7.5449355626126702e-01 1.2436800573300932e-02 1.9970566041785355e-02 4.3628149040094626e-04 1.2088089225743746e+00 7.1491975497811319e-02 -1.0151566988651162e+00 4.5131304130405038e-02 3.0493245599208954e+00 9.9467636809111401e-02 3.9804633824461956e-02 1.7759332538085499e-03 3.9804633824461914e-02 1.7759332538086041e-03 7.9136924382615869e-04 1.9268958738092591e-05 7.0360096596052881e-03 9.6633773146478867e-05 -6.7134925284925958e-03 9.2473146725220468e-05 7.5048617723187548e-03 1.0834630749841967e-04 -6.7134925284925958e-03 9.2473146725220238e-05 6.7134925284925958e-03 9.2473146725220468e-05 2.5899274838953210e+00 1.1827914515544383e-02 1.0313169059479390e+00 3.1369075601607961e-02 1.7171981657147378e-02 2.8408580002510567e-02 -8.3680375956659801e-03 3.1010732363615422e-02 2.0341678610557796e+00 8.9812414770050336e-02 1.9571571226371053e-02 4.1889610702469459e-04
3.7100000000000001e+01 9.8010831754581551e-01 4.3483656231479891e-04 7.7057036654183120e-01 1.2698766798991366e-02 2.2486604006267824e-01 1.2450342264550678e-02 7.5524227748313721e-01 1.2441486815123895e-02 1.9891682454184594e-02 4.3483656231477896e-04 1.2127842748536344e+00 7.1661710137999352e-02 -1.0151884563912335e+00 4.5215610585428098e-02 3.0520214861659953e+00 9.9599656379785434e-02 3.9702462438327542e-02 1.7692587144894449e-03 3.9702462438327438e-02 1.7692587144895887e-03 7.8630947346319238e-04 1.9126593340819165e-05 7.0028700186666529e-03 9.5717737171127206e-05 -6.6832822379881696e-03 9.1469550509941277e-05 7.4695917114513625e-03 1.0712540207158187e-04 -6.6832822379881678e-03 9.1469550509940965e-05 6.6832822379881696e-03 9.1469550509941277e-05 2.5918967731646494e+00 1.1867521652678356e-02 1.0333167840722168e+00 3.1438524394171073e-02 1.7193804442704061e-02 2.8449168707774364e-02 -8.3794037642180956e-03 3.1061738414310581e-02 2.0368330297747614e+00 8.9917010784679827e-02 1.9495833248774155e-02 4.1757722127918750e-04
3.7200000000000003e+01 9.8018669723919882e-01 4.3340164798458963e-04 7.7126900338304483e-01 1.2701583018881454e-02 2.2419921683256452e-01 1.2453854891756764e-02 7.5598748040663433e-01 1.2445974801018040e-02 1.9813302760801184e-02 4.3340164798459847e-04 1.2167494252038598e+00 7.1830777354272610e-02 -1.0152201693994056e+00 4.5299742550299990e-02 3.0547052735978930e+00 9.9730778098584300e-02 3.9600595305802157e-02 1.7626092373659091e-03 3.9600595305802046e-02 1.7626092373657831e-03 7.8129129199647587e-04 1.8985451691137224e-05 6.9698940573272332e-03 9.4838886815262055e-05 -6.6532044505019398e-03 9.0502111276471268e-05 7.4344957424984162e-03 1.0593917338480360e-04 -6.6532044505019398e-03 9.0502111276470170e-05 6.6532044505019398e-03 9.0502111276471268e-05 2.5938584426545908e+00 1.1907125349189000e-02 1.0353115640287212e+00 3.1507658073845382e-02 1.7215545996116272e-02 2.8489623191583140e-02 -8.3907241528991747e-03 3.1112598434369258e-02 2.0394851041984876e+00 9.0020686935996325e-02 1.9420566741220408e-02 4.1626706249275284e-04
3.7300000000000004e+01 9.8026457717708448e-01 4.3197664462140306e-04 7.7196435079787018e-01 1.2704212301060313e-02 2.2353539475503864e-01 1.2457182460430656e-02 7.5672918242204601e-01 1.2450266513371742e-02 1.9735422822915471e-02 4.3197664462147717e-04 1.2207044040685333e+00 7.1999179688470041e-02 -1.0152518383136129e+00 4.5383700457691266e-02 3.0573759891361472e+00 9.9861009553831412e-02 3.9499032784463081e-02 1.7559849392394526e-03 3.9499032784462866e-02 1.7559849392392995e-03 7.7631429677282307e-04 1.8845526306209433e-05 6.9370814328133914e-03 9.3997037074490953e-05 -6.6232591886612232e-03 8.9570799133892941e-05 7.3995734854340450e-03 1.0478761333769828e-04 -6.6232591886612232e-03 8.9570799133893592e-05 6.6232591886612232e-03 8.9570799133892941e-05 2.5958125397231653e+00 1.1946724776047834e-02 1.0373012609322809e+00 3.1576477930631966e-02 1.7237206772139982e-02 2.8529944154553694e-02 -8.4019990219099012e-03 3.1163313091094939e-02 2.0421241508225338e+00 9.0123451424679382e-02 1.9345767965476858e-02 4.1496554453443550e-04
3.7399999999999999e+01 9.8034196145814967e-01 4.3056145048745570e-04 7.7265642510237287e-01 1.2706656609282562e-02 2.2287456057707114e-01 1.2460326842065583e-02 7.5746740088107867e-01 1.2454363924139509e-02 1.9658038541850217e-02 4.3056145048741738e-04 1.2246492419254480e+00 7.2166919693819082e-02 -1.0152834635517229e+00 4.5467484741143399e-02 3.0600336995393738e+00 9.9990358292548293e-02 3.9397775203049032e-02 1.7493859311624913e-03 3.9397775203049087e-02 1.7493859311627738e-03 7.7137808958764489e-04 1.8706809640359886e-05 6.9044317908910956e-03 9.3191973299478430e-05 -6.5934464591343583e-03 8.8675557991589688e-05 7.3648245487220026e-03 1.0367069729484112e-04 -6.5934464591343583e-03 8.8675557991590149e-05 6.5934464591343583e-03 8.8675557991589688e-05 2.5977591113536027e+00 1.1986319115592874e-02 1.0392858899155377e+00 3.1644985259125138e-02 1.7258787222560409e-02 2.8570132293114888e-02 -8.4132286299294246e-03 3.1213883048477289e-02 2.0447502359876504e+00 9.0225312406388300e-02 1.9271433217690988e-02 4.1367258207746996e-04
3.7500000000000000e+01 9.8041885414147134e-01 4.2915596489233521e-04 7.7334524257663395e-01 1.2708917895582716e-02 2.2221670104574870e-01 1.2463289898073073e-02 7.5820215309572281e-01 1.2458268994702825e-02 1.9581145858528586e-02 4.2915596489232979e-04 1.2285839692838509e+00 7.2333999934365747e-02 -1.0153150455255420e+00 4.5551095835033563e-02 3.0626784714008473e+00 1.0011883181997444e-01 3.9296822861958194e-02 1.7428123185507783e-03 3.9296822861958056e-02 1.7428123185509248e-03 7.6648227662785124e-04 1.8569294088867236e-05 6.8719447661714627e-03 9.2423450589812497e-05 -6.5637662529921302e-03 8.7816304356667975e-05 7.3302485296199817e-03 1.0258838320345784e-04 -6.5637662529921302e-03 8.7816304356667691e-05 6.5637662529921302e-03 8.7816304356667975e-05 2.5996982041577836e+00 1.2025907561425112e-02 1.0412654661275194e+00 3.1713181358247328e-02 1.7280287796209898e-02 2.8610188299528567e-02 -8.4244132341200883e-03 3.1264308967201067e-02 2.0473634258753055e+00 9.0326277991273324e-02 1.9197558828037618e-02 4.1238809059928466e-04
3.7600000000000001e+01 9.8049525924696224e-01 4.2776008819058793e-04 7.7403081946365082e-01 1.2710998100171567e-02 2.2156180290981578e-01 1.2466073479658788e-02 7.5893345633714637e-01 1.2461983675737039e-02 1.9504740753037819e-02 4.2776008819057150e-04 1.2325086166816324e+00 7.2500422984416099e-02 -1.0153465846409035e+00 4.5634534174535481e-02 3.0653103711442720e+00 1.0024643759913351e-01 3.9196176033738171e-02 1.7362642012924542e-03 3.9196176033738303e-02 1.7362642012923653e-03 7.6162646841558838e-04 1.8432971991555323e-05 6.8396199824109494e-03 9.1691193321837475e-05 -6.5342185460631752e-03 8.6992926214359885e-05 7.2958450144787650e-03 1.0154061073001186e-04 -6.5342185460631752e-03 8.6992926214359979e-05 6.5342185460631752e-03 8.6992926214359885e-05 2.6016298643796407e+00 1.2065489318303795e-02 1.0432400047322352e+00 3.1781067530987792e-02 1.7301708938985912e-02 2.8650112861910465e-02 -8.4355530901322525e-03 3.1314591504655293e-02 2.0499637865033682e+00 9.0426356243511460e-02 1.9124141160370884e-02 4.1111198638273154e-04
3.7700000000000003e+01 9.8057118075580152e-01 4.2637372177736028e-04 7.7471317196826617e-01 1.2712899151337741e-02 2.2090985292118157e-01 1.2468679427704351e-02 7.5966132783462004e-01 1.2465509907084628e-02 1.9428819244198509e-02 4.2637372177734494e-04 1.2364232146825636e+00 7.2666191427990579e-02 -1.0153780812977096e+00 4.5717800195571257e-02 3.0679294650196218e+00 1.0037318305038756e-01 3.9095834963574980e-02 1.7297416738584314e-03 3.9095834963574751e-02 1.7297416738585828e-03 7.5681027975297069e-04 1.8297835636414283e-05 6.8074570528075156e-03 9.0994894821129632e-05 -6.5048032992846630e-03 8.6205282007592861e-05 7.2616135790376322e-03 1.0052730042459825e-04 -6.5048032992846630e-03 8.6205282007593092e-05 6.5048032992846630e-03 8.6205282007592861e-05 2.6035541378985281e+00 1.2105063602043178e-02 1.0452095209072998e+00 3.1848645084148933e-02 1.7323051093868905e-02 2.8689906664251266e-02 -8.4466484521092330e-03 3.1364731314942523e-02 2.0525513837219123e+00 9.0525555180857628e-02 1.9051176611879217e-02 4.0984418651537663e-04
3.7800000000000004e+01 9.8064662261086055e-01 4.2499676808466620e-04 7.7539231625612626e-01 1.2714622965355214e-02 2.2026083783639178e-01 1.2471109572654269e-02 7.6038578477446883e-01 1.2468849617634378e-02 1.9353377389139288e-02 4.2499676808468951e-04 1.2403277938735884e+00 7.2831307858286551e-02 -1.0154095358900193e+00 4.5800894334781829e-02 3.0705358190991467e+00 1.0049907555104319e-01 3.8995799869770274e-02 1.7232448254119288e-03 3.8995799869770323e-02 1.7232448254119134e-03 7.5203332966758342e-04 1.8163877263117437e-05 6.7754555802908272e-03 9.0334217186979507e-05 -6.4755204590463619e-03 8.5453199729663157e-05 7.2275537887139443e-03 9.9548352920213537e-05 -6.4755204590463619e-03 8.5453199729663211e-05 6.4755204590463619e-03 8.5453199729663157e-05 2.6054710702325594e+00 1.2144629639407517e-02 1.0471740298425789e+00 3.1915915328095602e-02 1.7344314700940191e-02 2.8729570386437548e-02 -8.4576995726923284e-03 3.1414729048888354e-02 2.0551262832091277e+00 9.0623882774234069e-02 1.8978661612745258e-02 4.0858460888934224e-04
3.7899999999999999e+01 9.8072158871712301e-01 4.2362913057720955e-04 7.7606826845266952e-01 1.2716171446395679e-02 2.1961474441806619e-01 1.2473365734408604e-02 7.6110684429905684e-01 1.2472004725206383e-02 1.9278411282877016e-02 4.2362913057723329e-04 1.2442223848621548e+00 7.2995774877153086e-02 -1.0154409488060963e+00 4.5883817029479620e-02 3.0731294992734619e+00 1.0062412243496735e-01 3.8896070944220970e-02 1.7167737399117911e-03 3.8896070944220887e-02 1.7167737399119568e-03 7.4729524135893092e-04 1.8031089066312113e-05 6.7436151578091170e-03 8.9708791276203105e-05 -6.4463699575306940e-03 8.4736476144876846e-05 7.1936651988896245e-03 9.8603648175336529e-05 -6.4463699575306940e-03 8.4736476144876765e-05 6.4463699575306940e-03 8.4736476144876846e-05 2.6073807065419055e+00 1.2184186668008188e-02 1.0491335467388574e+00 3.1982879576510234e-02 1.7365500197399738e-02 2.8769104704272866e-02 -8.4687067030259251e-03 3.1464585354051076e-02 2.0576885504673657e+00 9.0721346947326725e-02 1.8906592625808998e-02 4.0733317220064796e-04
3.8000000000000000e+01 9.8079608294209775e-01 4.2227071374777804e-04 7.7674104464214133e-01 1.2717546486446607e-02 2.1897155943630292e-01 1.2475449722221010e-02 7.6182452350579477e-01 1.2474977136442470e-02 1.9203917057902180e-02 4.2227071374775115e-04 1.2481070182736009e+00 7.3159595094575230e-02 -1.0154723204284859e+00 4.5966568717617361e-02 3.0757105712477655e+00 1.0074833099221780e-01 3.8796648352885349e-02 1.7103284962214505e-03 3.8796648352885515e-02 1.7103284962214666e-03 7.4259564214563970e-04 1.7899463199045071e-05 6.7119353686098757e-03 8.9118216852411349e-05 -6.4173517130459877e-03 8.4054876151669328e-05 7.1599473551916260e-03 9.7693044769909284e-05 -6.4173517130459877e-03 8.4054876151669491e-05 6.4173517130459877e-03 8.4054876151669328e-05 2.6092830916320633e+00 1.2223733936198815e-02 1.0510880868065331e+00 3.2049539146153647e-02 1.7386608017583981e-02 2.8808510289498809e-02 -8.4796700927627193e-03 3.1514300874731463e-02 2.0602382508192805e+00 9.0817955576212570e-02 1.8834966146235282e-02 4.0608979594811042e-04
3.8100000000000001e+01 9.8087010911623052e-01 4.2092142311237998e-04 7.7741066086663846e-01 1.2718749965234123e-02 2.1833126967004915e-01 1.2477363334601891e-02 7.6253883944618106e-01 1.2477768746702861e-02 1.9129890883769641e-02 4.2092142311235493e-04 1.2519817247485829e+00 7.3322771128170441e-02 -1.0155036511340787e+00 4.6049149837748486e-02 3.0782791005381784e+00 1.0087170846871860e-01 3.8697532236250810e-02 1.7039091682094620e-03 3.8697532236250783e-02 1.7039091682095747e-03 7.3793416341357541e-04 1.7768991775905565e-05 6.6804157865171052e-03 8.8562062902200006e-05 -6.3884656303556057e-03 8.3408132298884750e-05 7.1263997937691791e-03 9.6816379260746983e-05 -6.3884656303556057e-03 8.3408132298885156e-05 6.3884656303556057e-03 8.3408132298884750e-05 2.6111782699570902e+00 1.2263270702972650e-02 1.0530376652643350e+00 3.2115895356629474e-02 1.7407638592983547e-02 2.8847787809816117e-02 -8.4905899900689953e-03 3.1563876251982759e-02 2.0627754494041004e+00 9.0913716489011379e-02 1.8763778701184723e-02 4.0485440043191469e-04
3.8200000000000003e+01 9.8094367103330549e-01 4.1958116520557625e-04 7.7807713312518068e-01 1.2719783750151386e-02 2.1769386190843956e-01 1.2479108359226899e-02 7.6324980912486595e-01 1.2480381439967807e-02 1.9056328966694430e-02 4.1958116520556232e-04 1.2558465349405510e+00 7.3485305602693493e-02 -1.0155349412941719e+00 4.6131560828988137e-02 3.0808351524681674e+00 1.0099426206592138e-01 3.8598722709789882e-02 1.6975158248543167e-03 3.8598722709789902e-02 1.6975158248543345e-03 7.3331044056463267e-04 1.7639666876206697e-05 6.6490559762028322e-03 8.8039868121474407e-05 -6.3597116010007757e-03 8.2795944468058323e-05 7.0930220415654065e-03 9.5973465607181321e-05 -6.3597116010007766e-03 8.2795944468058662e-05 6.3597116010007757e-03 8.2795944468058323e-05 2.6130662856228049e+00 1.2302796237858281e-02 1.0549822973380587e+00 3.2181949530155005e-02 1.7428592352260956e-02 2.8886937928905787e-02 -8.5014666416300122e-03 3.1613312123620750e-02 2.0653002111739962e+00 9.1008637465545009e-02 1.8693026849488793e-02 4.0362690675232955e-04
3.8300000000000004e+01 9.8101677245084706e-01 4.1824984757501878e-04 7.7874047737280760e-01 1.2720649696191242e-02 2.1705932295210251e-01 1.2480686572850064e-02 7.6395744949874489e-01 1.2482817088744569e-02 1.8983227549152704e-02 4.1824984757505234e-04 1.2597014795132710e+00 7.3647201149552116e-02 -1.0155661912745386e+00 4.6213802130977463e-02 3.0833787921651088e+00 1.0111599894051727e-01 3.8500219864416541e-02 1.6911485303441713e-03 3.8500219864416520e-02 1.6911485303441056e-03 7.2872411296648083e-04 1.7511480547017281e-05 6.6178554934549962e-03 8.7551141569237428e-05 -6.3310895036190846e-03 8.2217979729113134e-05 7.0598136165855654e-03 9.5164094672872215e-05 -6.3310895036190864e-03 8.2217979729113229e-05 6.3310895036190846e-03 8.2217979729113134e-05 2.6149471823899568e+00 1.2342309820817153e-02 1.0569219982593316e+00 3.2247702991335343e-02 1.7449469721268280e-02 2.8925961306450223e-02 -8.5123002926554663e-03 3.1662609124234062e-02 2.0678126008905702e+00 9.1102726237035594e-02 1.8622707181328295e-02 4.0240723680760784e-04
3.8400000000000006e+01 9.8108941709051245e-01 4.1692737877628132e-04 7.7940070951970530e-01 1.2721349645884334e-02 2.1642763961443473e-01 1.2482099741222488e-02 7.6466177747607766e-01 1.2485077553980154e-02 1.8910582909487605e-02 4.1692737877625785e-04 1.2635465891383906e+00 7.3808460406334056e-02 -1.0155974014354892e+00 4.6295874183847667e-02 3.0859100845569332e+00 1.0123692620415062e-01 3.8402023766932962e-02 1.6848073441768914e-03 3.8402023766932983e-02 1.6848073441769900e-03 7.2417482390292479e-04 1.7384424806166245e-05 6.5868138854400793e-03 8.7095363487407158e-05 -6.3025992042571562e-03 8.1673872378131744e-05 7.0267740281600806e-03 9.4388033813110140e-05 -6.3025992042571562e-03 8.1673872378130782e-05 6.3025992042571562e-03 8.1673872378131744e-05 2.6168210036773609e+00 1.2381810742140200e-02 1.0588567832643956e+00 3.2313157066943987e-02 1.7470271123064724e-02 2.8964858598154383e-02 -8.5230911868850266e-03 3.1711767885194538e-02 2.0703126831214442e+00 9.1195990485809578e-02 1.8552816317915759e-02 4.0119531329210669e-04
3.8500000000000000e+01 9.8116160863847968e-01 4.1561366836668855e-04 7.8005784543035561e-01 1.2721885429241049e-02 2.1579879872284508e-01 1.2483349619014842e-02 7.6536280991563477e-01 1.2487164684978307e-02 1.8838391361520174e-02 4.1561366836671582e-04 1.2673818944930504e+00 7.3969086016340696e-02 -1.0156285721319391e+00 4.6377777428187404e-02 3.0884290943688941e+00 1.0135705092316034e-01 3.8304134460473149e-02 1.6784923212585924e-03 3.8304134460473198e-02 1.6784923212587032e-03 7.1966222052511600e-04 1.7258491645121871e-05 6.5559306909615863e-03 8.6671986280427606e-05 -6.2742405566785318e-03 8.1163224161130950e-05 6.9939027772036476e-03 9.3645026553455861e-05 -6.2742405566785318e-03 8.1163224161130950e-05 6.2742405566785318e-03 8.1163224161130950e-05 2.6186877925650078e+00 1.2421298302345235e-02 1.0607866675929136e+00 3.2378313085705837e-02 1.7490996977934235e-02 2.9003630455766916e-02 -8.5338395665939364e-03 3.1760789034667780e-02 2.0728005222369550e+00 9.1288437845026077e-02 1.8483350911181192e-02 3.9999105969339973e-04
3.8600000000000001e+01 9.8123335074583518e-01 4.1430862690025133e-04 7.8071190092271392e-01 1.2722258863698821e-02 2.1517278711996721e-01 1.2484437949745351e-02 7.6606056362586783e-01 1.2489080319322153e-02 1.8766649254164908e-02 4.1430862690025616e-04 1.2712074262575410e+00 7.4129080628133351e-02 -1.0156597037134683e+00 4.6459512305007306e-02 3.0909358861204295e+00 1.0147638011833068e-01 3.8206551964940154e-02 1.6722035120002308e-03 3.8206551964940230e-02 1.6722035120002403e-03 7.1518595380348044e-04 1.7133673031814572e-05 6.5252054407138769e-03 8.6280435648105244e-05 -6.2460134026663342e-03 8.0685604686914911e-05 6.9611993564698150e-03 9.2934792366622024e-05 -6.2460134026663342e-03 8.0685604686914545e-05 6.2460134026663342e-03 8.0685604686914911e-05 2.6205475917971328e+00 1.2460771812074292e-02 1.0627116664867997e+00 3.2443172378086915e-02 1.7511647703402959e-02 2.9042277527101389e-02 -8.5445456725986788e-03 3.1809673197623824e-02 2.0752761824069617e+00 9.1380075898425575e-02 1.8414307643461605e-02 3.9879440029039442e-04
3.8700000000000003e+01 9.8130464702894959e-01 4.1301216592098472e-04 7.8136289176740914e-01 1.2722471754073516e-02 2.1454959166484358e-01 1.2485366465712223e-02 7.6675505536410615e-01 1.2490826282801615e-02 1.8695352971050336e-02 4.1301216592097193e-04 1.2750232151129977e+00 7.4288446895088844e-02 -1.0156907965243918e+00 4.6541079255701452e-02 3.0934305241221245e+00 1.0159492076467634e-01 3.8109276277438209e-02 1.6659409624129808e-03 3.8109276277438410e-02 1.6659409624129079e-03 7.1074567848036037e-04 1.7009960913376541e-05 6.4946376575316447e-03 8.5920111862399312e-05 -6.2179175723209544e-03 8.0240552028963154e-05 6.9286632508013144e-03 9.2257026552959126e-05 -6.2179175723209535e-03 8.0240552028963100e-05 6.2179175723209544e-03 8.0240552028963154e-05 2.6224004437852608e+00 1.2500230591992414e-02 1.0646317951890663e+00 3.2507736276088092e-02 1.7532223714256730e-02 2.9080800456057376e-02 -8.5552097442627845e-03 3.1858420995847889e-02 2.0777397275977330e+00 9.1470912180102046e-02 1.8345683227193908e-02 3.9760526014984360e-04
3.8800000000000004e+01 9.8137550106985594e-01 4.1172419795711189e-04 7.8201083368697122e-01 1.2722525892515098e-02 2.1392919923407816e-01 1.2486136887930190e-02 7.6744630183577789e-01 1.2492404389345284e-02 1.8624498930144052e-02 4.1172419795704581e-04 1.2788292917391451e+00 7.4447187474963331e-02 -1.0157218509038148e+00 4.6622478722019682e-02 3.0959130724727792e+00 1.0171267979121661e-01 3.8012307372700622e-02 1.6597047142028248e-03 3.8012307372700657e-02 1.6597047142027231e-03 7.0634105302340888e-04 1.6887347218829297e-05 6.4642268566351569e-03 8.5590391177927356e-05 -6.1899528843529115e-03 7.9827573514489256e-05 6.8962939373763202e-03 9.1611400229638467e-05 -6.1899528843529106e-03 7.9827573514489297e-05 6.1899528843529115e-03 7.9827573514489256e-05 2.6242463906112192e+00 1.2539673972685223e-02 1.0665470689426975e+00 3.2572006113042458e-02 1.7552725422558452e-02 2.9119199882641673e-02 -8.5658320195025929e-03 3.1907033047951311e-02 2.0801912215689642e+00 9.1560954174275413e-02 1.8277474404611482e-02 3.9642356512366327e-04
3.8900000000000006e+01 9.8144591641661738e-01 4.1044463651434437e-04 7.8265574235508195e-01 1.2722423058467557e-02 2.1331159672296143e-01 1.2486750926071570e-02 7.6813431969365609e-01 1.2493816440957128e-02 1.8554083583382581e-02 4.1044463651437294e-04 1.2826256868120802e+00 7.4605305029465094e-02 -1.0157528671857046e+00 4.6703711146028080e-02 3.0983835950565726e+00 1.0182966408080472e-01 3.7915645203509617e-02 1.6534948048628833e-03 3.7915645203509492e-02 1.6534948048630598e-03 7.0197173957960873e-04 1.6765823861643938e-05 6.4339725458707146e-03 8.5290627362920746e-05 -6.1621191463703765e-03 7.9446146694899146e-05 6.8640908859499850e-03 9.0997560431242059e-05 -6.1621191463703765e-03 7.9446146694898644e-05 6.1621191463703765e-03 7.9446146694899146e-05 2.6260854740301163e+00 1.2579101294557749e-02 1.0684575029895409e+00 3.2635983223417840e-02 1.7573153237665472e-02 2.9157476442989438e-02 -8.5764127347931554e-03 3.1955509969382609e-02 2.0826307278708684e+00 9.1650209315105188e-02 1.8209677947443749e-02 3.9524924184530585e-04
3.9000000000000000e+01 9.8151589658369431e-01 4.0917339607004669e-04 7.8329763339584801e-01 1.2722165018633148e-02 2.1269677104656645e-01 1.2487210278411827e-02 7.6881912553712783e-01 1.2495064227658025e-02 1.8484103416305638e-02 4.0917339607004729e-04 1.2864124310020972e+00 7.4762802223839700e-02 -1.0157838456989470e+00 4.6784776970086615e-02 3.1008421555403163e+00 1.0194588046994088e-01 3.7819289701113958e-02 1.6473112677661713e-03 3.7819289701113964e-02 1.6473112677661658e-03 6.9763740393005106e-04 1.6645382742310116e-05 6.4038742259473315e-03 8.5020153337495895e-05 -6.1344161551623198e-03 7.9095720490860564e-05 6.8320535590923699e-03 9.0415130324752923e-05 -6.1344161551623198e-03 7.9095720490860726e-05 6.1344161551623198e-03 7.9095720490860564e-05 2.6279177354732988e+00 1.2618511907733960e-02 1.0703631125692208e+00 3.2699668942623966e-02 1.7593507566246856e-02 2.9195630769385354e-02 -8.5869521251741854e-03 3.2003852372438565e-02 2.0850583098413695e+00 9.1738684986509236e-02 1.8142290656619722e-02 3.9408221772693655e-04
3.9100000000000001e+01 9.8158544505230494e-01 4.0791039206571360e-04 7.8393652238310030e-01 1.2721753526940204e-02 2.1208470914081681e-01 1.2487516631778746e-02 7.6950073591148804e-01 1.2496149527430908e-02 1.8414554947695012e-02 4.0791039206570725e-04 1.2901895549715567e+00 7.4919681726459200e-02 -1.0158147867674112e+00 4.6865676636801634e-02 3.1032888173708129e+00 1.0206133574861562e-01 3.7723240775640224e-02 1.6411541322533675e-03 3.7723240775640245e-02 1.6411541322534197e-03 6.9333771544536759e-04 1.6526015750747570e-05 6.3739313906690008e-03 8.4778282904745807e-05 -6.1068436969766767e-03 7.8775716502480899e-05 6.8001814124220433e-03 8.9863709540310258e-05 -6.1068436969766767e-03 7.8775716502481902e-05 6.1068436969766767e-03 7.8775716502480899e-05 2.6297432160512715e+00 1.2657905171955187e-02 1.0722639129180720e+00 3.2763064606823163e-02 1.7613788812300652e-02 2.9233663490284806e-02 -8.5974504242560396e-03 3.2052060866275517e-02 2.0874740306034014e+00 9.1826388521993610e-02 1.8075309361974178e-02 3.9292242095494373e-04
3.9200000000000003e+01 9.8165456527078221e-01 4.0665554090077742e-04 7.8457242483971479e-01 1.2721190324515385e-02 2.1147539796352666e-01 1.2487671661506279e-02 7.7017916730725555e-01 1.2497074106171216e-02 1.8345434729217749e-02 4.0665554090070928e-04 1.2939570893727921e+00 7.5075946208425448e-02 -1.0158456907100111e+00 4.6946410589013277e-02 3.1057236437722979e+00 1.0217603666017250e-01 3.7627498316497657e-02 1.6350234237239461e-03 3.7627498316497865e-02 1.6350234237239266e-03 6.8907234704179254e-04 1.6407714768702109e-05 6.3441435271625280e-03 8.4564312557851385e-05 -6.0794015477935344e-03 7.8485530471756262e-05 6.7684738948353253e-03 8.9342874616778632e-05 -6.0794015477935327e-03 7.8485530471756289e-05 6.0794015477935344e-03 7.8485530471756262e-05 2.6315619565565873e+00 1.2697280456481792e-02 1.0741599192680948e+00 3.2826171552745760e-02 1.7633997377171019e-02 2.9271575230334947e-02 -8.6079078642257948e-03 3.2100136056920706e-02 2.0898779530622869e+00 9.1913327204512854e-02 1.8008730921957719e-02 3.9176978048667007e-04
3.9300000000000004e+01 9.8172326065492610e-01 4.0540875992516664e-04 7.8520535623695453e-01 1.2720477139659177e-02 2.1086882449541444e-01 1.2487677031391699e-02 7.7085443615951166e-01 1.2497839717640676e-02 1.8276739345073834e-02 4.0540875992520794e-04 1.2977150648460594e+00 7.5231598343177927e-02 -1.0158765578407691e+00 4.7026979269745715e-02 3.1081466977439764e+00 1.0228998990117442e-01 3.7532062192780179e-02 1.6289191637219066e-03 3.7532062192780193e-02 1.6289191637218442e-03 6.8484097513790124e-04 1.6290471672058028e-05 6.3145101161016653e-03 8.4377523348936272e-05 -6.0520894735940521e-03 7.8224533885131839e-05 6.7369304487319539e-03 8.8852179562396713e-05 -6.0520894735940521e-03 7.8224533885131080e-05 6.0520894735940521e-03 7.8224533885131839e-05 2.6333739974667156e+00 1.2736637139992100e-02 1.0760511468459282e+00 3.2888991117509203e-02 1.7654133659565401e-02 2.9309366610395848e-02 -8.6183246758533474e-03 3.2148078547283708e-02 2.0922701399032069e+00 9.1999508266333935e-02 1.7942552223349707e-02 3.9062422604590195e-04
3.9400000000000006e+01 9.8179153458835200e-01 4.0416996743302726e-04 7.8583533199383782e-01 1.2719615687825569e-02 2.1026497574108957e-01 1.2487534393657140e-02 7.7152655884726229e-01 1.2498448103425716e-02 1.8208465411648035e-02 4.0416996743307529e-04 1.3014635120175237e+00 7.5386640806113028e-02 -1.0159073884688743e+00 4.7107383122192259e-02 3.1105580420576469e+00 1.0240320212129826e-01 3.7436932253660106e-02 1.6228413700231324e-03 3.7436932253660085e-02 1.6228413700231324e-03 6.8064327961196117e-04 1.6174278333089118e-05 6.2850306319265411e-03 8.4217182801050796e-05 -6.0249072306241564e-03 7.7992075698796211e-05 6.7055505102361175e-03 8.8391156525943182e-05 -6.0249072306241564e-03 7.7992075698795927e-05 6.0249072306241564e-03 7.7992075698796211e-05 2.6351793789468791e+00 1.2775974610483883e-02 1.0779376108718433e+00 3.2951524638442101e-02 1.7674198055571560e-02 2.9347038247561602e-02 -8.6287010884975781e-03 3.2195888937168009e-02 2.0946506535887730e+00 9.2084938888927270e-02 1.7876770180974534e-02 3.8948568811943303e-04
3.9500000000000000e+01 9.8185939042283399e-01 4.0293908265476378e-04 7.8646236747652343e-01 1.2718607671605200e-02 2.0966383873001276e-01 1.2487245388914629e-02 7.7219555169282128e-01 1.2498900992899808e-02 1.8140609577166070e-02 4.0293908265473039e-04 1.3052024614972872e+00 7.5541076274211277e-02 -1.0159381828987484e+00 4.7187622589675370e-02 3.1129577392554202e+00 1.0251567992323740e-01 3.7342108328780078e-02 1.6167900567198598e-03 3.7342108328780141e-02 1.6167900567199114e-03 6.7647894375992177e-04 1.6059126622621188e-05 6.2557045430596840e-03 8.4082546849077250e-05 -5.9978545656542460e-03 7.7787484171917503e-05 6.6743335094141664e-03 8.7959316576571384e-05 -5.9978545656542452e-03 7.7787484171918262e-05 5.9978545656542460e-03 7.7787484171917503e-05 2.6369781408528534e+00 1.2815292265175799e-02 1.0798193265587583e+00 3.3013773452912003e-02 1.7694190958674572e-02 2.9384590755181388e-02 -8.6390373301125541e-03 3.2243567823282665e-02 2.0970195563566714e+00 9.2169626202863023e-02 1.7811381737420990e-02 3.8835409795195882e-04
3.9600000000000001e+01 9.8192683147864523e-01 4.0171602574984669e-04 7.8708647799772002e-01 1.2717454780711452e-02 2.0906540051743047e-01 1.2486811646134455e-02 7.7286143096121451e-01 1.2499200103189202e-02 1.8073168521354887e-02 4.0171602574983877e-04 1.3089319438774580e+00 7.5694907425670227e-02 -1.0159689414300952e+00 4.7267698115622238e-02 3.1153458516475041e+00 1.0262742986261097e-01 3.7247590228638293e-02 1.6107652343041415e-03 3.7247590228638147e-02 1.6107652343039923e-03 6.7234765425402835e-04 1.5945008412201173e-05 6.2265313121176984e-03 8.3972861791829767e-05 -5.9709312162340477e-03 7.7610068788501002e-05 6.6432788704880756e-03 8.7556150585827607e-05 -5.9709312162340485e-03 7.7610068788499986e-05 5.9709312162340477e-03 7.7610068788501002e-05 2.6387703227337558e+00 1.2854589510409088e-02 1.0816963091112721e+00 3.3075738898155821e-02 1.7714112759773755e-02 2.9422024742880522e-02 -8.6493336272538048e-03 3.2291115799254005e-02 2.0993769102174085e+00 9.2253577287725139e-02 1.7746383862764788e-02 3.8722938754166770e-04
3.9700000000000003e+01 9.8199386104489295e-01 4.0050071779988299e-04 7.8770767881611770e-01 1.2716158691971012e-02 2.0846964818528524e-01 1.2486234782617922e-02 7.7352421285960760e-01 1.2499347139143439e-02 1.8006138955107130e-02 4.0050071779993324e-04 1.3126519897302513e+00 7.5848136939550892e-02 -1.0159996643579796e+00 4.7347610143532032e-02 3.1177224413101037e+00 1.0273845844790230e-01 3.7153377744967048e-02 1.6047669097492133e-03 3.7153377744967027e-02 1.6047669097490960e-03 6.6824910110197737e-04 1.5831915576065021e-05 6.1975103961187635e-03 8.3887366240278547e-05 -5.9441369109427787e-03 7.7459122249929789e-05 6.6123860120447546e-03 8.7181130205965453e-05 -5.9441369109427778e-03 7.7459122249929436e-05 5.9441369109427787e-03 7.7459122249929789e-05 2.6405559638347880e+00 1.2893865761550065e-02 1.0835685737247129e+00 3.3137422311116646e-02 1.7733963847199555e-02 2.9459340816581470e-02 -8.6595902050846142e-03 3.2338533455637461e-02 2.1017227769521245e+00 9.2336799172040532e-02 1.7681773554294032e-02 3.8611148963604115e-04
3.9800000000000004e+01 9.8206048237985044e-01 3.9929308080089066e-04 7.8832598513583518e-01 1.2714721069316898e-02 2.0787656884309968e-01 1.2485516403972864e-02 7.7418391353675076e-01 1.2499343793308566e-02 1.7939517620149548e-02 3.9929308080091338e-04 1.3163626296061324e+00 7.6000767495428306e-02 -1.0160303519728655e+00 4.7427359116951756e-02 3.1200875700833643e+00 1.0284877214040093e-01 3.7059470651110336e-02 1.5987950865924204e-03 3.7059470651110274e-02 1.5987950865923243e-03 6.6418297760674396e-04 1.5719839993205147e-05 6.1686412466868817e-03 8.3825293047302412e-05 -5.9174713696354842e-03 7.7333922519589405e-05 6.5816543472422290e-03 8.6833708937948399e-05 -5.9174713696354833e-03 7.7333922519588524e-05 5.9174713696354842e-03 7.7333922519589405e-05 2.6423351030999660e+00 1.2933120442893156e-02 1.0854361355842113e+00 3.3198825028282863e-02 1.7753744606730338e-02 2.9496539578524855e-02 -8.6698072873823539e-03 3.2385821379929472e-02 2.1040572181104991e+00 9.2419298833227553e-02 1.7617547836237965e-02 3.8500033772684121e-04
3.9900000000000006e+01 9.8212669871128466e-01 3.9809303765547187e-04 7.8894141210589386e-01 1.2713143563784883e-02 2.0728614962883710e-01 1.2484658104092687e-02 7.7484054908244748e-01 1.2499191745904454e-02 1.7873301288715504e-02 3.9809303765549420e-04 1.3200638940319975e+00 7.6152801773050616e-02 -1.0160610045606917e+00 4.7506945479447470e-02 3.1224412995694371e+00 1.0295837735416093e-01 3.6965868702391852e-02 1.5928497650133475e-03 3.6965868702391859e-02 1.5928497650132061e-03 6.6014898032690293e-04 1.5608773549263483e-05 6.1399233102514862e-03 8.3785871204885141e-05 -5.8909343036842865e-03 7.7233734900591957e-05 6.5510832840111905e-03 8.6513323280479972e-05 -5.8909343036842874e-03 7.7233734900591185e-05 5.8909343036842865e-03 7.7233734900591957e-05 2.6441077791748144e+00 1.2972352987564620e-02 1.0872990098637894e+00 3.3259948385530869e-02 1.7773455421609109e-02 2.9533621627290403e-02 -8.6799850965448740e-03 3.2432980156579479e-02 2.1063802950087451e+00 9.2501083197547379e-02 1.7553703759498326e-02 3.8389586604495730e-04
4.0000000000000000e+01 9.8219251323677859e-01 3.9690051216553221e-04 7.8955397481970513e-01 1.2711427813513176e-02 2.0669837770973784e-01 1.2483661465138707e-02 7.7549413552704061e-01 1.2498892664805368e-02 1.7807486763221352e-02 3.9690051216552191e-04 1.3237558135093899e+00 7.6304242452006468e-02 -1.0160916224029226e+00 4.7586369674570583e-02 3.1247836911305873e+00 1.0306728045596505e-01 3.6872571636481645e-02 1.5869309419124966e-03 3.6872571636481707e-02 1.5869309419124476e-03 6.5614680903757980e-04 1.5498708138403547e-05 6.1113560282438795e-03 8.3768327695478718e-05 -5.8645254162159044e-03 7.7157814127718657e-05 6.5206722252534851e-03 8.6219393950937609e-05 -5.8645254162159044e-03 7.7157814127717993e-05 5.8645254162159044e-03 7.7157814127718657e-05 2.6458740304090385e+00 1.3011562837425959e-02 1.0891572117254680e+00 3.3320793717972044e-02 1.7793096672560241e-02 2.9570587557817891e-02 -8.6901238535969458e-03 3.2480010367001953e-02 2.1086920687276658e+00 9.2582159140072381e-02 1.7490238401384143e-02 3.8279800955574015e-04
4.0100000000000001e+01 9.8225792912405330e-01 3.9571542902426722e-04 7.9016368831458272e-01 1.2709575443745130e-02 2.0611324028313205e-01 1.2482528057525855e-02 7.7614468884092125e-01 1.2498448205524287e-02 1.7742070875946696e-02 3.9571542902426434e-04 1.3274384185127519e+00 7.6455092211401177e-02 -1.0161222057766088e+00 4.7665632145841838e-02 3.1271148058874108e+00 1.0317548776531509e-01 3.6779579173755711e-02 1.5810386109893029e-03 3.6779579173755565e-02 1.5810386109892380e-03 6.5217616669192824e-04 1.5389635665137919e-05 6.0829388372895090e-03 8.3771889286533851e-05 -5.8382444023445277e-03 7.7105406456300462e-05 6.4904205690364562e-03 8.5951327169237385e-05 -5.8382444023445295e-03 7.7105406456300056e-05 5.8382444023445277e-03 7.7105406456300462e-05 2.6476338948591644e+00 1.3050749442979143e-02 1.0910107563183913e+00 3.3381362359803227e-02 1.7812668737806008e-02 2.9607437961428031e-02 -8.7002237781966842e-03 3.2526912589588501e-02 2.1109926001108015e+00 9.2662533484678899e-02 1.7427148865348886e-02 3.8170670395358552e-04
4.0200000000000003e+01 9.8232294951128141e-01 3.9453771380860622e-04 7.9077056757126996e-01 1.2707588066834899e-02 2.0553072457722960e-01 1.2481259439911368e-02 7.7679222493405176e-01 1.2497860011200231e-02 1.7677050488718517e-02 3.9453771380861858e-04 1.3311117394877132e+00 7.6605353729539014e-02 -1.0161527549544451e+00 4.7744733336715479e-02 3.1294347047170978e+00 1.0328300555442235e-01 3.6686891017650602e-02 1.5751727628167641e-03 3.6686891017650693e-02 1.5751727628168228e-03 6.4823675938313304e-04 1.5281548046077932e-05 6.0546711693965291e-03 8.3795784257467310e-05 -5.8120909494004972e-03 7.7075751730603997e-05 6.4603277087836308e-03 8.5708515994057269e-05 -5.8120909494004972e-03 7.7075751730603740e-05 5.8120909494004972e-03 7.7075751730603997e-05 2.6493874102911610e+00 1.3089912263271910e-02 1.0928596587779711e+00 3.3441655644161815e-02 1.7832171993083144e-02 2.9644173425843284e-02 -8.7102850886420623e-03 3.2573687399720115e-02 2.1132819497626518e+00 9.2742213004031376e-02 1.7364432280730986e-02 3.8062188565691574e-04
4.0300000000000004e+01 9.8238757750740091e-01 3.9336729297125830e-04 7.9137462751348808e-01 1.2705467282255769e-02 2.0495081785188721e-01 1.2479857159186401e-02 7.7743675965551362e-01 1.2497129712588761e-02 1.7612422492599047e-02 3.9336729297123694e-04 1.3347758068494158e+00 7.6755029683614029e-02 -1.0161832702048283e+00 4.7823673690558142e-02 3.1317434482517958e+00 1.0338984004820923e-01 3.6594506855015821e-02 1.5693333849180345e-03 3.6594506855015821e-02 1.5693333849179510e-03 6.4432829630702276e-04 1.5174437211639975e-05 6.0265524521411432e-03 8.3839244050130116e-05 -5.7860647371552202e-03 7.7068085415957634e-05 6.4303930334622421e-03 8.5490341701166463e-05 -5.7860647371552202e-03 7.7068085415957512e-05 5.7860647371552202e-03 7.7068085415957634e-05 2.6511346141830274e+00 1.3129050765803145e-02 1.0947039342250473e+00 3.3501674902982490e-02 1.7851606811659308e-02 2.9680794535208742e-02 -8.7203080018774370e-03 3.2620335369779402e-02 2.1155601780469677e+00 9.2821204419594613e-02 1.7302085802496776e-02 3.7954349180274174e-04
4.0400000000000006e+01 9.8245181619242261e-01 3.9220409383257696e-04 7.9197588300750155e-01 1.2703214676611648e-02 2.0437350739935295e-01 1.2478322750470833e-02 7.7807830879306983e-01 1.2496258928056198e-02 1.7548183807577333e-02 3.9220409383262857e-04 1.3384306509808703e+00 7.6904122749408180e-02 -1.0162137517919112e+00 4.7902453650617786e-02 3.1340410968770316e+00 1.0349599742433309e-01 3.6502426356457576e-02 1.5635204618374646e-03 3.6502426356457583e-02 1.5635204618373107e-03 6.4045048972511689e-04 1.5068295107658734e-05 5.9985821088486746e-03 8.3901504835223330e-05 -5.7601654380414046e-03 7.7081640579911641e-05 6.4006159277665200e-03 8.5296175193155411e-05 -5.7601654380414046e-03 7.7081640579910882e-05 5.7601654380414046e-03 7.7081640579911641e-05 2.6528755437273603e+00 1.3168164426429697e-02 1.0965435977650668e+00 3.3561421466859150e-02 1.7870973564349479e-02 2.9717301870112824e-02 -8.7302927335000911e-03 3.2666857069162905e-02 2.1178273450851210e+00 9.2899514401656350e-02 1.7240106610986738e-02 3.7847146024100456e-04
4.0500000000000000e+01 9.8251566861773532e-01 3.9104804457320267e-04 7.9257434886170253e-01 1.2700831823650767e-02 2.0379878054498995e-01 1.2476657737110576e-02 7.7871688807274553e-01 1.2495249263575750e-02 1.7484331382264524e-02 3.9104804457318180e-04 1.3420763022313502e+00 7.7052635600995081e-02 -1.0162441999756646e+00 4.7981073660008824e-02 3.1363277107302103e+00 1.0360148381321038e-01 3.6410649176680424e-02 1.5577339752151176e-03 3.6410649176680382e-02 1.5577339752150497e-03 6.3660305492825304e-04 1.4963113697030242e-05 5.9707595587715125e-03 8.3981808988549728e-05 -5.7343927173696269e-03 7.7115649809480702e-05 6.3709957722978801e-03 8.5125378430239980e-05 -5.7343927173696277e-03 7.7115649809480824e-05 5.7343927173696269e-03 7.7115649809480702e-05 2.6546102358338959e+00 1.3207252729273544e-02 1.0983786644872775e+00 3.3620896664909063e-02 1.7890272619532268e-02 2.9753696007608032e-02 -8.7402394977668194e-03 3.2713253064293450e-02 2.1200835107545459e+00 9.2977149569351505e-02 1.7178491911663814e-02 3.7740572952963525e-04
4.0600000000000001e+01 9.8257913780640727e-01 3.8989907422518283e-04 7.9317003982621226e-01 1.2698320284282276e-02 2.0322662464797686e-01 1.2474863630677973e-02 7.7935251315843057e-01 1.2494102312727830e-02 1.7420862193592665e-02 3.8989907422517448e-04 1.3457127909148201e+00 7.7200570910453487e-02 -1.0162746150119273e+00 4.8059534161676146e-02 3.1386033496991801e+00 1.0370630529805609e-01 3.6319174954823487e-02 1.5519739038568319e-03 3.6319174954823299e-02 1.5519739038567845e-03 6.3278571020070821e-04 1.4858884961207475e-05 5.9430842172634255e-03 8.4079406472162534e-05 -5.7087462335408175e-03 7.7169347052688907e-05 6.3415319437415251e-03 8.4977305871298080e-05 -5.7087462335408167e-03 7.7169347052688785e-05 5.7087462335408175e-03 7.7169347052688907e-05 2.6563387271320229e+00 1.3246315166629094e-02 1.1002091494639425e+00 3.3680101824641491e-02 1.7909504343166162e-02 2.9789977521231636e-02 -8.7501485076005303e-03 3.2759523918632620e-02 2.1223287346872524e+00 9.3054116490709507e-02 1.7117238934865206e-02 3.7634623892810127e-04
4.0700000000000003e+01 9.8264222675348267e-01 3.8875711266472655e-04 7.9376297059249901e-01 1.2695681606595679e-02 2.0265702710198977e-01 1.2472941930974934e-02 7.7998519965149304e-01 1.2492819656702550e-02 1.7357773246517237e-02 3.8875711266470980e-04 1.3493401473083924e+00 7.7347931347586815e-02 -1.0163049971524669e+00 4.8137835598376387e-02 3.1408680734208714e+00 1.0381046791492991e-01 3.6228003314790938e-02 1.5462402238044174e-03 3.6228003314790994e-02 1.5462402238045163e-03 6.2899817678478828e-04 1.4755600901718941e-05 5.9155554959502248e-03 8.4193556116802780e-05 -5.6832256382546359e-03 7.7241969374345742e-05 6.3122238150394253e-03 8.4851305914999541e-05 -5.6832256382546350e-03 7.7241969374345810e-05 5.6832256382546359e-03 7.7241969374345742e-05 2.6580610539732747e+00 1.3285351238871833e-02 1.1020350677495654e+00 3.3739038271829044e-02 1.7928669098805691e-02 2.9826146981026282e-02 -8.7600199745969005e-03 3.2805670192693231e-02 2.1245630762684038e+00 9.3130421682702427e-02 1.7056344935556304e-02 3.7529292839249547e-04
4.0800000000000004e+01 9.8270493842627693e-01 3.8762209060368093e-04 7.9435315579301480e-01 1.2692917325881844e-02 2.0208997533586071e-01 1.2470894126038235e-02 7.8061496309041634e-01 1.2491402864305069e-02 1.7295061573723011e-02 3.8762209060364070e-04 1.3529584016508220e+00 7.7494719579647972e-02 -1.0163353466450311e+00 4.8215978412658664e-02 3.1431219412799978e+00 1.0391397765279925e-01 3.6137133865580581e-02 1.5405329084045693e-03 3.6137133865580533e-02 1.5405329084042876e-03 6.2524017884597524e-04 1.4653253541585633e-05 5.8881728028974505e-03 8.4323526803434194e-05 -5.6578305767143811e-03 7.7332758617826161e-05 6.2830707555603547e-03 8.4746722331190932e-05 -5.6578305767143794e-03 7.7332758617826460e-05 5.6578305767143811e-03 7.7332758617826161e-05 2.6597772524337926e+00 1.3324360454367044e-02 1.1038564343801380e+00 3.3797707330382017e-02 1.7947767247617562e-02 2.9862204953560546e-02 -8.7698541090310191e-03 3.2851692444051818e-02 2.1267865946349667e+00 9.3206071611311392e-02 1.6995807193087555e-02 3.7424573856935183e-04
4.0900000000000006e+01 9.8276727576466649e-01 3.8649393958145080e-04 7.9494061000084648e-01 1.2690028964657474e-02 2.0152545681421827e-01 1.2468721692147957e-02 7.8124181895044820e-01 1.2489853491963757e-02 1.7232724235333501e-02 3.8649393958145730e-04 1.3565675841410323e+00 7.7640938271073615e-02 -1.0163656637334060e+00 4.8293963046829369e-02 3.1453650124078312e+00 1.0401684045360488e-01 3.6046566201602973e-02 1.5348519283751908e-03 3.6046566201602896e-02 1.5348519283750247e-03 6.2151144343846080e-04 1.4551834926704954e-05 5.8609355427738999e-03 8.4468598543254990e-05 -5.6325606878273177e-03 7.7440962966555390e-05 6.2540721312657772e-03 8.4662895673721439e-05 -5.6325606878273177e-03 7.7440962966555282e-05 5.6325606878273177e-03 7.7440962966555390e-05 2.6614873583167733e+00 1.3363342329380313e-02 1.1056732643724025e+00 3.3856110322226685e-02 1.7966799148396641e-02 2.9898152001949500e-02 -8.7796511198640296e-03 3.2897591227361300e-02 2.1289993486744252e+00 9.3281072691598604e-02 1.6935623010953634e-02 3.7320461078985660e-04
4.1000000000000000e+01 9.8282924168137631e-01 3.8537259195714686e-04 7.9552534772938499e-01 1.2687018032691037e-02 2.0096345903810672e-01 1.2466426093837956e-02 7.8186578264326945e-01 1.2488173083740851e-02 1.7170758318623781e-02 3.8537259195715884e-04 1.3601677249366704e+00 7.7786590083223223e-02 -1.0163959486574672e+00 4.8371789942939079e-02 3.1475973456810271e+00 1.0411906221233796e-01 3.5956299903001386e-02 1.5291972518747823e-03 3.5956299903001657e-02 1.5291972518746235e-03 6.1781170047124569e-04 1.4451337127238699e-05 5.8338431170126739e-03 8.4628063455066929e-05 -5.6074156044020433e-03 7.7565838399099569e-05 6.2252273048732879e-03 8.4599164665071367e-05 -5.6074156044020424e-03 7.7565838399099840e-05 5.6074156044020433e-03 7.7565838399099569e-05 2.6631914071548790e+00 1.3402296387986392e-02 1.1074855727231254e+00 3.3914248567186368e-02 1.7985765157581917e-02 2.9933988685875147e-02 -8.7894112147499162e-03 3.2943367094363511e-02 2.1312013970235606e+00 9.3355431287788643e-02 1.6875789716556046e-02 3.7216948706423524e-04
4.1100000000000001e+01 9.8289083906226327e-01 3.8425798090108610e-04 7.9610738343200937e-01 1.2683886027031421e-02 2.0040396954558609e-01 1.2464008783909089e-02 7.8248686951667734e-01 1.2486363171346444e-02 1.7109160937736661e-02 3.8425798090110117e-04 1.3637588541526999e+00 7.7931677674126676e-02 -1.0164262016532315e+00 4.8449459542757353e-02 3.1498189997205306e+00 1.0422064877712874e-01 3.5866334535964224e-02 1.5235688445640835e-03 3.5866334535964238e-02 1.5235688445640859e-03 6.1414068267465227e-04 1.4351752238835714e-05 5.8068949239684867e-03 8.4801226641836161e-05 -5.5823949533416765e-03 7.7706650035086323e-05 6.1965356360163277e-03 8.4554867545299478e-05 -5.5823949533416756e-03 7.7706650035085185e-05 5.5823949533416765e-03 7.7706650035086323e-05 2.6648894342126375e+00 1.3441222161981075e-02 1.1092933744083928e+00 3.3972123382865843e-02 1.8004665629272408e-02 2.9969715561606842e-02 -8.7991346000421116e-03 3.2989020593901942e-02 2.1333927980672991e+00 9.3429153713363564e-02 1.6816304660966952e-02 3.7114031007549116e-04
4.1200000000000003e+01 9.8295207076659774e-01 3.8315004038683284e-04 7.9668673150178670e-01 1.2680634432038242e-02 1.9984697591231376e-01 1.2461471203444222e-02 7.8310509485428381e-01 1.2484425274153114e-02 1.7047929233402270e-02 3.8315004038681408e-04 1.3673410018600154e+00 7.8076203698234536e-02 -1.0164564229529165e+00 4.8526972287751477e-02 3.1520300328905257e+00 1.0432160594933866e-01 3.5776669653032014e-02 1.5179666696736223e-03 3.5776669653031896e-02 1.5179666696736789e-03 6.1049812556729832e-04 1.4253072383942865e-05 5.7800903590715580e-03 8.4987406968009563e-05 -5.5574983558332024e-03 7.7862673369654775e-05 6.1679964814005004e-03 8.4529343378384757e-05 -5.5574983558332016e-03 7.7862673369654572e-05 5.5574983558332024e-03 7.7862673369654775e-05 2.6665814744888090e+00 1.3480119190792894e-02 1.1110966843829178e+00 3.4029736084537979e-02 1.8023500915242900e-02 3.0005333182021653e-02 -8.8088214808003194e-03 3.3034552271934373e-02 2.1355736099376093e+00 9.3502246231161684e-02 1.6757165218697072e-02 3.7011702317362138e-04
4.1300000000000004e+01 9.8301293962733927e-01 3.8204870518282382e-04 7.9726340627118675e-01 1.2677264719415125e-02 1.9929246575210655e-01 1.2458814781826210e-02 7.8372047387523280e-01 1.2482360899215212e-02 1.6987060372660779e-02 3.8204870518283602e-04 1.3709141980840975e+00 7.8220170806179865e-02 -1.0164866127849896e+00 4.8604328619062658e-02 3.1542305032974673e+00 1.0442193948367012e-01 3.5687304793402007e-02 1.5123906880644895e-03 3.5687304793402111e-02 1.5123906880644261e-03 6.0688376742352459e-04 1.4155289712960994e-05 5.7534288149786649e-03 8.5185937740095920e-05 -5.5327254275335230e-03 7.8033195395521340e-05 6.1396091949570460e-03 8.4521933308970973e-05 -5.5327254275335230e-03 7.8033195395521801e-05 5.5327254275335230e-03 7.8033195395521340e-05 2.6682675627187344e+00 1.3518987021395108e-02 1.1128955175793638e+00 3.4087087985034743e-02 1.8042271364959721e-02 3.0040842096624634e-02 -8.8184720607971910e-03 3.3079962671545671e-02 2.1377438905124775e+00 9.3574715053490978e-02 1.6698368787464567e-02 3.6909957036939945e-04
4.1400000000000006e+01 9.8307344845141154e-01 3.8095391084450411e-04 7.9783742201181318e-01 1.2673778348243786e-02 1.9874042671748407e-01 1.2456040936757423e-02 7.8433302173392738e-01 1.2480171541288531e-02 1.6926551548588499e-02 3.8095391084451885e-04 1.3744784728036916e+00 7.8363581644541241e-02 -1.0165167713742187e+00 4.8681528977485296e-02 3.1564204687891486e+00 1.0452165508827151e-01 3.5598239483228808e-02 1.5068408582914223e-03 3.5598239483228780e-02 1.5068408582913260e-03 6.0329734924128805e-04 1.4058396405437008e-05 5.7269096817211132e-03 8.5396167293738548e-05 -5.5080757787519929e-03 7.8217515613164036e-05 6.1113731279932807e-03 8.4531981764334360e-05 -5.5080757787519937e-03 7.8217515613163954e-05 5.5080757787519929e-03 7.8217515613164036e-05 2.6699477333766595e+00 1.3557825208219043e-02 1.1146898889076842e+00 3.4144180394639942e-02 1.8060977325596327e-02 3.0076242851569047e-02 -8.8280865425251383e-03 3.3125252332960528e-02 2.1399036974149301e+00 9.3646566342244983e-02 1.6639912787967514e-02 3.6808789632861730e-04
4.1500000000000000e+01 9.8313360001997285e-01 3.7986559370583152e-04 7.9840879293414646e-01 1.2670176765021315e-02 1.9819084650019531e-01 1.2453151074281844e-02 7.8494275351977782e-01 1.2477858682853759e-02 1.6866399980027095e-02 3.7986559370584833e-04 1.3780338559495191e+00 7.8506438855616145e-02 -1.0165468989417246e+00 4.8758573803446427e-02 3.1585999869538406e+00 1.0462075842486063e-01 3.5509473235917528e-02 1.5013171366634857e-03 3.5509473235917265e-02 1.5013171366634089e-03 5.9973861471044492e-04 1.3962384671169027e-05 5.7005323468491010e-03 8.5617459490566720e-05 -5.4835490146289446e-03 7.8414946930154377e-05 6.0832876293393885e-03 8.4558837596185009e-05 -5.4835490146289438e-03 7.8414946930154729e-05 5.4835490146289446e-03 7.8414946930154377e-05 2.6716220206780350e+00 1.3596633313066797e-02 1.1164798132544740e+00 3.4201014620985723e-02 1.8079619142048940e-02 3.0111535989676589e-02 -8.8376651272030673e-03 3.3170421793556254e-02 2.1420530880121156e+00 9.3717806209031293e-02 1.6581794663658455e-02 3.6708194636568596e-04
4.1600000000000001e+01 9.8319339708868403e-01 3.7878369087126097e-04 7.9897753318730513e-01 1.2666461403698301e-02 1.9764371283172605e-01 1.2450146588808842e-02 7.8554968425695804e-01 1.2475423794140843e-02 1.6806602911315940e-02 3.7878369087125419e-04 1.3815803774030158e+00 7.8648745077197282e-02 -1.0165769957050388e+00 4.8835463536987242e-02 3.1607691151194954e+00 1.0471925510885302e-01 3.5421005552414959e-02 1.4958194773038848e-03 3.5421005552415091e-02 1.4958194773041396e-03 5.9620731018146891e-04 1.3867246751259175e-05 5.6742961955734174e-03 8.5849194129832568e-05 -5.4591447353111071e-03 7.8624816452919986e-05 6.0553520454925758e-03 8.4601855159358120e-05 -5.4591447353111071e-03 7.8624816452919796e-05 5.4591447353111071e-03 7.8624816452919986e-05 2.6732904585817989e+00 1.3635410905027177e-02 1.1182653054823393e+00 3.4257591968951069e-02 1.8098197156952000e-02 3.0146722050457462e-02 -8.8472080147831787e-03 3.3215471587875620e-02 2.1441921194144564e+00 9.3788440715307994e-02 1.6524011880521272e-02 3.6608166643766545e-04
4.1700000000000003e+01 9.8325284238797239e-01 3.7770814020745110e-04 7.9954365685881701e-01 1.2662633685719541e-02 1.9709901348379019e-01 1.2447028863139330e-02 7.8615382890418228e-01 1.2472868333156611e-02 1.6747157612027615e-02 3.7770814020742546e-04 1.3851180669951018e+00 7.8790502942356511e-02 -1.0166070618781395e+00 4.8912198617739239e-02 3.1629279103529759e+00 1.0481715070949313e-01 3.5332835921497510e-02 1.4903478322093641e-03 3.5332835921497496e-02 1.4903478322093513e-03 5.9270318463466453e-04 1.3772974919190756e-05 5.6482006109042967e-03 8.6090767278644209e-05 -5.4348625361237603e-03 7.8846466173538340e-05 6.0275657207584255e-03 8.4660395323651872e-05 -5.4348625361237612e-03 7.8846466173539099e-05 5.4348625361237603e-03 7.8846466173538340e-05 2.6749530807926281e+00 1.3674157560388757e-02 1.1200463804292791e+00 3.4313913740564278e-02 1.8116711710693539e-02 3.0181801570130375e-02 -8.8567154039577607e-03 3.3260402247639709e-02 2.1463208484748360e+00 9.3858475872526187e-02 1.6466561926850230e-02 3.6508700313799458e-04
4.1800000000000004e+01 9.8331193862329336e-01 3.7663888033512196e-04 8.0010717797440667e-01 1.2658695020066054e-02 1.9655673626880288e-01 1.2443799268493512e-02 7.8675520235449059e-01 1.2470193745713374e-02 1.6688061376706462e-02 3.7663888033513470e-04 1.3886469545049773e+00 7.8931715079234466e-02 -1.0166370976715187e+00 4.8988779484911461e-02 3.1650764294593756e+00 1.0491445075000148e-01 3.5244963820050768e-02 1.4849021513063559e-03 3.5244963820050858e-02 1.4849021513064242e-03 5.8922598964964551e-04 1.3679561481773315e-05 5.6222449737866600e-03 8.6341591525653633e-05 -5.4107020077388875e-03 7.9079253555602708e-05 5.9999279973885350e-03 8.4733826416576952e-05 -5.4107020077388875e-03 7.9079253555602492e-05 5.4107020077388875e-03 7.9079253555602708e-05 2.6766099207631751e+00 1.3712872862557939e-02 1.1218230529080810e+00 3.4369981234907039e-02 1.8135163141430568e-02 3.0216775081642566e-02 -8.8661874921659705e-03 3.3305214301760803e-02 2.1484393317878565e+00 9.3927917642278438e-02 1.6409442313032201e-02 3.6409790369033276e-04
4.1900000000000006e+01 9.8337068847538978e-01 3.7557585062105581e-04 8.0066811049779518e-01 1.2654646803298754e-02 1.9601686904033802e-01 1.2440459164540557e-02 7.8735381943505189e-01 1.2467401465460163e-02 1.6629311524610148e-02 3.7557585062106963e-04 1.3921670696589497e+00 7.9072384110834060e-02 -1.0166671032922177e+00 4.9065206577260573e-02 3.1672147289813655e+00 1.0501116070772051e-01 3.5157388713349023e-02 1.4794823825096748e-03 3.5157388713349072e-02 1.4794823825097147e-03 5.8577547937536706e-04 1.3586998780134387e-05 5.5964286632330818e-03 8.6601096163197081e-05 -5.3866627363406269e-03 7.9322552023799607e-05 5.9724382157159937e-03 8.4821525095821215e-05 -5.3866627363406260e-03 7.9322552023798889e-05 5.3866627363406269e-03 7.9322552023799607e-05 2.6782610116962817e+00 1.3751556401973274e-02 1.1235953377057324e+00 3.4425795748021612e-02 1.8153551785104270e-02 3.0251643114689704e-02 -8.8756244756006721e-03 3.3349908276355263e-02 2.1505476256891476e+00 9.3996771936460749e-02 1.6352650571330014e-02 3.6311431594251775e-04
4.2000000000000000e+01 9.8342909460054584e-01 3.7451899116976552e-04 8.0122646833051425e-01 1.2650490419604346e-02 1.9547939969356865e-01 1.2437009899430310e-02 7.8794969490697719e-01 1.2464492913915846e-02 1.6570905399454203e-02 3.7451899116972475e-04 1.3956784421292825e+00 7.9212512654823514e-02 -1.0166970789438863e+00 4.9141480333081557e-02 3.1693428651986073e+00 1.0510728601426680e-01 3.5070110055328584e-02 1.4740884717769978e-03 3.5070110055328382e-02 1.4740884717770306e-03 5.8235141050046971e-04 1.3495279190609605e-05 5.5707510564535793e-03 8.6868727302908866e-05 -5.3627443037871413e-03 7.9575751362133382e-05 5.9450957142876100e-03 8.4922877150473048e-05 -5.3627443037871404e-03 7.9575751362132610e-05 5.3627443037871413e-03 7.9575751362133382e-05 2.6799063865471680e+00 1.3790207776023935e-02 1.1253632495828447e+00 3.4481358572821134e-02 1.8171877975455251e-02 3.0286406195735693e-02 -8.8850265492152018e-03 3.3394484694756449e-02 2.1526457862547210e+00 9.4065044617432481e-02 1.6296184255669238e-02 3.6213618836015852e-04
4.2100000000000001e+01 9.8348715963084055e-01 3.7346824281519987e-04 8.0178226531173136e-01 1.2646227240841943e-02 1.9494431616569163e-01 1.2433452809826369e-02 7.8854284346514880e-01 1.2461469500503766e-02 1.6512840369159530e-02 3.7346824281521342e-04 1.3991811015330788e+00 7.9352103323339876e-02 -1.0167270248268288e+00 4.9217601190184125e-02 3.1714608941272102e+00 1.0520283205569952e-01 3.4983127288856573e-02 1.4687203631637761e-03 3.4983127288856435e-02 1.4687203631638236e-03 5.7895354222402002e-04 1.3404395125625711e-05 5.5452115289824962e-03 8.7143947929757017e-05 -5.3389462877692093e-03 7.9838258026016627e-05 5.9178998299932294e-03 8.5037278230977502e-05 -5.3389462877692093e-03 7.9838258026016112e-05 5.3389462877692093e-03 7.9838258026016627e-05 2.6815460780256037e+00 1.3828826588966758e-02 1.1271268032730908e+00 3.4536670999001581e-02 1.8190142044038515e-02 3.0321064848032483e-02 -8.8943939067302313e-03 3.3438944077527656e-02 2.1547338693003808e+00 9.4132741498193395e-02 1.6240040941426594e-02 3.6116347002024252e-04
4.2200000000000003e+01 9.8354488617439739e-01 3.7242354711320883e-04 8.0233551521808866e-01 1.2641858626591876e-02 1.9441160643633668e-01 1.2429789220941144e-02 7.8913327973806058e-01 1.2458332622588573e-02 1.6455113825602816e-02 3.7242354711322049e-04 1.4026750774311858e+00 7.9491158722802782e-02 -1.0167569411380466e+00 4.9293569585879084e-02 3.1735688715192332e+00 1.0529780417268510e-01 3.4896439845997586e-02 1.4633779988770367e-03 3.4896439845997627e-02 1.4633779988770463e-03 5.7558163622670080e-04 1.3314339034563239e-05 5.5198094548029181e-03 8.7426237899252177e-05 -5.3152682619659244e-03 8.0109495373485777e-05 5.8908498981926237e-03 8.5164134508051276e-05 -5.3152682619659226e-03 8.0109495373486360e-05 5.3152682619659244e-03 8.0109495373485777e-05 2.6831801185980559e+00 1.3867412451845217e-02 1.1288860134826548e+00 3.4591734312957485e-02 1.8208344320238580e-02 3.0355619591639713e-02 -8.9037267406405496e-03 3.3483286942475092e-02 2.1568119303811870e+00 9.4199868342557072e-02 1.6184218225220676e-02 3.6019611060544713e-04
4.2300000000000004e+01 9.8360227681563006e-01 3.7138484633289146e-04 8.0288623176355478e-01 1.2637385924205683e-02 1.9388125852795984e-01 1.2426020446572367e-02 7.8972101828767038e-01 1.2455083665514314e-02 1.6397723184369790e-02 3.7138484633287313e-04 1.4061603993271277e+00 7.9629681453729520e-02 -1.0167868280712939e+00 4.9369385956954087e-02 3.1756668528622516e+00 1.0539220766067084e-01 3.4810047148274258e-02 1.4580613193280229e-03 3.4810047148274299e-02 1.4580613193282005e-03 5.7223545664230149e-04 1.3225103404525761e-05 5.4945442064680125e-03 8.7715093883079814e-05 -5.2917097961969490e-03 8.0388903821532431e-05 5.8639452528392493e-03 8.5302863261901949e-05 -5.2917097961969473e-03 8.0388903821532187e-05 5.2917097961969490e-03 8.0388903821532431e-05 2.6848085404898145e+00 1.3905964982408914e-02 1.1306408948896984e+00 3.4646549797698718e-02 1.8226485131284342e-02 3.0390070943444380e-02 -8.9130252422218934e-03 3.3527513804660770e-02 2.1588800247909576e+00 9.4266430865337952e-02 1.6128713724704931e-02 3.5923406039734305e-04
4.2400000000000006e+01 9.8365933411548867e-01 3.7035208344867517e-04 8.0343442859928660e-01 1.2632810468857253e-02 1.9335326050622187e-01 1.2422147789141249e-02 7.9030607360926675e-01 1.2451724002644493e-02 1.6340665884511298e-02 3.7035208344871631e-04 1.4096370966660643e+00 7.9767674110558240e-02 -1.0168166858171173e+00 4.9445050739660656e-02 3.1777548933789488e+00 1.0548604777006093e-01 3.4723948606924168e-02 1.4527702631844325e-03 3.4723948606924127e-02 1.4527702631843976e-03 5.6891477002961907e-04 1.3136680761148891e-05 5.4694151552197225e-03 8.8010029267884834e-05 -5.2682704565717433e-03 8.0675940933137364e-05 5.8371852266013617e-03 8.5452893403352160e-05 -5.2682704565717425e-03 8.0675940933137445e-05 5.2682704565717433e-03 8.0675940933137364e-05 2.6864313756871074e+00 1.3944483805033082e-02 1.1323914621438371e+00 3.4701118732771159e-02 1.8244564802263951e-02 3.0424419417180354e-02 -8.9222896015377605e-03 3.3571625176415529e-02 2.1609382075618315e+00 9.4332434732537301e-02 1.6073525078362870e-02 3.5827727027026922e-04
4.2500000000000000e+01 9.8371606061169758e-01 3.6932520213267284e-04 8.0398011931350444e-01 1.2628133583596119e-02 1.9282760048035202e-01 1.2418172539732106e-02 7.9088846013134584e-01 1.2448254995403927e-02 1.6283939388302238e-02 3.6932520213267235e-04 1.4131051988337759e+00 7.9905139281474857e-02 -1.0168465145629111e+00 4.9520564369699198e-02 3.1798330480267802e+00 1.0557932970641072e-01 3.4638143623154302e-02 1.4475047674194024e-03 3.4638143623154496e-02 1.4475047674196177e-03 5.6561934534473724e-04 1.3049063669292418e-05 5.4444216711050635e-03 8.8310574011430713e-05 -5.2449498056359950e-03 8.0970081440279954e-05 5.8105691509807321e-03 8.5613665928227121e-05 -5.2449498056359950e-03 8.0970081440280794e-05 5.2449498056359950e-03 8.0970081440279954e-05 2.6880486559391734e+00 1.3982968550638587e-02 1.1341377298656272e+00 3.4755442394178840e-02 1.8262583656139562e-02 3.0458665523447830e-02 -8.9315200074462451e-03 3.3615621567352011e-02 2.1629865334638696e+00 9.4397885561546310e-02 1.6018649945305920e-02 3.5732569168545801e-04
4.2600000000000001e+01 9.8377245881899689e-01 3.6830414674607071e-04 8.0452331743137862e-01 1.2623356579400877e-02 1.9230426660349723e-01 1.2414095978133397e-02 7.9146819221549980e-01 1.2444677993321364e-02 1.6227541181003162e-02 3.6830414674605516e-04 1.4165647351556725e+00 8.0042079548244369e-02 -1.0168763144929553e+00 4.9595927282194051e-02 3.1819013714976547e+00 1.0567205863060668e-01 3.4552631588389719e-02 1.4422647673646930e-03 3.4552631588389685e-02 1.4422647673646633e-03 5.6234895391364713e-04 1.2962244733808975e-05 5.4195631230894662e-03 8.8616274461232895e-05 -5.2217474025147478e-03 8.1270817209189438e-05 5.7840963564283945e-03 8.5784634308253807e-05 -5.2217474025147478e-03 8.1270817209189207e-05 5.2217474025147478e-03 8.1270817209189438e-05 2.6896604127603414e+00 1.4021418856615293e-02 1.1358797126460731e+00 3.4809522054308761e-02 1.8280542013762020e-02 3.0492809769732808e-02 -8.9407166476068427e-03 3.3659503484377643e-02 2.1650250570047000e+00 9.4462788921341703e-02 1.5964086005071904e-02 3.5637927668418791e-04
4.2700000000000003e+01 9.8382853122937541e-01 3.6728886233156619e-04 8.0506403641492630e-01 1.2618480755234961e-02 1.9178324707305699e-01 1.2409919372880305e-02 7.9204528415631847e-01 1.2440994334074503e-02 1.6171468770624663e-02 3.6728886233159639e-04 1.4200157348958276e+00 8.0178497486049591e-02 -1.0169060857884664e+00 4.9671139911686049e-02 3.1839599182176812e+00 1.0576423965906694e-01 3.4467411884518996e-02 1.4370501967557367e-03 3.4467411884518726e-02 1.4370501967558057e-03 5.5910336940521717e-04 1.2876216600136408e-05 5.3948388791677116e-03 8.8926693139078261e-05 -5.1986628030527256e-03 8.1577657152367335e-05 5.7577661724579430e-03 8.5965264819847821e-05 -5.1986628030527256e-03 8.1577657152367647e-05 5.1986628030527256e-03 8.1577657152367335e-05 2.6912666774320693e+00 1.4059834366741738e-02 1.1376174250461371e+00 3.4863358981858016e-02 1.8298440193885469e-02 3.0526852660426301e-02 -8.9498797084872576e-03 3.3703271431707600e-02 2.1670538324292150e+00 9.4527150332695972e-02 1.5909830957427745e-02 3.5543797788192860e-04
4.2800000000000004e+01 9.8388428031230579e-01 3.6627929460557600e-04 8.0560228966292047e-01 1.2613507398103010e-02 1.9126453013100467e-01 1.2405643981298559e-02 7.9261975018130093e-01 1.2437205343536317e-02 1.6115719687694405e-02 3.6627929460554472e-04 1.4234582272560359e+00 8.0314395663332191e-02 -1.0169358286276418e+00 4.9746202692112676e-02 3.1860087423469530e+00 1.0585587786394317e-01 3.4382483884135923e-02 1.4318609877825895e-03 3.4382483884135888e-02 1.4318609877823963e-03 5.5588236780454512e-04 1.2790971955010179e-05 5.3702483064722775e-03 8.9241408496278546e-05 -5.1756955599517301e-03 8.1890127093558351e-05 5.7315779277562753e-03 8.6155036814918170e-05 -5.1756955599517301e-03 8.1890127093557999e-05 5.1756955599517301e-03 8.1890127093558351e-05 2.6928674810049715e+00 1.4098214731109452e-02 1.1393508815962694e+00 3.4916954441763424e-02 1.8316278513181856e-02 3.0560794696843654e-02 -8.9590093753702214e-03 3.3746925910877835e-02 2.1690729137193117e+00 9.4590975268386918e-02 1.5855882522172588e-02 3.5450174846223724e-04
4.2900000000000006e+01 9.8393970851497303e-01 3.6527538994978029e-04 8.0613809051080842e-01 1.2608437783108280e-02 1.9074810406419493e-01 1.2401271049549521e-02 7.9319160445077830e-01 1.2433312335821643e-02 1.6060291485026839e-02 3.6527538994976104e-04 1.4268922413748988e+00 8.0449776641638951e-02 -1.0169655431857010e+00 4.9821116056794283e-02 3.1880478977793607e+00 1.0594697827332061e-01 3.4297846950777915e-02 1.4266970711347908e-03 3.4297846950777977e-02 1.4266970711347790e-03 5.5268572738662015e-04 1.2706503527013662e-05 5.3457907713793402e-03 8.9560014642803859e-05 -5.1528452229053084e-03 8.2207769590032822e-05 5.7055309502919297e-03 8.6353442935665893e-05 -5.1528452229053093e-03 8.2207769590031873e-05 5.1528452229053084e-03 8.2207769590032822e-05 2.6944628543008280e+00 1.4136559606046002e-02 1.1410800967959447e+00 3.4970309695132790e-02 1.8334057286255392e-02 3.0594636377243689e-02 -8.9681058323602975e-03 3.3790467420758044e-02 2.1710823545936604e+00 9.4654269153416445e-02 1.5802238438943333e-02 3.5357054216998506e-04
4.3000000000000000e+01 9.8399481826250457e-01 3.6427709540391901e-04 8.0667145223064107e-01 1.2603273173511632e-02 1.9023395720465816e-01 1.2396801812676682e-02 7.9376086105784616e-01 1.2429316613336863e-02 1.6005181737495516e-02 3.6427709540389906e-04 1.4303178063269253e+00 8.0584642975474630e-02 -1.0169952296349323e+00 4.9895880438413365e-02 3.1900774381424659e+00 1.0603754587142968e-01 3.4213500439159820e-02 1.4215583760497851e-03 3.4213500439159994e-02 1.4215583760498265e-03 5.4951322869035578e-04 1.2622804087211777e-05 5.3214656396121550e-03 8.9882121054139929e-05 -5.1301113387304462e-03 8.2530143717298395e-05 5.6796245674208034e-03 8.6559989277186072e-05 -5.1301113387304462e-03 8.2530143717298544e-05 5.1301113387304462e-03 8.2530143717298395e-05 2.6960528279145692e+00 1.4174868654039104e-02 1.1428050851132139e+00 3.5023425999179278e-02 1.8351776825656904e-02 3.0628378196847768e-02 -8.9771692623906683e-03 3.3833896457564676e-02 2.1730822085075339e+00 9.4717037365233778e-02 1.5748896467023207e-02 3.5264431330576994e-04
4.3100000000000001e+01 9.8404961195819207e-01 3.6328435865761539e-04 8.0720238803101463e-01 1.2598014820791025e-02 1.8972207792988122e-01 1.2392237494653117e-02 7.9432753402831080e-01 1.2425219466829311e-02 1.5950388041807938e-02 3.6328435865758373e-04 1.4337349511216684e+00 8.0718997212156210e-02 -1.0170248881447381e+00 4.9970496269006466e-02 3.1920974167974085e+00 1.0612758559885485e-01 3.4129443695404438e-02 1.4164448303565743e-03 3.4129443695404382e-02 1.4164448303566118e-03 5.4636465449292560e-04 1.2539866449659229e-05 5.2972722763420859e-03 9.0207352259098219e-05 -5.1074934514965722e-03 8.2856824820727758e-05 5.6538581059894979e-03 8.6774195500713891e-05 -5.1074934514965722e-03 8.2856824820727433e-05 5.1074934514965722e-03 8.2856824820727758e-05 2.6976374322162444e+00 1.4213141543661602e-02 1.1445258609842655e+00 3.5076304607156869e-02 1.8369437441898062e-02 3.0662020647858820e-02 -8.9861998472299566e-03 3.3877213514873918e-02 2.1750725286526711e+00 9.4779285233956193e-02 1.5695854385150955e-02 3.5172301671936419e-04
4.3200000000000003e+01 9.8410409198371696e-01 3.6229712804263946e-04 8.0773091105701711e-01 1.2592663964702686e-02 1.8921245466307646e-01 1.2387579308430447e-02 7.9489163732064050e-01 1.2421022175439002e-02 1.5895908016283058e-02 3.6229712804267139e-04 1.4371437047028697e+00 8.0852841891675159e-02 -1.0170545188816773e+00 5.0044963979944200e-02 3.1941078868388457e+00 1.0621710235276288e-01 3.4045676057267812e-02 1.4113563605204704e-03 3.4045676057267854e-02 1.4113563605204099e-03 5.4323978978443061e-04 1.2457683471936924e-05 5.2732100462870761e-03 9.0535347511679101e-05 -5.0849911026516394e-03 8.3187404238407628e-05 5.6282308924360692e-03 8.6995594901076930e-05 -5.0849911026516386e-03 8.3187404238407194e-05 5.0849911026516394e-03 8.3187404238407628e-05 2.6992166973529734e+00 1.4251377949496696e-02 1.1462424388129988e+00 3.5128946768299064e-02 1.8387039443465664e-02 3.0695564219480248e-02 -8.9951977674889681e-03 3.3920419083634662e-02 2.1770533679571686e+00 9.4841018042607403e-02 1.5643109991332834e-02 3.5080660780355857e-04
4.3300000000000004e+01 9.8415826069936885e-01 3.6131535252556871e-04 8.0825703439019136e-01 1.2587221833342169e-02 1.8870507587343702e-01 1.2382828455988414e-02 7.9545318482593186e-01 1.2416726006750698e-02 1.5841739300631222e-02 3.6131535252553049e-04 1.4405440959476379e+00 8.0986179546560094e-02 -1.0170841220095039e+00 5.0119284001921352e-02 3.1961089010949286e+00 1.0630610098711325e-01 3.3962196854364711e-02 1.4062928916867962e-03 3.3962196854364649e-02 1.4062928916867981e-03 5.4013842174293301e-04 1.2376248055647776e-05 5.2492783138083218e-03 9.0865760449771992e-05 -5.0626038311460658e-03 8.3521488999180140e-05 5.6027422528889979e-03 8.7223734431536191e-05 -5.0626038311460649e-03 8.3521488999179503e-05 5.0626038311460658e-03 8.3521488999180140e-05 2.7007906532508725e+00 1.4289577552065174e-02 1.1479548329706089e+00 3.5181353727758338e-02 1.8404583136835628e-02 3.0729009397934777e-02 -9.0041632026275058e-03 3.3963513652181532e-02 2.1790247790854247e+00 9.4902241027345055e-02 1.5590661102656436e-02 3.4989504248837444e-04
4.3400000000000006e+01 9.8421212044426354e-01 3.6033898169939851e-04 8.0878077104850143e-01 1.2581689643207520e-02 1.8819993007638094e-01 1.2377986128385971e-02 7.9601219036788262e-01 1.2412332216847712e-02 1.5787879555736573e-02 3.6033898169939536e-04 1.4439361536656481e+00 8.1119012701747692e-02 -1.0171136976892148e+00 5.0193456764938686e-02 3.1981005121273376e+00 1.0639458631288347e-01 3.3879005408386335e-02 1.4012543477236491e-03 3.3879005408386273e-02 1.4012543477236890e-03 5.3706033970974797e-04 1.2295553146880073e-05 5.2254764430040377e-03 9.1198258743239443e-05 -5.0403311735534306e-03 8.3858701499560219e-05 5.5773915132631777e-03 8.7458174689185794e-05 -5.0403311735534306e-03 8.3858701499560828e-05 5.0403311735534306e-03 8.3858701499560219e-05 2.7023593296169688e+00 1.4327740037750726e-02 1.1496630577951832e+00 3.5233526726548940e-02 1.8422068826487122e-02 3.0762356666483175e-02 -9.0130963309610901e-03 3.4006497706247821e-02 2.1809868144381230e+00 9.4962959377701286e-02 1.5538505555106516e-02 3.4898827723422722e-04
4.3500000000000000e+01 9.8426567353655803e-01 3.5936796577676556e-04 8.0930213398631223e-01 1.2576068599262597e-02 1.8769700583378293e-01 1.2373053505813346e-02 7.9656866770277512e-01 1.2407842050366488e-02 1.5734326463442000e-02 3.5936796577675022e-04 1.4473199065983546e+00 8.1251343874455789e-02 -1.0171432460790892e+00 5.0267482698291753e-02 3.2000827722313248e+00 1.0648256309830791e-01 3.3796101033316907e-02 1.3962406512640943e-03 3.3796101033316844e-02 1.3962406512642376e-03 5.3400533516508844e-04 1.2215591736655355e-05 5.2018037978013481e-03 9.1532523734006132e-05 -5.0181726641889586e-03 8.4198679163203455e-05 5.5521779993540476e-03 8.7698489864459570e-05 -5.0181726641889595e-03 8.4198679163203469e-05 5.0181726641889586e-03 8.4198679163203455e-05 2.7039227559410941e+00 1.4365865098729540e-02 1.1513671275913049e+00 3.5285467001491100e-02 1.8439496814916436e-02 3.0795606505442989e-02 -9.0219973296677726e-03 3.4049371728978442e-02 2.1829395261522349e+00 9.5023178236831360e-02 1.5486641203382437e-02 3.4808626902663338e-04
4.3600000000000001e+01 9.8431892227366347e-01 3.5840225558172041e-04 8.0982113609437667e-01 1.2570359895001243e-02 1.8719629175419414e-01 1.2368031757644740e-02 7.9712263051946941e-01 1.2403256740552373e-02 1.5681077726336427e-02 3.5840225558175212e-04 1.4506953834182337e+00 8.1383175574060496e-02 -1.0171727673347293e+00 5.0341362230558802e-02 3.2020557334358046e+00 1.0657003606909818e-01 3.3713483035645850e-02 1.3912517237466974e-03 3.3713483035645780e-02 1.3912517237468080e-03 5.3097320170402242e-04 1.2136356861330427e-05 5.1782597420458130e-03 9.1868250069876585e-05 -4.9961278352253094e-03 8.4541074085665543e-05 5.5271010369293307e-03 8.7944267657406029e-05 -4.9961278352253068e-03 8.4541074085666898e-05 4.9961278352253094e-03 8.4541074085665543e-05 2.7054809614977589e+00 1.4403952432897781e-02 1.1530670566296737e+00 3.5337175785156910e-02 1.8456867402650880e-02 3.0828759392207111e-02 -9.0308663747948430e-03 3.4092136200942917e-02 2.1848829661010747e+00 9.5082902701749530e-02 1.5435065920717861e-02 3.4718897536948728e-04
4.3700000000000003e+01 9.8437186893245554e-01 3.5744180254278603e-04 8.1033779019983143e-01 1.2564564712512521e-02 1.8669777649305092e-01 1.2362922042492204e-02 7.9767409243940457e-01 1.2398577509316236e-02 1.5628131067544498e-02 3.5744180254276316e-04 1.4540626127280449e+00 8.1514510301977705e-02 -1.0172022616090994e+00 5.0415095789580811e-02 3.2040194475034847e+00 1.0665700990868103e-01 3.3631150714576764e-02 1.3862874854557940e-03 3.3631150714576785e-02 1.3862874854558040e-03 5.2796373501268049e-04 1.2057841602990162e-05 5.1548436395888308e-03 9.2205145334756832e-05 -4.9741962168058955e-03 8.4885552668103161e-05 5.5021599518185766e-03 8.8195109164509509e-05 -4.9741962168058955e-03 8.4885552668103188e-05 4.9741962168058955e-03 8.4885552668103161e-05 2.7070339753480086e+00 1.4442001743799759e-02 1.1547628591467309e+00 3.5388654305818418e-02 1.8474180888262550e-02 3.0861815801262238e-02 -9.0397036412655611e-03 3.4134791600148318e-02 2.1868171858943852e+00 9.5142137823584744e-02 1.5383777598702192e-02 3.4629635427956028e-04
4.3800000000000004e+01 9.8442451576948131e-01 3.5648655868493283e-04 8.1085210906620231e-01 1.2558684222546338e-02 1.8620144875287198e-01 1.2357725508260508e-02 7.9822306701660928e-01 1.2393805567292141e-02 1.5575484230518702e-02 3.5648655868486957e-04 1.4574216230601142e+00 8.1645350551549298e-02 -1.0172317290525716e+00 5.0488683802460958e-02 3.2059739659310296e+00 1.0674348925844543e-01 3.3549103362233060e-02 1.3813478555610517e-03 3.3549103362232956e-02 1.3813478555608407e-03 5.2497673284484148e-04 1.1980039089819913e-05 5.1315548543728962e-03 9.2542929676027292e-05 -4.9523773371557668e-03 8.5231795241518657e-05 5.4773540700006089e-03 8.8450628737984021e-05 -4.9523773371557668e-03 8.5231795241519809e-05 4.9523773371557668e-03 8.5231795241518657e-05 2.7085818263412635e+00 1.4480012740559458e-02 1.1564545493442993e+00 3.5439903787397739e-02 1.8491437568382001e-02 3.0894776204207365e-02 -9.0485093028858880e-03 3.4177338402052143e-02 2.1887422368784568e+00 9.5200888607833989e-02 1.5332774147103673e-02 3.4540836427993088e-04
4.3900000000000006e+01 9.8447686502116627e-01 3.5553647662252334e-04 8.1136410539341752e-01 1.2552719584580306e-02 1.8570729728344498e-01 1.2352443292202713e-02 7.9876956773772123e-01 1.2388942113895705e-02 1.5523134978833713e-02 3.5553647662249011e-04 1.4607724428756315e+00 8.1775698807932312e-02 -1.0172611698129619e+00 5.0562126695538924e-02 3.2079193399492376e+00 1.0682947871796761e-01 3.3467340263859793e-02 1.3764327521561546e-03 3.3467340263859946e-02 1.3764327521562684e-03 5.2201199499874828e-04 1.1902942496433709e-05 5.1083927505147248e-03 9.2881335431874707e-05 -4.9306707226900023e-03 8.5579495685196395e-05 5.4526827176887508e-03 8.8710453821641964e-05 -4.9306707226900032e-03 8.5579495685196517e-05 4.9306707226900023e-03 8.5579495685196395e-05 2.7101245431171392e+00 1.4517985137809816e-02 1.1581421413892294e+00 3.5490925449419043e-02 1.8508637737711907e-02 3.0927641069772051e-02 -9.0572835323511711e-03 3.4219777079575298e-02 2.1906581701362753e+00 9.5259160014613528e-02 1.5282053493695052e-02 3.4452496439432853e-04
4.4000000000000000e+01 9.8452891890401673e-01 3.5459150955207243e-04 8.1187379181782915e-01 1.2546671946886488e-02 1.8521531088200227e-01 1.2347076520976398e-02 7.9931360802201457e-01 1.2383988337383805e-02 1.5471081095983122e-02 3.5459150955204354e-04 1.4641151005639783e+00 8.1905557547991725e-02 -1.0172905840355664e+00 5.0635424894385099e-02 3.2098556205232738e+00 1.0691498284526599e-01 3.3385860698023420e-02 1.3715420922974389e-03 3.3385860698023323e-02 1.3715420922975770e-03 5.1906932329427225e-04 1.1826545044212847e-05 5.0853566923864685e-03 9.3220106758638204e-05 -4.9090758981198959e-03 8.5928361040149215e-05 5.4281452214141679e-03 8.8974224764538299e-05 -4.9090758981198968e-03 8.5928361040148917e-05 4.9090758981198959e-03 8.5928361040149215e-05 2.7116621541072532e+00 1.4555918655624099e-02 1.1598256494130594e+00 3.5541720506961298e-02 1.8525781689040538e-02 3.0960410863834720e-02 -9.0660265012528600e-03 3.4262108103114954e-02 2.1925650364877067e+00 9.5316956958922561e-02 1.5231613584079883e-02 3.4364611414128098e-04
4.4100000000000001e+01 9.8458067961482154e-01 3.5365161124471242e-04 8.1238118091224243e-01 1.2540542446599528e-02 1.8472547839338582e-01 1.2341626310701081e-02 7.9985520122143572e-01 1.2378945414914610e-02 1.5419320385178372e-02 3.5365161124465588e-04 1.4674496244420643e+00 8.2034929240198465e-02 -1.0173199718632062e+00 5.0708578823789575e-02 3.2117828583529233e+00 1.0700000615704387e-01 3.3304663936805270e-02 1.3666757920396493e-03 3.3304663936804924e-02 1.3666757920396198e-03 5.1614852155027185e-04 1.1750840001584565e-05 5.0624460446944859e-03 9.3558999260903651e-05 -4.8875923865563890e-03 8.6278111120971775e-05 5.4037409081066599e-03 8.9241594616553270e-05 -4.8875923865563872e-03 8.6278111120972412e-05 4.8875923865563890e-03 8.6278111120971775e-05 2.7131946875370101e+00 1.4593813019447847e-02 1.1615050875116819e+00 3.5592290170614618e-02 1.8542869713255257e-02 3.0993086049440798e-02 -9.0747383800851948e-03 3.4304331940557452e-02 2.1944628864897169e+00 9.5374284310901322e-02 1.5181452381521649e-02 3.4277177352795243e-04
4.4200000000000003e+01 9.8463214933084997e-01 3.5271673603896452e-04 8.1288628518595285e-01 1.2534332209785006e-02 1.8423778871020216e-01 1.2336093767016046e-02 8.0039436062064784e-01 1.2373814512608421e-02 1.5367850669150038e-02 3.5271673603895232e-04 1.4707760427536931e+00 8.2163816344529642e-02 -1.0173493334362649e+00 5.0781588907749309e-02 3.2137011038728800e+00 1.0708455312893909e-01 3.3223749245995311e-02 1.3618337664732109e-03 3.3223749245995471e-02 1.3618337664731445e-03 5.1324939556234288e-04 1.1675820684298915e-05 5.0396601725566283e-03 9.3897779624045618e-05 -4.8662197096116860e-03 8.6628478126500466e-05 5.3794691051740288e-03 8.9512228906787059e-05 -4.8662197096116851e-03 8.6628478126499965e-05 4.8662197096116860e-03 8.6628478126500466e-05 2.7147221714273684e+00 1.4631667960031187e-02 1.1631804697450212e+00 3.5642635646436757e-02 1.8559902099355825e-02 3.1025667086820783e-02 -9.0834193382518299e-03 3.4346449057291124e-02 2.1963517704366158e+00 9.5431146896096081e-02 1.5131567866774474e-02 3.4190190304425589e-04
4.4300000000000004e+01 9.8468333021004883e-01 3.5178683883388190e-04 8.1338911708479178e-01 1.2528042351508339e-02 1.8375223077296757e-01 1.2330479985138943e-02 8.0093109943708130e-01 1.2368596785609946e-02 1.5316669789951168e-02 3.5178683883387160e-04 1.4740943836689400e+00 8.2292221312373459e-02 -1.0173786688927189e+00 5.0854455569455448e-02 3.2156104072530503e+00 1.0716862819577727e-01 3.3143115885282043e-02 1.3570159297592033e-03 3.3143115885282168e-02 1.3570159297593340e-03 5.1037175308080586e-04 1.1601480455671765e-05 5.0169984415774941e-03 9.4236225251289487e-05 -4.8449573874985519e-03 8.6979206251851043e-05 5.3553291405793579e-03 8.9785805408245016e-05 -4.8449573874985519e-03 8.6979206251851273e-05 4.8449573874985519e-03 8.6979206251851043e-05 2.7162446335965984e+00 1.4669483213362283e-02 1.1648518101367229e+00 3.5692758135912002e-02 1.8576879134467733e-02 3.1058154433408258e-02 -9.0920695440724775e-03 3.4388459916219201e-02 2.1982317383603309e+00 9.5487549495727672e-02 1.5081958037914825e-02 3.4103646365731292e-04
4.4400000000000006e+01 9.8473422439123692e-01 3.5086187508158841e-04 8.1388968899117842e-01 1.2521673975904273e-02 1.8326879357024300e-01 1.2324786049925087e-02 8.0146543082099397e-01 1.2363293378150127e-02 1.5265775608763008e-02 3.5086187508157616e-04 1.4774046752835519e+00 8.2420146586435913e-02 -1.0174079783681869e+00 5.0927179231279422e-02 3.2175108183989054e+00 1.0725223575181168e-01 3.3062763108435846e-02 1.3522221951658428e-03 3.3062763108435783e-02 1.3522221951657333e-03 5.0751540378890254e-04 1.1527812726858928e-05 4.9944602179212384e-03 9.4574123905409986e-05 -4.8238049391268580e-03 8.7330051302551351e-05 5.3313203429157605e-03 9.0062013890135630e-05 -4.8238049391268580e-03 8.7330051302551419e-05 4.8238049391268580e-03 8.7330051302551351e-05 2.7177621016620122e+00 1.4707258520600919e-02 1.1665191226738474e+00 3.5742658835911642e-02 1.8593801103855376e-02 3.1090548543857736e-02 -9.1006891647895695e-03 3.4430364977772548e-02 2.2001028400307185e+00 9.5543496846955164e-02 1.5032620910176070e-02 3.4017541680529673e-04
4.4500000000000000e+01 9.8478483399429739e-01 3.4994180078042265e-04 8.1438801322417920e-01 1.2515228176246850e-02 1.8278746613875949e-01 1.2319013035927421e-02 8.0199736785553777e-01 1.2357905423609690e-02 1.5215166005702677e-02 3.4994180078040866e-04 1.4807069456183637e+00 8.2547594600653432e-02 -1.0174372619959584e+00 5.0999760314775183e-02 3.2194023869518476e+00 1.0733538015100215e-01 3.2982690163492839e-02 1.3474524750998959e-03 3.2982690163492964e-02 1.3474524750999566e-03 5.0468015928135826e-04 1.1454810956995615e-05 4.9720448683830566e-03 9.4911273356179435e-05 -4.8027618821984966e-03 8.7680780312292402e-05 5.3074420414798550e-03 9.0340555860022296e-05 -4.8027618821984974e-03 8.7680780312292660e-05 4.8027618821984966e-03 8.7680780312292402e-05 2.7192746030416890e+00 1.4744993628013256e-02 1.1681824213065768e+00 3.5792338938655910e-02 1.8610668290935179e-02 3.1122849870062547e-02 -9.1092783665748488e-03 3.4472164699922557e-02 2.2019651249558896e+00 9.5598993643154231e-02 1.4983554515784075e-02 3.3931872439185267e-04
4.4600000000000001e+01 9.8483516112036684e-01 3.4902657246790387e-04 8.1488410203957462e-01 1.2508706035019820e-02 1.8230823756353448e-01 1.2313162007456979e-02 8.0252692355683242e-01 1.2352434044582665e-02 1.5164838879633167e-02 3.4902657246790018e-04 1.4840012226187360e+00 8.2674567780106775e-02 -1.0174665199070287e+00 5.1072199240647112e-02 3.2212851622896066e+00 1.0741806570724738e-01 3.2902896292935357e-02 1.3427066811432025e-03 3.2902896292935371e-02 1.3427066811434042e-03 5.0186583304316320e-04 1.1382468653456360e-05 4.9497517604587520e-03 9.5247481033942881e-05 -4.7818277333000914e-03 8.8031171165147565e-05 5.2836935663432552e-03 9.0621144297652330e-05 -4.7818277333000914e-03 8.8031171165147768e-05 4.7818277333000914e-03 8.8031171165147565e-05 2.7207821649561725e+00 1.4782688286907035e-02 1.1698417199479303e+00 3.5841799631677544e-02 1.8627480977288623e-02 3.1155058861172483e-02 -9.1178373145359547e-03 3.4513859538193838e-02 2.2038186423825783e+00 9.5654044534185495e-02 1.4934756903794467e-02 3.3846634878031978e-04
4.4700000000000003e+01 9.8488520785202471e-01 3.4811614721388733e-04 8.1537796762993264e-01 1.2502108623987660e-02 1.8183109697797872e-01 1.2307234018644038e-02 8.0305411087404610e-01 1.2346880352941075e-02 1.5114792147975314e-02 3.4811614721385974e-04 1.4872875341540062e+00 8.2801068540939896e-02 -1.0174957522301451e+00 5.1144496428762461e-02 3.2231591935266715e+00 1.0750029669465978e-01 3.2823380733866855e-02 1.3379847240837335e-03 3.2823380733866890e-02 1.3379847240835650e-03 4.9907224042860176e-04 1.1310779372001793e-05 4.9275802624121285e-03 9.5582563690172495e-05 -4.7610020079932426e-03 8.8381012223447589e-05 5.2600742484218439e-03 9.0903503382221154e-05 -4.7610020079932426e-03 8.8381012223447196e-05 4.7610020079932426e-03 8.8381012223447589e-05 2.7222848144301617e+00 1.4820342253567027e-02 1.1714970324734875e+00 3.5891042097787394e-02 1.8644239442675205e-02 3.1187175963611501e-02 -9.1263661727230012e-03 3.4555449945677046e-02 2.2056634412965268e+00 9.5708654126671941e-02 1.4886226139932035e-02 3.3761825278812017e-04
4.4800000000000004e+01 9.8493497625347803e-01 3.4721048261350599e-04 8.1586962212468850e-01 1.2495437004266498e-02 1.8135603356399438e-01 1.2301230113499699e-02 8.0357894268948371e-01 1.2341245449899185e-02 1.5065023746521928e-02 3.4721048261352020e-04 1.4905659080169609e+00 8.2927099290280151e-02 -1.0175249590918303e+00 5.1216652298124762e-02 3.2250245295147288e+00 1.0758207734781960e-01 3.2744142718186917e-02 1.3332865139473180e-03 3.2744142718186750e-02 1.3332865139472714e-03 4.9629919864058950e-04 1.1239736716909612e-05 4.9055297433410637e-03 9.5916347065129682e-05 -4.7402842209031404e-03 8.8730101961809925e-05 5.2365834195437291e-03 9.1187368214410398e-05 -4.7402842209031404e-03 8.8730101961810901e-05 4.7402842209031404e-03 8.8730101961809925e-05 2.7237825782941756e+00 1.4857955289192303e-02 1.1731483727211187e+00 3.5940067515040551e-02 1.8660943965045296e-02 3.1219201621095195e-02 -9.1348651041351387e-03 3.4596936373041544e-02 2.2074995704228990e+00 9.5762826984271340e-02 1.4837960306431360e-02 3.3677439968092309e-04
4.4900000000000006e+01 9.8498446837074616e-01 3.4630953678070110e-04 8.1635907759023207e-01 1.2488692226396035e-02 1.8088303655206422e-01 1.2295151325977910e-02 8.0410143181868177e-01 1.2335530426079740e-02 1.5015531629253950e-02 3.4630953678073823e-04 1.4938363719233239e+00 8.3052662426163423e-02 -1.0175541406164264e+00 5.1288667266869391e-02 3.2268812188431477e+00 1.0766341186203308e-01 3.2665181472759680e-02 1.3286119600304685e-03 3.2665181472759659e-02 1.3286119600304631e-03 4.9354652671019779e-04 1.1169334341145551e-05 4.8835995732412702e-03 9.6248665562948156e-05 -4.7196738858046334e-03 8.9078248607919099e-05 5.2132204125148306e-03 9.1472484534601767e-05 -4.7196738858046343e-03 8.9078248607918679e-05 4.7196738858046334e-03 8.9078248607919099e-05 2.7252754831862172e+00 1.4895527159832347e-02 1.1747957544907308e+00 3.5988877056704727e-02 1.8677594820552940e-02 3.1251136274648303e-02 -9.1433342707270826e-03 3.4638319268548136e-02 2.2093270782267216e+00 9.5816567627963437e-02 1.4789957501879100e-02 3.3593475316736048e-04
4.5000000000000000e+01 9.8503368623184140e-01 3.4541326834125171e-04 8.1684634602999984e-01 1.2481875330411386e-02 1.8041209522133261e-01 1.2288998680038387e-02 8.0462159101050867e-01 1.2329736361579510e-02 1.4966313768158657e-02 3.4541326834127881e-04 1.4970989535112600e+00 8.3177760337462658e-02 -1.0175832969261260e+00 5.1360541752257412e-02 3.2287293098394736e+00 1.0774430439360837e-01 3.2586496219584232e-02 1.3239609709305234e-03 3.2586496219584156e-02 1.3239609709305190e-03 4.9081404547650202e-04 1.1099565946479025e-05 4.8617891230690932e-03 9.6579361934709320e-05 -4.6991705157069857e-03 8.9425269790886116e-05 5.1899845611834876e-03 9.1758608438750254e-05 -4.6991705157069848e-03 8.9425269790886156e-05 4.6991705157069857e-03 8.9425269790886116e-05 2.7267635555534007e+00 1.4933057636325811e-02 1.1764391915440098e+00 3.6037471891230501e-02 1.8694192283568563e-02 3.1282980362622045e-02 -9.1517738334155954e-03 3.4679599078061736e-02 2.2111460129133471e+00 9.5869880536321742e-02 1.4742215841058351e-02 3.3509927739323875e-04
4.5100000000000001e+01 9.8508263184695011e-01 3.4452163642608466e-04 8.1733143938457498e-01 1.2474987345915102e-02 1.7994319889967791e-01 1.2282773189709113e-02 8.0513943294727230e-01 1.2323864326035598e-02 1.4917368153049823e-02 3.4452163642613524e-04 1.5003536803408974e+00 8.3302395403816093e-02 -1.0176124281410066e+00 5.1432276170660790e-02 3.2305688505699535e+00 1.0782475906010579e-01 3.2508086175956533e-02 1.3193334545750950e-03 3.2508086175956533e-02 1.3193334545751135e-03 4.8810157756661032e-04 1.1030425283557715e-05 4.8400977648017634e-03 9.6908286969654597e-05 -4.6787736229358719e-03 8.9770992197570662e-05 5.1668752005024814e-03 9.2045506093036474e-05 -4.6787736229358702e-03 8.9770992197570906e-05 4.6787736229358719e-03 8.9770992197570662e-05 2.7282468216535865e+00 1.4970546494239435e-02 1.1780786976041846e+00 3.6085853182221198e-02 1.8710736626691586e-02 3.1314734320711413e-02 -9.1601839520860425e-03 3.4720776245063992e-02 2.2129564224289466e+00 9.5922770145798350e-02 1.4694733454793987e-02 3.3426793693600574e-04
4.5200000000000003e+01 9.8513130720861020e-01 3.4363460066500032e-04 8.1781436953179099e-01 1.2468029292150103e-02 1.7947633696377657e-01 1.2276475859150249e-02 8.0565497024483346e-01 1.2317915378692578e-02 1.4868692791389965e-02 3.4363460066494839e-04 1.5036005798938663e+00 8.3426569995563041e-02 -1.0176415343790643e+00 5.1503870937557664e-02 3.2323998888400758e+00 1.0790477994061032e-01 3.2429950554633422e-02 1.3147293182527626e-03 3.2429950554633422e-02 1.3147293182527416e-03 4.8540894737598712e-04 1.0961906152029248e-05 4.8185248714967561e-03 9.7235299194323627e-05 -4.6584827192141572e-03 9.0115251236852056e-05 5.1438916665901445e-03 9.2332953448013164e-05 -4.6584827192141572e-03 9.0115251236852896e-05 4.6584827192141572e-03 9.0115251236852056e-05 2.7297253075569765e+00 1.5007993513805456e-02 1.1797142863557886e+00 3.6134022088406444e-02 1.8727228120762961e-02 3.1346398581972364e-02 -9.1685647855988019e-03 3.4761851210665946e-02 2.2147583544610114e+00 9.5975240851008586e-02 1.4647508489800301e-02 3.3344069679960294e-04
4.5300000000000004e+01 9.8517971429188567e-01 3.4275212117948668e-04 8.1829514828684480e-01 1.2461002178072266e-02 1.7901149883915965e-01 1.2270107682717831e-02 8.0616821545272577e-01 1.2311890568469657e-02 1.4820285708114427e-02 3.4275212117946120e-04 1.5068396795728511e+00 8.3550286473680180e-02 -1.0176706157562483e+00 5.1575326467519805e-02 3.2342224721951487e+00 1.0798437107600063e-01 3.2352088563990022e-02 1.3101484686406160e-03 3.2352088563990022e-02 1.3101484686407511e-03 4.8273598104898649e-04 1.0894002400570915e-05 4.7970698173489456e-03 9.7560264580328723e-05 -4.6382973157402304e-03 9.0457890712725790e-05 5.1210332967892179e-03 9.2620735953719777e-05 -4.6382973157402304e-03 9.0457890712725695e-05 4.6382973157402304e-03 9.0457890712725790e-05 2.7311990391477190e+00 1.5045398479862675e-02 1.1813459714444368e+00 3.6181979763615590e-02 1.8743667034877658e-02 3.1377973576838816e-02 -9.1769164917957398e-03 3.4802824413620564e-02 2.2165518564389006e+00 9.6027297005012252e-02 1.4600539108529379e-02 3.3261752240841709e-04
4.5400000000000006e+01 9.8522785505454247e-01 3.4187415857711811e-04 8.1877378740241125e-01 1.2453907002423258e-02 1.7854867400026148e-01 1.2263669645027850e-02 8.0667918105428105e-01 1.2305790934028190e-02 1.4772144945457477e-02 3.4187415857706829e-04 1.5100710067011631e+00 8.3673547189719949e-02 -1.0176996723864911e+00 5.1646643174207758e-02 3.2360366479208778e+00 1.0806353646921013e-01 3.2274499408176130e-02 1.3055908118341736e-03 3.2274499408176255e-02 1.3055908118341534e-03 4.8008250645961920e-04 1.0826707926990830e-05 4.7757319777464152e-03 9.7883056260245714e-05 -4.6182169232647230e-03 9.0798762505860136e-05 5.0982994297243409e-03 9.2908648276104211e-05 -4.6182169232647230e-03 9.0798762505859906e-05 4.6182169232647230e-03 9.0798762505860136e-05 2.7326680421254750e+00 1.5082761181797025e-02 1.1829737664766038e+00 3.6229727356752894e-02 1.8760053636397052e-02 3.1409459733139813e-02 -9.1852392275066520e-03 3.4843696290335291e-02 2.2183369755343860e+00 9.6078942919602173e-02 1.4553823489021589e-02 3.3179837960275381e-04
4.5500000000000000e+01 9.8527573143721958e-01 3.4100067394433013e-04 8.1925029856876530e-01 1.2446744753804076e-02 1.7808785197046059e-01 1.2257162721020889e-02 8.0718787946675907e-01 1.2299617503839861e-02 1.4724268562780312e-02 3.4100067394438630e-04 1.5132945885223210e+00 8.3796354485753677e-02 -1.0177287043817467e+00 5.1717821470357209e-02 3.2378424630439837e+00 1.0814228008550227e-01 3.2197182287270955e-02 1.3010562533725639e-03 3.2197182287271017e-02 1.3010562533726827e-03 4.7744835319258867e-04 1.0760016678207284e-05 4.7545107293249034e-03 9.8203554252072740e-05 -4.5982410521655699e-03 9.1137726264185664e-05 5.0756894053581589e-03 9.3196494015795482e-05 -4.5982410521655699e-03 9.1137726264185556e-05 4.5982410521655699e-03 9.1137726264185664e-05 2.7341323420069878e+00 1.5120081413481840e-02 1.1845976850194178e+00 3.6277266011773959e-02 1.8776388190961162e-02 3.1440857476116295e-02 -9.1935331485556212e-03 3.4884467274884624e-02 2.2201137586622375e+00 9.6130182865585223e-02 1.4507359824757770e-02 3.3098323463271443e-04
4.5600000000000001e+01 9.8532334536359945e-01 3.4013162884097709e-04 8.1972469341391163e-01 1.2439516410748079e-02 1.7762902232211303e-01 1.2250587876026760e-02 8.0769432304148625e-01 1.2293371296254808e-02 1.4676654636400860e-02 3.4013162884095660e-04 1.5165104521996564e+00 8.3918710694315432e-02 -1.0177577118520151e+00 5.1788861767777750e-02 3.2396399643328331e+00 1.0822060585273517e-01 3.2120136397431907e-02 1.2965446982682648e-03 3.2120136397431789e-02 1.2965446982683144e-03 4.7483335252451568e-04 1.0693922650340517e-05 4.7334054500201856e-03 9.8521645192108331e-05 -4.5783692125207897e-03 9.1474649102478621e-05 5.0532025650453054e-03 9.3484085429967206e-05 -4.5783692125207888e-03 9.1474649102478336e-05 4.5783692125207897e-03 9.1474649102478621e-05 2.7355919641276301e+00 1.5157358973219870e-02 1.1862177406004528e+00 3.6324596867663241e-02 1.8792670962500951e-02 3.1472167228437986e-02 -9.2017984097674480e-03 3.4925137799022565e-02 2.2218822524808171e+00 9.6181021073075190e-02 1.4461146324512199e-02 3.3017205415379397e-04
4.5700000000000003e+01 9.8537069874057437e-01 3.3926698529292208e-04 8.2019698350371473e-01 1.2432222941794866e-02 1.7717217467657942e-01 1.2243946065829892e-02 8.0819852406399506e-01 1.2287053319570402e-02 1.4629301259425609e-02 3.3926698529294658e-04 1.5197186248159265e+00 8.4040618138351300e-02 -1.0177866949053824e+00 5.1859764477339532e-02 3.2414291982980821e+00 1.0829851766163345e-01 3.2043360931043770e-02 1.2920560510316459e-03 3.2043360931043860e-02 1.2920560510313814e-03 4.7223733740541700e-04 1.0628419888667029e-05 4.7124155191194481e-03 9.8837222075893322e-05 -4.5586009141799525e-03 9.1809405310667422e-05 5.0308382515853699e-03 9.3771243157301498e-05 -4.5586009141799525e-03 9.1809405310667232e-05 4.5586009141799525e-03 9.1809405310667422e-05 2.7370469336429317e+00 1.5194593663685682e-02 1.1878339467075363e+00 3.6371721058413777e-02 1.8808902213250399e-02 3.1503389410220108e-02 -9.2100351649739721e-03 3.4965708292195051e-02 2.2236425033926999e+00 9.6231461731778087e-02 1.4415181212208042e-02 3.2936480522054661e-04
4.5800000000000004e+01 9.8541779345841718e-01 3.3840670578694297e-04 8.2066718034203701e-01 1.2424865305563729e-02 1.7671729870424374e-01 1.2237238236734473e-02 8.0870049475417305e-01 1.2280664572099892e-02 1.4582206541583117e-02 3.3840670578696096e-04 1.5229191333729433e+00 8.4162079131167966e-02 -1.0178156536480416e+00 5.1930530008966615e-02 3.2432102111933525e+00 1.0837601936605745e-01 3.1966855076864129e-02 1.2875902156966770e-03 3.1966855076864115e-02 1.2875902156967770e-03 4.6966014244038463e-04 1.0563502487634959e-05 4.6915403173109858e-03 9.9150184007837461e-05 -4.5389356668337610e-03 9.2141876071552878e-05 5.0085958092741462e-03 9.4057795947450728e-05 -4.5389356668337618e-03 9.2141876071552851e-05 4.5389356668337610e-03 9.2141876071552878e-05 2.7384972755301025e+00 1.5231785291868817e-02 1.1894463167885596e+00 3.6418639713006788e-02 1.8825082203758600e-02 3.1534524439040007e-02 -9.2182435670204194e-03 3.5006179181552410e-02 2.2253945575453113e+00 9.6281508991277243e-02 1.4369462726773030e-02 3.2856145528248993e-04
4.5900000000000006e+01 9.8546463139094054e-01 3.3755075326388610e-04 8.2113529537088292e-01 1.2417444450827484e-02 1.7626438412452611e-01 1.2230465325630121e-02 8.0920024726641449e-01 1.2274206042242115e-02 1.4535368609059457e-02 3.3755075326390871e-04 1.5261120047912193e+00 8.4283095976387112e-02 -1.0178445881843348e+00 5.2001158771631431e-02 3.2449830490159206e+00 1.0845311478327868e-01 3.1890618020165851e-02 1.2831470958480742e-03 3.1890618020165802e-02 1.2831470958481006e-03 4.6710160387152222e-04 1.0499164590868828e-05 4.6707792267324175e-03 9.9460435958678107e-05 -4.5193729800818514e-03 9.2471949187156814e-05 4.9864745839533738e-03 9.4343580394617879e-05 -4.5193729800818514e-03 9.2471949187156408e-05 4.5193729800818514e-03 9.2471949187156814e-05 2.7399430145895360e+00 1.5268933669016735e-02 1.1910548642512977e+00 3.6465353955393499e-02 1.8841211192901747e-02 3.1565572729953709e-02 -9.2264237677717083e-03 3.5046550891961729e-02 2.2271384608315858e+00 9.6331166961330220e-02 1.4323989121998273e-02 3.2776197217828707e-04
4.6000000000000000e+01 9.8551121439566458e-01 3.3669909111297733e-04 8.2160133997054385e-01 1.2409961316586306e-02 1.7581342070588846e-01 1.2223628260057649e-02 8.0969779368977624e-01 1.2267678708549839e-02 1.4488785604335353e-02 3.3669909111292844e-04 1.5292972659096269e+00 8.4403670967899400e-02 -1.0178734986167755e+00 5.2071651173344391e-02 3.2467477575074142e+00 1.0852980769424844e-01 3.1814648942876986e-02 1.2787265946443025e-03 3.1814648942877125e-02 1.2787265946442557e-03 4.6456155956005622e-04 1.0435400391107829e-05 4.6501316310174727e-03 9.9767888530977088e-05 -4.4999123634989549e-03 9.2799518813951751e-05 4.9644739230590108e-03 9.4628440675843502e-05 -4.4999123634989549e-03 9.2799518813952551e-05 4.4999123634989549e-03 9.2799518813951751e-05 2.7413841754462984e+00 1.5306038610579564e-02 1.1926596024632343e+00 3.6511864904477158e-02 1.8857289437894977e-02 3.1596534695512372e-02 -9.2345759181187287e-03 3.5086823846019188e-02 2.2288742588906389e+00 9.6380439712153515e-02 1.4278758666396852e-02 3.2696632413104361e-04
4.6100000000000001e+01 9.8555754431397491e-01 3.3585168316540816e-04 8.2206532545975253e-01 1.2402416832141664e-02 1.7536439826583369e-01 1.2216727958275025e-02 8.1019314604814097e-01 1.2261083539800250e-02 1.4442455686025202e-02 3.3585168316538973e-04 1.5324749434850691e+00 8.4523806389822320e-02 -1.0179023850460802e+00 5.2142007621150586e-02 3.2485043821545445e+00 1.0860610184386406e-01 3.1738947023719037e-02 1.2743286148416857e-03 3.1738947023719141e-02 1.2743286148418750e-03 4.6203984896868433e-04 1.0372204130166285e-05 4.6295969153415219e-03 1.0007245773288825e-04 -4.4805533266995389e-03 9.3124485207211796e-05 4.9425931756682242e-03 9.4912228294857792e-05 -4.4805533266995389e-03 9.3124485207211742e-05 4.4805533266995389e-03 9.3124485207211796e-05 2.7428207825516018e+00 1.5343099936154257e-02 1.1942605447513954e+00 3.6558173674097527e-02 1.8873317194304268e-02 3.1627410745778642e-02 -9.2427001679846136e-03 3.5126998464062406e-02 2.2306019971084643e+00 9.6429331274711844e-02 1.4233769643064656e-02 3.2617447974288044e-04
4.6200000000000003e+01 9.8560362297128212e-01 3.3500849368897992e-04 8.2252726309583724e-01 1.2394811917170354e-02 1.7491730667089872e-01 1.2209765329323660e-02 8.1068631630038346e-01 1.2254421495064373e-02 1.4396377028717794e-02 3.3500849368896571e-04 1.5356450641921666e+00 8.4643504516462312e-02 -1.0179312475712028e+00 5.2212228521121916e-02 3.2502529681898493e+00 1.0868200094125449e-01 3.1663511438341750e-02 1.2699530588195145e-03 3.1663511438341910e-02 1.2699530588194366e-03 4.5953631314414107e-04 1.0309570098913992e-05 4.6091744664655890e-03 1.0037406475931362e-04 -4.4612953794006859e-03 9.3446754473667785e-05 4.9208316925448276e-03 9.5194801830915030e-05 -4.4612953794006859e-03 9.3446754473667121e-05 4.4612953794006859e-03 9.3446754473667785e-05 2.7442528601842717e+00 1.5380117469430689e-02 1.1958577044021896e+00 3.6604281373015253e-02 1.8889294716058116e-02 3.1658201288342916e-02 -9.2507966663309509e-03 3.5167075164182687e-02 2.2323217206186468e+00 9.6477845641010862e-02 1.4189020349543068e-02 3.2538640799052482e-04
4.6300000000000004e+01 9.8564945217718125e-01 3.3416948738174135e-04 8.2298716407488348e-01 1.2387147481798245e-02 1.7447213583664106e-01 1.2202741273094401e-02 8.1117731634054024e-01 1.2247693523776476e-02 1.4350547822818752e-02 3.3416948738174536e-04 1.5388076546229574e+00 8.4762767612273415e-02 -1.0179600862893565e+00 5.2282314278344656e-02 3.2519935605924339e+00 1.0875750866003878e-01 3.1588341359456019e-02 1.2655998286010459e-03 3.1588341359456130e-02 1.2655998286010726e-03 4.5705079469996200e-04 1.0247492637149006e-05 4.5888636727791218e-03 1.0067263578093258e-04 -4.4421380314834929e-03 9.3766238332945268e-05 4.8991888261834555e-03 9.5476026693418179e-05 -4.4421380314834929e-03 9.3766238332945254e-05 4.4421380314834929e-03 9.3766238332945268e-05 2.7456804324521888e+00 1.5417091038137338e-02 1.1974510946612529e+00 3.6650189104897583e-02 1.8905222255459223e-02 3.1688906728339565e-02 -9.2588655611640074e-03 3.5207054362237235e-02 2.2340334743030779e+00 9.6525986764387936e-02 1.4144509097682065e-02 3.2460207821990436e-04
4.6400000000000006e+01 9.8569503372560541e-01 3.3333462936646613e-04 8.2344503953189940e-01 1.2379424426674668e-02 1.7402887572761944e-01 1.2195656680394256e-02 8.1166615799798580e-01 1.2240900565804789e-02 1.4304966274394714e-02 3.3333462936646201e-04 1.5419627412866073e+00 8.4881597931826300e-02 -1.0179889012960461e+00 5.2352265296922197e-02 3.2537262040887596e+00 1.0883262863860199e-01 3.1513435956964195e-02 1.2612688258784996e-03 3.1513435956964216e-02 1.2612688258781821e-03 4.5458313779944822e-04 1.0185966133597117e-05 4.5686639243414052e-03 1.0096810174035381e-04 -4.4230807930528806e-03 9.4082853887042899e-05 4.8776639308523283e-03 9.5755774882086374e-05 -4.4230807930528806e-03 9.4082853887042845e-05 4.4230807930528806e-03 9.4082853887042899e-05 2.7471035232937280e+00 1.5454020473987322e-02 1.1990407287333040e+00 3.6695897968306024e-02 1.8921100063196077e-02 3.1719527468462953e-02 -9.2669069995408894e-03 3.5246936471861404e-02 2.2357373027927134e+00 9.6573758559800646e-02 1.4100234213505532e-02 3.2382146014154744e-04
4.6500000000000000e+01 9.8574036939498078e-01 3.3250388518472451e-04 8.2390090054098375e-01 1.2371643643046043e-02 1.7358751635736841e-01 1.2188512433012758e-02 8.1215285303761231e-01 1.2234043551520997e-02 1.4259630605019219e-02 3.3250388518471621e-04 1.5451103506091397e+00 8.4999997719772361e-02 -1.0180176926851006e+00 5.2422081979962926e-02 3.2554509431534284e+00 1.0890736448038089e-01 3.1438794398087527e-02 1.2569599520323577e-03 3.1438794398087430e-02 1.2569599520321939e-03 4.5213318813884100e-04 1.0124985025744100e-05 4.5485746129216333e-03 1.0126039815593042e-04 -4.4041231744958269e-03 9.4396523398399514e-05 4.8562563626346686e-03 9.6033924753311490e-05 -4.4041231744958269e-03 9.4396523398399636e-05 4.4041231744958269e-03 9.4396523398399514e-05 2.7485221564791762e+00 1.5490905612626872e-02 1.2006266197820015e+00 3.6741409056683882e-02 1.8936928388354465e-02 3.1750063908983502e-02 -9.2749211275757262e-03 3.5286721904480796e-02 2.2374332504683272e+00 9.6621164904122536e-02 1.4056194037077339e-02 3.2304452382557513e-04
4.6600000000000001e+01 9.8578546094837982e-01 3.3167722079133411e-04 8.2435475811549941e-01 1.2363806012829964e-02 1.7314804778836743e-01 1.2181309403788480e-02 8.1263741316001226e-01 1.2227123401870869e-02 1.4214539051620201e-02 3.3167722079134907e-04 1.5482505089331702e+00 8.5117969210813951e-02 -1.0180464605486932e+00 5.2491764729574349e-02 3.2571678220099747e+00 1.0898171975411294e-01 3.1364415847491778e-02 1.2526731081552471e-03 3.1364415847491930e-02 1.2526731081551749e-03 4.4970079293069987e-04 1.0064543799797463e-05 4.5285951320377972e-03 1.0154946493236351e-04 -4.3852646865381777e-03 9.4707174075682837e-05 4.8349654794688770e-03 9.6310360792291528e-05 -4.3852646865381777e-03 9.4707174075682118e-05 4.3852646865381777e-03 9.4707174075682837e-05 2.7499363556121423e+00 1.5527746293581205e-02 1.2022087809298116e+00 3.6786723458345522e-02 1.8952707478428886e-02 3.1780516447763502e-02 -9.2829080904457718e-03 3.5326411069323417e-02 2.2391213614612817e+00 9.6668209636427416e-02 1.4012386922369283e-02 3.2227123969704428e-04
4.6700000000000003e+01 9.8583031013367073e-01 3.3085460254878284e-04 8.2480662320825060e-01 1.2355912408689057e-02 1.7271046013200392e-01 1.2174048456675888e-02 8.1311985000166698e-01 1.2220141028444296e-02 1.4169689866329230e-02 3.3085460254881434e-04 1.5513832425176577e+00 8.5235514629675921e-02 -1.0180752049773736e+00 5.2561313946860984e-02 3.2588768846316953e+00 1.0905569799412793e-01 3.1290299467411638e-02 1.2484081950717375e-03 3.1290299467411783e-02 1.2484081950718084e-03 4.4728580088748953e-04 1.0004636990541603e-05 4.5087248769944965e-03 1.0183524617826248e-04 -4.3665048403001483e-03 9.5014737867440768e-05 4.8137906411876378e-03 9.6584973391207869e-05 -4.3665048403001483e-03 9.5014737867440646e-05 4.3665048403001483e-03 9.5014737867440768e-05 2.7513461441309479e+00 1.5564542360205023e-02 1.2037872252578794e+00 3.6831842256466268e-02 1.8968437579333912e-02 3.1810885480273048e-02 -9.2908680323975281e-03 3.5366004373431743e-02 2.2408016796543220e+00 9.6714896558286551e-02 1.3968811237130082e-02 3.2150157853125710e-04
4.6800000000000004e+01 9.8587491868366772e-01 3.3003599722161540e-04 8.2525650671166184e-01 1.2347963694104874e-02 1.7227474354853167e-01 1.2166730446811880e-02 8.1360017513513605e-01 1.2213097333545555e-02 1.4125081316332300e-02 3.3003599722164739e-04 1.5545085775376695e+00 8.5352636191078912e-02 -1.0181039260600955e+00 5.2630730031912376e-02 3.2605781747424714e+00 1.0912930270060726e-01 3.1216444417769818e-02 1.2441651133593141e-03 3.1216444417769933e-02 1.2441651133594796e-03 4.4488806220532460e-04 9.9452591812408821e-06 4.4889632449190905e-03 1.0211769003047439e-04 -4.3478431473499670e-03 9.5319151263432796e-05 4.7927312095552912e-03 9.6857658633584152e-05 -4.3478431473499652e-03 9.5319151263432877e-05 4.3478431473499670e-03 9.5319151263432796e-05 2.7527515453100140e+00 1.5601293659629728e-02 1.2053619658059063e+00 3.6876766529073575e-02 1.8984118935415430e-02 3.1841171399605656e-02 -9.2988010967527835e-03 3.5405502221674739e-02 2.2424742486823757e+00 9.6761229434054227e-02 1.3925465362755806e-02 3.2073551144901459e-04
4.6900000000000006e+01 9.8591928831627773e-01 3.2922137197098010e-04 8.2570441945796413e-01 1.2339960723451652e-02 1.7184088824702265e-01 1.2159356220582583e-02 8.1407840006925503e-01 1.2205993210263836e-02 1.4080711683722286e-02 3.2922137197099788e-04 1.5576265400841531e+00 8.5469336099714424e-02 -1.0181326238842412e+00 5.2700013383804527e-02 3.2622717358176145e+00 1.0920253733986515e-01 3.1142849856296929e-02 1.2399437633686906e-03 3.1142849856296773e-02 1.2399437633684154e-03 4.4250742854793208e-04 9.8864050035056113e-06 4.4693096347971180e-03 1.0239674848484991e-04 -4.3292791197565286e-03 9.5620355103289014e-05 4.7717865483044601e-03 9.7128318084651157e-05 -4.3292791197565286e-03 9.5620355103289312e-05 4.3292791197565286e-03 9.5620355103289014e-05 2.7541525822612227e+00 1.5638000042713495e-02 1.2069330155720359e+00 3.6921497349039004e-02 1.8999751789461887e-02 3.1871374596493932e-02 -9.3067074259146967e-03 3.5444905016759856e-02 2.2441391119333738e+00 9.6807211991162989e-02 1.3882347694161579e-02 3.1997300991202095e-04
4.7000000000000000e+01 9.8596342073464727e-01 3.2841069434928706e-04 8.2615037221938015e-01 1.2331904342069797e-02 1.7140888448531516e-01 1.2151926615690093e-02 8.1455453624933194e-01 1.2198829542543296e-02 1.4036579265352974e-02 3.2841069434921697e-04 1.5607371561637249e+00 8.5585616550222857e-02 -1.0181612985356505e+00 5.2769164400588056e-02 3.2639576110847246e+00 1.0927540534461615e-01 3.1069514938646618e-02 1.2357440452412829e-03 3.1069514938646646e-02 1.2357440452414848e-03 4.4014375303081239e-04 9.8280691371205143e-06 4.4497634475062142e-03 1.0267237723343784e-04 -4.3108122701403465e-03 9.5918294392466038e-05 4.7509560231711592e-03 9.7396858587863811e-05 -4.3108122701403465e-03 9.5918294392465509e-05 4.3108122701403465e-03 9.5918294392466038e-05 2.7555492779352759e+00 1.5674661363991760e-02 1.2085003875127422e+00 3.6966035784070921e-02 1.9015336382715339e-02 3.1901495459325115e-02 -9.3145871613738059e-03 3.5484213159244986e-02 2.2457963125490741e+00 9.6852847920410143e-02 1.3839456639654652e-02 3.1921404571837777e-04
4.7100000000000001e+01 9.8600731762730531e-01 3.2760393229454716e-04 8.2659437570831751e-01 1.2323795386339504e-02 1.7097872256995542e-01 1.2144442461219145e-02 8.1502859505735015e-01 1.2191607205253700e-02 1.3992682372694642e-02 3.2760393229452266e-04 1.5638404516984683e+00 8.5701479727172236e-02 -1.0181899500986453e+00 5.2838183479290333e-02 3.2656358435245592e+00 1.0934791011424340e-01 3.0996438818512200e-02 1.2315658589325160e-03 3.0996438818512162e-02 1.2315658589325382e-03 4.3779689020557690e-04 9.7702463099595615e-06 4.4303240858493314e-03 1.0294453550738737e-04 -4.2924421117235857e-03 9.6212918124789255e-05 4.7302390019291624e-03 9.7663192067086549e-05 -4.2924421117235866e-03 9.6212918124789431e-05 4.2924421117235857e-03 9.6212918124789255e-05 2.7569416551230401e+00 1.5711277481627033e-02 1.2100640945427272e+00 3.7010382896708348e-02 1.9030872954882583e-02 3.1931534374156530e-02 -9.3224404437139939e-03 3.5523427047550390e-02 2.2474458934259141e+00 9.6898140876250538e-02 1.3796790620808713e-02 3.1845859099775874e-04
4.7200000000000003e+01 9.8605098066830865e-01 3.2680105412572744e-04 8.2703644057756098e-01 1.2315634683754238e-02 1.7055039285613552e-01 1.2136904577703916e-02 8.1550058781217305e-01 1.2184327064260491e-02 1.3949019331691275e-02 3.2680105412572695e-04 1.5669364525257412e+00 8.5816927805040272e-02 -1.0182185786560567e+00 5.2907071015902273e-02 3.2673064758719095e+00 1.0942005501507243e-01 3.0923620647735694e-02 1.2274091042262637e-03 3.0923620647735649e-02 1.2274091042263613e-03 4.3546669604445571e-04 9.7129312977811339e-06 4.4109909545861888e-03 1.0321318592653512e-04 -4.2741681583781093e-03 9.6504179112476176e-05 4.7096348544225664e-03 9.7927235335502170e-05 -4.2741681583781093e-03 9.6504179112475756e-05 4.2741681583781093e-03 9.6504179112476176e-05 2.7583297364568713e+00 1.5747848257360718e-02 1.2116241495348199e+00 3.7054539744315738e-02 1.9046361744146027e-02 3.1961491724730888e-02 -9.3302674126184877e-03 3.5562547077970512e-02 2.2490878972158526e+00 9.6943094477084199e-02 1.3754348072339306e-02 3.1770661820756122e-04
4.7300000000000004e+01 9.8609441151738098e-01 3.2600202853701551e-04 8.2747657742047065e-01 1.2307423052993946e-02 1.7012388574762591e-01 1.2129313777194688e-02 8.1597052576975493e-01 1.2176989976495127e-02 1.3905588482619241e-02 3.2600202853701611e-04 1.5700251843979991e+00 8.5931962948197368e-02 -1.0182471842892473e+00 5.2975827405381599e-02 3.2689695506164975e+00 1.0949184338064227e-01 3.0851059576419908e-02 1.2232736807562166e-03 3.0851059576419870e-02 1.2232736807561682e-03 4.3315302792500452e-04 9.6561189240842935e-06 4.3917634604642587e-03 1.0347829435388496e-04 -4.2559899246728539e-03 9.6792033821903006e-05 4.6891429525978585e-03 9.8188909909581860e-05 -4.2559899246728539e-03 9.6792033821903751e-05 4.2559899246728539e-03 9.6792033821903006e-05 2.7597135444119352e+00 1.5784373556464382e-02 1.2131805653198857e+00 3.7098507379078487e-02 1.9061802987174616e-02 3.1991367892491657e-02 -9.3380682068757472e-03 3.5601573644685837e-02 2.2507223663272504e+00 9.6987712305547480e-02 1.3712127441980911e-02 3.1695810012798218e-04
4.7400000000000006e+01 9.8613761182005244e-01 3.2520682459278162e-04 8.2791479677118163e-01 1.2299161303998073e-02 1.6969919169670339e-01 1.2121670863324328e-02 8.1643842012334900e-01 1.2169596790025489e-02 1.3862388179947487e-02 3.2520682459280395e-04 1.5731066729826246e+00 8.6046587310890599e-02 -1.0182757670781402e+00 5.3044453041639787e-02 3.2706251100038770e+00 1.0956327851197104e-01 3.0778754753035431e-02 1.2191594880210670e-03 3.0778754753035487e-02 1.2191594880209518e-03 4.3085574461500399e-04 9.5998040599309896e-06 4.3726410122483430e-03 1.0373982975636161e-04 -4.2379069259195689e-03 9.7076442216405601e-05 4.6687626705345740e-03 9.8448141829623773e-05 -4.2379069259195689e-03 9.7076442216405493e-05 4.2379069259195689e-03 9.7076442216405601e-05 2.7610931013075151e+00 1.5820853247692526e-02 1.2147333546867374e+00 3.7142286847999036e-02 1.9077196919134686e-02 3.2021163256598109e-02 -9.3458429643854292e-03 3.5640507139774652e-02 2.2523493429257373e+00 9.7031997908797213e-02 1.3670127190365016e-02 3.1621300985776508e-04
4.7500000000000000e+01 9.8618058320780067e-01 3.2441541172266512e-04 8.2835110910480858e-01 1.2290850238038510e-02 1.6927630120407461e-01 1.2113976631374999e-02 8.1690428200372600e-01 1.2162148344125627e-02 1.3819416792199335e-02 3.2441541172266214e-04 1.5761809438617702e+00 8.6160803037231962e-02 -1.0183043271012409e+00 5.3112948317544706e-02 3.2722731960363483e+00 1.0963436367782761e-01 3.0706705324526878e-02 1.2150664254039719e-03 3.0706705324526885e-02 1.2150664254039754e-03 4.2857470625750255e-04 9.5439816237749508e-06 4.3536230207492253e-03 1.0399776407040918e-04 -4.2199186782174523e-03 9.7357367604704594e-05 4.6484933844749545e-03 9.8704861485551579e-05 -4.2199186782174505e-03 9.7357367604704621e-05 4.2199186782174523e-03 9.7357367604704594e-05 2.7624684293082984e+00 1.5857287203235017e-02 1.2162825303820535e+00 3.7185879192894289e-02 1.9092543773700628e-02 3.2050878193940507e-02 -9.3535918221641992e-03 3.5679347953224777e-02 2.2539688689351083e+00 9.7075954798805555e-02 1.3628345790899388e-02 3.1547132081005203e-04
4.7600000000000001e+01 9.8622332729818429e-01 3.2362775971631346e-04 8.2878552483764933e-01 1.2282490647792521e-02 1.6885520481879487e-01 1.2106231868344655e-02 8.1736812247938939e-01 1.2154645469346245e-02 1.3776672701815615e-02 3.2362775971629069e-04 1.5792480225322112e+00 8.6274612261186295e-02 -1.0183328644356644e+00 5.3181313624912477e-02 3.2739138504738863e+00 1.0970510211500034e-01 3.0634910436415634e-02 1.2109943921884423e-03 3.0634910436415613e-02 1.2109943921886151e-03 4.2630977435605669e-04 9.4886465812661551e-06 4.3347088988511138e-03 1.0425207207297803e-04 -4.2020246984963480e-03 9.7634776495459085e-05 4.6283344728524061e-03 9.8959003448520616e-05 -4.2020246984963480e-03 9.7634776495459342e-05 4.2020246984963480e-03 9.7634776495459085e-05 2.7638395504256650e+00 1.5893675298670484e-02 1.2178281051103015e+00 3.7229285450393890e-02 1.9107843783065591e-02 3.2080513079155014e-02 -9.3613149163516568e-03 3.5718096472945257e-02 2.2555809860382228e+00 9.7119586452642293e-02 1.3586781729648537e-02 3.1473300670789068e-04
4.7700000000000003e+01 9.8626584569498055e-01 3.2284383871855783e-04 8.2921805432739593e-01 1.2274083317414997e-02 1.6843589313818350e-01 1.2098437353013185e-02 8.1782995255679702e-01 1.2147088987584336e-02 1.3734154305019416e-02 3.2284383871856277e-04 1.5823079344052082e+00 8.6388017106560799e-02 -1.0183613791571564e+00 5.3249549354506397e-02 3.2755471148350650e+00 1.0977549702856230e-01 3.0563369232902132e-02 1.2069432875754682e-03 3.0563369232902159e-02 1.2069432875754483e-03 4.2406081176013538e-04 9.4337939450594640e-06 4.3158980615383164e-03 1.0450273125757012e-04 -4.1842245045589990e-03 9.7908638457586033e-05 4.6082853163191351e-03 9.9210506308171448e-05 -4.1842245045589990e-03 9.7908638457586535e-05 4.1842245045589990e-03 9.7908638457586033e-05 2.7652064865189518e+00 1.5930017412920668e-02 1.2193700915336649e+00 3.7272506651938167e-02 1.9123097177952068e-02 3.2110068284638665e-02 -9.3690123822160569e-03 3.5756753084777999e-02 2.2571857356779086e+00 9.7162896312762370e-02 1.3545433505215546e-02 3.1399804158015383e-04
4.7800000000000004e+01 9.8630813998831779e-01 3.2206361922460647e-04 8.2964870787334455e-01 1.2265629022611101e-02 1.6801835680773408e-01 1.2090593856008905e-02 8.1828978318058387e-01 1.2139479712153130e-02 1.3691860011682169e-02 3.2206361922463574e-04 1.5853607048063791e+00 8.6501019686997388e-02 -1.0183898713401156e+00 5.3317655896026439e-02 3.2771730303980080e+00 1.0984555159214139e-01 3.0492080856966346e-02 1.2029130106988751e-03 3.0492080856966496e-02 1.2029130106987820e-03 4.2182768265071563e-04 9.3794187746192904e-06 4.2971899259209318e-03 1.0474972171496181e-04 -4.1665176151220781e-03 9.8178925985946701e-05 4.5883452977727932e-03 9.9459312515130186e-05 -4.1665176151220781e-03 9.8178925985946701e-05 4.1665176151220781e-03 9.8178925985946701e-05 2.7665692592967099e+00 1.5966313428204024e-02 1.2209085022719777e+00 3.7315543823778115e-02 1.9138304187622419e-02 3.2139544180564125e-02 -9.3766843541601957e-03 3.5795318172509340e-02 2.2587831590578924e+00 9.7205887787294470e-02 1.3504299628625319e-02 3.1326639975746328e-04
4.7900000000000006e+01 9.8635021175480875e-01 3.2128707207510740e-04 8.3007749571660949e-01 1.2257128530707997e-02 1.6760258652102117e-01 1.2082702139874531e-02 8.1874762523378752e-01 1.2131818447851756e-02 1.3649788245191228e-02 3.2128707207510903e-04 1.5884063589755835e+00 8.6613622105965557e-02 -1.0184183410576237e+00 5.3385633638114854e-02 3.2787916382013420e+00 1.0991526894818043e-01 3.0421044450464452e-02 1.1989034606412524e-03 3.0421044450464629e-02 1.1989034606412412e-03 4.1961025252602532e-04 9.3255161760001899e-06 4.2785839112593274e-03 1.0499302601864460e-04 -4.1489035498558455e-03 9.8445614372422833e-05 4.5685138023818708e-03 9.9705368228890462e-05 -4.1489035498558455e-03 9.8445614372422616e-05 4.1489035498558455e-03 9.8445614372422833e-05 2.7679278903179516e+00 1.6002563229991697e-02 1.2224433499026621e+00 3.7358397986975635e-02 1.9153465039889260e-02 3.2168941134894470e-02 -9.3843309657271005e-03 3.5833792117881659e-02 2.2603732971437189e+00 9.7248564250321218e-02 1.3463378623208266e-02 3.1253805586797990e-04
4.8000000000000000e+01 9.8639206255768097e-01 3.2051416845128508e-04 8.3050442804034019e-01 1.2248582600727217e-02 1.6718857301960297e-01 1.2074762959133369e-02 8.1920348953807820e-01 1.2124105991034913e-02 1.3607937442318859e-02 3.2051416845128416e-04 1.5914449220668150e+00 8.6725826456758665e-02 -1.0184467883814610e+00 5.3453482968342944e-02 3.2804029790451543e+00 1.0998465220821069e-01 3.0350259154225040e-02 1.1949145364502619e-03 3.0350259154225130e-02 1.1949145364502532e-03 4.1740838818743378e-04 9.2720813016495374e-06 4.2600794389878694e-03 1.0523262911489441e-04 -4.1313818294228585e-03 9.8708681582252190e-05 4.5487902176102931e-03 9.9948623171064297e-05 -4.1313818294228585e-03 9.8708681582252353e-05 4.1313818294228585e-03 9.8708681582252190e-05 2.7692824009933839e+00 1.6038766706961995e-02 1.2239746469606703e+00 3.7401070157404702e-02 1.9168579961125885e-02 3.2198259513397741e-02 -9.3919523496058029e-03 3.5872175300604797e-02 2.2619561906636929e+00 9.7290929042169863e-02 1.3422669024485839e-02 3.1181298483325224e-04
4.8100000000000001e+01 9.8643369394690750e-01 3.1974487987037334e-04 8.3092951496993872e-01 1.2239991983455907e-02 1.6677630709292030e-01 1.2066777060355019e-02 8.1965738685398704e-01 1.2116343129682142e-02 1.3566306053092605e-02 3.1974487987041666e-04 1.5944764191481013e+00 8.6837634822488935e-02 -1.0184752133821351e+00 5.3521204273215904e-02 3.2820070934919627e+00 1.1005370445310909e-01 3.0279724108142982e-02 1.1909461371520358e-03 3.0279724108143096e-02 1.1909461371522074e-03 4.1522195772555822e-04 9.2191093501754457e-06 4.2416759327376860e-03 1.0546851821676164e-04 -4.1139519755155046e-03 9.8968108134906037e-05 4.5291739332410635e-03 1.0018903048319511e-04 -4.1139519755155046e-03 9.8968108134905955e-05 4.1139519755155046e-03 9.8968108134906037e-05 2.7706328125866313e+00 1.6074923750957339e-02 1.2255024059384350e+00 3.7443561345752448e-02 1.9183649176276553e-02 3.2227499679661535e-02 -9.3995486376370098e-03 3.5910468098367607e-02 2.2635318801098276e+00 9.7332985469692018e-02 1.3382169380057044e-02 3.1109116186434598e-04
4.8200000000000003e+01 9.8647510745933287e-01 3.1897917818110219e-04 8.3135276657328083e-01 1.2231357421518509e-02 1.6636577957819162e-01 1.2058745182221125e-02 8.2010932788114110e-01 1.2108530643467305e-02 1.3524892540667055e-02 3.1897917818110322e-04 1.5975008752014181e+00 8.6949049276086224e-02 -1.0185036161288956e+00 5.3588797938163631e-02 3.2836040218676947e+00 1.1012242873336464e-01 3.0209438451272080e-02 1.1869981617673780e-03 3.0209438451272125e-02 1.1869981617672945e-03 4.1305083050649695e-04 9.1665955661288471e-06 4.2233728183585992e-03 1.0570068270272208e-04 -4.0966135108925234e-03 9.9223876990211254e-05 4.5096643413990202e-03 1.0042654659010048e-04 -4.0966135108925234e-03 9.9223876990211295e-05 4.0966135108925234e-03 9.9223876990211254e-05 2.7719791462154459e+00 1.6111034256939955e-02 1.2270266392858187e+00 3.7485872557522018e-02 1.9198672908866676e-02 3.2256661995107468e-02 -9.4071199608188067e-03 3.5948670886849235e-02 2.2651004057387993e+00 9.7374736806545126e-02 1.3341878249485961e-02 3.1037256245801154e-04
4.8300000000000004e+01 9.8651630461880302e-01 3.1821703555870418e-04 8.3177419286093990e-01 1.2222679649447532e-02 1.6595698136030490e-01 1.2050668055590848e-02 8.2055932325849812e-01 1.2100669303827130e-02 1.3483695381196998e-02 3.1821703555869074e-04 1.6005183151226070e+00 8.7060071880296463e-02 -1.0185319966897659e+00 5.3656264347538007e-02 3.2851938042626720e+00 1.1019082806934079e-01 3.0139401321914644e-02 1.1830705093240185e-03 3.0139401321914665e-02 1.1830705093239988e-03 4.1089487715821458e-04 9.1145352397614489e-06 4.2051695239400198e-03 1.0592911401905274e-04 -4.0793659594143142e-03 9.9475973438763779e-05 4.4902608365725277e-03 1.0066113106765326e-04 -4.0793659594143142e-03 9.9475973438763941e-05 4.0793659594143142e-03 9.9475973438763779e-05 2.7733214228529071e+00 1.6147098122949365e-02 1.2285473594100720e+00 3.7528004793035225e-02 1.9213651381012976e-02 3.2285746819005486e-02 -9.4146664493122804e-03 3.5986784039730602e-02 2.2666618075729064e+00 9.7416186293477841e-02 1.3301794204190564e-02 3.0965716239238065e-04
4.8400000000000006e+01 9.8655728693628819e-01 3.1745842450074039e-04 8.3219380378641006e-01 1.2213959393754930e-02 1.6554990337170533e-01 1.2042546403566416e-02 8.2100738356458280e-01 1.2092759874030730e-02 1.3442713063711878e-02 3.1745842450073346e-04 1.6035287637213067e+00 8.7170704687684411e-02 -1.0185603551315556e+00 5.3723603884614675e-02 3.2867764805326019e+00 1.1025890545153602e-01 3.0069611857710298e-02 1.1791630788724706e-03 3.0069611857710184e-02 1.1791630788724006e-03 4.0875396955711356e-04 9.0629237068128724e-06 4.1870654798310961e-03 1.0615380558602357e-04 -4.0622088460772979e-03 9.9724384996706982e-05 4.4709628156344126e-03 1.0089274651522488e-04 -4.0622088460772988e-03 9.9724384996706738e-05 4.0622088460772979e-03 9.9724384996706982e-05 2.7746596633286122e+00 1.6183115250059402e-02 1.2300645786757962e+00 3.7569959047436666e-02 1.9228584813433574e-02 3.2314754508488197e-02 -9.4221882324471238e-03 3.6024807928705660e-02 2.2682161254010458e+00 9.7457337138607658e-02 1.3261915827332405e-02 3.0894493772344654e-04
4.8500000000000000e+01 9.8659805591000838e-01 3.1670331782248360e-04 8.3261160924633482e-01 1.2205197373002151e-02 1.6514453659228057e-01 1.2034380941558001e-02 8.2145351931772781e-01 1.2084803109247812e-02 1.3401944089991647e-02 3.1670331782254453e-04 1.6065322457208897e+00 8.7280949740633620e-02 -1.0185886915198883e+00 5.3790816931583114e-02 3.2883520902995764e+00 1.1032666384084656e-01 3.0000069195722678e-02 1.1752757694981680e-03 3.0000069195722623e-02 1.1752757694980225e-03 4.0662798081474345e-04 9.0117563482393075e-06 4.1690601186600111e-03 1.0637475270794949e-04 -4.0451416970472562e-03 9.9969101304884787e-05 4.4517696778619987e-03 1.0112135843277315e-04 -4.0451416970472562e-03 9.9969101304884719e-05 4.0451416970472562e-03 9.9969101304884787e-05 2.7759938883298494e+00 1.6219085542337332e-02 1.2315783094049064e+00 3.7611736310697287e-02 1.9243473425457978e-02 3.2343685418564985e-02 -9.4296854387272370e-03 3.6062742923492618e-02 2.2697633987796886e+00 9.7498192517704030e-02 1.3222241713707974e-02 3.0823586478110335e-04
4.8600000000000001e+01 9.8663861302555611e-01 3.1595168865281080e-04 8.3302761908073497e-01 1.2196394297870762e-02 1.6474087204924151e-01 1.2026172377348919e-02 8.2189774097631452e-01 1.2076799756617336e-02 1.3361386974443865e-02 3.1595168865279551e-04 1.6095287857584111e+00 8.7390809071351605e-02 -1.0186170059192190e+00 5.3857903869548196e-02 3.2899206729530803e+00 1.1039410616881935e-01 2.9930772472524580e-02 1.1714084803348089e-03 2.9930772472524653e-02 1.1714084803349347e-03 4.0451678526466796e-04 8.9610285899905497e-06 4.1511528753524363e-03 1.0659195248682725e-04 -4.0281640396916275e-03 1.0021011403207249e-04 4.4326808249562965e-03 1.0134693510238180e-04 -4.0281640396916266e-03 1.0021011403207324e-04 4.0281640396916275e-03 1.0021011403207249e-04 2.7773241184027722e+00 1.6255008906800976e-02 1.2330885638766049e+00 3.7653337567620182e-02 1.9258317435037042e-02 3.2372539902136219e-02 -9.4371581958362632e-03 3.6100589391845260e-02 2.2713036670338607e+00 9.7538755574460595e-02 1.3182770469640434e-02 3.0752992016567452e-04
4.8700000000000003e+01 9.8667895975601794e-01 3.1520351042913170e-04 8.3344184307323954e-01 1.2187550871232401e-02 1.6433890081700114e-01 1.2017921411160199e-02 8.2234005893901685e-01 1.2068750555315632e-02 1.3321040243982210e-02 3.1520351042914487e-04 1.6125184083845603e+00 8.7500284701873543e-02 -1.0186452983928562e+00 5.3924865078526320e-02 3.2914822676509985e+00 1.1046123533791784e-01 2.9861720824280742e-02 1.1675611105779553e-03 2.9861720824280642e-02 1.1675611105781232e-03 4.0242025844948215e-04 8.9107359027525889e-06 4.1333431871491176e-03 1.0680540373925094e-04 -4.0112754026107962e-03 1.0044741678197681e-04 4.4136956610602790e-03 1.0156944747386687e-04 -4.0112754026107962e-03 1.0044741678197622e-04 4.0112754026107962e-03 1.0044741678197681e-04 2.7786503739535484e+00 1.6290885253378802e-02 1.2345953543273525e+00 3.7694763797845074e-02 1.9273117058752783e-02 3.2401318310007136e-02 -9.4446066306431310e-03 3.6138347699563998e-02 2.2728369692581416e+00 9.7579029420778202e-02 1.3143500712872683e-02 3.0682708074349438e-04
4.8800000000000004e+01 9.8671909756209375e-01 3.1445875689398368e-04 8.3385429095131802e-01 1.2178667788218214e-02 1.6393861401704951e-01 1.2009628735715231e-02 8.2278048354504441e-01 1.2060656236624502e-02 1.3280902437906163e-02 3.1445875689397392e-04 1.6155011380636271e+00 8.7609378644069230e-02 -1.0186735690029824e+00 5.3991700937443071e-02 3.2930369133206376e+00 1.1052805422177535e-01 2.9792913386829573e-02 1.1637335594966976e-03 2.9792913386829472e-02 1.1637335594965948e-03 4.0033827710798280e-04 8.8608738016895063e-06 4.1156304936227611e-03 1.0701510691674381e-04 -3.9944753156684575e-03 1.0068100500409067e-04 4.3948135927764408e-03 1.0178886905466597e-04 -3.9944753156684583e-03 1.0068100500409055e-04 3.9944753156684575e-03 1.0068100500409067e-04 2.7799726752495060e+00 1.6326714494868517e-02 1.2360986929508475e+00 3.7736015975855339e-02 1.9287872511828209e-02 3.2430020990901844e-02 -9.4520308692075117e-03 3.6176018210507067e-02 2.2743633443176550e+00 9.7619017137042727e-02 1.3104431072462158e-02 3.0612732364409905e-04
4.8900000000000006e+01 9.8675902789221792e-01 3.1371740209011427e-04 8.3426497238651476e-01 1.2169745736288628e-02 1.6354000281782571e-01 1.2001295036304054e-02 8.2321902507439226e-01 1.2052517523998878e-02 1.3240972107782051e-02 3.1371740209013287e-04 1.6184769991734727e+00 8.7718092899650171e-02 -1.0187018178106759e+00 5.4058411824132568e-02 3.2945846486597525e+00 1.1059456566545257e-01 2.9724349295762932e-02 1.1599257264451499e-03 2.9724349295762946e-02 1.1599257264451187e-03 3.9827071916247457e-04 8.8114378461799084e-06 4.0980142366940867e-03 1.0722106402933486e-04 -3.9777633100210189e-03 1.0091087590823460e-04 4.3760340291834942e-03 1.0200517580377877e-04 -3.9777633100210189e-03 1.0091087590823479e-04 3.9777633100210189e-03 1.0091087590823460e-04 2.7812910424202735e+00 1.6362496546898017e-02 1.2375985918980112e+00 3.7777095070984076e-02 1.9302584008137023e-02 3.2458648291477078e-02 -9.4594310367853100e-03 3.6213601286601553e-02 2.2758828308490764e+00 9.7658721772392182e-02 1.3065560188675478e-02 3.0543062625594015e-04
4.9000000000000000e+01 9.8679875218267488e-01 3.1297942035677609e-04 8.3467389699468375e-01 1.2160785395302073e-02 1.6314305843458771e-01 1.1992920990847370e-02 8.2365569374808700e-01 1.2044335133134574e-02 1.3201247817325313e-02 3.1297942035678959e-04 1.6214460160055073e+00 8.7826429460178185e-02 -1.0187300448759253e+00 5.4124998115327297e-02 3.2961255121375657e+00 1.1066077248568884e-01 2.9656027686504494e-02 1.1561375108757196e-03 2.9656027686504494e-02 1.1561375108758529e-03 3.9621746370624314e-04 8.7624236395729560e-06 4.0804938606471778e-03 1.0742327857211261e-04 -3.9611389181460977e-03 1.0113702838249609e-04 4.3573563818523411e-03 1.0221834602952612e-04 -3.9611389181460968e-03 1.0113702838249661e-04 3.9611389181460977e-03 1.0113702838249609e-04 2.7826054954588968e+00 1.6398231327884878e-02 1.2390950632769706e+00 3.7818002047421487e-02 1.9317251760213268e-02 3.2487200556336068e-02 -9.4668072578341055e-03 3.6251097287854459e-02 2.2773954672616403e+00 9.7698146344999404e-02 1.3026886712885022e-02 3.0473696622326866e-04
4.9100000000000001e+01 9.8683827185771611e-01 3.1224478632528872e-04 8.3508107433622614e-01 1.2151787437583854e-02 1.6274777212927810e-01 1.1984507269960339e-02 8.2409049972843784e-01 1.2036109772035076e-02 1.3161728142284040e-02 3.1224478632529458e-04 1.6244082127646784e+00 8.7934390307074409e-02 -1.0187582502576524e+00 5.4191460186668809e-02 3.2976595419958081e+00 1.1072667747115922e-01 2.9587947694386763e-02 1.1523688123503103e-03 2.9587947694386618e-02 1.1523688123502641e-03 3.9417839099117110e-04 8.7138268289010794e-06 4.0630688121441050e-03 1.0762175545450115e-04 -3.9446016738701383e-03 1.0135946291428284e-04 4.3387800648613103e-03 1.0242836029083638e-04 -3.9446016738701375e-03 1.0135946291428334e-04 3.9446016738701383e-03 1.0135946291428284e-04 2.7839160542229586e+00 1.6433918758997666e-02 1.2405881191530499e+00 3.7858737864222308e-02 1.9331875979260893e-02 3.2515678128042062e-02 -9.4741596560185028e-03 3.6288506572363592e-02 2.2789012917381557e+00 9.7737293842338466e-02 1.2988409307466680e-02 3.0404632144229735e-04
4.9200000000000003e+01 9.8687758832967631e-01 3.1151347491509355e-04 8.3548651391632967e-01 1.2142752527994410e-02 1.6235413521038855e-01 1.1976054537016209e-02 8.2452345311928776e-01 1.2027842141078760e-02 1.3122411670323695e-02 3.1151347491512895e-04 1.6273636135694658e+00 8.8041977411630737e-02 -1.0187864340137371e+00 5.4257798412694312e-02 3.2991867762497633e+00 1.1079228338272418e-01 2.9520108454724692e-02 1.1486195305503420e-03 2.9520108454724570e-02 1.1486195305504419e-03 3.9215338241545348e-04 8.6656431046191516e-06 4.0457385402386213e-03 1.0781650093292479e-04 -3.9281511123949332e-03 1.0157818151513841e-04 4.3203044948103859e-03 1.0263520130274792e-04 -3.9281511123949323e-03 1.0157818151513796e-04 3.9281511123949332e-03 1.0157818151513841e-04 2.7852227384356776e+00 1.6469558764117310e-02 1.2420777715487656e+00 3.7899303475314498e-02 1.9346456875163336e-02 3.2544081347131992e-02 -9.4814883542155576e-03 3.6325829496328579e-02 2.2804003422360264e+00 9.7776167221459293e-02 1.2950126645697660e-02 3.0335867005783289e-04
4.9300000000000004e+01 9.8691670299908674e-01 3.1078546132990266e-04 8.3589022518520650e-01 1.2133681323997444e-02 1.6196213903282058e-01 1.1967563448209590e-02 8.2495456396626632e-01 1.2019532933085966e-02 1.3083297000913130e-02 3.1078546132989274e-04 1.6303122424518837e+00 8.8149192735022475e-02 -1.0188145962010235e+00 5.4324013166839900e-02 3.3007072526892949e+00 1.1085759295368178e-01 2.9452509102890694e-02 1.1448895652885871e-03 2.9452509102890802e-02 1.1448895652884667e-03 3.9014232051152043e-04 8.6178682003253775e-06 4.0285024963895083e-03 1.0800752254556278e-04 -3.9117867703236178e-03 1.0179318764801568e-04 4.3019290908351384e-03 1.0283885384477480e-04 -3.9117867703236187e-03 1.0179318764801588e-04 3.9117867703236178e-03 1.0179318764801568e-04 2.7865255676870051e+00 1.6505151269799023e-02 1.2435640324438240e+00 3.7939699829507879e-02 1.9360994656492860e-02 3.2572410552129907e-02 -9.4887934745200818e-03 3.6363066414061673e-02 2.2818926564882718e+00 9.7814769409256944e-02 1.2912037411656415e-02 3.0267399045999494e-04
4.9400000000000006e+01 9.8695561725478809e-01 3.1006072105336065e-04 8.3629221753833605e-01 1.2124574475727940e-02 1.6157177499774433e-01 1.1959034652619677e-02 8.2538384225704386e-01 1.2011182833384858e-02 1.3044382745211741e-02 3.1006072105336125e-04 1.6332541233574880e+00 8.8256038228321509e-02 -1.0188427368753505e+00 5.4390104821438835e-02 3.3022210088799100e+00 1.1092260889002203e-01 2.9385148774385549e-02 1.1411788165194476e-03 2.9385148774385705e-02 1.1411788165195124e-03 3.8814508893404752e-04 8.5704978924901177e-06 4.0113601344729235e-03 1.0819482905020975e-04 -3.8955081856855258e-03 1.0200448615800111e-04 4.2836532746195729e-03 1.0303930467320618e-04 -3.8955081856855258e-03 1.0200448615800060e-04 3.8955081856855258e-03 1.0200448615800111e-04 2.7878245614347077e+00 1.6540696205234566e-02 1.2450469137751210e+00 3.7979927870503506e-02 1.9375489530520006e-02 3.2600666079560379e-02 -9.4960751382499702e-03 3.6400217677998573e-02 2.2833782720045592e+00 9.7853103302741481e-02 1.2874140300122535e-02 3.0199226128045073e-04
4.9500000000000000e+01 9.8699433247404200e-01 3.0933922984557129e-04 8.3669250031670628e-01 1.2115432626058622e-02 1.6118303455245464e-01 1.1950468792272505e-02 8.2581129792158747e-01 1.2002792519877598e-02 1.3005667525957823e-02 3.0933922984557638e-04 1.6361892801453954e+00 8.8362515832507288e-02 -1.0188708560915607e+00 5.4456073747717736e-02 3.3037280821637962e+00 1.1098733387066385e-01 2.9318026604909599e-02 1.1374871843496440e-03 2.9318026604909446e-02 1.1374871843497910e-03 3.8616157244812974e-04 8.5235280001721261e-06 3.9943109107942812e-03 1.0837843036414441e-04 -3.8793148979603927e-03 1.0221208320537251e-04 4.2654764704085218e-03 1.0323654243613973e-04 -3.8793148979603927e-03 1.0221208320537226e-04 3.8793148979603927e-03 1.0221208320537251e-04 2.7891197390054363e+00 1.6576193502214821e-02 1.2465264274367496e+00 3.8019988536902360e-02 1.9389941703222870e-02 3.2628848263961840e-02 -9.5033334659514503e-03 3.6437283638709253e-02 2.2848572260722362e+00 9.7891171769302177e-02 1.2836434016478845e-02 3.0131346138948380e-04
4.9600000000000001e+01 9.8703285002264196e-01 3.0862096373901791e-04 8.3709108280705835e-01 1.2106256410667940e-02 1.6079590919022499e-01 1.1941866502203994e-02 8.2623694083241683e-01 1.1994362663106694e-02 1.2967149977358145e-02 3.0862096373902398e-04 1.6391177365883034e+00 8.8468627478486758e-02 -1.0188989539035298e+00 5.4521920315794947e-02 3.3052285096608940e+00 1.1105177054771276e-01 2.9251141730430259e-02 1.1338145690475330e-03 2.9251141730430124e-02 1.1338145690475351e-03 3.8419165691756937e-04 8.4769543847379936e-06 3.9773542840992214e-03 1.0855833750704912e-04 -3.8632064481015130e-03 1.0241598620201781e-04 4.2473981050190832e-03 1.0343055759237699e-04 -3.8632064481015130e-03 1.0241598620201727e-04 3.8632064481015130e-03 1.0241598620201781e-04 2.7904111195957975e+00 1.6611643095092384e-02 1.2480025852800067e+00 3.8059882762217334e-02 1.9404351379296331e-02 3.2656957437899772e-02 -9.5105685774043939e-03 3.6474264644908598e-02 2.2863295557573649e+00 9.7928977646979512e-02 1.2798917276613498e-02 3.0063756989246457e-04
4.9700000000000003e+01 9.8707117125502142e-01 3.0790589903481911e-04 8.3748797424212940e-01 1.2097046458106036e-02 1.6041039045015887e-01 1.1933228410521751e-02 8.2666078080486260e-01 1.1985893926319834e-02 1.2928828744978627e-02 3.0790589903481971e-04 1.6420395163725243e+00 8.8574375087106375e-02 -1.0189270303641711e+00 5.4587644894681896e-02 3.3067223282699367e+00 1.1111592154669982e-01 2.9184493287250979e-02 1.1301608710531587e-03 2.9184493287250819e-02 1.1301608710531643e-03 3.8223522929332345e-04 8.4307729495703114e-06 3.9604897155842882e-03 1.0873456254560025e-04 -3.8471823785584300e-03 1.0261620374983041e-04 4.2294176078517534e-03 1.0362134233269178e-04 -3.8471823785584300e-03 1.0261620374983011e-04 3.8471823785584300e-03 1.0261620374983041e-04 2.7916987222734009e+00 1.6647044920747034e-02 1.2494753991134069e+00 3.8099611474882181e-02 1.9418718762161245e-02 3.2684993931979878e-02 -9.5177805916274553e-03 3.6511161043467154e-02 2.2877952979057659e+00 9.7966523744720785e-02 1.2761588806823191e-02 2.9996456612664367e-04
4.9800000000000004e+01 9.8710929751436383e-01 3.0719401229900329e-04 8.3788318380090043e-01 1.2087803389861309e-02 1.6002646991703892e-01 1.1924555138467238e-02 8.2708282759732499e-01 1.1977386965535712e-02 1.2890702485636230e-02 3.0719401229899456e-04 1.6449546430980195e+00 8.8679760569172456e-02 -1.0189550855254657e+00 5.4653247852280408e-02 3.3082095746695268e+00 1.1117978946683055e-01 2.9118080412076381e-02 1.1265259909875238e-03 2.9118080412076523e-02 1.1265259909874511e-03 3.8029217760206409e-04 8.3849796397783654e-06 3.9437166689066912e-03 1.0890711854059755e-04 -3.8312422332985588e-03 1.0281274558192596e-04 4.2115344109006228e-03 1.0380889050437623e-04 -3.8312422332985596e-03 1.0281274558192602e-04 3.8312422332985588e-03 1.0281274558192596e-04 2.7929825659779031e+00 1.6682398918547520e-02 1.2509448807026951e+00 3.8139175598263596e-02 1.9433044053973551e-02 3.2712958074861118e-02 -9.5249696268833225e-03 3.6547973179421697e-02 2.2892544891440609e+00 9.8003812842652790e-02 1.2724447343718012e-02 2.9929442965794938e-04
4.9900000000000006e+01 9.8714723013270811e-01 3.0648528035879787e-04 8.3827672060884029e-01 1.2078527820426050e-02 1.5964413922117454e-01 1.1915847300477055e-02 8.2750309091153351e-01 1.1968842429608431e-02 1.2852769867291914e-02 3.0648528035880166e-04 1.6478631402784447e+00 8.8784785825466020e-02 -1.0189831194384675e+00 5.4718729555377835e-02 3.3096902853191863e+00 1.1124337688122679e-01 2.9051902242077071e-02 1.1229098296620271e-03 2.9051902242077009e-02 1.1229098296620130e-03 3.7836239093487001e-04 8.3395704419326303e-06 3.9270346101935808e-03 1.0907601949644664e-04 -3.8153855578281883e-03 1.0300562250647312e-04 4.1937479487630580e-03 1.0399319753890852e-04 -3.8153855578281883e-03 1.0300562250647243e-04 3.8153855578281883e-03 1.0300562250647312e-04 2.7942626695220474e+00 1.6717705030318233e-02 1.2524110417708676e+00 3.8178576050672160e-02 1.9447327455633264e-02 3.2740850193268695e-02 -9.5321358006838410e-03 3.6584701395985811e-02 2.2907071658807188e+00 9.8040847692339200e-02 1.2687491634125959e-02 2.9862714027779886e-04
5.0000000000000000e+01 9.8718497043105524e-01 3.0577968029911928e-04 8.3866859373815517e-01 1.2069220357362022e-02 1.5926339003824658e-01 1.1907105504244512e-02 8.2792158039280861e-01 1.1960260960292294e-02 1.2815029568944803e-02 3.0577968029908356e-04 1.6507650313411968e+00 8.8889452746764352e-02 -1.0190111321533313e+00 5.4784090369652150e-02 3.3111644964604410e+00 1.1130668633716427e-01 2.8985957914952360e-02 1.1193122880870476e-03 2.8985957914952488e-02 1.1193122880872612e-03 3.7644575943606356e-04 8.2945413837353345e-06 3.9104430080506396e-03 1.0924128031206512e-04 -3.7996118992126189e-03 1.0319484635222274e-04 4.1760576586486820e-03 1.0417426038164446e-04 -3.7996118992126189e-03 1.0319484635222237e-04 3.7996118992126189e-03 1.0319484635222274e-04 2.7955390515926828e+00 1.6752963200302021e-02 1.2538738939981924e+00 3.8217813745374619e-02 1.9461569166793497e-02 3.2768670612006917e-02 -9.5392792297951407e-03 3.6621346034560388e-02 2.2921533643071093e+00 9.8077631017038869e-02 1.2650720435000309e-02 2.9796267800009403e-04


==> bandit/phase_00.dat <==
p p_G_mean p_G_std p_G_lower p_G_upper
6.6666666666666674e-01 4.6666666666666667e-01 5.8513891142945020e-17 4.6666666666666662e-01 4.6666666666666673e-01
6.6826659766377550e-01 4.6674942717317158e-01 1.2559496952814844e-07 4.6674930157820205e-01 4.6674955276814112e-01
6.6986652866088436e-01 4.6683218767967621e-01 2.5118993904565572e-07 4.6683193648973714e-01 4.6683243886961528e-01
6.7146645965799312e-01 4.6691494818618101e-01 3.7678490857147119e-07 4.6691457140127246e-01 4.6691532497108956e-01
6.7306639065510188e-01 4.6699770869268570e-01 5.0237987809191632e-07 4.6699720631280761e-01 4.6699821107256378e-01
6.7466632165221063e-01 4.6708046919919050e-01 6.2797484761712691e-07 4.6707984122434287e-01 4.6708109717403812e-01
6.7626625264931950e-01 4.6716322970569513e-01 7.5356981714527522e-07 4.6716247613587797e-01 4.6716398327551228e-01
6.7786618364642826e-01 4.6723056131471663e-01 9.6280484536570438e-07 4.6722959850987128e-01 4.6723152411956198e-01
6.7946611464353701e-01 4.6724411778058023e-01 1.3494865502796785e-06 4.6724276829402994e-01 4.6724546726713051e-01
6.8106604564064577e-01 4.6725767424644393e-01 1.7366455307888276e-06 4.6725593760091316e-01 4.6725941089197470e-01
6.8266597663775463e-01 4.6727123071230781e-01 2.1240208146121857e-06 4.6726910669149319e-01 4.6727335473312243e-01
6.8426590763486339e-01 4.6728478717817135e-01 2.5115123159909348e-06 4.6728227566585534e-01 4.6728729869048735e-01
6.8586583863197215e-01 4.6729834364403511e-01 2.8990734342080452e-06 4.6729544457060090e-01 4.6730124271746931e-01
6.8746576962908090e-01 4.6731190010989876e-01 3.2866795419742624e-06 4.6730861343035679e-01 4.6731518678944073e-01
6.8906570062618977e-01 4.6728678572556692e-01 3.9247017165385187e-06 4.6728286102385036e-01 4.6729071042728348e-01
6.9066563162329853e-01 4.6722898883673752e-01 4.5842338970804153e-06 4.6722440460284043e-01 4.6723357307063462e-01
6.9226556262040728e-01 4.6717119194790807e-01 5.2447676550004865e-06 4.6716594718025306e-01 4.6717643671556308e-01
6.9386549361751615e-01 4.6711339505907856e-01 5.9059669453105923e-06 4.6710748909213323e-01 4.6711930102602389e-01
6.9546542461462491e-01 4.6705559817024922e-01 6.5676307627371779e-06 4.6704903053948649e-01 4.6706216580101195e-01
6.9706535561173366e-01 4.6699780128141966e-01 7.2296315663096597e-06 4.6699057164985336e-01 4.6700503091298595e-01
6.9866528660884242e-01 4.6694000439259026e-01 7.8918845535049544e-06 4.6693211250803673e-01 4.6694789627714378e-01
7.0026521760595128e-01 4.6681114481100272e-01 9.0591724908355654e-06 4.6680208563851189e-01 4.6682020398349355e-01
7.0186514860306004e-01 4.6667994023276693e-01 1.0002006359062855e-05 4.6666993822640784e-01 4.6668994223912602e-01
7.0346507960016880e-01 4.6654873565453120e-01 1.0946476323201652e-05 4.6653778917820798e-01 4.6655968213085441e-01
7.0506501059727755e-01 4.6641753107629536e-01 1.1892192576713371e-05 4.6640563888371867e-01 4.6642942326887205e-01
7.0666494159438642e-01 4.6628632649805962e-01 1.2838879716243878e-05 4.6627348761834336e-01 4.6629916537777588e-01
7.0826487259149518e-01 4.6615512191982383e-01 1.3786337735379216e-05 4.6614133558208848e-01 4.6616890825755919e-01
7.0986480358860393e-01 4.6598536438898452e-01 1.5299534003549872e-05 4.6597006485498099e-01 4.6600066392298806e-01
7.1146473458571280e-01 4.6577880647870701e-01 1.6531784621357986e-05 4.6576227469408565e-01 4.6579533826332836e-01
7.1306466558282156e-01 4.6557224856842927e-01 1.7766996774940832e-05 4.6555448157165435e-01 4.6559001556520418e-01
7.1466459657993031e-01 4.6536569065815164e-01 1.9004593013986606e-05 4.6534668606513768e-01 4.6538469525116560e-01
7.1626452757703907e-01 4.6515913274787402e-01 2.0244136100263073e-05 4.6513888861177377e-01 4.6517937688397426e-01
7.1786445857414793e-01 4.6495257483759633e-01 2.1485289080138003e-05 4.6493108954851620e-01 4.6497406012667647e-01
7.1946438957125669e-01 4.6473194027145509e-01 2.3438478302670638e-05 4.6470850179315243e-01 4.6475537874975775e-01
7.2106432056836545e-01 4.6444820455948949e-01 2.4965400141423958e-05 4.6442323915934808e-01 4.6447316995963089e-01
7.2266425156547420e-01 4.6416446884752399e-01 2.6496896137918004e-05 4.6413797195138606e-01 4.6419096574366192e-01
7.2426418256258307e-01 4.6388073313555844e-01 2.8032216596463159e-05 4.6385270091896197e-01 4.6390876535215492e-01
7.2586411355969183e-01 4.6359699742359278e-01 2.9570765822409465e-05 4.6356742665777040e-01 4.6362656818941517e-01
7.2746404455680058e-01 4.6331326171162723e-01 3.1112064813859381e-05 4.6328214964681336e-01 4.6334437377644111e-01
7.2906397555390945e-01 4.6302887942926041e-01 3.2784299135049030e-05 4.6299609513012535e-01 4.6306166372839547e-01
7.3066390655101821e-01 4.6266776565633305e-01 3.5425866590541026e-05 4.6263233978974250e-01 4.6270319152292361e-01
7.3226383754812696e-01 4.6230515983952591e-01 3.7257460267980114e-05 4.6226790237925791e-01 4.6234241729979392e-01
7.3386376854523572e-01 4.6194255402271844e-01 3.9094558796544500e-05 4.6190345946392192e-01 4.6198164858151497e-01
7.3546369954234458e-01 4.6157994820591108e-01 4.0936421061431438e-05 4.6153901178484963e-01 4.6162088462697254e-01
7.3706363053945334e-01 4.6121734238910372e-01 4.2782431804272451e-05 4.6117455995729945e-01 4.6126012482090800e-01
7.3866356153656210e-01 4.6085466903594385e-01 4.4619808131665869e-05 4.6081004922781221e-01 4.6089928884407549e-01
7.4026349253367085e-01 4.6041650416599067e-01 4.8024540606645061e-05 4.6036847962538402e-01 4.6046452870659732e-01
7.4186342353077972e-01 4.5997347740339728e-01 5.0158548376401197e-05 4.5992331885502086e-01 4.6002363595177370e-01
7.4346335452788848e-01 4.5953045064080378e-01 5.2299915823852689e-05 4.5947815072497994e-01 4.5958275055662762e-01
7.4506328552499723e-01 4.5908742387821028e-01 5.4447774613296624e-05 4.5903297610359700e-01 4.5914187165282355e-01
7.4666321652210610e-01 4.5864439711561700e-01 5.6601385766626368e-05 4.5858779572985037e-01 4.5870099850138363e-01
7.4826314751921486e-01 4.5819689816423947e-01 5.9503420640547306e-05 4.5813739474359894e-01 4.5825640158488001e-01
7.4986307851632361e-01 4.5767301063513754e-01 6.2858132573282512e-05 4.5761015250256426e-01 4.5773586876771083e-01
7.5146300951343237e-01 4.5714816098886779e-01 6.5295614516546187e-05 4.5708286537435122e-01 4.5721345660338436e-01
7.5306294051054112e-01 4.5662331134259804e-01 6.7742420994983438e-05 4.5655556892160304e-01 4.5669105376359304e-01
7.5466287150764999e-01 4.5609846169632834e-01 7.0197576967475240e-05 4.5602826411936087e-01 4.5616865927329581e-01
7.5626280250475875e-01 4.5557361205005853e-01 7.2660236062253172e-05 4.5550095181399630e-01 4.5564627228612076e-01
7.5786273350186750e-01 4.5502358587751895e-01 7.7277825918664541e-05 4.5494630805160030e-01 4.5510086370343761e-01
7.5946266449897637e-01 4.5441566580004195e-01 8.0006275766959621e-05 4.5433565952427496e-01 4.5449567207580893e-01
7.6106259549608513e-01 4.5380774572256488e-01 8.2747271416277378e-05 4.5372499845114861e-01 4.5389049299398115e-01
7.6266252649319388e-01 4.5319982564508787e-01 8.5499606273554976e-05 4.5311432603881430e-01 4.5328532525136145e-01
7.6426245749030275e-01 4.5259190556761092e-01 8.8262219552799419e-05 4.5250364334805809e-01 4.5268016778716375e-01
7.6586238848741151e-01 4.5198398549013391e-01 9.1034175501249109e-05 4.5189295131463264e-01 4.5207501966563518e-01
7.6746231948452026e-01 4.5131494895230695e-01 9.6500639206639985e-05 4.5121844831310032e-01 4.5141144959151358e-01
7.6906225048162902e-01 4.5062286878185481e-01 9.9529772443997534e-05 4.5052333900941083e-01 4.5072239855429880e-01
7.7066218147873777e-01 4.4993078861140245e-01 1.0257351861433978e-04 4.4982821509278814e-01 4.5003336213001677e-01
7.7226211247584664e-01 4.4923870844095026e-01 1.0563061451021660e-04 4.4913307782644002e-01 4.4934433905546051e-01
7.7386204347295540e-01 4.4854662827049790e-01 1.0869993378743699e-04 4.4843792833671048e-01 4.4865532820428533e-01
7.7546197447006415e-01 4.4782761291657164e-01 1.1483060564239211e-04 4.4771278231092926e-01 4.4794244352221402e-01
7.7706190546717302e-01 4.4705044240113245e-01 1.1814106307432648e-04 4.4693230133805811e-01 4.4716858346420679e-01
7.7866183646428178e-01 4.4627327188569332e-01 1.2146957494705727e-04 4.4615180231074625e-01 4.4639474146064040e-01
7.8026176746139053e-01 4.4549610137025414e-01 1.2481469686165044e-04 4.4537128667339249e-01 4.4562091606711579e-01
7.8186169845849929e-01 4.4471893085481512e-01 1.2817512835517955e-04 4.4459075572645995e-01 4.4484710598317029e-01
7.8346162945560816e-01 4.4393307041244723e-01 1.3284198046117717e-04 4.4380022843198608e-01 4.4406591239290838e-01
7.8506156045271691e-01 4.4307207845600072e-01 1.3861411530328516e-04 4.4293346434069741e-01 4.4321069257130402e-01
7.8666149144982567e-01 4.4220904638095321e-01 1.4222033189891615e-04 4.4206682604905428e-01 4.4235126671285213e-01
7.8826142244693442e-01 4.4134601430590575e-01 1.4584650156294047e-04 4.4120016780434279e-01 4.4149186080746872e-01
7.8986135344404329e-01 4.4048298223085824e-01 1.4949117231274808e-04 4.4033349105854552e-01 4.4063247340317097e-01
7.9146128444115205e-01 4.3961498918767183e-01 1.5332833503086708e-04 4.3946166085264099e-01 4.3976831752270268e-01
7.9306121543826080e-01 4.3866947121327782e-01 1.6096289970754442e-04 4.3850850831357030e-01 4.3883043411298533e-01
7.9466114643536967e-01 4.3771996325544371e-01 1.6483972292235711e-04 4.3755512353252135e-01 4.3788480297836607e-01
7.9626107743247843e-01 4.3677045529760983e-01 1.6873982771879490e-04 4.3660171546989102e-01 4.3693919512532864e-01
7.9786100842958718e-01 4.3582094733977589e-01 1.7266163644137560e-04 4.3564828570333453e-01 4.3599360897621725e-01
7.9946093942669594e-01 4.3485889011578249e-01 1.7865789607500137e-04 4.3468023221970747e-01 4.3503754801185751e-01
8.0106087042380481e-01 4.3382462452822457e-01 1.8518250443403978e-04 4.3363944202379051e-01 4.3400980703265862e-01
8.0266080142091356e-01 4.3278817949821136e-01 1.8932308485536162e-04 4.3259885641335599e-01 4.3297750258306672e-01
8.0426073241802232e-01 4.3175173446819815e-01 1.9349017778575933e-04 4.3155824429041240e-01 4.3194522464598389e-01
8.0586066341513107e-01 4.3071528943818471e-01 1.9768210659972823e-04 4.3051760733158501e-01 4.3091297154478442e-01
8.0746059441223994e-01 4.2964376221141387e-01 2.0688359888008785e-04 4.2943687861253377e-01 4.2985064581029397e-01
8.0906052540934870e-01 4.2852006687556338e-01 2.1125006684880339e-04 4.2830881680871458e-01 4.2873131694241218e-01
8.1066045640645745e-01 4.2739637153971277e-01 2.1564800038626996e-04 4.2718072353932651e-01 4.2761201954009903e-01
8.1226038740356632e-01 4.2627267620386233e-01 2.2007551310060445e-04 4.2605260069076173e-01 4.2649275171696294e-01
8.1386031840067508e-01 4.2514780616134995e-01 2.2445788608298580e-04 4.2492334827526695e-01 4.2537226404743295e-01
8.1546024939778383e-01 4.2395016561533810e-01 2.3451125445437976e-04 4.2371565436088371e-01 4.2418467686979250e-01
8.1706018039489259e-01 4.2273904830794901e-01 2.3912633965576739e-04 4.2249992196829322e-01 4.2297817464760479e-01
8.1866011139200134e-01 4.2152793100055985e-01 2.4377578529964704e-04 4.2128415521526019e-01 4.2177170678585951e-01
8.2026004238911021e-01 4.2031681369317059e-01 2.4845766240881611e-04 4.2006835603076176e-01 4.2056527135557942e-01
8.2185997338621897e-01 4.1906286820925265e-01 2.5907927144649652e-04 4.1880378893780618e-01 4.1932194748069912e-01
8.2345990438332772e-01 4.1776429145535632e-01 2.6389895433672633e-04 4.1750039250101961e-01 4.1802819040969302e-01
8.2505983538043659e-01 4.1646571470145977e-01 2.6875770249700485e-04 4.1619695699896275e-01 4.1673447240395678e-01
8.2665976637754535e-01 4.1516713794756333e-01 2.7365343511019565e-04 4.1489348451245311e-01 4.1544079138267354e-01
8.2825969737465410e-01 4.1384209872597683e-01 2.8384601159509346e-04 4.1355825271438174e-01 4.1412594473757192e-01
8.2985962837176297e-01 4.1245715127165744e-01 2.8992364621752186e-04 4.1216722762543989e-01 4.1274707491787499e-01
8.3145955936887173e-01 4.1107120364133970e-01 2.9498034581760971e-04 4.1077622329552210e-01 4.1136618398715730e-01
8.3305949036598048e-01 4.0968525601102224e-01 3.0007843927594294e-04 4.0938517757174631e-01 4.0998533445029817e-01
8.3465942136308924e-01 4.0827490312847886e-01 3.1019259177947030e-04 4.0796471053669942e-01 4.0858509572025831e-01
8.3625935236019799e-01 4.0680336439466575e-01 3.1714439067377707e-04 4.0648622000399198e-01 4.0712050878533951e-01
8.3785928335730686e-01 4.0533025180291793e-01 3.2238910830413077e-04 4.0500786269461381e-01 4.0565264091122205e-01
8.3945921435441562e-01 4.0385713921117022e-01 3.2767941022488292e-04 4.0352945980094534e-01 4.0418481862139510e-01
8.4105914535152437e-01 4.0234897286038301e-01 3.3958401467823354e-04 4.0200938884570481e-01 4.0268855687506122e-01
8.4265907634863324e-01 4.0078949052606277e-01 3.4549381880712014e-04 4.0044399670725567e-01 4.0113498434486988e-01
8.4425900734574200e-01 3.9922952717893273e-01 3.5091807819184740e-04 3.9887860910074091e-01 3.9958044525712455e-01
8.4585893834285075e-01 3.9766916306770805e-01 3.5641062278648399e-04 3.9731275244492159e-01 3.9802557369049452e-01
8.4745886933995962e-01 3.9604942311755453e-01 3.6935459759814844e-04 3.9568006851995641e-01 3.9641877771515266e-01
8.4905880033706838e-01 3.9440302228750368e-01 3.7489582772226511e-04 3.9402812645978141e-01 3.9477791811522595e-01
8.5065873133417713e-01 3.9275662145745283e-01 3.8049257442140884e-04 3.9237612888303142e-01 3.9313711403187424e-01
8.5225866233128589e-01 3.9109284370630815e-01 3.8840316902265828e-04 3.9070444053728548e-01 3.9148124687533081e-01
8.5385859332839464e-01 3.8936480368397908e-01 3.9956343979960014e-04 3.8896524024417950e-01 3.8976436712377865e-01
8.5545852432550351e-01 3.8763246847633459e-01 4.0526814427855934e-04 3.8722720033205604e-01 3.8803773662061314e-01
8.5705845532261227e-01 3.8589878062828620e-01 4.1110313641757684e-04 3.8548767749186863e-01 3.8630988376470377e-01
8.5865838631972102e-01 3.8410278338133863e-01 4.2486094444389412e-04 3.8367792243689475e-01 3.8452764432578251e-01
8.6025831731682989e-01 3.8228509763102830e-01 4.3066068207070761e-04 3.8185443694895760e-01 3.8271575831309901e-01
8.6185824831393865e-01 3.8046741188071814e-01 4.3652471884299092e-04 3.8003088716187516e-01 3.8090393659956112e-01
8.6345817931104740e-01 3.7860560824813816e-01 4.5062767922711400e-04 3.7815498056891106e-01 3.7905623592736526e-01
8.6505811030815627e-01 3.7670330467795499e-01 4.5660412325953240e-04 3.7624670055469545e-01 3.7715990880121453e-01
8.6665804130526503e-01 3.7480092409250576e-01 4.6255756650119166e-04 3.7433836652600455e-01 3.7526348165900697e-01
8.6825797230237378e-01 3.7286207467695737e-01 4.7582223651713838e-04 3.7238625244044021e-01 3.7333789691347452e-01
8.6985790329948254e-01 3.7087674463474352e-01 4.8302664716464051e-04 3.7039371798757886e-01 3.7135977128190817e-01
8.7145783429659129e-01 3.6889038827682785e-01 4.8906033497154576e-04 3.6840132794185632e-01 3.6937944861179939e-01
8.7305776529370016e-01 3.6686473899298261e-01 5.0285685181496534e-04 3.6636188214116766e-01 3.6736759584479756e-01
8.7465769629080892e-01 3.6479596709706730e-01 5.0985295580230350e-04 3.6428611414126499e-01 3.6530582005286960e-01
8.7625762728791767e-01 3.6272590536684668e-01 5.1602132307710324e-04 3.6220988404376958e-01 3.6324192668992378e-01
8.7785755828502654e-01 3.6060437035565496e-01 5.3091561180663494e-04 3.6007345474384833e-01 3.6113528596746158e-01
8.7945748928213530e-01 3.5845243299499391e-01 5.3700630479680664e-04 3.5791542669019710e-01 3.5898943929979071e-01
8.8105742027924405e-01 3.5629379197423094e-01 5.4223264889163077e-04 3.5575155932533931e-01 3.5683602462312258e-01
8.8265735127635292e-01 3.5407196982207767e-01 5.5826027790531181e-04 3.5351370954417238e-01 3.5463023009998296e-01
8.8425728227346168e-01 3.5183851530098292e-01 5.6441024544998499e-04 3.5127410505553291e-01 3.5240292554643293e-01
8.8585721327057043e-01 3.4957383895367655e-01 5.7737562712172573e-04 3.4899646332655482e-01 3.5015121458079829e-01
8.8745714426767919e-01 3.4726156167940847e-01 5.8578326561264276e-04 3.4667577841379582e-01 3.4784734494502112e-01
8.8905707526478794e-01 3.4494163207589523e-01 5.9105282142112036e-04 3.4435057925447410e-01 3.4553268489731637e-01
8.9065700626189681e-01 3.4256103817996553e-01 6.0724583901885436e-04 3.4195379234094669e-01 3.4316828401898436e-01
8.9225693725900557e-01 3.4016714993090125e-01 6.1343035048063474e-04 3.3955371958042063e-01 3.4078058028138186e-01
8.9385686825611432e-01 3.3772880988856541e-01 6.2836621153545527e-04 3.3710044367702996e-01 3.3835717610010085e-01
8.9545679925322319e-01 3.3525657334825143e-01 6.3485795552255231e-04 3.3462171539272889e-01 3.3589143130377397e-01
8.9705673025033195e-01 3.3275621064091493e-01 6.4694554006235324e-04 3.3210926510085259e-01 3.3340315618097727e-01
8.9865666124744070e-01 3.3020831294680059e-01 6.5627424276181313e-04 3.2955203870403876e-01 3.3086458718956241e-01
9.0025659224454946e-01 3.2763873321862269e-01 6.6517791818688241e-04 3.2697355530043581e-01 3.2830391113680957e-01
9.0185652324165821e-01 3.2501609743975796e-01 6.7760561657209282e-04 3.2433849182318586e-01 3.2569370305633005e-01
9.0345645423876708e-01 3.2237216316795247e-01 6.8559382269611541e-04 3.2168656934525636e-01 3.2305775699064859e-01
9.0505638523587584e-01 3.1967422187493849e-01 6.9879834567250596e-04 3.1897542352926600e-01 3.2037302022061098e-01
9.0665631623298459e-01 3.1695131274798111e-01 7.0798739357218568e-04 3.1624332535440891e-01 3.1765930014155330e-01
9.0825624723009346e-01 3.1417763205074539e-01 7.1980058356073905e-04 3.1345783146718464e-01 3.1489743263430614e-01
9.0985617822720222e-01 3.1137161926871432e-01 7.3216178537221545e-04 3.1063945748334210e-01 3.1210378105408654e-01
9.1145610922431097e-01 3.0852153238826319e-01 7.4063973205269610e-04 3.0778089265621050e-01 3.0926217212031587e-01
9.1305604022141984e-01 3.0562742948443733e-01 7.5503539517596480e-04 3.0487239408926137e-01 3.0638246487961329e-01
9.1465597121852860e-01 3.0269778246512768e-01 7.6024318254132902e-04 3.0193753928258638e-01 3.0345802564766899e-01
9.1625590221563735e-01 2.9971443066132808e-01 7.7553714390360472e-04 2.9893889351742448e-01 3.0048996780523168e-01
9.1785583321274622e-01 2.9669547666941620e-01 7.8571675103140200e-04 2.9590975991838481e-01 2.9748119342044760e-01
9.1945576420985486e-01 2.9362914647185223e-01 7.9580496572793013e-04 2.9283334150612428e-01 2.9442495143758018e-01
9.2105569520696373e-01 2.9051252424166940e-01 8.0945580517737654e-04 2.8970306843649202e-01 2.9132198004684678e-01
9.2265562620407249e-01 2.8735448651499385e-01 8.1889709412580824e-04 2.8653558942086804e-01 2.8817338360911965e-01
9.2425555720118124e-01 2.8414717872545964e-01 8.2821335990446415e-04 2.8331896536555518e-01 2.8497539208536410e-01
9.2585548819829011e-01 2.8088752635521769e-01 8.4203309773851005e-04 2.8004549325747918e-01 2.8172955945295619e-01
9.2745541919539887e-01 2.7757921555705639e-01 8.5435126669166522e-04 2.7672486429036475e-01 2.7843356682374804e-01
9.2905535019250762e-01 2.7422144521856329e-01 8.6316089876805344e-04 2.7335828431979525e-01 2.7508460611733132e-01
9.3065528118961649e-01 2.7081073433774322e-01 8.7250740882258019e-04 2.6993822692892067e-01 2.7168324174656577e-01
9.3225521218672514e-01 2.6734386822028472e-01 8.8573155686407651e-04 2.6645813666342066e-01 2.6822959977714877e-01
9.3385514318383400e-01 2.6382247716732388e-01 8.9804431204375994e-04 2.6292443285528011e-01 2.6472052147936764e-01
9.3545507418094287e-01 2.6024440840357621e-01 9.0983974660031116e-04 2.5933456865697591e-01 2.6115424815017652e-01
9.3705500517805151e-01 2.5660824726675674e-01 9.2138614592397956e-04 2.5568686112083278e-01 2.5752963341268070e-01
9.3865493617516038e-01 2.5291223024574555e-01 9.3233386652376380e-04 2.5197989637922180e-01 2.5384456411226930e-01
9.4025486717226914e-01 2.4915503706424796e-01 9.4331806575546375e-04 2.4821171899849251e-01 2.5009835513000345e-01
9.4185479816937789e-01 2.4533457888992966e-01 9.5429485858087714e-04 2.4438028403134879e-01 2.4628887374851052e-01
9.4345472916648676e-01 2.4144846448011945e-01 9.6458000995207252e-04 2.4048388447016739e-01 2.4241304449007151e-01
9.4505466016359552e-01 2.3749564430823314e-01 9.7362888644756112e-04 2.3652201542178558e-01 2.3846927319468070e-01
9.4665459116070427e-01 2.3347322273594767e-01 9.8443053309567839e-04 2.3248879220285198e-01 2.3445765326904336e-01
9.4825452215781314e-01 2.2937920783851715e-01 9.9679834187008380e-04 2.2838240949664707e-01 2.3037600618038723e-01
9.4985445315492179e-01 2.2521133294474346e-01 1.0068145708422207e-03 2.2420451837390123e-01 2.2621814751558569e-01
9.5145438415203065e-01 2.2096703795301903e-01 1.0162067392277805e-03 2.1995083121379125e-01 2.2198324469224681e-01
9.5305431514913941e-01 2.1664302974143307e-01 1.0274176539911014e-03 2.1561561208744195e-01 2.1767044739542418e-01
9.5465424614624816e-01 2.1223712239461578e-01 1.0366984181818294e-03 2.1120042397643396e-01 2.1327382081279761e-01
9.5625417714335703e-01 2.0774561174735301e-01 1.0455559925581508e-03 2.0670005575479486e-01 2.0879116773991116e-01
9.5785410814046579e-01 2.0316434986632159e-01 1.0556717967576119e-03 2.0210867806956398e-01 2.0422002166307920e-01
9.5945403913757454e-01 1.9849038371520658e-01 1.0648248878537795e-03 1.9742555882735280e-01 1.9955520860306036e-01
9.6105397013468341e-01 1.9371975005159420e-01 1.0732908631724441e-03 1.9264645918842174e-01 1.9479304091476665e-01
9.6265390113179217e-01 1.8884806473498730e-01 1.0813410958172241e-03 1.8776672363917007e-01 1.8992940583080453e-01
9.6425383212890092e-01 1.8386890253426252e-01 1.0897765817425421e-03 1.8277912595251999e-01 1.8495867911600505e-01
9.6585376312600979e-01 1.7877850964925107e-01 1.0964607285070009e-03 1.7768204892074407e-01 1.7987497037775807e-01
9.6745369412311844e-01 1.7356951429685366e-01 1.1035015072531126e-03 1.7246601278960055e-01 1.7467301580410677e-01
9.6905362512022730e-01 1.6823650967201803e-01 1.1095158260534378e-03 1.6712699384596461e-01 1.6934602549807146e-01
9.7065355611733606e-01 1.6277158847919371e-01 1.1149772617554674e-03 1.6165661121743824e-01 1.6388656574094917e-01
9.7225348711444481e-01 1.5716592442875293e-01 1.1194653522510400e-03 1.5604645907650189e-01 1.5828538978100398e-01
9.7385341811155368e-01 1.5141053166049603e-01 1.1230590766187463e-03 1.5028747258387729e-01 1.5253359073711478e-01
9.7545334910866244e-01 1.4549422910209975e-01 1.1257825900875429e-03 1.4436844651201219e-01 1.4662001169218730e-01
9.7705328010577119e-01 1.3940525178860602e-01 1.1269960267760550e-03 1.3827825576182998e-01 1.4053224781538207e-01
9.7865321110288006e-01 1.3312879848658749e-01 1.1266997664924655e-03 1.3200209872009502e-01 1.3425549825307995e-01
9.8025314209998882e-01 1.2664837947901436e-01 1.1249396120648189e-03 1.2552343986694955e-01 1.2777331909107917e-01
9.8185307309709757e-01 1.1994385492285331e-01 1.1209105671256036e-03 1.1882294435572771e-01 1.2106476548997891e-01
9.8345300409420644e-01 1.1299147133217699e-01 1.1145785485495191e-03 1.1187689278362747e-01 1.1410604988072651e-01
9.8505293509131509e-01 1.0576200498047790e-01 1.1053998018306006e-03 1.0465660517864731e-01 1.0686740478230849e-01
9.8665286608842395e-01 9.8218936159802886e-02 1.0927424337542169e-03 9.7126193726048665e-02 9.9311678593557107e-02


==> bandit/phase_01.dat <==
p p_G_mean p_G_std p_G_lower p_G_upper
6.6666666666666674e-01 4.6666666666666667e-01 5.8513891142945020e-17 4.6666666666666662e-01 4.6666666666666673e-01
6.6826659766377550e-01 4.6758278321742069e-01 4.7416029995728058e-08 4.6758273580139070e-01 4.6758283063345069e-01
6.6986652866088436e-01 4.6849889976817483e-01 9.4832060005208939e-08 4.6849880493611484e-01 4.6849899460023481e-01
6.7146645965799312e-01 4.6941501631892885e-01 1.4224808999745686e-07 4.6941487407083887e-01 4.6941515856701882e-01
6.7306639065510188e-01 4.7032329338899848e-01 2.8402636527212128e-07 4.7032300936263322e-01 4.7032357741536374e-01
6.7466632165221063e-01 4.7123074844587870e-01 4.3056222127274632e-07 4.7123031788365743e-01 4.7123117900809997e-01
6.7626625264931950e-01 4.7213820350275909e-01 5.7710187623660846e-07 4.7213762640088286e-01 4.7213878060463532e-01
6.7786618364642826e-01 4.7303803881240086e-01 8.3195402511294615e-07 4.7303720685837575e-01 4.7303887076642598e-01
6.7946611464353701e-01 4.7393658647063541e-01 1.0830913167807006e-06 4.7393550337931861e-01 4.7393766956195221e-01
6.8106604564064577e-01 4.7483513412886980e-01 1.3342482622701957e-06 4.7483379988060753e-01 4.7483646837713206e-01
6.8266597663775463e-01 4.7572588570100194e-01 1.7221253796895298e-06 4.7572416357562225e-01 4.7572760782638163e-01
6.8426590763486339e-01 4.7661527557631078e-01 2.0835252737003676e-06 4.7661319205103708e-01 4.7661735910158448e-01
6.8586583863197215e-01 4.7750466545161963e-01 2.4449719995708643e-06 4.7750222047962004e-01 4.7750711042361921e-01
6.8746576962908090e-01 4.7838565083276041e-01 2.9870761580159698e-06 4.7838266375660238e-01 4.7838863790891845e-01
6.8906570062618977e-01 4.7926562808040707e-01 3.4645865940182372e-06 4.7926216349381306e-01 4.7926909266700107e-01
6.9066563162329853e-01 4.8014560162473680e-01 3.9485084936327452e-06 4.8014165311624318e-01 4.8014955013323041e-01
6.9226556262040728e-01 4.8101610087237240e-01 4.6609796324007742e-06 4.8101143989273998e-01 4.8102076185200482e-01
6.9386549361751615e-01 4.8188640620886353e-01 5.2606413876782603e-06 4.8188114556747585e-01 4.8189166685025120e-01
6.9546542461462491e-01 4.8275558203508506e-01 6.0518760641944246e-06 4.8274953015902089e-01 4.8276163391114923e-01
6.9706535561173366e-01 4.8361595176247330e-01 6.7796739340623240e-06 4.8360917208853921e-01 4.8362273143640738e-01
6.9866528660884242e-01 4.8447632148986147e-01 7.5077267677255984e-06 4.8446881376309375e-01 4.8448382921662919e-01
7.0026521760595128e-01 4.8533370215142113e-01 8.5181296047227284e-06 4.8532518402181640e-01 4.8534222028102586e-01
7.0186514860306004e-01 4.8618386818416282e-01 9.3806904783526912e-06 4.8617448749368447e-01 4.8619324887464116e-01
7.0346507960016880e-01 4.8703403421690467e-01 1.0243579291019589e-05 4.8702379063761364e-01 4.8704427779619569e-01
7.0506501059727755e-01 4.8787877319254536e-01 1.1499310635061786e-05 4.8786727388191031e-01 4.8789027250318040e-01
7.0666494159438642e-01 4.8871846308686762e-01 1.2503283670469195e-05 4.8870595980319714e-01 4.8873096637053809e-01
7.0826487259149518e-01 4.8955815298118949e-01 1.3507664634516038e-05 4.8954464531655495e-01 4.8957166064582402e-01
7.0986480358860393e-01 4.9038936030159652e-01 1.5036209680812887e-05 4.9037432409191573e-01 4.9040439651127732e-01
7.1146473458571280e-01 4.9121829728732624e-01 1.6188461979376634e-05 4.9120210882534687e-01 4.9123448574930562e-01
7.1306466558282156e-01 4.9204607310765097e-01 1.7864490610941508e-05 4.9202820861704005e-01 4.9206393759826189e-01
7.1466459657993031e-01 4.9286397612246358e-01 1.9171397852673986e-05 4.9284480472461090e-01 4.9288314752031626e-01
7.1626452757703907e-01 4.9368187913727618e-01 2.0479020426145664e-05 4.9366140011685006e-01 4.9370235815770230e-01
7.1786445857414793e-01 4.9449449680714785e-01 2.2479765433194627e-05 4.9447201704171467e-01 4.9451697657258104e-01
7.1946438957125669e-01 4.9530108053318855e-01 2.3949260883192288e-05 4.9527713127230538e-01 4.9532502979407173e-01
7.2106432056836545e-01 4.9610766425922936e-01 2.5419574495762711e-05 4.9608224468473361e-01 4.9613308383372512e-01
7.2266425156547420e-01 4.9690410554389464e-01 2.7776399012466957e-05 4.9687632914488217e-01 4.9693188194290711e-01
7.2426418256258307e-01 4.9769908044673122e-01 2.9416034583184777e-05 4.9766966441214805e-01 4.9772849648131440e-01
7.2586411355969183e-01 4.9849018493845199e-01 3.1985916131207679e-05 4.9845819902232080e-01 4.9852217085458317e-01
7.2746404455680058e-01 4.9927325730831484e-01 3.3802272510089024e-05 4.9923945503580475e-01 4.9930705958082494e-01
7.2906397555390945e-01 5.0005632967817770e-01 3.5619841649715836e-05 5.0002070983652802e-01 5.0009194951982738e-01
7.3066390655101821e-01 5.0082938488681417e-01 3.8604972949547614e-05 5.0079077991386467e-01 5.0086798985976366e-01
7.3226383754812696e-01 5.0160025688208565e-01 4.0607186737490867e-05 5.0155964969534816e-01 5.0164086406882313e-01
7.3386376854523572e-01 5.0236661644699088e-01 4.3851845510323164e-05 5.0232276460148051e-01 5.0241046829250124e-01
7.3546369954234458e-01 5.0312498613990297e-01 4.6046540669443155e-05 5.0307893959923355e-01 5.0317103268057239e-01
7.3706363053945334e-01 5.0388301151416071e-01 4.8658785218935426e-05 5.0383435272894173e-01 5.0393167029937969e-01
7.3866356153656210e-01 5.0462962972279701e-01 5.1966852612117610e-05 5.0457766287018491e-01 5.0468159657540912e-01
7.4026349253367085e-01 5.0537519114729679e-01 5.4364121256717561e-05 5.0532082702604009e-01 5.0542955526855349e-01
7.4186342353077972e-01 5.0611326286830260e-01 5.8398118024680441e-05 5.0605486475027794e-01 5.0617166098632727e-01
7.4346335452788848e-01 5.0684570607005164e-01 6.1004603297656021e-05 5.0678470146675403e-01 5.0690671067334925e-01
7.4506328552499723e-01 5.0757492370191815e-01 6.5371387820660970e-05 5.0750955231409745e-01 5.0764029508973885e-01
7.4666321652210610e-01 5.0829393479038920e-01 6.8195627076370641e-05 5.0822573916331282e-01 5.0836213041746559e-01
7.4826314751921486e-01 5.0901232173921485e-01 7.1740070279916097e-05 5.0894058166893497e-01 5.0908406180949473e-01
7.4986307851632361e-01 5.0971887440798436e-01 7.5969548386424884e-05 5.0964290485959796e-01 5.0979484395637076e-01
7.5146300951343237e-01 5.1042413561061817e-01 7.9023350952164430e-05 5.1034511225966606e-01 5.1050315896157028e-01
7.5306294051054112e-01 5.1111948494862069e-01 8.4359812950060618e-05 5.1103512513567062e-01 5.1120384476157077e-01
7.5466287150764999e-01 5.1181067466701202e-01 8.7649656153391577e-05 5.1172302501085865e-01 5.1189832432316540e-01
7.5626280250475875e-01 5.1249468942417331e-01 9.3400972085065241e-05 5.1240128845208821e-01 5.1258809039625841e-01
7.5786273350186750e-01 5.1317148229225062e-01 9.6936167967877191e-05 5.1307454612428272e-01 5.1326841846021853e-01
7.5946266449897637e-01 5.1384337393561430e-01 1.0312870043039861e-04 5.1374024523518391e-01 5.1394650263604469e-01
7.6106259549608513e-01 5.1450544087978478e-01 1.0691882368318176e-04 5.1439852205610159e-01 5.1461235970346797e-01
7.6266252649319388e-01 5.1516415181648934e-01 1.1322324960668910e-04 5.1505092856688262e-01 5.1527737506609606e-01
7.6426245749030275e-01 5.1581139611905402e-01 1.1763471158293200e-04 5.1569376140747114e-01 5.1592903083063690e-01
7.6586238848741151e-01 5.1645595100367170e-01 1.2396287585974381e-04 5.1633198812781200e-01 5.1657991387953139e-01
7.6746231948452026e-01 5.1708815718279688e-01 1.2912209185387175e-04 5.1695903509094299e-01 5.1721727927465078e-01
7.6906225048162902e-01 5.1771757770932680e-01 1.3560132997811553e-04 5.1758197637934866e-01 5.1785317903930494e-01
7.7066218147873777e-01 5.1833449695371381e-01 1.4142041897499460e-04 5.1819307653473878e-01 5.1847591737268883e-01
7.7226211247584664e-01 5.1894811698508825e-01 1.4827378946997763e-04 5.1879984319561823e-01 5.1909639077455827e-01
7.7386204347295540e-01 5.1954915228930176e-01 1.5457036535938444e-04 5.1939458192394239e-01 5.1970372265466114e-01
7.7546197447006415e-01 5.2014631639843478e-01 1.6205168496582367e-04 5.1998426471346892e-01 5.2030836808340064e-01
7.7706190546717302e-01 5.2073082432367601e-01 1.6861384599469576e-04 5.2056221047768136e-01 5.2089943816967066e-01
7.7866183646428178e-01 5.2131080243132766e-01 1.7695431254018790e-04 5.2113384811878749e-01 5.2148775674386783e-01
7.8026176746139053e-01 5.2187817880524479e-01 1.8359404380596944e-04 5.2169458476143882e-01 5.2206177284905075e-01
7.8186169845849929e-01 5.2243988520655937e-01 1.9295755387422042e-04 5.2224692765268510e-01 5.2263284276043365e-01
7.8346162945560816e-01 5.2298984646910296e-01 1.9955543545066608e-04 5.2279029103365227e-01 5.2318940190455365e-01
7.8506156045271691e-01 5.2353233569029889e-01 2.1019152878305376e-04 5.2332214416151579e-01 5.2374252721908199e-01
7.8666149144982567e-01 5.2406431402544218e-01 2.1673243846245119e-04 5.2384758158697975e-01 5.2428104646390461e-01
7.8826142244693442e-01 5.2458632590284138e-01 2.2804415899165526e-04 5.2435828174384969e-01 5.2481437006183307e-01
7.8986135344404329e-01 5.2509948616991886e-01 2.3584019589672559e-04 5.2486364597402213e-01 5.2533532636581559e-01
7.9146128444115205e-01 5.2560057967401441e-01 2.4686273299027024e-04 5.2535371694102417e-01 5.2584744240700465e-01
7.9306121543826080e-01 5.2609365020979282e-01 2.5678883833709314e-04 5.2583686137145569e-01 5.2635043904812995e-01
7.9466114643536967e-01 5.2657369339267324e-01 2.6684100461597029e-04 5.2630685238805730e-01 5.2684053439728917e-01
7.9626107743247843e-01 5.2704490815030236e-01 2.7915178376438542e-04 5.2676575636653800e-01 5.2732405993406672e-01
7.9786100842958718e-01 5.2750379467990693e-01 2.8859006358944071e-04 5.2721520461631755e-01 5.2779238474349632e-01
7.9946093942669594e-01 5.2795121106491039e-01 3.0238832688829172e-04 5.2764882273802205e-01 5.2825359939179872e-01
8.0106087042380481e-01 5.2838777655612534e-01 3.1334015236726340e-04 5.2807443640375806e-01 5.2870111670849262e-01
8.0266080142091356e-01 5.2881125201833723e-01 3.2573830732479051e-04 5.2848551371101249e-01 5.2913699032566197e-01
8.0426073241802232e-01 5.2922380493010468e-01 3.3998989570003179e-04 5.2888381503440463e-01 5.2956379482580473e-01
8.0586066341513107e-01 5.2962300506028392e-01 3.5196296872068330e-04 5.2927104209156328e-01 5.2997496802900457e-01
8.0746059441223994e-01 5.3000946077744593e-01 3.6719188181384867e-04 5.2964226889563204e-01 5.3037665265925982e-01
8.0906052540934870e-01 5.3038335459386055e-01 3.8155282193176924e-04 5.3000180177192879e-01 5.3076490741579230e-01
8.1066045640645745e-01 5.3074334526943334e-01 3.9533446183396030e-04 5.3034801080759941e-01 5.3113867973126727e-01
8.1226038740356632e-01 5.3108980878351819e-01 4.1251548723301410e-04 5.3067729329628521e-01 5.3150232427075117e-01
8.1386031840067508e-01 5.3142201091091601e-01 4.2789913351016471e-04 5.3099411177740585e-01 5.3184991004442617e-01
8.1546024939778383e-01 5.3173990239986291e-01 4.4368069490953400e-04 5.3129622170495339e-01 5.3218358309477243e-01
8.1706018039489259e-01 5.3204318782513504e-01 4.6212550529211910e-04 5.3158106231984292e-01 5.3250531333042717e-01
8.1866011139200134e-01 5.3233093582699254e-01 4.7962180610278691e-04 5.3185131402088970e-01 5.3281055763309537e-01
8.2026004238911021e-01 5.3260321514845810e-01 4.9737079419507897e-04 5.3210584435426300e-01 5.3310058594265319e-01
8.2185997338621897e-01 5.3286039058025703e-01 5.1708670774172096e-04 5.3234330387251527e-01 5.3337747728799878e-01
8.2345990438332772e-01 5.3310020489678256e-01 5.3697031474099065e-04 5.3256323458204158e-01 5.3363717521152354e-01
8.2505983538043659e-01 5.3332317040267574e-01 5.5698704060398729e-04 5.3276618336207171e-01 5.3388015744327977e-01
8.2665976637754535e-01 5.3352965193247048e-01 5.7817698555262466e-04 5.3295147494691786e-01 5.3410782891802311e-01
8.2825969737465410e-01 5.3371847466201594e-01 6.0007678048075279e-04 5.3311839788153514e-01 5.3431855144249674e-01
8.2985962837176297e-01 5.3388860395902027e-01 6.2313146044647996e-04 5.3326547249857381e-01 5.3451173541946673e-01
8.3145955936887173e-01 5.3404001316209404e-01 6.4646140368744857e-04 5.3339355175840664e-01 5.3468647456578144e-01
8.3305949036598048e-01 5.3417289345840868e-01 6.7103488823379764e-04 5.3350185857017485e-01 5.3484392834664252e-01
8.3465942136308924e-01 5.3428647311764299e-01 6.9608439282879263e-04 5.3359038872481424e-01 5.3498255751047175e-01
8.3625935236019799e-01 5.3437934362367001e-01 7.2176833985217073e-04 5.3365757528381785e-01 5.3510111196352217e-01
8.3785928335730686e-01 5.3445093486108464e-01 7.4925566054218052e-04 5.3370167920054246e-01 5.3520019052162682e-01
8.3945921435441562e-01 5.3450163946455598e-01 7.7745131155207826e-04 5.3372418815300393e-01 5.3527909077610802e-01
8.4105914535152437e-01 5.3453081589273466e-01 8.0681558794695317e-04 5.3372400030478773e-01 5.3533763148068159e-01
8.4265907634863324e-01 5.3453733243525625e-01 8.3708628834188868e-04 5.3370024614691436e-01 5.3537441872359814e-01
8.4425900734574200e-01 5.3452069974541860e-01 8.6755433276614481e-04 5.3365314541265241e-01 5.3538825407818480e-01
8.4585893834285075e-01 5.3448046093363100e-01 8.9954152740389249e-04 5.3358091940622709e-01 5.3538000246103490e-01
8.4745886933995962e-01 5.3441535025936626e-01 9.3315153429983800e-04 5.3348219872506641e-01 5.3534850179366611e-01
8.4905880033706838e-01 5.3432480789618564e-01 9.6777337999832166e-04 5.3335703451618732e-01 5.3529258127618395e-01
8.5065873133417713e-01 5.3420822100528631e-01 1.0039705179330724e-03 5.3320425048735320e-01 5.3521219152321942e-01
8.5225866233128589e-01 5.3406505924004177e-01 1.0415140912147204e-03 5.3302354514882710e-01 5.3510657333125644e-01
8.5385859332839464e-01 5.3389444237079164e-01 1.0804059620523941e-03 5.3281403640873926e-01 5.3497484833284403e-01
8.5545852432550351e-01 5.3369546107147880e-01 1.1206794153648168e-03 5.3257478165611394e-01 5.3481614048684367e-01
8.5705845532261227e-01 5.3346717084960715e-01 1.1623438918118541e-03 5.3230482695779535e-01 5.3462951474141895e-01
8.5865838631972102e-01 5.3320861032882449e-01 1.2054019921474476e-03 5.3200320833667702e-01 5.3441401232097197e-01
8.6025831731682989e-01 5.3291894781865079e-01 1.2499938010731601e-03 5.3166895401757763e-01 5.3416894161972395e-01
8.6185824831393865e-01 5.3259720759828633e-01 1.2962034607023434e-03 5.3130100413758397e-01 5.3389341105898869e-01
8.6345817931104740e-01 5.3224223796862336e-01 1.3444019196368897e-03 5.3089783604898644e-01 5.3358663988826027e-01
8.6505811030815627e-01 5.3185314213887902e-01 1.3942453688718928e-03 5.3045889677000713e-01 5.3324738750775091e-01
8.6665804130526503e-01 5.3142860926562840e-01 1.4459859695761508e-03 5.2998262329605228e-01 5.3287459523520453e-01
8.6825797230237378e-01 5.3096746032873776e-01 1.4998630243474157e-03 5.2946759730439030e-01 5.3246732335308522e-01
8.6985790329948254e-01 5.3046869659363272e-01 1.5553393730120301e-03 5.2891335722062072e-01 5.3202403596664471e-01
8.7145783429659129e-01 5.2993133608205611e-01 1.6125837458109233e-03 5.2831875233624515e-01 5.3154391982786708e-01
8.7305776529370016e-01 5.2935393871731151e-01 1.6722129464564553e-03 5.2768172577085504e-01 5.3102615166376799e-01
8.7465769629080892e-01 5.2873485779456675e-01 1.7351378460823761e-03 5.2699971994848438e-01 5.3046999564064912e-01
8.7625762728791767e-01 5.2807271817007140e-01 1.8007521807423368e-03 5.2627196598932902e-01 5.2987347035081378e-01
8.7785755828502654e-01 5.2736635423227463e-01 1.8672940041327291e-03 5.2549906022814186e-01 5.2923364823640739e-01
8.7945748928213530e-01 5.2661395002390576e-01 1.9359364989408202e-03 5.2467801352496490e-01 5.2854988652284662e-01
8.8105742027924405e-01 5.2581335361054038e-01 2.0090520384659456e-03 5.2380430157207447e-01 5.2782240564900629e-01
8.8265735127635292e-01 5.2496473115717335e-01 2.0848067044212568e-03 5.2287992445275211e-01 5.2704953786159459e-01
8.8425728227346168e-01 5.2406468967443975e-01 2.1614931336181994e-03 5.2190319654082151e-01 5.2622618280805800e-01
8.8585721327057043e-01 5.2311054212390518e-01 2.2433131847041598e-03 5.2086722893920101e-01 5.2535385530860934e-01
8.8745714426767919e-01 5.2210418098376499e-01 2.3272062366249215e-03 5.1977697474714002e-01 5.2443138722038996e-01
8.8905707526478794e-01 5.2103824967474366e-01 2.4144830412600846e-03 5.1862376663348353e-01 5.2345273271600379e-01
8.9065700626189681e-01 5.1991631453032983e-01 2.5055715302854074e-03 5.1741074300004442e-01 5.2242188606061524e-01
8.9225693725900557e-01 5.1873067131337947e-01 2.5995034759956838e-03 5.1613116783738378e-01 5.2133017478937516e-01
8.9385686825611432e-01 5.1748447072991843e-01 2.6976786389992882e-03 5.1478679209091915e-01 5.2018214936891771e-01
8.9545679925322319e-01 5.1617010699306243e-01 2.7988919211446180e-03 5.1337121507191785e-01 5.1896899891420700e-01
8.9705673025033195e-01 5.1478938649105943e-01 2.9050512140010357e-03 5.1188433527705834e-01 5.1769443770506052e-01
8.9865666124744070e-01 5.1333768654061573e-01 3.0144583034406457e-03 5.1032322823717513e-01 5.1635214484405634e-01
9.0025659224454946e-01 5.1181162706283145e-01 3.1280804486137344e-03 5.0868354661421777e-01 5.1493970751144513e-01
9.0185652324165821e-01 5.1020983377022933e-01 3.2469343816606787e-03 5.0696289938856864e-01 5.1345676815189001e-01
9.0345645423876708e-01 5.0852889427586934e-01 3.3704039006326380e-03 5.0515849037523675e-01 5.1189929817650193e-01
9.0505638523587584e-01 5.0676538345645139e-01 3.4978505373524419e-03 5.0326753291909898e-01 5.1026323399380380e-01
9.0665631623298459e-01 5.0491623543562647e-01 3.6302235418225245e-03 5.0128601189380395e-01 5.0854645897744899e-01
9.0825624723009346e-01 5.0297802730063079e-01 3.7679053493058032e-03 4.9921012195132497e-01 5.0674593264993661e-01
9.0985617822720222e-01 5.0094701434021627e-01 3.9109618365925697e-03 4.9703605250362370e-01 5.0485797617680883e-01
9.1145610922431097e-01 4.9881948936637377e-01 4.0594498901365813e-03 4.9476003947623720e-01 5.0287893925651039e-01
9.1305604022141984e-01 4.9659170522648910e-01 4.2133848947938143e-03 4.9237832033169526e-01 5.0080509012128294e-01
9.1465597121852860e-01 4.9425926939731274e-01 4.3728378166598093e-03 4.8988643158065293e-01 4.9863210721397255e-01
9.1625590221563735e-01 4.9181782642915078e-01 4.5387787837568314e-03 4.8727904764539393e-01 4.9635660521290764e-01
9.1785583321274622e-01 4.8926367416211847e-01 4.7104360664074786e-03 4.8455323809571099e-01 4.9397411022852594e-01
9.1945576420985486e-01 4.8659128847450511e-01 4.8886950564929147e-03 4.8170259341801219e-01 4.9147998353099803e-01
9.2105569520696373e-01 4.8379547467919543e-01 5.0735566319261328e-03 4.7872191804726927e-01 4.8886903131112158e-01
9.2265562620407249e-01 4.8087227561299101e-01 5.2643512280089837e-03 4.7560792438498201e-01 4.8613662684100001e-01
9.2425555720118124e-01 4.7781555624977995e-01 5.4622912106269145e-03 4.7235326503915304e-01 4.8327784746040686e-01
9.2585548819829011e-01 4.7461858244456617e-01 5.6670505252511705e-03 4.6895153191931499e-01 4.8028563296981736e-01
9.2745541919539887e-01 4.7127753599295030e-01 5.8785714152422477e-03 4.6539896457770807e-01 4.7715610740819253e-01
9.2905535019250762e-01 4.6778543027885489e-01 6.0973045969818541e-03 4.6168812568187301e-01 4.7388273487583676e-01
9.3065528118961649e-01 4.6413535688796143e-01 6.3230937237361918e-03 4.5781226316422524e-01 4.7045845061169761e-01
9.3225521218672514e-01 4.6032084059628753e-01 6.5557560672516186e-03 4.5376508452903591e-01 4.6687659666353915e-01
9.3385514318383400e-01 4.5633497038327581e-01 6.7950684881151182e-03 4.4953990189516069e-01 4.6313003887139093e-01
9.3545507418094287e-01 4.5217079818125477e-01 7.0415255331301285e-03 4.4512927264812463e-01 4.5921232371438492e-01
9.3705500517805151e-01 4.4781997866167950e-01 7.2958681533042734e-03 4.4052411050837520e-01 4.5511584681498379e-01
9.3865493617516038e-01 4.4327547888536689e-01 7.5553375898472401e-03 4.3572014129551967e-01 4.5083081647521411e-01
9.4025486717226914e-01 4.3852811687568910e-01 7.8219793900508091e-03 4.3070613748563830e-01 4.4635009626573990e-01
9.4185479816937789e-01 4.3356989704660515e-01 8.0946098783466289e-03 4.2547528716825850e-01 4.4166450692495179e-01
9.4345472916648676e-01 4.2839212283296052e-01 8.3728662937164362e-03 4.2001925653924410e-01 4.3676498912667694e-01
9.4505466016359552e-01 4.2298528656587059e-01 8.6565613770256001e-03 4.1432872518884500e-01 4.3164184794289617e-01
9.4665459116070427e-01 4.1734019615273998e-01 8.9450672730992577e-03 4.0839512887964075e-01 4.2628526342583922e-01
9.4825452215781314e-01 4.1144636445938182e-01 9.2366137402880751e-03 4.0220975071909376e-01 4.2068297819966988e-01
9.4985445315492179e-01 4.0529454225392164e-01 9.5315543163842203e-03 3.9576298793753745e-01 4.1482609657030584e-01
9.5145438415203065e-01 3.9887367105088078e-01 9.8284667615213955e-03 3.8904520428935940e-01 4.0870213781240217e-01
9.5305431514913941e-01 3.9217310479166179e-01 1.0126142327757178e-02 3.8204696246390463e-01 4.0229924711941895e-01
9.5465424614624816e-01 3.8518168633825167e-01 1.0423200491679043e-02 3.7475848584657262e-01 3.9560488682993072e-01
9.5625417714335703e-01 3.7788825457704178e-01 1.0718198863783656e-02 3.6717005571325811e-01 3.8860645344082545e-01
9.5785410814046579e-01 3.7028083646986737e-01 1.1009614669141686e-02 3.5927122180072568e-01 3.8129045113900906e-01
9.5945403913757454e-01 3.6234799463261019e-01 1.1295230374745989e-02 3.5105276425786419e-01 3.7364322500735619e-01
9.6105397013468341e-01 3.5407693867038942e-01 1.1572792978861398e-02 3.4250414569152804e-01 3.6564973164925080e-01
9.6265390113179217e-01 3.4545539278001258e-01 1.1840040081320292e-02 3.3361535269869230e-01 3.5729543286133286e-01
9.6425383212890092e-01 3.3647077103158518e-01 1.2094284635874556e-02 3.2437648639571065e-01 3.4856505566745971e-01
9.6585376312600979e-01 3.2711004176144676e-01 1.2332556014272366e-02 3.1477748574717440e-01 3.3944259777571911e-01
9.6745369412311844e-01 3.1735979477385368e-01 1.2551495072435579e-02 3.0480829970141810e-01 3.2991128984628926e-01
9.6905362512022730e-01 3.0720663581099311e-01 1.2747582389483977e-02 2.9445905342150913e-01 3.1995421820047709e-01
9.7065355611733606e-01 2.9663678382435738e-01 1.2916941434345141e-02 2.8371984239001224e-01 3.0955372525870251e-01
9.7225348711444481e-01 2.8563598327981793e-01 1.3055139300970228e-02 2.7258084397884769e-01 2.9869112258078817e-01
9.7385341811155368e-01 2.7418990415151073e-01 1.3157664563022876e-02 2.6103223958848787e-01 2.8734756871453360e-01
9.7545334910866244e-01 2.6228325638590538e-01 1.3219537981999247e-02 2.4906371840390615e-01 2.7550279436790465e-01
9.7705328010577119e-01 2.4990069977011758e-01 1.3235139907300625e-02 2.3666555986281695e-01 2.6313583967741822e-01
9.7865321110288006e-01 2.3702584281468703e-01 1.3198522623192308e-02 2.2382732019149471e-01 2.5022436543787935e-01
9.8025314209998882e-01 2.2364120285629285e-01 1.3103090473143226e-02 2.1053811238314962e-01 2.3674429332943608e-01
9.8185307309709757e-01 2.0972816719996984e-01 1.2941657547412140e-02 1.9678650965255770e-01 2.2266982474738198e-01
9.8345300409420644e-01 1.9526616267764776e-01 1.2706161705346733e-02 1.8256000097230102e-01 2.0797232438299451e-01
9.8505293509131509e-01 1.8023214357300790e-01 1.2387485066391814e-02 1.6784465850661609e-01 1.9261962863939971e-01
9.8665286608842395e-01 1.6459961685426877e-01 1.1975211272457950e-02 1.5262440558181081e-01 1.7657482812672673e-01


==> bandit/phase_02.dat <==
p p_G_mean p_G_std p_G_lower p_G_upper
6.6666666666666674e-01 4.6666666666666667e-01 5.8513891142945020e-17 4.6666666666666662e-01 4.6666666666666673e-01
6.6826659766377550e-01 4.6880190624137574e-01 1.2865011699418295e-07 4.6880177759125874e-01 4.6880203489149275e-01
6.6986652866088436e-01 4.7093714581608498e-01 2.5730023399141607e-07 4.7093688851585097e-01 4.7093740311631899e-01
6.7146645965799312e-01 4.7307238539079399e-01 3.8595035100392175e-07 4.7307199944044298e-01 4.7307277134114500e-01
6.7306639065510188e-01 4.7520762496550306e-01 5.1460046799589434e-07 4.7520711036503505e-01 4.7520813956597108e-01
6.7466632165221063e-01 4.7734286454021213e-01 6.4325058500645381e-07 4.7734222128962711e-01 4.7734350779079715e-01
6.7626625264931950e-01 4.7948935191727371e-01 8.8967697629902322e-07 4.7948846224029740e-01 4.7949024159425002e-01
6.7786618364642826e-01 4.8164996685537342e-01 1.2694553812836067e-06 4.8164869739999217e-01 4.8165123631075468e-01
6.7946611464353701e-01 4.8381058179347303e-01 1.6492722299541883e-06 4.8380893252124307e-01 4.8381223106570298e-01
6.8106604564064577e-01 4.8597119673157269e-01 2.0291059342150802e-06 4.8596916762563847e-01 4.8597322583750691e-01
6.8266597663775463e-01 4.8813181166967257e-01 2.4089485209465802e-06 4.8812940272115163e-01 4.8813422061819350e-01
6.8426590763486339e-01 4.9029242660777211e-01 2.7887963606700151e-06 4.9028963781141144e-01 4.9029521540413279e-01
6.8586583863197215e-01 4.9247651641327056e-01 3.4217633934655582e-06 4.9247309464987710e-01 4.9247993817666402e-01
6.8746576962908090e-01 4.9466178723873888e-01 4.0415892462466218e-06 4.9465774564949261e-01 4.9466582882798515e-01
6.8906570062618977e-01 4.9684705806420731e-01 4.6614952161360477e-06 4.9684239656899115e-01 4.9685171955942348e-01
6.9066563162329853e-01 4.9903232888967552e-01 5.2814530921753916e-06 4.9902704743658333e-01 4.9903761034276772e-01
6.9226556262040728e-01 5.0121759971514379e-01 5.9014465158807527e-06 5.0121169826862788e-01 5.0122350116165970e-01
6.9386549361751615e-01 5.0341566538280591e-01 6.6962997904429593e-06 5.0340896908301547e-01 5.0342236168259635e-01
6.9546542461462491e-01 5.0562485622977871e-01 7.5442753782314333e-06 5.0561731195440052e-01 5.0563240050515690e-01
6.9706535561173366e-01 5.0783404707675128e-01 8.3924234384925573e-06 5.0782565465331275e-01 5.0784243950018981e-01
6.9866528660884242e-01 5.1004323792372397e-01 9.2406964806381566e-06 5.1003399722724330e-01 5.1005247862020464e-01
7.0026521760595128e-01 5.1225242877069666e-01 1.0089062979925299e-05 5.1224233970771671e-01 5.1226251783367660e-01
7.0186514860306004e-01 5.1446624545725839e-01 1.1069863668790131e-05 5.1445517559358955e-01 5.1447731532092722e-01
7.0346507960016880e-01 5.1669860936970924e-01 1.2133623012849122e-05 5.1668647574669635e-01 5.1671074299272213e-01
7.0506501059727755e-01 5.1893097328215987e-01 1.3197662371764416e-05 5.1891777561978814e-01 5.1894417094453160e-01
7.0666494159438642e-01 5.2116333719461072e-01 1.4261919072413011e-05 5.2114907527553833e-01 5.2117759911368311e-01
7.0826487259149518e-01 5.2339570110706146e-01 1.5326347838456984e-05 5.2338037475922305e-01 5.2341102745489987e-01
7.0986480358860393e-01 5.2562806501951220e-01 1.6390915148070768e-05 5.2561167410436416e-01 5.2564445593466025e-01
7.1146473458571280e-01 5.2788181162162018e-01 1.7780728148378638e-05 5.2786403089347178e-01 5.2789959234976858e-01
7.1306466558282156e-01 5.3013659556939885e-01 1.9047961928801125e-05 5.3011754760747010e-01 5.3015564353132760e-01
7.1466459657993031e-01 5.3239137951717752e-01 2.0315515283486613e-05 5.3237106400189405e-01 5.3241169503246100e-01
7.1626452757703907e-01 5.3464616346495597e-01 2.1583331908271060e-05 5.3462458013304770e-01 5.3466774679686424e-01
7.1786445857414793e-01 5.3690094741273486e-01 2.2851367983722539e-05 5.3687809604475112e-01 5.3692379878071861e-01
7.1946438957125669e-01 5.3917315349818717e-01 2.4451499083955726e-05 5.3914870199910325e-01 5.3919760499727110e-01
7.2106432056836545e-01 5.4144960304825163e-01 2.5909040982773004e-05 5.4142369400726886e-01 5.4147551208923439e-01
7.2266425156547420e-01 5.4372605259831608e-01 2.7367007129761395e-05 5.4369868559118628e-01 5.4375341960544588e-01
7.2426418256258307e-01 5.4600250214838064e-01 2.8825333150427370e-05 5.4597367681523024e-01 5.4603132748153105e-01
7.2586411355969183e-01 5.4827895169844509e-01 3.0283967055600821e-05 5.4824866773138947e-01 5.4830923566550072e-01
7.2746404455680058e-01 5.5057123583348255e-01 3.2106797256633948e-05 5.5053912903622593e-01 5.5060334263073918e-01
7.2906397555390945e-01 5.5286859943000455e-01 3.3741709909947831e-05 5.5283485772009455e-01 5.5290234113991454e-01
7.3066390655101821e-01 5.5516596302652632e-01 3.5377148390925629e-05 5.5513058587813535e-01 5.5520134017491729e-01
7.3226383754812696e-01 5.5746332662304798e-01 3.7013042997799080e-05 5.5742631358005024e-01 5.5750033966604573e-01
7.3386376854523572e-01 5.5976069021956976e-01 3.8649335811878754e-05 5.5972204088375788e-01 5.5979933955538164e-01
7.3546369954234458e-01 5.6207455853574473e-01 4.0702702798824519e-05 5.6203385583294585e-01 5.6211526123854361e-01
7.3706363053945334e-01 5.6439209135745272e-01 4.2502117647157980e-05 5.6434958923980560e-01 5.6443459347509983e-01
7.3866356153656210e-01 5.6670962417916082e-01 4.4302152944157722e-05 5.6666532202621667e-01 5.6675392633210497e-01
7.4026349253367085e-01 5.6902715700086870e-01 4.6102736015521513e-05 5.6898105426485313e-01 5.6907325973688427e-01
7.4186342353077972e-01 5.7134514021902327e-01 4.7976544845597624e-05 5.7129716367417771e-01 5.7139311676386884e-01
7.4346335452788848e-01 5.7368151347482854e-01 5.0190889752503458e-05 5.7363132258507599e-01 5.7373170436458110e-01
7.4506328552499723e-01 5.7601848085186114e-01 5.2142108831688172e-05 5.7596633874302949e-01 5.7607062296069278e-01
7.4666321652210610e-01 5.7835544822889384e-01 5.4094033562832059e-05 5.7830135419533102e-01 5.7840954226245667e-01
7.4826314751921486e-01 5.8069241560592610e-01 5.6046590219142879e-05 5.8063636901570692e-01 5.8074846219614529e-01
7.4986307851632361e-01 5.8303470105212574e-01 5.8429374343217583e-05 5.8297627167778254e-01 5.8309313042646893e-01
7.5146300951343237e-01 5.8539038143723654e-01 6.0519091100487201e-05 5.8532986234613604e-01 5.8545090052833704e-01
7.5306294051054112e-01 5.8774606182234712e-01 6.2609671703231417e-05 5.8768345215064388e-01 5.8780867149405036e-01
7.5466287150764999e-01 5.9010174220745815e-01 6.4701032415374031e-05 5.9003704117504274e-01 5.9016644323987355e-01
7.5626280250475875e-01 5.9245742259256884e-01 6.6793099958865779e-05 5.9239062949261001e-01 5.9252421569252767e-01
7.5786273350186750e-01 5.9482564539597482e-01 6.9414731972953478e-05 5.9475623066400185e-01 5.9489506012794779e-01
7.5946266449897637e-01 5.9719933289596916e-01 7.1631631273893530e-05 5.9712770126469528e-01 5.9727096452724304e-01
7.6106259549608513e-01 5.9957302039596350e-01 7.3849454776942955e-05 5.9949917094118654e-01 5.9964686985074045e-01
7.6266252649319388e-01 6.0194670789595794e-01 7.6068121644740211e-05 6.0187063977431321e-01 6.0202277601760268e-01
7.6426245749030275e-01 6.0432441923401437e-01 7.8806355479532668e-05 6.0424561287853484e-01 6.0440322558949389e-01
7.6586238848741151e-01 6.0671542571646475e-01 8.1137649714889276e-05 6.0663428806674990e-01 6.0679656336617960e-01
7.6746231948452026e-01 6.0910643219891492e-01 8.3470003198242952e-05 6.0902296219571672e-01 6.0918990220211311e-01
7.6906225048162902e-01 6.1149743868136530e-01 8.5803329550401025e-05 6.1141163535181486e-01 6.1158324201091574e-01
7.7066218147873777e-01 6.1388863422271656e-01 8.8198568204584890e-05 6.1380043565451192e-01 6.1397683279092119e-01
7.7226211247584664e-01 6.1629433108465259e-01 9.1101562292963839e-05 6.1620322952235962e-01 6.1638543264694556e-01
7.7386204347295540e-01 6.1870198788226061e-01 9.3536969172244134e-05 6.1860845091308836e-01 6.1879552485143285e-01
7.7546197447006415e-01 6.2110964467986862e-01 9.5973467886725997e-05 6.2101367121198192e-01 6.2120561814775532e-01
7.7706190546717302e-01 6.2351730147747664e-01 9.8410977340185508e-05 6.2341889050013644e-01 6.2361571245481684e-01
7.7866183646428178e-01 6.2593586841799775e-01 1.0149372995740820e-04 6.2583437468804037e-01 6.2603736214795513e-01
7.8026176746139053e-01 6.2835952765844638e-01 1.0402120192190544e-04 6.2825550645652450e-01 6.2846354886036826e-01
7.8186169845849929e-01 6.3078318689889501e-01 1.0654987193247392e-04 6.3067663702696253e-01 6.3088973677082749e-01
7.8346162945560816e-01 6.3320684613934397e-01 1.0907965667025450e-04 6.3309776648267369e-01 6.3331592579601426e-01
7.8506156045271691e-01 6.3563969175208013e-01 1.1228152138800388e-04 6.3552741023069215e-01 6.3575197327346811e-01
7.8666149144982567e-01 6.3807872734495841e-01 1.1489057751268449e-04 6.3796383676744572e-01 6.3819361792247109e-01
7.8826142244693442e-01 6.4051776293783669e-01 1.1750092404989121e-04 6.4040026201378675e-01 6.4063526386188663e-01
7.8986135344404329e-01 6.4295679853071530e-01 1.2011247686789203e-04 6.4283668605384736e-01 6.4307691100758324e-01
7.9146128444115205e-01 6.4540529887056752e-01 1.2342982141230294e-04 6.4528186904915519e-01 6.4552872869197986e-01
7.9306121543826080e-01 6.4785910718515805e-01 1.2611049693912686e-04 6.4773299668821893e-01 6.4798521768209716e-01
7.9466114643536967e-01 6.5031291549974857e-01 1.2879254122129163e-04 6.5018412295852723e-01 6.5044170804096990e-01
7.9626107743247843e-01 6.5276691601099579e-01 1.3154868425450353e-04 6.5263536732674132e-01 6.5289846469525026e-01
7.9786100842958718e-01 6.5523204280178038e-01 1.3490154312881256e-04 6.5509714125865159e-01 6.5536694434490916e-01
7.9946093942669594e-01 6.5770004307036278e-01 1.3764439020133614e-04 6.5756239868016142e-01 6.5783768746056415e-01
8.0106087042380481e-01 6.6016804333894519e-01 1.4038867084780463e-04 6.6002765466809743e-01 6.6030843200979294e-01
8.0266080142091356e-01 6.6263802333620381e-01 1.4338737725930664e-04 6.6249463595894453e-01 6.6278141071346308e-01
8.0426073241802232e-01 6.6511914497638469e-01 1.4665812616756436e-04 6.6497248685021715e-01 6.6526580310255223e-01
8.0586066341513107e-01 6.6760077945747986e-01 1.4945420843372504e-04 6.6745132524904616e-01 6.6775023366591357e-01
8.0746059441223994e-01 6.7008241393857537e-01 1.5225177653328267e-04 6.6993016216204204e-01 6.7023466571510870e-01
8.0906052540934870e-01 6.7257097548118949e-01 1.5582073582560892e-04 6.7241515474536384e-01 6.7272679621701514e-01
8.1066045640645745e-01 6.7506570941605260e-01 1.5866000817444946e-04 6.7490704940787816e-01 6.7522436942422703e-01
8.1226038740356632e-01 6.7756044335091592e-01 1.6150089081518558e-04 6.7739894246010068e-01 6.7772194424173116e-01
8.1386031840067508e-01 6.8005682384385613e-01 1.6449351645731998e-04 6.7989233032739882e-01 6.8022131736031344e-01
8.1546024939778383e-01 6.8256341601499915e-01 1.6799096210510408e-04 6.8239542505289408e-01 6.8273140697710422e-01
8.1706018039489259e-01 6.8507073740891222e-01 1.7086706065188301e-04 6.8489987034826039e-01 6.8524160446956406e-01
8.1866011139200134e-01 6.8757825046522858e-01 1.7382686855003558e-04 6.8740442359667853e-01 6.8775207733377863e-01
8.2026004238911021e-01 6.9009430370216429e-01 1.7742980309219599e-04 6.8991687389907208e-01 6.9027173350525650e-01
8.2185997338621897e-01 6.9261372295984969e-01 1.8033352428072286e-04 6.9243338943556898e-01 6.9279405648413039e-01
8.2345990438332772e-01 6.9513314221753508e-01 1.8323898365732813e-04 6.9494990323387773e-01 6.9531638120119243e-01
8.2505983538043659e-01 6.9765861512780925e-01 1.8695754990255605e-04 6.9747165757790663e-01 6.9784557267771186e-01
8.2665976637754535e-01 7.0018966456977039e-01 1.8988178507404961e-04 6.9999978278469632e-01 7.0037954635484445e-01
8.2825969737465410e-01 7.0272071401173153e-01 1.9280784795205295e-04 7.0252790616377947e-01 7.0291352185968359e-01
8.2985962837176297e-01 7.0525650536548612e-01 1.9651153924585006e-04 7.0505999382624029e-01 7.0545301690473194e-01
8.3145955936887173e-01 7.0779868098551424e-01 1.9949201874519575e-04 7.0759918896676899e-01 7.0799817300425949e-01
8.3305949036598048e-01 7.1034091426944523e-01 2.0243202810655867e-04 7.1013848224133869e-01 7.1054334629755178e-01
8.3465942136308924e-01 7.1288783622970142e-01 2.0614774790859270e-04 7.1268168848179281e-01 7.1309398397761004e-01
8.3625935236019799e-01 7.1544076125746092e-01 2.0914344138872449e-04 7.1523161781607225e-01 7.1564990469884959e-01
8.3785928335730686e-01 7.1799380696358084e-01 2.1211656931825721e-04 7.1778169039426254e-01 7.1820592353289914e-01
8.3945921435441562e-01 7.2055243627005627e-01 2.1586700790844428e-04 7.2033656926214784e-01 7.2076830327796471e-01
8.4105914535152437e-01 7.2311578024469503e-01 2.1881463671499636e-04 7.2289696560798000e-01 7.2333459488141005e-01
8.4265907634863324e-01 7.2567945934764533e-01 2.2184825401706676e-04 7.2545761109362827e-01 7.2590130760166238e-01
8.4425900734574200e-01 7.2825020326578671e-01 2.2553974797699449e-04 7.2802466351780970e-01 7.2847574301376372e-01
8.4585893834285075e-01 7.3082351330068196e-01 2.2848384275387501e-04 7.3059502945792809e-01 7.3105199714343583e-01
8.4745886933995962e-01 7.3339855746171156e-01 2.3156523399798322e-04 7.3316699222771353e-01 7.3363012269570960e-01
8.4905880033706838e-01 7.3598074188969453e-01 2.3519367021632501e-04 7.3574554821947824e-01 7.3621593555991083e-01
8.5065873133417713e-01 7.3856372995310537e-01 2.3816888305673383e-04 7.3832556107004865e-01 7.3880189883616210e-01
8.5225866233128589e-01 7.4115152399210793e-01 2.4186311571073338e-04 7.4090966087639720e-01 7.4139338710781866e-01
8.5385859332839464e-01 7.4374365095217621e-01 2.4480668032947681e-04 7.4349884427184676e-01 7.4398845763250565e-01
8.5545852432550351e-01 7.4633722600626984e-01 2.4779020976300683e-04 7.4608943579650688e-01 7.4658501621603279e-01
8.5705845532261227e-01 7.4893739831432959e-01 2.5145460414427386e-04 7.4868594371018538e-01 7.4918885291847381e-01
8.5865838631972102e-01 7.5153868867277163e-01 2.5447029285864307e-04 7.5128421837991299e-01 7.5179315896563026e-01
8.6025831731682989e-01 7.5414534803480182e-01 2.5806426013054022e-04 7.5388728377467129e-01 7.5440341229493235e-01
8.6185824831393865e-01 7.5675501537791035e-01 2.6094258195736496e-04 7.5649407279595293e-01 7.5701595795986776e-01
8.6345817931104740e-01 7.5936805150386610e-01 2.6444958878745617e-04 7.5910360191507864e-01 7.5963250109265357e-01
8.6505811030815627e-01 7.6198581568158530e-01 2.6747668675503522e-04 7.6171833899483021e-01 7.6225329236834038e-01
8.6665804130526503e-01 7.6460571570683011e-01 2.7052597865225361e-04 7.6433518972817782e-01 7.6487624168548241e-01
8.6825797230237378e-01 7.6723114652075874e-01 2.7394982227765325e-04 7.6695719669848106e-01 7.6750509634303643e-01
8.6985790329948254e-01 7.6985838828454456e-01 2.7680188184585000e-04 7.6958158640269869e-01 7.7013519016639043e-01
8.7145783429659129e-01 7.7249120467401455e-01 2.8035220874266485e-04 7.7221085246527188e-01 7.7277155688275723e-01
8.7305776529370016e-01 7.7512596033262937e-01 2.8312119100936528e-04 7.7484283914162000e-01 7.7540908152363874e-01
8.7465769629080892e-01 7.7776611676637164e-01 2.8667391312337497e-04 7.7747944285324821e-01 7.7805279067949507e-01
8.7625762728791767e-01 7.8040844677843846e-01 2.8942954412190434e-04 7.8011901723431654e-01 7.8069787632256038e-01
8.7785755828502654e-01 7.8305594838206760e-01 2.9290496564487187e-04 7.8276304341642278e-01 7.8334885334771243e-01
8.7945748928213530e-01 7.8570591290848557e-01 2.9572479488366397e-04 7.8541018811360186e-01 7.8600163770336928e-01
8.8105742027924405e-01 7.8836071224951731e-01 2.9903545680099022e-04 7.8806167679271633e-01 7.8865974770631830e-01
8.8265735127635292e-01 7.9101853727455329e-01 3.0208492914310874e-04 7.9071645234541021e-01 7.9132062220369637e-01
8.8425728227346168e-01 7.9368051121817063e-01 3.0513251045989322e-04 7.9337537870771069e-01 7.9398564372863056e-01
8.8585721327057043e-01 7.9634623868133181e-01 3.0831052011081288e-04 7.9603792816122099e-01 7.9665454920144263e-01
8.8745714426767919e-01 7.9901539596334314e-01 3.1090250079287722e-04 7.9870449346255024e-01 7.9932629846413605e-01
8.8905707526478794e-01 8.0168902231692341e-01 3.1420923894670560e-04 8.0137481307797664e-01 8.0200323155587017e-01
8.9065700626189681e-01 8.0436588212949789e-01 3.1693699253545788e-04 8.0404894513696246e-01 8.0468281912203332e-01
8.9225693725900557e-01 8.0704687157951471e-01 3.1999501386294259e-04 8.0672687656565178e-01 8.0736686659337764e-01
8.9385686825611432e-01 8.0973179474102197e-01 3.2299873816294213e-04 8.0940879600285898e-01 8.1005479347918496e-01
8.9545679925322319e-01 8.1242026092120656e-01 3.2551440316381158e-04 8.1209474651804270e-01 8.1274577532437042e-01
8.9705673025033195e-01 8.1511289731573078e-01 3.2855294822967086e-04 8.1478434436750113e-01 8.1544145026396042e-01
8.9865666124744070e-01 8.1780943463689648e-01 3.3143609278331673e-04 8.1747799854411318e-01 8.1814087072967978e-01
9.0025659224454946e-01 8.2050976177014812e-01 3.3397972111548079e-04 8.2017578204903263e-01 8.2084374149126360e-01
9.0185652324165821e-01 8.2321399619355606e-01 3.3654918564783289e-04 8.2287744700790821e-01 8.2355054537920391e-01
9.0345645423876708e-01 8.2592239606108309e-01 3.3953671766944686e-04 8.2558285934341369e-01 8.2626193277875248e-01
9.0505638523587584e-01 8.2863468213057589e-01 3.4215568294218004e-04 8.2829252644763374e-01 8.2897683781351805e-01
9.0665631623298459e-01 8.3135096258695174e-01 3.4461595072729316e-04 8.3100634663622441e-01 8.3169557853767906e-01
9.0825624723009346e-01 8.3407120600184226e-01 3.4700457800286664e-04 8.3372420142383941e-01 8.3441821057984511e-01
9.0985617822720222e-01 8.3679555250344462e-01 3.4948552018231011e-04 8.3644606698326229e-01 8.3714503802362694e-01
9.1145610922431097e-01 8.3952403793560038e-01 3.5209528106447792e-04 8.3917194265453587e-01 8.3987613321666488e-01
9.1305604022141984e-01 8.4225659055610458e-01 3.5458733673195640e-04 8.4190200321937259e-01 8.4261117789283657e-01
9.1465597121852860e-01 8.4499330633951131e-01 3.5692684807860927e-04 8.4463637949143267e-01 8.4535023318758995e-01
9.1625590221563735e-01 8.4773418645553777e-01 3.5917702414212875e-04 8.4737500943139565e-01 8.4809336347967990e-01
9.1785583321274622e-01 8.5047925009252956e-01 3.6137361403265047e-04 8.5011787647849690e-01 8.5084062370656222e-01
9.1945576420985486e-01 8.5322853838364665e-01 3.6351118484548051e-04 8.5286502719880120e-01 8.5359204956849211e-01
9.2105569520696373e-01 8.5598209241070511e-01 3.6556889779980106e-04 8.5561652351290529e-01 8.5634766130850493e-01
9.2265562620407249e-01 8.5873995746518295e-01 3.6751617430767346e-04 8.5837244129087531e-01 8.5910747363949058e-01
9.2425555720118124e-01 8.6150215546559639e-01 3.6934665132185696e-04 8.6113280881427456e-01 8.6187150211691821e-01
9.2585548819829011e-01 8.6426875447339191e-01 3.7112158352085737e-04 8.6389763288987109e-01 8.6463987605691273e-01
9.2745541919539887e-01 8.6703981639436078e-01 3.7292431718463696e-04 8.6666689207717618e-01 8.6741274071154539e-01
9.2905535019250762e-01 8.6981535184083025e-01 3.7474363926955529e-04 8.6944060820156066e-01 8.7019009548009985e-01
9.3065528118961649e-01 8.7259538191776165e-01 3.7622269656797263e-04 8.7221915922119364e-01 8.7297160461432965e-01
9.3225521218672514e-01 8.7537998630339353e-01 3.7768361280405356e-04 8.7500230269058943e-01 8.7575766991619763e-01
9.3385514318383400e-01 8.7816926308838672e-01 3.7918894642132090e-04 8.7779007414196542e-01 8.7854845203480803e-01
9.3545507418094287e-01 8.8096317271810420e-01 3.8037256902471387e-04 8.8058280014907953e-01 8.8134354528712888e-01
9.3705500517805151e-01 8.8376190500146201e-01 3.8162588446864087e-04 8.8338027911699335e-01 8.8414353088593067e-01
9.3865493617516038e-01 8.8656539384497413e-01 3.8264928051114382e-04 8.8618274456446300e-01 8.8694804312548525e-01
9.4025486717226914e-01 8.8937377741874035e-01 3.8354098231241764e-04 8.8899023643642794e-01 8.8975731840105277e-01
9.4185479816937789e-01 8.9218714925508336e-01 3.8439802164553404e-04 8.9180275123343777e-01 8.9257154727672894e-01
9.4345472916648676e-01 8.9500554942649357e-01 3.8508557147438769e-04 8.9462046385501914e-01 8.9539063499796800e-01
9.4505466016359552e-01 8.9782905161471849e-01 3.8561898011076084e-04 8.9744343263460769e-01 8.9821467059482929e-01
9.4665459116070427e-01 9.0065775405412940e-01 3.8599746070615287e-04 9.0027175659342329e-01 9.0104375151483551e-01
9.4825452215781314e-01 9.0349174906964946e-01 3.8622475679228374e-04 9.0310552431285718e-01 9.0387797382644175e-01
9.4985445315492179e-01 9.0633115136327458e-01 3.8629621734026964e-04 9.0594485514593426e-01 9.0671744758061490e-01
9.5145438415203065e-01 9.0917608175779296e-01 3.8617765283547700e-04 9.0878990410495752e-01 9.0956225941062840e-01
9.5305431514913941e-01 9.1202660489276854e-01 3.8586945685758871e-04 9.1164073543591095e-01 9.1241247434962613e-01
9.5465424614624816e-01 9.1488287173793792e-01 3.8538413807856779e-04 9.1449748759985938e-01 9.1526825587601646e-01
9.5625417714335703e-01 9.1774502806228586e-01 3.8466795230483535e-04 9.1736036010998101e-01 9.1812969601459071e-01
9.5785410814046579e-01 9.2061322047499305e-01 3.8371995485057982e-04 9.2022950052014252e-01 9.2099694042984359e-01
9.5945403913757454e-01 9.2348759687894211e-01 3.8252919832624025e-04 9.2310506768061584e-01 9.2387012607726837e-01
9.6105397013468341e-01 9.2636829127250664e-01 3.8110596880298555e-04 9.2598718530370361e-01 9.2674939724130967e-01
9.6265390113179217e-01 9.2925553044237952e-01 3.7938745201180339e-04 9.2887614299036769e-01 9.2963491789439134e-01
9.6425383212890092e-01 9.3214949426256111e-01 3.7737893692314946e-04 9.3177211532563797e-01 9.3252687319948424e-01
9.6585376312600979e-01 9.3505042330518451e-01 3.7503900526594602e-04 9.3467538429991859e-01 9.3542546231045043e-01
9.6745369412311844e-01 9.3795853150556019e-01 3.7236672738096737e-04 9.3758616477817924e-01 9.3833089823294114e-01
9.6905362512022730e-01 9.4087410168960750e-01 3.6932416203919812e-04 9.4050477752756834e-01 9.4124342585164666e-01
9.7065355611733606e-01 9.4379742712951109e-01 3.6587317540836634e-04 9.4343155395410272e-01 9.4416330030491946e-01
9.7225348711444481e-01 9.4672883679284614e-01 3.6198106061263946e-04 9.4636685573223345e-01 9.4709081785345883e-01
9.7385341811155368e-01 9.4966870209243182e-01 3.5760210624237871e-04 9.4931109998618946e-01 9.5002630419867418e-01
9.7545334910866244e-01 9.5261743477564820e-01 3.5269735441387684e-04 9.5226473742123430e-01 9.5297013213006210e-01
9.7705328010577119e-01 9.5557551317747946e-01 3.4719704731753156e-04 9.5522831613016190e-01 9.5592271022479702e-01
9.7865321110288006e-01 9.5854347754091762e-01 3.4104376647988804e-04 9.5820243377443770e-01 9.5888452130739754e-01
9.8025314209998882e-01 9.6152195474835322e-01 3.3415101960517537e-04 9.6118780372874801e-01 9.6185610576795844e-01
9.8185307309709757e-01 9.6451167760606737e-01 3.2642704024454349e-04 9.6418525056582283e-01 9.6483810464631192e-01
9.8345300409420644e-01 9.6751351310681888e-01 3.1775209387531624e-04 9.6719576101294358e-01 9.6783126520069418e-01
9.8505293509131509e-01 9.7052850430323401e-01 3.0797838944641125e-04 9.7022052591378760e-01 9.7083648269268041e-01
9.8665286608842395e-01 9.7355792410301201e-01 2.9691707822495679e-04 9.7326100702478702e-01 9.7385484118123700e-01


==> bandit/phase_gr_band.dat <==
x y
3.3333333333333320e-01 3.3333333333333326e-01
4.5229344960209678e-01 4.2159295541751290e-01
4.8519234082184609e-01 4.3739529931621712e-01
4.9954083239294383e-01 4.4187545568603098e-01
5.0802087971612075e-01 4.4357882587239600e-01
5.1383255007269535e-01 4.4426815371109779e-01
5.1817030606867598e-01 4.4450194419520972e-01
5.2159101459417256e-01 4.4450496403554518e-01
5.2439361606634927e-01 4.4438224059872061e-01
5.2675499705072815e-01 4.4418807152125239e-01
5.2878755093089935e-01 4.4395262208234265e-01
5.3056668332649681e-01 4.4369355726270765e-01
5.3214520043608804e-01 4.4342163245672439e-01
5.3356138631829697e-01 4.4314358449800434e-01
5.3484380168835099e-01 4.4286371638240318e-01
5.3601427075277519e-01 4.4258480811730855e-01
5.3708981396443889e-01 4.4230866118483686e-01
5.3808394070239041e-01 4.4203643483811567e-01
5.3900753871866791e-01 4.4176885965295021e-01
5.3986950140229839e-01 4.4150637636033396e-01
5.4067717984405494e-01 4.4124922791612731e-01
5.4143671487902600e-01 4.4099752161705441e-01
5.4215328518202877e-01 4.4075127160923638e-01
5.4283129550442433e-01 4.4051042832225823e-01
5.4347452142879127e-01 4.4027489906485850e-01
5.4408622211858604e-01 4.4004456253549662e-01
5.4466922911706628e-01 4.3981927910791541e-01
5.4522601703201146e-01 4.3959889814180031e-01
5.4575876031074588e-01 4.3938326318925425e-01
5.4626937927092778e-01 4.3917221568880976e-01
5.4675957769904460e-01 4.3896559757771103e-01
5.4723087382415159e-01 4.3876325310893705e-01
5.4768462596960465e-01 4.3856503010862430e-01
5.4812205397395852e-01 4.3837078080789993e-01
5.4854425716539601e-01 4.3818036237579855e-01
5.4895222953245859e-01 4.3799363723155404e-01
5.4934687261429249e-01 4.3781047318926863e-01
5.4972900647751344e-01 4.3763074349715586e-01
5.5009937913252061e-01 4.3745432678668361e-01
5.5045867463948273e-01 4.3728110696487121e-01
5.5080752011045875e-01 4.3711097306858726e-01
5.5114649178635611e-01 4.3694381909130098e-01
5.5147612033976634e-01 4.3677954378840300e-01
5.5179689549775590e-01 4.3661805048213137e-01
5.5210927010248612e-01 4.3645924685651161e-01
5.5241366368638167e-01 4.3630304475354276e-01
5.5271046562586579e-01 4.3614935997288384e-01
5.5300003793175379e-01 4.3599811207744438e-01
5.5328271772700410e-01 4.3584922420452588e-01
5.5355881945768481e-01 4.3570262288088379e-01
5.5382863685941719e-01 4.3555823785124692e-01
5.5409244471642827e-01 4.3541600191217439e-01
5.5435050044308576e-01 4.3527585075322106e-01
5.5460304550322426e-01 4.3513772280687435e-01
5.5485030668837143e-01 4.3500155910653654e-01
5.5509249727055909e-01 4.3486730315260852e-01
5.5532981804480963e-01 4.3473490078577326e-01
5.5556245827576856e-01 4.3460430006589434e-01
5.5579059655759167e-01 4.3447545115774233e-01
5.5601440159080096e-01 4.3434830622693110e-01
5.5623403289310314e-01 4.3422281933777357e-01
5.5644964144904141e-01 4.3409894635821461e-01
5.5666137030221652e-01 4.3397664487022430e-01
5.5686935509769075e-01 4.3385587408528908e-01
5.5707372457881887e-01 4.3373659476493293e-01
5.5727460104308557e-01 4.3361876914585568e-01
5.5747210076133846e-01 4.3350236086910765e-01
5.5766633436465696e-01 4.3338733491257297e-01
5.5785740720169463e-01 4.3327365752683161e-01
5.5804541966463828e-01 4.3316129617782750e-01
5.5823046749297933e-01 4.3305021948948608e-01
5.5841264205452978e-01 4.3294039719051897e-01
5.5859203060563145e-01 4.3283180006408523e-01
5.5876871653213467e-01 4.3272439990020578e-01
5.5894277957318272e-01 4.3261816945076531e-01
5.5911429602901774e-01 4.3251308238701325e-01
5.5928333895416471e-01 4.3240911325938525e-01
5.5944997833730625e-01 4.3230623745942359e-01
5.5961428126912394e-01 4.3220443118353502e-01
5.5977631209933931e-01 4.3210367139829964e-01
5.5993613258378971e-01 4.3200393580729590e-01
5.6009380201931713e-01 4.3190520282185296e-01
5.6024937737226777e-01 4.3180745153099714e-01
5.6040291339751724e-01 4.3171066167369804e-01
5.6055446275141052e-01 4.3161481361229098e-01
5.6070407609658879e-01 4.3151988830741217e-01
5.6085180220070985e-01 4.3142586729407129e-01
5.6099768802913552e-01 4.3133273265891886e-01
5.6114177883200189e-01 4.3124046701864466e-01
5.6128411822607527e-01 4.3114905349944010e-01
5.6142474827178313e-01 4.3105847571744149e-01
5.6156370954580281e-01 4.3096871776006768e-01
5.6170104120958186e-01 4.3087976416815243e-01
5.6183678107415069e-01 4.3079159991876992e-01
5.6197096566158433e-01 4.3070421040863893e-01
5.6210363026211674e-01 4.3061758143910983e-01
5.6223480898807643e-01 4.3053169920197193e-01
5.6236453482569959e-01 4.3044655026459738e-01
5.6249283968371311e-01 4.3036212155668141e-01
5.6261975443973267e-01 4.3027840035728410e-01
5.6274530898379349e-01 4.3019537428253207e-01
5.6286953225977820e-01 4.3011303127381179e-01
5.6299245230469741e-01 4.3003135958647887e-01
5.6311409628594711e-01 4.2995034777906416e-01
5.6323449053666197e-01 4.2986998470294907e-01
5.6335366058928160e-01 4.2979025949248451e-01
5.6347163120744670e-01 4.2971116155552502e-01
5.6358842641633444e-01 4.2963268056434323e-01
5.6370406953154617e-01 4.2955480644689675e-01
5.6381858318665423e-01 4.2947752937840694e-01
5.6393198935951561e-01 4.2940083977321736e-01
5.6404430939745342e-01 4.2932472827688950e-01
5.6415556404089540e-01 4.2924918575894933e-01
5.6426577344527973e-01 4.2917420330652833e-01
5.6437495720368436e-01 4.2909977221659812e-01
5.6448313436654463e-01 4.2902588398987052e-01
5.6459032346207327e-01 4.2895253032426500e-01
5.6469654251486401e-01 4.2887970310891471e-01
5.6480180906387145e-01 4.2880739441832089e-01
5.6490614017962049e-01 4.2873559650672438e-01
5.6500955248065521e-01 4.2866430180269516e-01
5.6511206214927401e-01 4.2859350290392512e-01
5.6521368494657842e-01 4.2852319257222055e-01
5.6531443622687927e-01 4.2845336372868237e-01
5.6541433095148386e-01 4.2838400944906424e-01
5.6551338370190751e-01 4.2831512295930113e-01
5.6561160869253624e-01 4.2824669763119405e-01
5.6570901978277655e-01 4.2817872697824227e-01
5.6580563048872368e-01 4.2811120465161068e-01
5.6590145399437786e-01 4.2804412443622036e-01
5.6599650316244410e-01 4.2797748024694943e-01
5.6609079054474232e-01 4.2791126612493302e-01
5.6618432839219879e-01 4.2784547623400115e-01
5.6627712866366220e-01 4.2778010485796747e-01
5.6636920303567151e-01 4.2771514639684599e-01
5.6646056291104585e-01 4.2765059536375749e-01
5.6655121942710207e-01 4.2758644638197546e-01
5.6664118346417924e-01 4.2752269418189520e-01
5.6673046565328788e-01 4.2745933359823873e-01
5.6681907638363738e-01 4.2739635956730365e-01
5.6690702580988428e-01 4.2733376712430227e-01
5.6699432385911241e-01 4.2727155140078643e-01
5.6708098023755438e-01 4.2720970762215915e-01
5.6716700443706580e-01 4.2714823110526678e-01
5.6725240574136204e-01 4.2708711725606979e-01
5.6733719323202869e-01 4.2702636156738932e-01
5.6742137579431517e-01 4.2696595961672634e-01
5.6750496212272039e-01 4.2690590706414933e-01
5.6758796072638340e-01 4.2684619965024717e-01
5.6767037993428437e-01 4.2678683319414490e-01
5.6775222790027080e-01 4.2672780359157569e-01
5.6783351260791171e-01 4.2666910681300929e-01
5.6791424187519657e-01 4.2661073890182921e-01
5.6799442335908212e-01 4.2655269597255685e-01
5.6807406455990006e-01 4.2649497420911864e-01
5.6815317282563216e-01 4.2643756986314996e-01
5.6823175535606196e-01 4.2638047925233596e-01
5.6830981920638868e-01 4.2632369875917858e-01
5.6838737129109973e-01 4.2626722482946250e-01
5.6846441838805373e-01 4.2621105397042908e-01
5.6854096714156910e-01 4.2615518274964670e-01
5.6861702406610948e-01 4.2609960779349837e-01
5.6869259554970697e-01 4.2604432578584905e-01
5.6876768785712950e-01 4.2598933346675560e-01
5.6884230713302197e-01 4.2593462763119455e-01
5.6891645940494706e-01 4.2588020512782859e-01
5.6899015058633062e-01 4.2582606285780544e-01
5.6906338647931531e-01 4.2577219777359299e-01
5.6913617277752571e-01 4.2571860687784535e-01
5.6920851506874548e-01 4.2566528722230146e-01
5.6928041883751557e-01 4.2561223590671449e-01
5.6935188946764881e-01 4.2555945007781010e-01
5.6942293224467266e-01 4.2550692692827369e-01
5.6949355235819366e-01 4.2545466369576385e-01
5.6956375490419731e-01 4.2540265766195307e-01
5.6963354488727591e-01 4.2535090615159127e-01
5.6970292722279425e-01 4.2529940653159420e-01
5.6977190673899525e-01 4.2524815621015366e-01
5.6984048817904465e-01 4.2519715263586694e-01
5.6990867620302166e-01 4.2514639329688803e-01
5.6997647538985818e-01 4.2509587572009516e-01
5.7004389023922442e-01 4.2504559747027526e-01
5.7011092517323658e-01 4.2499555614945478e-01
5.7017758453823908e-01 4.2494574939613217e-01
5.7024387260664000e-01 4.2489617488442172e-01
5.7030979357842959e-01 4.2484683032342929e-01
5.7037535158286667e-01 4.2479771345651079e-01
5.7044055068007338e-01 4.2474882206059278e-01
5.7050539486254481e-01 4.2470015394550970e-01
5.7056988805663933e-01 4.2465170695335347e-01
5.7063403412402547e-01 4.2460347895783790e-01
5.7069783686309228e-01 4.2455546786368054e-01
5.7076130001032077e-01 4.2450767160599806e-01
5.7082442724161653e-01 4.2446008814971825e-01
5.7088722217360921e-01 4.2441271548900456e-01
5.7094968836491533e-01 4.2436555164669593e-01
5.7101182931736827e-01 4.2431859467375976e-01
5.7107364847721587e-01 4.2427184264875778e-01
5.7113514923628605e-01 4.2422529367732514e-01
5.7119633493312338e-01 4.2417894589166061e-01
5.7125720885409559e-01 4.2413279745002935e-01
5.7131777423447228e-01 4.2408684653627632e-01
5.7137803425947720e-01 4.2404109135935064e-01
5.7143799206531343e-01 4.2399553015284019e-01
5.7149765074016567e-01 4.2395016117451562e-01
5.7155701332517672e-01 4.2390498270588262e-01
5.7161608281540333e-01 4.2385999305174576e-01
5.7167486216070440e-01 4.2381519053981936e-01
5.7173335426665073e-01 4.2377057352031167e-01
5.7179156199544201e-01 4.2372614036548345e-01
5.7184948816671721e-01 4.2368188946928359e-01
5.7190713555841299e-01 4.2363781924695065e-01
5.7196450690758704e-01 4.2359392813463681e-01
5.7202160491120690e-01 4.2355021458904057e-01
5.7207843222692767e-01 4.2350667708704542e-01
5.7213499147385094e-01 4.2346331412536725e-01
5.7219128523326424e-01 4.2342012422020903e-01
5.7224731604936463e-01 4.2337710590692246e-01
5.7230308642996364e-01 4.2333425773967853e-01
5.7235859884717655e-01 4.2329157829114372e-01
5.7241385573809422e-01 4.2324906615216373e-01
5.7246885950544069e-01 4.2320671993145526e-01
5.7252361251821360e-01 4.2316453825530131e-01
5.7257811711231155e-01 4.2312251976725646e-01
5.7263237559114555e-01 4.2308066312785592e-01
5.7268639022623780e-01 4.2303896701433141e-01
5.7274016325780586e-01 4.2299743012033253e-01
5.7279369689533488e-01 4.2295605115565438e-01
5.7284699331813571e-01 4.2291482884596948e-01
5.7290005467589333e-01 4.2287376193256543e-01
5.7295288308920056e-01 4.2283284917208763e-01
5.7300548065008283e-01 4.2279208933628593e-01
5.7305784942249505e-01 4.2275148121178302e-01
5.7310999144282226e-01 4.2271102359983154e-01
5.7316190872038275e-01 4.2267071531606520e-01
5.7321360323788562e-01 4.2263055519027826e-01
5.7326507695190654e-01 4.2259054206619512e-01
5.7331633179334685e-01 4.2255067480124875e-01
5.7336736966787649e-01 4.2251095226636359e-01
5.7341819245637127e-01 4.2247137334574297e-01
5.7346880201534089e-01 4.2243193693665948e-01
5.7351920017734614e-01 4.2239264194925052e-01
5.7356938875140950e-01 4.2235348730631722e-01
5.7361936952341430e-01 4.2231447194312793e-01
5.7366914425649895e-01 4.2227559480722526e-01
5.7371871469143820e-01 4.2223685485823625e-01
5.7376808254702172e-01 4.2219825106768732e-01
5.7381724952041946e-01 4.2215978241882229e-01
5.7386621728754394e-01 4.2212144790642342e-01
5.7391498750340142e-01 4.2208324653663654e-01
5.7396356180243913e-01 4.2204517732679919e-01
5.7401194179888237e-01 4.2200723930527206e-01
5.7406012908706738e-01 4.2196943151127264e-01
5.7410812524176591e-01 4.2193175299471342e-01
5.7415593181850411e-01 4.2189420281604184e-01
5.7420355035387494e-01 4.2185678004608324e-01
5.7425098236584504e-01 4.2181948376588602e-01
5.7429822935404873e-01 4.2178231306657749e-01
5.7434529280008206e-01 4.2174526704921456e-01
5.7439217416779664e-01 4.2170834482463376e-01
5.7443887490357481e-01 4.2167154551331215e-01
5.7448539643660768e-01 4.2163486824522706e-01
5.7453174017916908e-01 4.2159831215971744e-01
5.7457790752687887e-01 4.2156187640535042e-01
5.7462389985896301e-01 4.2152556013978792e-01
5.7466971853851090e-01 4.2148936252965741e-01
5.7471536491272379e-01 4.2145328275042371e-01
5.7476084031316077e-01 4.2141731998626347e-01
5.7480614605598057e-01 4.2138147342994192e-01
5.7485128344217729e-01 4.2134574228269239e-01
5.7489625375781128e-01 4.2131012575409693e-01
5.7494105827423803e-01 4.2127462306196928e-01
5.7498569824832990e-01 4.2123923343224118e-01
5.7503017492269548e-01 4.2120395609884831e-01
5.7507448952589457e-01 4.2116879030362053e-01
5.7511864327264750e-01 4.2113373529617215e-01
5.7516263736404383e-01 4.2109879033379588e-01
5.7520647298774419e-01 4.2106395468135666e-01
5.7525015131817980e-01 4.2102922761118838e-01
5.7529367351674809e-01 4.2099460840299235e-01
5.7533704073200542e-01 4.2096009634373693e-01
5.7538025409985538e-01 4.2092569072755892e-01
5.7542331474373198e-01 4.2089139085566951e-01
5.7546622377478085e-01 4.2085719603625904e-01
5.7550898229204095e-01 4.2082310558440156e-01
5.7555159138261602e-01 4.2078911882196435e-01
5.7559405212184844e-01 4.2075523507751750e-01
5.7563636557348785e-01 4.2072145368624503e-01
5.7567853278985726e-01 4.2068777398985790e-01
5.7572055481201567e-01 4.2065419533650783e-01
5.7576243266991789e-01 4.2062071708070342e-01
5.7580416738257190e-01 4.2058733858322644e-01
5.7584575995819365e-01 4.2055405921105093e-01
5.7588721139435806e-01 4.2052087833726243e-01
5.7592852267814887e-01 4.2048779534097852e-01
5.7596969478630444e-01 4.2045480960727261e-01
5.7601072868536152e-01 4.2042192052709526e-01
5.7605162533179777e-01 4.2038912749720109e-01
5.7609238567216947e-01 4.2035642992007338e-01
5.7613301064324862e-01 4.2032382720385159e-01
5.7617350117215749e-01 4.2029131876225950e-01
5.7621385817649984e-01 4.2025890401453542e-01
5.7625408256449173e-01 4.2022658238536137e-01
5.7629417523508808e-01 4.2019435330479532e-01
5.7633413707810865e-01 4.2016221620820438e-01
5.7637396897436144e-01 4.2013017053619739e-01
5.7641367179576419e-01 4.2009821573455991e-01
5.7645324640546192e-01 4.2006635125419145e-01
5.7649269365794509e-01 4.2003457655104204e-01
5.7653201439916546e-01 4.2000289108604855e-01
5.7657120946664775e-01 4.1997129432507468e-01
5.7661027968960255e-01 4.1993978573885005e-01
5.7664922588903555e-01 4.1990836480291110e-01
5.7668804887785519e-01 4.1987703099754226e-01
5.7672674946097879e-01 4.1984578380771903e-01
5.7676532843543749e-01 4.1981462272305031e-01
5.7680378659047726e-01 4.1978354723772332e-01
5.7684212470766183e-01 4.1975255685044793e-01
5.7688034356097084e-01 4.1972165106440368e-01
5.7691844391689773e-01 4.1969082938718472e-01
5.7695642653454615e-01 4.1966009133074833e-01
5.7699429216572429e-01 4.1962943641136319e-01
5.7703204155503873e-01 4.1959886414955766e-01
5.7706967543998477e-01 4.1956837407007036e-01
5.7710719455103809e-01 4.1953796570179963e-01
5.7714459961174203e-01 4.1950763857775603e-01
5.7718189133879672e-01 4.1947739223501274e-01
5.7721907044214305e-01 4.1944722621465963e-01
5.7725613762504946e-01 4.1941714006175551e-01
5.7729309358419356e-01 4.1938713332528271e-01
5.7732993900974539e-01 4.1935720555810096e-01
5.7736667458544777e-01 4.1932735631690343e-01
5.7740330098869541e-01 4.1929758516217264e-01
5.7743981889061369e-01 4.1926789165813744e-01
5.7747622895613515e-01 4.1923827537272923e-01
5.7751253184407658e-01 4.1920873587754054e-01
5.7754872820721237e-01 4.1917927274778360e-01
5.7758481869234868e-01 4.1914988556224825e-01
5.7762080394039672e-01 4.1912057390326241e-01
5.7765668458644304e-01 4.1909133735665277e-01
5.7769246125982099e-01 4.1906217551170416e-01
5.7772813458417838e-01 4.1903308796112199e-01
5.7776370517754772e-01 4.1900407430099318e-01
5.7779917365241140e-01 4.1897513413074960e-01
5.7783454061576978e-01 4.1894626705312976e-01
5.7786980666920496e-01 4.1891747267414298e-01
5.7790497240894612e-01 4.1888875060303332e-01
5.7794003842593189e-01 4.1886010045224370e-01
5.7797500530587342e-01 4.1883152183738048e-01
5.7800987362931555e-01 4.1880301437717965e-01
5.7804464397169741e-01 4.1877457769347259e-01
5.7807931690341230e-01 4.1874621141115148e-01
5.7811389298986593e-01 4.1871791515813700e-01
5.7814837279153541e-01 4.1868968856534500e-01
5.7818275686402520e-01 4.1866153126665456e-01
5.7821704575812449e-01 4.1863344289887588e-01
5.7825124001986217e-01 4.1860542310171872e-01
5.7828534019056121e-01 4.1857747151776148e-01
5.7831934680689323e-01 4.1854958779242135e-01
5.7835326040093082e-01 4.1852177157392251e-01
5.7838708150020091e-01 4.1849402251326795e-01
5.7842081062773532e-01 4.1846634026420892e-01
5.7845444830212278e-01 4.1843872448321640e-01
5.7848799503755821e-01 4.1841117482945223e-01
5.7852145134389321e-01 4.1838369096474110e-01
5.7855481772668360e-01 4.1835627255354246e-01
5.7858809468723815e-01 4.1832891926292332e-01
5.7862128272266689e-01 4.1830163076253057e-01
5.7865438232592603e-01 4.1827440672456451e-01
5.7868739398586555e-01 4.1824724682375242e-01
5.7872031818727454e-01 4.1822015073732222e-01
5.7875315541092520e-01 4.1819311814497695e-01
5.7878590613361802e-01 4.1816614872886920e-01
5.7881857082822508e-01 4.1813924217357618e-01
5.7885114996373255e-01 4.1811239816607421e-01
5.7888364400528458e-01 4.1808561639571523e-01
5.7891605341422336e-01 4.1805889655420198e-01
5.7894837864813176e-01 4.1803223833556485e-01
5.7898062016087348e-01 4.1800564143613717e-01
5.7901277840263377e-01 4.1797910555453266e-01
5.7904485381995829e-01 4.1795263039162284e-01
5.7907684685579297e-01 4.1792621565051336e-01
5.7910875794952266e-01 4.1789986103652266e-01
5.7914058753700826e-01 4.1787356625715905e-01
5.7917233605062535e-01 4.1784733102209970e-01
5.7920400391930038e-01 4.1782115504316819e-01
5.7923559156854820e-01 4.1779503803431384e-01
5.7926709942050736e-01 4.1776897971159049e-01
5.7929852789397640e-01 4.1774297979313552e-01
5.7932987740444841e-01 4.1771703799914978e-01
5.7936114836414587e-01 4.1769115405187723e-01
5.7939234118205540e-01 4.1766532767558445e-01
5.7942345626396097e-01 4.1763955859654134e-01
5.7945449401247751e-01 4.1761384654300199e-01
5.7948545482708380e-01 4.1758819124518426e-01
5.7951633910415490e-01 4.1756259243525190e-01
5.7954714723699430e-01 4.1753704984729484e-01
5.7957787961586604e-01 4.1751156321731142e-01
5.7960853662802458e-01 4.1748613228318937e-01
5.7963911865774720e-01 4.1746075678468791e-01
5.7966962608636408e-01 4.1743543646341991e-01
5.7970005929228763e-01 4.1741017106283418e-01
5.7973041865104269e-01 4.1738496032819766e-01
5.7976070453529638e-01 4.1735980400657885e-01
5.7979091731488619e-01 4.1733470184682980e-01
5.7982105735684897e-01 4.1730965359956967e-01
5.7985112502544900e-01 4.1728465901716832e-01
5.7988112068220610e-01 4.1725971785372956e-01
5.7991104468592325e-01 4.1723482986507476e-01
5.7994089739271271e-01 4.1720999480872711e-01
5.7997067915602440e-01 4.1718521244389523e-01
5.8000039032667128e-01 4.1716048253145804e-01
5.8003003125285613e-01 4.1713580483394852e-01
5.8005960228019682e-01 4.1711117911553902e-01
5.8008910375175249e-01 4.1708660514202583e-01
5.8011853600804852e-01 4.1706208268081396e-01
5.8014789938710076e-01 4.1703761150090246e-01
5.8017719422444203e-01 4.1701319137287024e-01
5.8020642085314378e-01 4.1698882206886051e-01
5.8023557960384231e-01 4.1696450336256785e-01
5.8026467080476118e-01 4.1694023502922273e-01
5.8029369478173531e-01 4.1691601684557822e-01
5.8032265185823406e-01 4.1689184858989631e-01
5.8035154235538344e-01 4.1686773004193367e-01
5.8038036659198977e-01 4.1684366098292874e-01
5.8040912488456076e-01 4.1681964119558768e-01
5.8043781754732904e-01 4.1679567046407151e-01
5.8046644489227206e-01 4.1677174857398358e-01
5.8049500722913583e-01 4.1674787531235563e-01
5.8052350486545423e-01 4.1672405046763583e-01
5.8055193810657091e-01 4.1670027382967550e-01
5.8058030725566034e-01 4.1667654518971686e-01
5.8060861261374774e-01 4.1665286434038129e-01
5.8063685447972946e-01 4.1662923107565619e-01
5.8066503315039331e-01 4.1660564519088344e-01
5.8069314892043811e-01 4.1658210648274718e-01
5.8072120208249378e-01 4.1655861474926231e-01
5.8074919292713922e-01 4.1653516978976263e-01
5.8077712174292373e-01 4.1651177140488915e-01
5.8080498881638354e-01 4.1648841939657893e-01
5.8083279443206226e-01 4.1646511356805349e-01
5.8086053887252864e-01 4.1644185372380804e-01
5.8088822241839466e-01 4.1641863966960008e-01
5.8091584534833351e-01 4.1639547121243814e-01
5.8094340793909838e-01 4.1637234816057200e-01
5.8097091046553895e-01 4.1634927032348129e-01
5.8099835320061888e-01 4.1632623751186454e-01
5.8102573641543398e-01 4.1630324953762948e-01
5.8105306037922844e-01 4.1628030621388246e-01
5.8108032535941212e-01 4.1625740735491790e-01
5.8110753162157647e-01 4.1623455277620836e-01
5.8113467942951169e-01 4.1621174229439478e-01
5.8116176904522310e-01 4.1618897572727581e-01
5.8118880072894652e-01 4.1616625289379877e-01
5.8121577473916486e-01 4.1614357361404969e-01
5.8124269133262307e-01 4.1612093770924363e-01
5.8126955076434506e-01 4.1609834500171489e-01
5.8129635328764739e-01 4.1607579531490840e-01
5.8132309915415559e-01 4.1605328847336931e-01
5.8134978861381914e-01 4.1603082430273508e-01
5.8137642191492556e-01 4.1600840262972510e-01
5.8140299930411621e-01 4.1598602328213269e-01
5.8142952102640000e-01 4.1596368608881540e-01
5.8145598732516812e-01 4.1594139087968668e-01
5.8148239844220817e-01 4.1591913748570680e-01
5.8150875461771845e-01 4.1589692573887471e-01
5.8153505609032130e-01 4.1587475547221897e-01
5.8156130309707788e-01 4.1585262651978933e-01
5.8158749587350067e-01 4.1583053871664849e-01
5.8161363465356775e-01 4.1580849189886410e-01
5.8163971966973538e-01 4.1578648590349992e-01
5.8166575115295227e-01 4.1576452056860796e-01
5.8169172933267121e-01 4.1574259573322098e-01
5.8171765443686330e-01 4.1572071123734339e-01
5.8174352669202978e-01 4.1569886692194435e-01
5.8176934632321520e-01 4.1567706262894960e-01
5.8179511355401936e-01 4.1565529820123376e-01
5.8182082860661044e-01 4.1563357348261276e-01
5.8184649170173630e-01 4.1561188831783619e-01
5.8187210305873727e-01 4.1559024255257965e-01
5.8189766289555800e-01 4.1556863603343763e-01
5.8192317142875882e-01 4.1554706860791618e-01
5.8194862887352827e-01 4.1552554012442500e-01
5.8197403544369364e-01 4.1550405043227162e-01
5.8199939135173329e-01 4.1548259938165277e-01
5.8202469680878799e-01 4.1546118682364813e-01
5.8204995202467136e-01 4.1543981261021307e-01
5.8207515720788172e-01 4.1541847659417225e-01
5.8210031256561268e-01 4.1539717862921188e-01
5.8212541830376441e-01 4.1537591856987399e-01
5.8215047462695391e-01 4.1535469627154858e-01
5.8217548173852607e-01 4.1533351159046816e-01
5.8220043984056402e-01 4.1531236438370012e-01
5.8222534913389956e-01 4.1529125450914095e-01
5.8225020981812337e-01 4.1527018182550940e-01
5.8227502209159598e-01 4.1524914619234032e-01
5.8229978615145639e-01 4.1522814746997799e-01
5.8232450219363352e-01 4.1520718551957064e-01
5.8234917041285572e-01 4.1518626020306298e-01
5.8237379100265974e-01 4.1516537138319104e-01
5.8239836415540192e-01 4.1514451892347631e-01
5.8242289006226611e-01 4.1512370268821858e-01
5.8244736891327487e-01 4.1510292254249082e-01
5.8247180089729766e-01 4.1508217835213335e-01
5.8249618620206056e-01 4.1506146998374716e-01
5.8252052501415563e-01 4.1504079730468935e-01
5.8254481751905018e-01 4.1502016018306609e-01
5.8256906390109486e-01 4.1499955848772752e-01
5.8259326434353387e-01 4.1497899208826289e-01
5.8261741902851283e-01 4.1495846085499338e-01
5.8264152813708858e-01 4.1493796465896804e-01
5.8266559184923672e-01 4.1491750337195704e-01
5.8268961034386058e-01 4.1489707686644772e-01
5.8271358379880056e-01 4.1487668501563763e-01
5.8273751239084137e-01 4.1485632769343062e-01
5.8276139629572099e-01 4.1483600477443044e-01
5.8278523568813900e-01 4.1481571613393620e-01
5.8280903074176438e-01 4.1479546164793712e-01
5.8283278162924379e-01 4.1477524119310705e-01
5.8285648852221006e-01 4.1475505464679979e-01
5.8288015159128892e-01 4.1473490188704404e-01
5.8290377100610868e-01 4.1471478279253771e-01
5.8292734693530590e-01 4.1469469724264429e-01
5.8295087954653491e-01 4.1467464511738678e-01
5.8297436900647437e-01 4.1465462629744332e-01
5.8299781548083540e-01 4.1463464066414268e-01
5.8302121913436855e-01 4.1461468809945839e-01
5.8304458013087201e-01 4.1459476848600579e-01
5.8306789863319808e-01 4.1457488170703571e-01
5.8309117480326078e-01 4.1455502764643082e-01
5.8311440880204324e-01 4.1453520618870038e-01
5.8313760078960497e-01 4.1451541721897661e-01
5.8316075092508812e-01 4.1449566062300902e-01
5.8318385936672568e-01 4.1447593628716101e-01
5.8320692627184689e-01 4.1445624409840487e-01
5.8322995179688575e-01 4.1443658394431732e-01
5.8325293609738682e-01 4.1441695571307580e-01
5.8327587932801206e-01 4.1439735929345306e-01
5.8329878164254745e-01 4.1437779457481444e-01
5.8332164319391056e-01 4.1435826144711208e-01
5.8334446413415519e-01 4.1433875980088153e-01
5.8336724461448020e-01 4.1431928952723784e-01
5.8338998478523385e-01 4.1429985051787077e-01
5.8341268479592112e-01 4.1428044266504116e-01
5.8343534479521042e-01 4.1426106586157690e-01
5.8345796493093904e-01 4.1424172000086862e-01
5.8348054535011962e-01 4.1422240497686580e-01
5.8350308619894631e-01 4.1420312068407339e-01
5.8352558762280138e-01 4.1418386701754678e-01
5.8354804976625985e-01 4.1416464387288932e-01
5.8357047277309704e-01 4.1414545114624718e-01
5.8359285678629325e-01 4.1412628873430668e-01
5.8361520194804062e-01 4.1410715653428953e-01
5.8363750839974815e-01 4.1408805444394986e-01
5.8365977628204757e-01 4.1406898236156997e-01
5.8368200573479956e-01 4.1404994018595720e-01
5.8370419689709874e-01 4.1403092781643991e-01
5.8372634990727978e-01 4.1401194515286388e-01
5.8374846490292287e-01 4.1399299209558882e-01
5.8377054202085821e-01 4.1397406854548524e-01
5.8379258139717327e-01 4.1395517440393009e-01
5.8381458316721679e-01 4.1393630957280370e-01
5.8383654746560443e-01 4.1391747395448680e-01
5.8385847442622441e-01 4.1389866745185649e-01
5.8388036418224221e-01 4.1387988996828268e-01
5.8390221686610633e-01 4.1386114140762537e-01
5.8392403260955317e-01 4.1384242167423119e-01
5.8394581154361214e-01 4.1382373067292971e-01
5.8396755379861065e-01 4.1380506830903024e-01
5.8398925950417913e-01 4.1378643448831887e-01
5.8401092878925609e-01 4.1376782911705529e-01
5.8403256178209351e-01 4.1374925210196906e-01
5.8405415861026055e-01 4.1373070335025691e-01
5.8407571940064928e-01 4.1371218276957955e-01
5.8409724427947951e-01 4.1369369026805841e-01
5.8411873337230324e-01 4.1367522575427262e-01
5.8414018680400925e-01 4.1365678913725595e-01
5.8416160469882816e-01 4.1363838032649364e-01
5.8418298718033679e-01 4.1361999923191989e-01
5.8420433437146291e-01 4.1360164576391445e-01
5.8422564639448960e-01 4.1358331983329910e-01
5.8424692337105966e-01 4.1356502135133610e-01
5.8426816542218074e-01 4.1354675022972415e-01
5.8428937266822878e-01 4.1352850638059574e-01
5.8431054522895365e-01 4.1351028971651477e-01
5.8433168322348172e-01 4.1349210015047316e-01
5.8435278677032243e-01 4.1347393759588813e-01
5.8437385598737046e-01 4.1345580196659948e-01
5.8439489099191155e-01 4.1343769317686724e-01
5.8441589190062504e-01 4.1341961114136805e-01
5.8443685882959040e-01 4.1340155577519316e-01
5.8445779189428892e-01 4.1338352699384534e-01
5.8447869120960949e-01 4.1336552471323645e-01
5.8449955688985189e-01 4.1334754884968467e-01
5.8452038904873060e-01 4.1332959931991170e-01
5.8454118779937991e-01 4.1331167604104052e-01
5.8456195325435656e-01 4.1329377893059255e-01
5.8458268552564474e-01 4.1327590790648483e-01
5.8460338472465900e-01 4.1325806288702815e-01
5.8462405096224879e-01 4.1324024379092378e-01
5.8464468434870243e-01 4.1322245053726170e-01
5.8466528499374992e-01 4.1320468304551700e-01
5.8468585300656828e-01 4.1318694123554894e-01
5.8470638849578327e-01 4.1316922502759718e-01
5.8472689156947522e-01 4.1315153434227991e-01
5.8474736233518088e-01 4.1313386910059136e-01
5.8476780089989810e-01 4.1311622922389962e-01
5.8478820737008930e-01 4.1309861463394393e-01
5.8480858185168483e-01 4.1308102525283225e-01
5.8482892445008661e-01 4.1306346100303931e-01
5.8484923527017174e-01 4.1304592180740435e-01
5.8486951441629531e-01 4.1302840758912818e-01
5.8488976199229548e-01 4.1301091827177144e-01
5.8490997810149492e-01 4.1299345377925256e-01
5.8493016284670563e-01 4.1297601403584444e-01
5.8495031633023187e-01 4.1295859896617360e-01
5.8497043865387321e-01 4.1294120849521709e-01
5.8499052991892830e-01 4.1292384254830045e-01
5.8501059022619795e-01 4.1290650105109533e-01
5.8503061967598868e-01 4.1288918392961854e-01
5.8505061836811501e-01 4.1287189111022787e-01
5.8507058640190412e-01 4.1285462251962174e-01
5.8509052387619787e-01 4.1283737808483606e-01
5.8511043088935655e-01 4.1282015773324299e-01
5.8513030753926143e-01 4.1280296139254791e-01
5.8515015392331926e-01 4.1278578899078783e-01
5.8516997013846306e-01 4.1276864045632994e-01
5.8518975628115733e-01 4.1275151571786811e-01
5.8520951244739994e-01 4.1273441470442224e-01
5.8522923873272559e-01 4.1271733734533594e-01
5.8524893523220878e-01 4.1270028357027405e-01
5.8526860204046616e-01 4.1268325330922123e-01
5.8528823925165985e-01 4.1266624649247952e-01
5.8530784695950133e-01 4.1264926305066696e-01
5.8532742525725268e-01 4.1263230291471520e-01
5.8534697423773041e-01 4.1261536601586801e-01
5.8536649399330787e-01 4.1259845228567876e-01
5.8538598461591873e-01 4.1258156165600951e-01
5.8540544619705903e-01 4.1256469405902796e-01
5.8542487882779026e-01 4.1254784942720651e-01
5.8544428259874248e-01 4.1253102769332034e-01
5.8546365760011621e-01 4.1251422879044486e-01
5.8548300392168617e-01 4.1249745265195481e-01
5.8550232165280269e-01 4.1248069921152219e-01
5.8552161088239585e-01 4.1246396840311406e-01
5.8554087169897706e-01 4.1244726016099115e-01
5.8556010419064197e-01 4.1243057441970604e-01
5.8557930844507333e-01 4.1241391111410153e-01
5.8559848454954322e-01 4.1239727017930866e-01
5.8561763259091570e-01 4.1238065155074533e-01
5.8563675265564985e-01 4.1236405516411412e-01
5.8565584482980115e-01 4.1234748095540125e-01
5.8567490919902543e-01 4.1233092886087419e-01
5.8569394584858014e-01 4.1231439881708037e-01
5.8571295486332731e-01 4.1229789076084583e-01
5.8573193632773668e-01 4.1228140462927310e-01
5.8575089032588656e-01 4.1226494035973948e-01
5.8576981694146757e-01 4.1224849788989587e-01
5.8578871625778450e-01 4.1223207715766491e-01
5.8580758835775892e-01 4.1221567810123955e-01
5.8582643332393114e-01 4.1219930065908145e-01
5.8584525123846287e-01 4.1218294476991901e-01
5.8586404218313981e-01 4.1216661037274643e-01
5.8588280623937272e-01 4.1215029740682152e-01
5.8590154348820178e-01 4.1213400581166493e-01
5.8592025401029679e-01 4.1211773552705799e-01
5.8593893788596030e-01 4.1210148649304140e-01
5.8595759519513080e-01 4.1208525864991374e-01
5.8597622601738242e-01 4.1206905193822996e-01
5.8599483043193012e-01 4.1205286629880011e-01
5.8601340851762973e-01 4.1203670167268752e-01
5.8603196035298077e-01 4.1202055800120752e-01
5.8605048601612886e-01 4.1200443522592589e-01
5.8606898558486764e-01 4.1198833328865803e-01
5.8608745913664051e-01 4.1197225213146621e-01
5.8610590674854390e-01 4.1195619169665948e-01
5.8612432849732776e-01 4.1194015192679179e-01
5.8614272445939875e-01 4.1192413276466028e-01
5.8616109471082223e-01 4.1190813415330424e-01
5.8617943932732341e-01 4.1189215603600365e-01
5.8619775838429056e-01 4.1187619835627798e-01
5.8621605195677640e-01 4.1186026105788459e-01
5.8623432011949983e-01 4.1184434408481724e-01
5.8625256294684847e-01 4.1182844738130536e-01
5.8627078051288029e-01 4.1181257089181189e-01
5.8628897289132609e-01 4.1179671456103289e-01
5.8630714015559016e-01 4.1178087833389559e-01
5.8632528237875392e-01 4.1176506215555703e-01
5.8634339963357640e-01 4.1174926597140316e-01
5.8636149199249676e-01 4.1173348972704732e-01
5.8637955952763632e-01 4.1171773336832929e-01
5.8639760231079996e-01 4.1170199684131359e-01
5.8641562041347817e-01 4.1168628009228814e-01
5.8643361390684923e-01 4.1167058306776366e-01
5.8645158286178067e-01 4.1165490571447222e-01
5.8646952734883051e-01 4.1163924797936507e-01
5.8648744743825088e-01 4.1162360980961304e-01
5.8650534319998748e-01 4.1160799115260394e-01
5.8652321470368296e-01 4.1159239195594216e-01
5.8654106201867851e-01 4.1157681216744729e-01
5.8655888521401456e-01 4.1156125173515246e-01
5.8657668435843380e-01 4.1154571060730399e-01
5.8659445952038236e-01 4.1153018873235936e-01
5.8661221076801129e-01 4.1151468605898689e-01
5.8662993816917841e-01 4.1149920253606420e-01
5.8664764179145024e-01 4.1148373811267658e-01
5.8666532170210384e-01 4.1146829273811647e-01
5.8668297796812718e-01 4.1145286636188244e-01
5.8670061065622270e-01 4.1143745893367778e-01
5.8671821983280759e-01 4.1142207040340872e-01
5.8673580556401550e-01 4.1140670072118501e-01
5.8675336791569899e-01 4.1139134983731718e-01
5.8677090695343037e-01 4.1137601770231613e-01
5.8678842274250365e-01 4.1136070426689220e-01
5.8680591534793525e-01 4.1134540948195364e-01
5.8682338483446750e-01 4.1133013329860607e-01
5.8684083126656827e-01 4.1131487566815067e-01
5.8685825470843345e-01 4.1129963654208423e-01
5.8687565522398777e-01 4.1128441587209685e-01
5.8689303287688765e-01 4.1126921361007213e-01
5.8691038773052195e-01 4.1125402970808461e-01
5.8692771984801206e-01 4.1123886411840060e-01
5.8694502929221648e-01 4.1122371679347564e-01
5.8696231612572924e-01 4.1120858768595425e-01
5.8697958041088394e-01 4.1119347674866852e-01
5.8699682220975280e-01 4.1117838393463763e-01
5.8701404158414994e-01 4.1116330919706617e-01
5.8703123859563189e-01 4.1114825248934378e-01
5.8704841330549962e-01 4.1113321376504403e-01
5.8706556577479951e-01 4.1111819297792268e-01
5.8708269606432462e-01 4.1110319008191831e-01
5.8709980423461672e-01 4.1108820503114962e-01
5.8711689034596715e-01 4.1107323777991550e-01
5.8713395445841843e-01 4.1105828828269397e-01
5.8715099663176562e-01 4.1104335649414125e-01
5.8716801692555731e-01 4.1102844236909025e-01
5.8718501539909795e-01 4.1101354586255001e-01
5.8720199211144786e-01 4.1099866692970549e-01
5.8721894712142597e-01 4.1098380552591551e-01
5.8723588048760955e-01 4.1096896160671254e-01
5.8725279226833726e-01 4.1095413512780143e-01
5.8726968252170908e-01 4.1093932604505867e-01
5.8728655130558838e-01 4.1092453431453158e-01
5.8730339867760273e-01 4.1090975989243739e-01
5.8732022469514544e-01 4.1089500273516200e-01
5.8733702941537724e-01 4.1088026279925993e-01
5.8735381289522681e-01 4.1086554004145254e-01
5.8737057519139202e-01 4.1085083441862758e-01
5.8738731636034180e-01 4.1083614588783818e-01
5.8740403645831729e-01 4.1082147440630273e-01
5.8742073554133234e-01 4.1080681993140267e-01
5.8743741366517566e-01 4.1079218242068272e-01
5.8745407088541168e-01 4.1077756183184994e-01
5.8747070725738093e-01 4.1076295812277219e-01
5.8748732283620286e-01 4.1074837125147812e-01
5.8750391767677601e-01 4.1073380117615593e-01
5.8752049183377919e-01 4.1071924785515274e-01
5.8753704536167262e-01 4.1070471124697355e-01
5.8755357831469934e-01 4.1069019131028067e-01
5.8757009074688704e-01 4.1067568800389259e-01
5.8758658271204722e-01 4.1066120128678396e-01
5.8760305426377868e-01 4.1064673111808342e-01
5.8761950545546715e-01 4.1063227745707448e-01
5.8763593634028655e-01 4.1061784026319331e-01
5.8765234697120095e-01 4.1060341949602874e-01
5.8766873740096481e-01 4.1058901511532153e-01
5.8768510768212479e-01 4.1057462708096315e-01
5.8770145786701966e-01 4.1056025535299528e-01
5.8771778800778285e-01 4.1054589989160900e-01
5.8773409815634259e-01 4.1053156065714413e-01
5.8775038836442395e-01 4.1051723761008846e-01
5.8776665868354816e-01 4.1050293071107702e-01
5.8778290916503528e-01 4.1048863992089096e-01
5.8779913986000487e-01 4.1047436520045760e-01
5.8781535081937675e-01 4.1046010651084885e-01
5.8783154209387212e-01 4.1044586381328130e-01
5.8784771373401434e-01 4.1043163706911473e-01
5.8786386579013095e-01 4.1041742623985172e-01
5.8787999831235371e-01 4.1040323128713757e-01
5.8789611135061959e-01 4.1038905217275806e-01
5.8791220495467267e-01 4.1037488885864076e-01
5.8792827917406432e-01 4.1036074130685224e-01
5.8794433405815416e-01 4.1034660947959917e-01
5.8796036965611165e-01 4.1033249333922639e-01
5.8797638601691715e-01 4.1031839284821703e-01
5.8799238318936164e-01 4.1030430796919121e-01
5.8800836122204925e-01 4.1029023866490566e-01
5.8802432016339712e-01 4.1027618489825357e-01
5.8804026006163679e-01 4.1026214663226285e-01
5.8805618096481549e-01 4.1024812383009607e-01
5.8807208292079660e-01 4.1023411645504981e-01
5.8808796597726043e-01 4.1022012447055423e-01
5.8810383018170564e-01 4.1020614784017173e-01
5.8811967558144995e-01 4.1019218652759670e-01
5.8813550222363120e-01 4.1017824049665547e-01
5.8815131015520761e-01 4.1016430971130413e-01
5.8816709942296008e-01 4.1015039413562965e-01
5.8818287007349135e-01 4.1013649373384825e-01
5.8819862215322860e-01 4.1012260847030474e-01
5.8821435570842273e-01 4.1010873830947209e-01
5.8823007078515066e-01 4.1009488321595156e-01
5.8824576742931522e-01 4.1008104315447030e-01
5.8826144568664673e-01 4.1006721808988267e-01
5.8827710560270297e-01 4.1005340798716833e-01
5.8829274722287139e-01 4.1003961281143236e-01
5.8830837059236829e-01 4.1002583252790387e-01
5.8832397575624118e-01 4.1001206710193666e-01
5.8833956275936916e-01 4.0999831649900703e-01
5.8835513164646303e-01 4.0998458068471488e-01
5.8837068246206736e-01 4.0997085962478169e-01
5.8838621525056001e-01 4.0995715328505061e-01
5.8840173005615415e-01 4.0994346163148604e-01
5.8841722692289822e-01 4.0992978463017249e-01
5.8843270589467733e-01 4.0991612224731472e-01
5.8844816701521385e-01 4.0990247444923622e-01
5.8846361032806793e-01 4.0988884120237978e-01
5.8847903587663886e-01 4.0987522247330604e-01
5.8849444370416537e-01 4.0986161822869327e-01
5.8850983385372668e-01 4.0984802843533674e-01
5.8852520636824335e-01 4.0983445306014826e-01
5.8854056129047783e-01 4.0982089207015571e-01
5.8855589866303537e-01 4.0980734543250213e-01
5.8857121852836458e-01 4.0979381311444563e-01
5.8858652092875907e-01 4.0978029508335834e-01
5.8860180590635669e-01 4.0976679130672655e-01
5.8861707350314130e-01 4.0975330175214947e-01
5.8863232376094410e-01 4.0973982638733913e-01
5.8864755672144287e-01 4.0972636518011984e-01
5.8866277242616383e-01 4.0971291809842736e-01
5.8867797091648166e-01 4.0969948511030874e-01
5.8869315223362073e-01 4.0968606618392189e-01
5.8870831641865662e-01 4.0967266128753432e-01
5.8872346351251448e-01 4.0965927038952327e-01
5.8873859355597202e-01 4.0964589345837543e-01
5.8875370658965953e-01 4.0963253046268566e-01
5.8876880265406006e-01 4.0961918137115716e-01
5.8878388178951069e-01 4.0960584615260048e-01
5.8879894403620325e-01 4.0959252477593339e-01
5.8881398943418473e-01 4.0957921721018031e-01
5.8882901802335796e-01 4.0956592342447162e-01
5.8884402984348294e-01 4.0955264338804326e-01
5.8885902493417652e-01 4.0953937707023658e-01
5.8887400333491391e-01 4.0952612444049713e-01
5.8888896508502886e-01 4.0951288546837517e-01
5.8890391022371480e-01 4.0949966012352412e-01
5.8891883879002493e-01 4.0948644837570070e-01
5.8893375082287336e-01 4.0947325019476466e-01
5.8894864636103561e-01 4.0946006555067788e-01
5.8896352544314923e-01 4.0944689441350401e-01
5.8897838810771463e-01 4.0943373675340766e-01
5.8899323439309548e-01 4.0942059254065505e-01
5.8900806433751940e-01 4.0940746174561238e-01
5.8902287797907893e-01 4.0939434433874566e-01
5.8903767535573182e-01 4.0938124029062084e-01
5.8905245650530147e-01 4.0936814957190248e-01
5.8906722146547863e-01 4.0935507215335415e-01
5.8908197027382037e-01 4.0934200800583731e-01
5.8909670296775196e-01 4.0932895710031109e-01
5.8911141958456748e-01 4.0931591940783218e-01
5.8912612016142940e-01 4.0930289489955390e-01
5.8914080473537067e-01 4.0928988354672607e-01
5.8915547334329399e-01 4.0927688532069439e-01
5.8917012602197294e-01 4.0926390019290015e-01
5.8918476280805299e-01 4.0925092813487968e-01
5.8919938373805147e-01 4.0923796911826427e-01
5.8921398884835852e-01 4.0922502311477899e-01
5.8922857817523744e-01 4.0921209009624315e-01
5.8924315175482567e-01 4.0919917003456957e-01
5.8925770962313484e-01 4.0918626290176341e-01
5.8927225181605203e-01 4.0917336866992327e-01
5.8928677836933951e-01 4.0916048731123933e-01
5.8930128931863612e-01 4.0914761879799383e-01
5.8931578469945733e-01 4.0913476310256031e-01
5.8933026454719606e-01 4.0912192019740296e-01
5.8934472889712297e-01 4.0910909005507723e-01
5.8935917778438751e-01 4.0909627264822795e-01
5.8937361124401810e-01 4.0908346794959044e-01
5.8938802931092249e-01 4.0907067593198865e-01
5.8940243201988884e-01 4.0905789656833602e-01
5.8941681940558599e-01 4.0904512983163449e-01
5.8943119150256429e-01 4.0903237569497369e-01
5.8944554834525509e-01 4.0901963413153203e-01
5.8945988996797316e-01 4.0900690511457438e-01
5.8947421640491526e-01 4.0899418861745301e-01
5.8948852769016191e-01 4.0898148461360717e-01
5.8950282385767783e-01 4.0896879307656164e-01
5.8951710494131171e-01 4.0895611397992782e-01
5.8953137097479780e-01 4.0894344729740212e-01
5.8954562199175542e-01 4.0893079300276647e-01
5.8955985802568978e-01 4.0891815106988744e-01
5.8957407910999327e-01 4.0890552147271569e-01
5.8958828527794527e-01 4.0889290418528651e-01
5.8960247656271192e-01 4.0888029918171853e-01
5.8961665299734878e-01 4.0886770643621345e-01
5.8963081461479849e-01 4.0885512592305645e-01
5.8964496144789391e-01 4.0884255761661514e-01
5.8965909352935741e-01 4.0883000149133902e-01
5.8967321089180069e-01 4.0881745752175991e-01
5.8968731356772686e-01 4.0880492568249088e-01
5.8970140158953011e-01 4.0879240594822641e-01
5.8971547498949484e-01 4.0877989829374156e-01
5.8972953379979975e-01 4.0876740269389200e-01
5.8974357805251409e-01 4.0875491912361372e-01
5.8975760777960118e-01 4.0874244755792211e-01
5.8977162301291775e-01 4.0872998797191246e-01
5.8978562378421373e-01 4.0871754034075863e-01
5.8979961012513449e-01 4.0870510463971377e-01
5.8981358206721990e-01 4.0869268084410920e-01
5.8982753964190493e-01 4.0868026892935444e-01
5.8984148288052063e-01 4.0866786887093692e-01
5.8985541181429468e-01 4.0865548064442109e-01
5.8986932647435097e-01 4.0864310422544886e-01
5.8988322689171080e-01 4.0863073958973878e-01
5.8989711309729342e-01 4.0861838671308592e-01
5.8991098512191564e-01 4.0860604557136160e-01
5.8992484299629333e-01 4.0859371614051276e-01
5.8993868675104122e-01 4.0858139839656199e-01
5.8995251641667346e-01 4.0856909231560667e-01
5.8996633202360405e-01 4.0855679787381977e-01
5.8998013360214752e-01 4.0854451504744793e-01
5.8999392118251914e-01 4.0853224381281278e-01
5.9000769479483517e-01 4.0851998414630952e-01
5.9002145446911347e-01 4.0850773602440682e-01
5.9003520023527467e-01 4.0849549942364693e-01
5.9004893212314102e-01 4.0848327432064502e-01
5.9006265016243831e-01 4.0847106069208883e-01
5.9007635438279515e-01 4.0845885851473862e-01
5.9009004481374461e-01 4.0844666776542654e-01
5.9010372148472323e-01 4.0843448842105678e-01
5.9011738442507267e-01 4.0842232045860483e-01
5.9013103366403930e-01 4.0841016385511741e-01
5.9014466923077524e-01 4.0839801858771196e-01
5.9015829115433782e-01 4.0838588463357706e-01
5.9017189946369153e-01 4.0837376196997083e-01
5.9018549418770649e-01 4.0836165057422202e-01
5.9019907535516092e-01 4.0834955042372878e-01
5.9021264299473974e-01 4.0833746149595879e-01
5.9022619713503599e-01 4.0832538376844862e-01
5.9023973780455063e-01 4.0831331721880421e-01
5.9025326503169395e-01 4.0830126182469978e-01
5.9026677884478473e-01 4.0828921756387770e-01
5.9028027927205129e-01 4.0827718441414862e-01
5.9029376634163166e-01 4.0826516235339078e-01
5.9030724008157442e-01 4.0825315135954976e-01
5.9032070051983809e-01 4.0824115141063883e-01
5.9033414768429293e-01 4.0822916248473745e-01
5.9034758160271994e-01 4.0821718455999212e-01
5.9036100230281219e-01 4.0820521761461565e-01
5.9037440981217459e-01 4.0819326162688685e-01
5.9038780415832470e-01 4.0818131657515044e-01
5.9040118536869279e-01 4.0816938243781670e-01
5.9041455347062233e-01 4.0815745919336111e-01
5.9042790849137039e-01 4.0814554682032417e-01
5.9044125045810825e-01 4.0813364529731111e-01
5.9045457939792090e-01 4.0812175460299183e-01
5.9046789533780841e-01 4.0810987471610011e-01
5.9048119830468593e-01 4.0809800561543408e-01
5.9049448832538398e-01 4.0808614727985537e-01
5.9050776542664840e-01 4.0807429968828901e-01
5.9052102963514141e-01 4.0806246281972336e-01
5.9053428097744198e-01 4.0805063665320973e-01
5.9054751948004525e-01 4.0803882116786200e-01
5.9056074516936408e-01 4.0802701634285660e-01
5.9057395807172819e-01 4.0801522215743180e-01
5.9058715821338581e-01 4.0800343859088845e-01
5.9060034562050301e-01 4.0799166562258848e-01
5.9061352031916425e-01 4.0797990323195549e-01
5.9062668233537319e-01 4.0796815139847437e-01
5.9063983169505208e-01 4.0795641010169087e-01
5.9065296842404369e-01 4.0794467932121126e-01
5.9066609254810976e-01 4.0793295903670274e-01
5.9067920409293251e-01 4.0792124922789208e-01
5.9069230308411469e-01 4.0790954987456662e-01
5.9070538954717999e-01 4.0789786095657310e-01
5.9071846350757351e-01 4.0788618245381786e-01
5.9073152499066106e-01 4.0787451434626659e-01
5.9074457402173108e-01 4.0786285661394389e-01
5.9075761062599397e-01 4.0785120923693313e-01
5.9077063482858239e-01 4.0783957219537631e-01
5.9078364665455174e-01 4.0782794546947393e-01
5.9079664612888116e-01 4.0781632903948428e-01
5.9080963327647251e-01 4.0780472288572367e-01
5.9082260812215170e-01 4.0779312698856629e-01
5.9083557069066828e-01 4.0778154132844341e-01
5.9084852100669727e-01 4.0776996588584341e-01
5.9086145909483723e-01 4.0775840064131197e-01
5.9087438497961209e-01 4.0774684557545138e-01
5.9088729868547107e-01 4.0773530066892050e-01
5.9090020023678913e-01 4.0772376590243431e-01
5.9091308965786704e-01 4.0771224125676403e-01
5.9092596697293132e-01 4.0770072671273683e-01
5.9093883220613574e-01 4.0768922225123527e-01
5.9095168538156051e-01 4.0767772785319745e-01
5.9096452652321285e-01 4.0766624349961678e-01
5.9097735565502751e-01 4.0765476917154159e-01
5.9099017280086685e-01 4.0764330485007488e-01
5.9100297798452095e-01 4.0763185051637429e-01
5.9101577122970894e-01 4.0762040615165190e-01
5.9102855256007769e-01 4.0760897173717375e-01
5.9104132199920312e-01 4.0759754725426023e-01
5.9105407957059064e-01 4.0758613268428473e-01
5.9105407957059064e-01 4.0650969231496287e-01
5.9104132199920312e-01 4.0652142580316664e-01
5.9102855256007769e-01 4.0653316943956980e-01
5.9101577122970894e-01 4.0654492324321306e-01
5.9100297798452095e-01 4.0655668723319205e-01
5.9099017280086685e-01 4.0656846142865705e-01
5.9097735565502751e-01 4.0658024584881386e-01
5.9096452652321285e-01 4.0659204051292408e-01
5.9095168538156051e-01 4.0660384544030459e-01
5.9093883220613574e-01 4.0661566065032861e-01
5.9092596697293132e-01 4.0662748616242517e-01
5.9091308965786704e-01 4.0663932199608005e-01
5.9090020023678913e-01 4.0665116817083524e-01
5.9088729868547107e-01 4.0666302470629012e-01
5.9087438497961209e-01 4.0667489162210047e-01
5.9086145909483723e-01 4.0668676893797984e-01
5.9084852100669727e-01 4.0669865667369914e-01
5.9083557069066828e-01 4.0671055484908697e-01
5.9082260812215170e-01 4.0672246348402974e-01
5.9080963327647251e-01 4.0673438259847250e-01
5.9079664612888116e-01 4.0674631221241841e-01
5.9078364665455174e-01 4.0675825234592916e-01
5.9077063482858239e-01 4.0677020301912542e-01
5.9075761062599397e-01 4.0678216425218733e-01
5.9074457402173108e-01 4.0679413606535358e-01
5.9073152499066106e-01 4.0680611847892328e-01
5.9071846350757351e-01 4.0681811151325492e-01
5.9070538954717999e-01 4.0683011518876722e-01
5.9069230308411469e-01 4.0684212952593890e-01
5.9067920409293251e-01 4.0685415454530949e-01
5.9066609254810976e-01 4.0686619026747922e-01
5.9065296842404369e-01 4.0687823671310930e-01
5.9063983169505208e-01 4.0689029390292247e-01
5.9062668233537319e-01 4.0690236185770240e-01
5.9061352031916425e-01 4.0691444059829512e-01
5.9060034562050301e-01 4.0692653014560831e-01
5.9058715821338581e-01 4.0693863052061180e-01
5.9057395807172819e-01 4.0695074174433843e-01
5.9056074516936408e-01 4.0696286383788333e-01
5.9054751948004525e-01 4.0697499682240451e-01
5.9053428097744198e-01 4.0698714071912390e-01
5.9052102963514141e-01 4.0699929554932635e-01
5.9050776542664840e-01 4.0701146133436072e-01
5.9049448832538398e-01 4.0702363809563979e-01
5.9048119830468593e-01 4.0703582585464060e-01
5.9046789533780841e-01 4.0704802463290485e-01
5.9045457939792090e-01 4.0706023445203909e-01
5.9044125045810825e-01 4.0707245533371461e-01
5.9042790849137039e-01 4.0708468729966846e-01
5.9041455347062233e-01 4.0709693037170303e-01
5.9040118536869279e-01 4.0710918457168660e-01
5.9038780415832470e-01 4.0712144992155364e-01
5.9037440981217459e-01 4.0713372644330503e-01
5.9036100230281219e-01 4.0714601415900814e-01
5.9034758160271994e-01 4.0715831309079764e-01
5.9033414768429293e-01 4.0717062326087511e-01
5.9032070051983809e-01 4.0718294469150956e-01
5.9030724008157442e-01 4.0719527740503825e-01
5.9029376634163166e-01 4.0720762142386607e-01
5.9028027927205129e-01 4.0721997677046629e-01
5.9026677884478473e-01 4.0723234346738080e-01
5.9025326503169395e-01 4.0724472153722063e-01
5.9023973780455063e-01 4.0725711100266543e-01
5.9022619713503599e-01 4.0726951188646487e-01
5.9021264299473974e-01 4.0728192421143833e-01
5.9019907535516092e-01 4.0729434800047459e-01
5.9018549418770649e-01 4.0730678327653358e-01
5.9017189946369153e-01 4.0731923006264531e-01
5.9015829115433782e-01 4.0733168838191103e-01
5.9014466923077524e-01 4.0734415825750292e-01
5.9013103366403930e-01 4.0735663971266489e-01
5.9011738442507267e-01 4.0736913277071229e-01
5.9010372148472323e-01 4.0738163745503309e-01
5.9009004481374461e-01 4.0739415378908700e-01
5.9007635438279515e-01 4.0740668179640727e-01
5.9006265016243831e-01 4.0741922150059928e-01
5.9004893212314102e-01 4.0743177292534238e-01
5.9003520023527467e-01 4.0744433609438913e-01
5.9002145446911347e-01 4.0745691103156623e-01
5.9000769479483517e-01 4.0746949776077457e-01
5.8999392118251914e-01 4.0748209630598936e-01
5.8998013360214752e-01 4.0749470669126098e-01
5.8996633202360405e-01 4.0750732894071501e-01
5.8995251641667346e-01 4.0751996307855209e-01
5.8993868675104122e-01 4.0753260912904926e-01
5.8992484299629333e-01 4.0754526711655903e-01
5.8991098512191564e-01 4.0755793706551091e-01
5.8989711309729342e-01 4.0757061900041114e-01
5.8988322689171080e-01 4.0758331294584255e-01
5.8986932647435097e-01 4.0759601892646596e-01
5.8985541181429468e-01 4.0760873696701977e-01
5.8984148288052063e-01 4.0762146709232022e-01
5.8982753964190493e-01 4.0763420932726230e-01
5.8981358206721990e-01 4.0764696369681969e-01
5.8979961012513449e-01 4.0765973022604507e-01
5.8978562378421373e-01 4.0767250894007040e-01
5.8977162301291775e-01 4.0768529986410779e-01
5.8975760777960118e-01 4.0769810302344900e-01
5.8974357805251409e-01 4.0771091844346663e-01
5.8972953379979975e-01 4.0772374614961393e-01
5.8971547498949484e-01 4.0773658616742531e-01
5.8970140158953011e-01 4.0774943852251633e-01
5.8968731356772686e-01 4.0776230324058499e-01
5.8967321089180069e-01 4.0777518034741111e-01
5.8965909352935741e-01 4.0778806986885724e-01
5.8964496144789391e-01 4.0780097183086839e-01
5.8963081461479849e-01 4.0781388625947351e-01
5.8961665299734878e-01 4.0782681318078468e-01
5.8960247656271192e-01 4.0783975262099814e-01
5.8958828527794527e-01 4.0785270460639439e-01
5.8957407910999327e-01 4.0786566916333872e-01
5.8955985802568978e-01 4.0787864631828169e-01
5.8954562199175542e-01 4.0789163609775858e-01
5.8953137097479780e-01 4.0790463852839148e-01
5.8951710494131171e-01 4.0791765363688814e-01
5.8950282385767783e-01 4.0793068145004274e-01
5.8948852769016191e-01 4.0794372199473694e-01
5.8947421640491526e-01 4.0795677529793900e-01
5.8945988996797316e-01 4.0796984138670567e-01
5.8944554834525509e-01 4.0798292028818123e-01
5.8943119150256429e-01 4.0799601202959873e-01
5.8941681940558599e-01 4.0800911663828016e-01
5.8940243201988884e-01 4.0802223414163619e-01
5.8938802931092249e-01 4.0803536456716816e-01
5.8937361124401810e-01 4.0804850794246667e-01
5.8935917778438751e-01 4.0806166429521279e-01
5.8934472889712297e-01 4.0807483365317898e-01
5.8933026454719606e-01 4.0808801604422834e-01
5.8931578469945733e-01 4.0810121149631634e-01
5.8930128931863612e-01 4.0811442003748949e-01
5.8928677836933951e-01 4.0812764169588767e-01
5.8927225181605203e-01 4.0814087649974351e-01
5.8925770962313484e-01 4.0815412447738253e-01
5.8924315175482567e-01 4.0816738565722438e-01
5.8922857817523744e-01 4.0818066006778242e-01
5.8921398884835852e-01 4.0819394773766499e-01
5.8919938373805147e-01 4.0820724869557523e-01
5.8918476280805299e-01 4.0822056297031145e-01
5.8917012602197294e-01 4.0823389059076831e-01
5.8915547334329399e-01 4.0824723158593612e-01
5.8914080473537067e-01 4.0826058598490239e-01
5.8912612016142940e-01 4.0827395381685133e-01
5.8911141958456748e-01 4.0828733511106519e-01
5.8909670296775196e-01 4.0830072989692362e-01
5.8908197027382037e-01 4.0831413820390539e-01
5.8906722146547863e-01 4.0832756006158738e-01
5.8905245650530147e-01 4.0834099549964653e-01
5.8903767535573182e-01 4.0835444454785919e-01
5.8902287797907893e-01 4.0836790723610183e-01
5.8900806433751940e-01 4.0838138359435205e-01
5.8899323439309548e-01 4.0839487365268817e-01
5.8897838810771463e-01 4.0840837744129022e-01
5.8896352544314923e-01 4.0842189499044068e-01
5.8894864636103561e-01 4.0843542633052393e-01
5.8893375082287336e-01 4.0844897149202775e-01
5.8891883879002493e-01 4.0846253050554326e-01
5.8890391022371480e-01 4.0847610340176588e-01
5.8888896508502886e-01 4.0848969021149473e-01
5.8887400333491391e-01 4.0850329096563437e-01
5.8885902493417652e-01 4.0851690569519472e-01
5.8884402984348294e-01 4.0853053443129145e-01
5.8882901802335796e-01 4.0854417720514669e-01
5.8881398943418473e-01 4.0855783404808910e-01
5.8879894403620325e-01 4.0857150499155498e-01
5.8878388178951069e-01 4.0858519006708865e-01
5.8876880265406006e-01 4.0859888930634214e-01
5.8875370658965953e-01 4.0861260274107691e-01
5.8873859355597202e-01 4.0862633040316343e-01
5.8872346351251448e-01 4.0864007232458216e-01
5.8870831641865662e-01 4.0865382853742394e-01
5.8869315223362073e-01 4.0866759907389028e-01
5.8867797091648166e-01 4.0868138396629405e-01
5.8866277242616383e-01 4.0869518324706056e-01
5.8864755672144287e-01 4.0870899694872687e-01
5.8863232376094410e-01 4.0872282510394337e-01
5.8861707350314130e-01 4.0873666774547385e-01
5.8860180590635669e-01 4.0875052490619590e-01
5.8858652092875907e-01 4.0876439661910224e-01
5.8857121852836458e-01 4.0877828291730012e-01
5.8855589866303537e-01 4.0879218383401245e-01
5.8854056129047783e-01 4.0880609940257873e-01
5.8852520636824335e-01 4.0882002965645464e-01
5.8850983385372668e-01 4.0883397462921356e-01
5.8849444370416537e-01 4.0884793435454647e-01
5.8847903587663886e-01 4.0886190886626278e-01
5.8846361032806793e-01 4.0887589819829084e-01
5.8844816701521385e-01 4.0888990238467848e-01
5.8843270589467733e-01 4.0890392145959381e-01
5.8841722692289822e-01 4.0891795545732512e-01
5.8840173005615415e-01 4.0893200441228245e-01
5.8838621525056001e-01 4.0894606835899711e-01
5.8837068246206736e-01 4.0896014733212332e-01
5.8835513164646303e-01 4.0897424136643790e-01
5.8833956275936916e-01 4.0898835049684129e-01
5.8832397575624118e-01 4.0900247475835821e-01
5.8830837059236829e-01 4.0901661418613783e-01
5.8829274722287139e-01 4.0903076881545503e-01
5.8827710560270297e-01 4.0904493868171016e-01
5.8826144568664673e-01 4.0905912382043053e-01
5.8824576742931522e-01 4.0907332426727055e-01
5.8823007078515066e-01 4.0908754005801218e-01
5.8821435570842273e-01 4.0910177122856578e-01
5.8819862215322860e-01 4.0911601781497103e-01
5.8818287007349135e-01 4.0913027985339684e-01
5.8816709942296008e-01 4.0914455738014249e-01
5.8815131015520761e-01 4.0915885043163847e-01
5.8813550222363120e-01 4.0917315904444646e-01
5.8811967558144995e-01 4.0918748325526000e-01
5.8810383018170564e-01 4.0920182310090636e-01
5.8808796597726043e-01 4.0921617861834547e-01
5.8807208292079660e-01 4.0923054984467166e-01
5.8805618096481549e-01 4.0924493681711399e-01
5.8804026006163679e-01 4.0925933957303690e-01
5.8802432016339712e-01 4.0927375814994094e-01
5.8800836122204925e-01 4.0928819258546356e-01
5.8799238318936164e-01 4.0930264291737944e-01
5.8797638601691715e-01 4.0931710918360142e-01
5.8796036965611165e-01 4.0933159142218112e-01
5.8794433405815416e-01 4.0934608967130975e-01
5.8792827917406432e-01 4.0936060396931845e-01
5.8791220495467267e-01 4.0937513435467959e-01
5.8789611135061959e-01 4.0938968086600652e-01
5.8787999831235371e-01 4.0940424354205557e-01
5.8786386579013095e-01 4.0941882242172517e-01
5.8784771373401434e-01 4.0943341754405832e-01
5.8783154209387212e-01 4.0944802894824162e-01
5.8781535081937675e-01 4.0946265667360726e-01
5.8779913986000487e-01 4.0947730075963323e-01
5.8778290916503528e-01 4.0949196124594373e-01
5.8776665868354816e-01 4.0950663817231059e-01
5.8775038836442395e-01 4.0952133157865350e-01
5.8773409815634259e-01 4.0953604150504108e-01
5.8771778800778285e-01 4.0955076799169138e-01
5.8770145786701966e-01 4.0956551107897260e-01
5.8768510768212479e-01 4.0958027080740400e-01
5.8766873740096481e-01 4.0959504721765694e-01
5.8765234697120095e-01 4.0960984035055503e-01
5.8763593634028655e-01 4.0962465024707523e-01
5.8761950545546715e-01 4.0963947694834862e-01
5.8760305426377868e-01 4.0965432049566125e-01
5.8758658271204722e-01 4.0966918093045479e-01
5.8757009074688704e-01 4.0968405829432725e-01
5.8755357831469934e-01 4.0969895262903416e-01
5.8753704536167262e-01 4.0971386397648885e-01
5.8752049183377919e-01 4.0972879237876375e-01
5.8750391767677601e-01 4.0974373787809065e-01
5.8748732283620286e-01 4.0975870051686225e-01
5.8747070725738093e-01 4.0977368033763206e-01
5.8745407088541168e-01 4.0978867738311625e-01
5.8743741366517566e-01 4.0980369169619357e-01
5.8742073554133234e-01 4.0981872331990699e-01
5.8740403645831729e-01 4.0983377229746348e-01
5.8738731636034180e-01 4.0984883867223615e-01
5.8737057519139202e-01 4.0986392248776449e-01
5.8735381289522681e-01 4.0987902378775448e-01
5.8733702941537724e-01 4.0989414261608093e-01
5.8732022469514544e-01 4.0990927901678731e-01
5.8730339867760273e-01 4.0992443303408699e-01
5.8728655130558838e-01 4.0993960471236379e-01
5.8726968252170908e-01 4.0995479409617375e-01
5.8725279226833726e-01 4.0997000123024474e-01
5.8723588048760955e-01 4.0998522615947836e-01
5.8721894712142597e-01 4.1000046892895059e-01
5.8720199211144786e-01 4.1001572958391247e-01
5.8718501539909795e-01 4.1003100816979110e-01
5.8716801692555731e-01 4.1004630473219100e-01
5.8715099663176562e-01 4.1006161931689411e-01
5.8713395445841843e-01 4.1007695196986194e-01
5.8711689034596715e-01 4.1009230273723546e-01
5.8709980423461672e-01 4.1010767166533646e-01
5.8708269606432462e-01 4.1012305880066868e-01
5.8706556577479951e-01 4.1013846418991834e-01
5.8704841330549962e-01 4.1015388787995583e-01
5.8703123859563189e-01 4.1016932991783556e-01
5.8701404158414994e-01 4.1018479035079819e-01
5.8699682220975280e-01 4.1020026922627068e-01
5.8697958041088394e-01 4.1021576659186770e-01
5.8696231612572924e-01 4.1023128249539276e-01
5.8694502929221648e-01 4.1024681698483872e-01
5.8692771984801206e-01 4.1026237010838928e-01
5.8691038773052195e-01 4.1027794191441963e-01
5.8689303287688765e-01 4.1029353245149808e-01
5.8687565522398777e-01 4.1030914176838607e-01
5.8685825470843345e-01 4.1032476991404043e-01
5.8684083126656827e-01 4.1034041693761342e-01
5.8682338483446750e-01 4.1035608288845443e-01
5.8680591534793525e-01 4.1037176781611051e-01
5.8678842274250365e-01 4.1038747177032819e-01
5.8677090695343037e-01 4.1040319480105347e-01
5.8675336791569899e-01 4.1041893695843434e-01
5.8673580556401550e-01 4.1043469829282031e-01
5.8671821983280759e-01 4.1045047885476460e-01
5.8670061065622270e-01 4.1046627869502506e-01
5.8668297796812718e-01 4.1048209786456474e-01
5.8666532170210384e-01 4.1049793641455368e-01
5.8664764179145024e-01 4.1051379439637004e-01
5.8662993816917841e-01 4.1052967186160016e-01
5.8661221076801129e-01 4.1054556886204130e-01
5.8659445952038236e-01 4.1056148544970195e-01
5.8657668435843380e-01 4.1057742167680250e-01
5.8655888521401456e-01 4.1059337759577719e-01
5.8654106201867851e-01 4.1060935325927544e-01
5.8652321470368296e-01 4.1062534872016226e-01
5.8650534319998748e-01 4.1064136403151996e-01
5.8648744743825088e-01 4.1065739924664929e-01
5.8646952734883051e-01 4.1067345441907027e-01
5.8645158286178067e-01 4.1068952960252431e-01
5.8643361390684923e-01 4.1070562485097412e-01
5.8641562041347817e-01 4.1072174021860641e-01
5.8639760231079996e-01 4.1073787575983223e-01
5.8637955952763632e-01 4.1075403152928780e-01
5.8636149199249676e-01 4.1077020758183708e-01
5.8634339963357640e-01 4.1078640397257227e-01
5.8632528237875392e-01 4.1080262075681456e-01
5.8630714015559016e-01 4.1081885799011691e-01
5.8628897289132609e-01 4.1083511572826376e-01
5.8627078051288029e-01 4.1085139402727322e-01
5.8625256294684847e-01 4.1086769294339848e-01
5.8623432011949983e-01 4.1088401253312828e-01
5.8621605195677640e-01 4.1090035285318943e-01
5.8619775838429056e-01 4.1091671396054719e-01
5.8617943932732341e-01 4.1093309591240718e-01
5.8616109471082223e-01 4.1094949876621639e-01
5.8614272445939875e-01 4.1096592257966474e-01
5.8612432849732776e-01 4.1098236741068661e-01
5.8610590674854390e-01 4.1099883331746173e-01
5.8608745913664051e-01 4.1101532035841742e-01
5.8606898558486764e-01 4.1103182859222875e-01
5.8605048601612886e-01 4.1104835807782159e-01
5.8603196035298077e-01 4.1106490887437264e-01
5.8601340851762973e-01 4.1108148104131131e-01
5.8599483043193012e-01 4.1109807463832171e-01
5.8597622601738242e-01 4.1111468972534315e-01
5.8595759519513080e-01 4.1113132636257277e-01
5.8593893788596030e-01 4.1114798461046581e-01
5.8592025401029679e-01 4.1116466452973788e-01
5.8590154348820178e-01 4.1118136618136669e-01
5.8588280623937272e-01 4.1119808962659266e-01
5.8586404218313981e-01 4.1121483492692096e-01
5.8584525123846287e-01 4.1123160214412358e-01
5.8582643332393114e-01 4.1124839134023966e-01
5.8580758835775892e-01 4.1126520257757831e-01
5.8578871625778450e-01 4.1128203591871942e-01
5.8576981694146757e-01 4.1129889142651538e-01
5.8575089032588656e-01 4.1131576916409285e-01
5.8573193632773668e-01 4.1133266919485423e-01
5.8571295486332731e-01 4.1134959158247947e-01
5.8569394584858014e-01 4.1136653639092741e-01
5.8567490919902543e-01 4.1138350368443777e-01
5.8565584482980115e-01 4.1140049352753222e-01
5.8563675265564985e-01 4.1141750598501692e-01
5.8561763259091570e-01 4.1143454112198352e-01
5.8559848454954322e-01 4.1145159900381117e-01
5.8557930844507333e-01 4.1146867969616818e-01
5.8556010419064197e-01 4.1148578326501345e-01
5.8554087169897706e-01 4.1150290977659881e-01
5.8552161088239585e-01 4.1152005929747004e-01
5.8550232165280269e-01 4.1153723189446967e-01
5.8548300392168617e-01 4.1155442763473726e-01
5.8546365760011621e-01 4.1157164658571266e-01
5.8544428259874248e-01 4.1158888881513683e-01
5.8542487882779026e-01 4.1160615439105414e-01
5.8540544619705903e-01 4.1162344338181422e-01
5.8538598461591873e-01 4.1164075585607335e-01
5.8536649399330787e-01 4.1165809188279673e-01
5.8534697423773041e-01 4.1167545153126051e-01
5.8532742525725268e-01 4.1169283487105302e-01
5.8530784695950133e-01 4.1171024197207717e-01
5.8528823925165985e-01 4.1172767290455248e-01
5.8526860204046616e-01 4.1174512773901634e-01
5.8524893523220878e-01 4.1176260654632696e-01
5.8522923873272559e-01 4.1178010939766435e-01
5.8520951244739994e-01 4.1179763636453287e-01
5.8518975628115733e-01 4.1181518751876317e-01
5.8516997013846306e-01 4.1183276293251364e-01
5.8515015392331926e-01 4.1185036267827341e-01
5.8513030753926143e-01 4.1186798682886372e-01
5.8511043088935655e-01 4.1188563545743995e-01
5.8509052387619787e-01 4.1190330863749386e-01
5.8507058640190412e-01 4.1192100644285595e-01
5.8505061836811501e-01 4.1193872894769673e-01
5.8503061967598868e-01 4.1195647622653003e-01
5.8501059022619795e-01 4.1197424835421398e-01
5.8499052991892830e-01 4.1199204540595408e-01
5.8497043865387321e-01 4.1200986745730439e-01
5.8495031633023187e-01 4.1202771458417098e-01
5.8493016284670563e-01 4.1204558686281284e-01
5.8490997810149492e-01 4.1206348436984508e-01
5.8488976199229548e-01 4.1208140718224023e-01
5.8486951441629531e-01 4.1209935537733200e-01
5.8484923527017174e-01 4.1211732903281545e-01
5.8482892445008661e-01 4.1213532822675131e-01
5.8480858185168483e-01 4.1215335303756701e-01
5.8478820737008930e-01 4.1217140354405923e-01
5.8476780089989810e-01 4.1218947982539683e-01
5.8474736233518088e-01 4.1220758196112250e-01
5.8472689156947522e-01 4.1222571003115582e-01
5.8470638849578327e-01 4.1224386411579456e-01
5.8468585300656828e-01 4.1226204429571839e-01
5.8466528499374992e-01 4.1228025065199075e-01
5.8464468434870243e-01 4.1229848326606122e-01
5.8462405096224879e-01 4.1231674221976772e-01
5.8460338472465900e-01 4.1233502759533991e-01
5.8458268552564474e-01 4.1235333947540098e-01
5.8456195325435656e-01 4.1237167794297030e-01
5.8454118779937991e-01 4.1239004308146615e-01
5.8452038904873060e-01 4.1240843497470853e-01
5.8449955688985189e-01 4.1242685370692084e-01
5.8447869120960949e-01 4.1244529936273361e-01
5.8445779189428892e-01 4.1246377202718637e-01
5.8443685882959040e-01 4.1248227178573099e-01
5.8441589190062504e-01 4.1250079872423351e-01
5.8439489099191155e-01 4.1251935292897762e-01
5.8437385598737046e-01 4.1253793448666709e-01
5.8435278677032243e-01 4.1255654348442872e-01
5.8433168322348172e-01 4.1257518000981425e-01
5.8431054522895365e-01 4.1259384415080474e-01
5.8428937266822878e-01 4.1261253599581199e-01
5.8426816542218074e-01 4.1263125563368191e-01
5.8424692337105966e-01 4.1265000315369760e-01
5.8422564639448960e-01 4.1266877864558194e-01
5.8420433437146291e-01 4.1268758219950064e-01
5.8418298718033679e-01 4.1270641390606494e-01
5.8416160469882816e-01 4.1272527385633523e-01
5.8414018680400925e-01 4.1274416214182336e-01
5.8411873337230324e-01 4.1276307885449570e-01
5.8409724427947951e-01 4.1278202408677650e-01
5.8407571940064928e-01 4.1280099793155145e-01
5.8405415861026055e-01 4.1282000048216910e-01
5.8403256178209351e-01 4.1283903183244602e-01
5.8401092878925609e-01 4.1285809207666863e-01
5.8398925950417913e-01 4.1287718130959661e-01
5.8396755379861065e-01 4.1289629962646651e-01
5.8394581154361214e-01 4.1291544712299427e-01
5.8392403260955317e-01 4.1293462389537955e-01
5.8390221686610633e-01 4.1295383004030778e-01
5.8388036418224221e-01 4.1297306565495467e-01
5.8385847442622441e-01 4.1299233083698822e-01
5.8383654746560443e-01 4.1301162568457334e-01
5.8381458316721679e-01 4.1303095029637493e-01
5.8379258139717327e-01 4.1305030477156063e-01
5.8377054202085821e-01 4.1306968920980480e-01
5.8374846490292287e-01 4.1308910371129237e-01
5.8372634990727978e-01 4.1310854837672173e-01
5.8370419689709874e-01 4.1312802330730836e-01
5.8368200573479956e-01 4.1314752860478876e-01
5.8365977628204757e-01 4.1316706437142392e-01
5.8363750839974815e-01 4.1318663071000300e-01
5.8361520194804062e-01 4.1320622772384641e-01
5.8359285678629325e-01 4.1322585551681068e-01
5.8357047277309704e-01 4.1324551419329097e-01
5.8354804976625985e-01 4.1326520385822596e-01
5.8352558762280138e-01 4.1328492461710070e-01
5.8350308619894631e-01 4.1330467657595116e-01
5.8348054535011962e-01 4.1332445984136745e-01
5.8345796493093904e-01 4.1334427452049854e-01
5.8343534479521042e-01 4.1336412072105538e-01
5.8341268479592112e-01 4.1338399855131547e-01
5.8338998478523385e-01 4.1340390812012662e-01
5.8336724461448020e-01 4.1342384953691091e-01
5.8334446413415519e-01 4.1344382291166892e-01
5.8332164319391056e-01 4.1346382835498408e-01
5.8329878164254745e-01 4.1348386597802628e-01
5.8327587932801206e-01 4.1350393589255635e-01
5.8325293609738682e-01 4.1352403821093087e-01
5.8322995179688575e-01 4.1354417304610497e-01
5.8320692627184689e-01 4.1356434051163837e-01
5.8318385936672568e-01 4.1358454072169842e-01
5.8316075092508812e-01 4.1360477379106519e-01
5.8313760078960497e-01 4.1362503983513560e-01
5.8311440880204324e-01 4.1364533896992800e-01
5.8309117480326078e-01 4.1366567131208687e-01
5.8306789863319808e-01 4.1368603697888673e-01
5.8304458013087201e-01 4.1370643608823748e-01
5.8302121913436855e-01 4.1372686875868875e-01
5.8299781548083540e-01 4.1374733510943440e-01
5.8297436900647437e-01 4.1376783526031713e-01
5.8295087954653491e-01 4.1378836933183444e-01
5.8292734693530590e-01 4.1380893744514136e-01
5.8290377100610868e-01 4.1382953972205716e-01
5.8288015159128892e-01 4.1385017628506932e-01
5.8285648852221006e-01 4.1387084725733853e-01
5.8283278162924379e-01 4.1389155276270417e-01
5.8280903074176438e-01 4.1391229292568898e-01
5.8278523568813900e-01 4.1393306787150363e-01
5.8276139629572099e-01 4.1395387772605302e-01
5.8273751239084137e-01 4.1397472261594070e-01
5.8271358379880056e-01 4.1399560266847407e-01
5.8268961034386058e-01 4.1401651801166994e-01
5.8266559184923672e-01 4.1403746877425934e-01
5.8264152813708858e-01 4.1405845508569417e-01
5.8261741902851283e-01 4.1407947707615073e-01
5.8259326434353387e-01 4.1410053487653703e-01
5.8256906390109486e-01 4.1412162861849700e-01
5.8254481751905018e-01 4.1414275843441684e-01
5.8252052501415563e-01 4.1416392445743011e-01
5.8249618620206056e-01 4.1418512682142417e-01
5.8247180089729766e-01 4.1420636566104518e-01
5.8244736891327487e-01 4.1422764111170396e-01
5.8242289006226611e-01 4.1424895330958283e-01
5.8239836415540192e-01 4.1427030239163970e-01
5.8237379100265974e-01 4.1429168849561598e-01
5.8234917041285572e-01 4.1431311176004143e-01
5.8232450219363352e-01 4.1433457232424037e-01
5.8229978615145639e-01 4.1435607032833827e-01
5.8227502209159598e-01 4.1437760591326767e-01
5.8225020981812337e-01 4.1439917922077435e-01
5.8222534913389956e-01 4.1442079039342383e-01
5.8220043984056402e-01 4.1444243957460758e-01
5.8217548173852607e-01 4.1446412690854983e-01
5.8215047462695391e-01 4.1448585254031362e-01
5.8212541830376441e-01 4.1450761661580782e-01
5.8210031256561268e-01 4.1452941928179343e-01
5.8207515720788172e-01 4.1455126068589049e-01
5.8204995202467136e-01 4.1457314097658465e-01
5.8202469680878799e-01 4.1459506030323429e-01
5.8199939135173329e-01 4.1461701881607727e-01
5.8197403544369364e-01 4.1463901666623787e-01
5.8194862887352827e-01 4.1466105400573394e-01
5.8192317142875882e-01 4.1468313098748416e-01
5.8189766289555800e-01 4.1470524776531459e-01
5.8187210305873727e-01 4.1472740449396711e-01
5.8184649170173630e-01 4.1474960132910538e-01
5.8182082860661044e-01 4.1477183842732324e-01
5.8179511355401936e-01 4.1479411594615195e-01
5.8176934632321520e-01 4.1481643404406748e-01
5.8174352669202978e-01 4.1483879288049852e-01
5.8171765443686330e-01 4.1486119261583371e-01
5.8169172933267121e-01 4.1488363341143014e-01
5.8166575115295227e-01 4.1490611542962080e-01
5.8163971966973538e-01 4.1492863883372239e-01
5.8161363465356775e-01 4.1495120378804357e-01
5.8158749587350067e-01 4.1497381045789322e-01
5.8156130309707788e-01 4.1499645900958843e-01
5.8153505609032130e-01 4.1501914961046260e-01
5.8150875461771845e-01 4.1504188242887430e-01
5.8148239844220817e-01 4.1506465763421557e-01
5.8145598732516812e-01 4.1508747539692031e-01
5.8142952102640000e-01 4.1511033588847257e-01
5.8140299930411621e-01 4.1513323928141638e-01
5.8137642191492556e-01 4.1515618574936347e-01
5.8134978861381914e-01 4.1517917546700300e-01
5.8132309915415559e-01 4.1520220861010937e-01
5.8129635328764739e-01 4.1522528535555309e-01
5.8126955076434506e-01 4.1524840588130835e-01
5.8124269133262307e-01 4.1527157036646334e-01
5.8121577473916486e-01 4.1529477899122896e-01
5.8118880072894652e-01 4.1531803193694922e-01
5.8116176904522310e-01 4.1534132938610951e-01
5.8113467942951169e-01 4.1536467152234730e-01
5.8110753162157647e-01 4.1538805853046190e-01
5.8108032535941212e-01 4.1541149059642402e-01
5.8105306037922844e-01 4.1543496790738577e-01
5.8102573641543398e-01 4.1545849065169088e-01
5.8099835320061888e-01 4.1548205901888530e-01
5.8097091046553895e-01 4.1550567319972659e-01
5.8094340793909838e-01 4.1552933338619547e-01
5.8091584534833351e-01 4.1555303977150593e-01
5.8088822241839466e-01 4.1557679255011531e-01
5.8086053887252864e-01 4.1560059191773624e-01
5.8083279443206226e-01 4.1562443807134664e-01
5.8080498881638354e-01 4.1564833120920125e-01
5.8077712174292373e-01 4.1567227153084241e-01
5.8074919292713922e-01 4.1569625923711168e-01
5.8072120208249378e-01 4.1572029453016096e-01
5.8069314892043811e-01 4.1574437761346439e-01
5.8066503315039331e-01 4.1576850869182941e-01
5.8063685447972946e-01 4.1579268797140922e-01
5.8060861261374774e-01 4.1581691565971401e-01
5.8058030725566034e-01 4.1584119196562386e-01
5.8055193810657091e-01 4.1586551709939995e-01
5.8052350486545423e-01 4.1588989127269760e-01
5.8049500722913583e-01 4.1591431469857848e-01
5.8046644489227206e-01 4.1593878759152325e-01
5.8043781754732904e-01 4.1596331016744392e-01
5.8040912488456076e-01 4.1598788264369757e-01
5.8038036659198977e-01 4.1601250523909833e-01
5.8035154235538344e-01 4.1603717817393138e-01
5.8032265185823406e-01 4.1606190166996632e-01
5.8029369478173531e-01 4.1608667595046978e-01
5.8026467080476118e-01 4.1611150124021989e-01
5.8023557960384231e-01 4.1613637776551959e-01
5.8020642085314378e-01 4.1616130575421090e-01
5.8017719422444203e-01 4.1618628543568909e-01
5.8014789938710076e-01 4.1621131704091630e-01
5.8011853600804852e-01 4.1623640080243690e-01
5.8008910375175249e-01 4.1626153695439111e-01
5.8005960228019682e-01 4.1628672573253073e-01
5.8003003125285613e-01 4.1631196737423348e-01
5.8000039032667128e-01 4.1633726211851813e-01
5.7997067915602440e-01 4.1636261020606008e-01
5.7994089739271271e-01 4.1638801187920693e-01
5.7991104468592325e-01 4.1641346738199325e-01
5.7988112068220610e-01 4.1643897696015780e-01
5.7985112502544900e-01 4.1646454086115842e-01
5.7982105735684897e-01 4.1649015933418881e-01
5.7979091731488619e-01 4.1651583263019482e-01
5.7976070453529638e-01 4.1654156100189083e-01
5.7973041865104269e-01 4.1656734470377693e-01
5.7970005929228763e-01 4.1659318399215606e-01
5.7966962608636408e-01 4.1661907912515023e-01
5.7963911865774720e-01 4.1664503036271922e-01
5.7960853662802458e-01 4.1667103796667720e-01
5.7957787961586604e-01 4.1669710220071110e-01
5.7954714723699430e-01 4.1672322333039885e-01
5.7951633910415490e-01 4.1674940162322699e-01
5.7948545482708380e-01 4.1677563734860973e-01
5.7945449401247751e-01 4.1680193077790745e-01
5.7942345626396097e-01 4.1682828218444556e-01
5.7939234118205540e-01 4.1685469184353413e-01
5.7936114836414587e-01 4.1688116003248649e-01
5.7932987740444841e-01 4.1690768703063980e-01
5.7929852789397640e-01 4.1693427311937442e-01
5.7926709942050736e-01 4.1696091858213419e-01
5.7923559156854820e-01 4.1698762370444653e-01
5.7920400391930038e-01 4.1701438877394403e-01
5.7917233605062535e-01 4.1704121408038408e-01
5.7914058753700826e-01 4.1706809991567079e-01
5.7910875794952266e-01 4.1709504657387686e-01
5.7907684685579297e-01 4.1712205435126393e-01
5.7904485381995829e-01 4.1714912354630623e-01
5.7901277840263377e-01 4.1717625445971129e-01
5.7898062016087348e-01 4.1720344739444359e-01
5.7894837864813176e-01 4.1723070265574685e-01
5.7891605341422336e-01 4.1725802055116717e-01
5.7888364400528458e-01 4.1728540139057685e-01
5.7885114996373255e-01 4.1731284548619735e-01
5.7881857082822508e-01 4.1734035315262402e-01
5.7878590613361802e-01 4.1736792470685030e-01
5.7875315541092520e-01 4.1739556046829218e-01
5.7872031818727454e-01 4.1742326075881286e-01
5.7868739398586555e-01 4.1745102590274902e-01
5.7865438232592603e-01 4.1747885622693526e-01
5.7862128272266689e-01 4.1750675206073096e-01
5.7858809468723815e-01 4.1753471373604595e-01
5.7855481772668360e-01 4.1756274158736750e-01
5.7852145134389321e-01 4.1759083595178753e-01
5.7848799503755821e-01 4.1761899716902884e-01
5.7845444830212278e-01 4.1764722558147427e-01
5.7842081062773532e-01 4.1767552153419374e-01
5.7838708150020091e-01 4.1770388537497316e-01
5.7835326040093082e-01 4.1773231745434308e-01
5.7831934680689323e-01 4.1776081812560795e-01
5.7828534019056121e-01 4.1778938774487528e-01
5.7825124001986217e-01 4.1781802667108686e-01
5.7821704575812449e-01 4.1784673526604793e-01
5.7818275686402520e-01 4.1787551389445815e-01
5.7814837279153541e-01 4.1790436292394378e-01
5.7811389298986593e-01 4.1793328272508795e-01
5.7807931690341230e-01 4.1796227367146349e-01
5.7804464397169741e-01 4.1799133613966555e-01
5.7800987362931555e-01 4.1802047050934427e-01
5.7797500530587342e-01 4.1804967716323838e-01
5.7794003842593189e-01 4.1807895648720889e-01
5.7790497240894612e-01 4.1810830887027339e-01
5.7786980666920496e-01 4.1813773470464149e-01
5.7783454061576978e-01 4.1816723438574976e-01
5.7779917365241140e-01 4.1819680831229666e-01
5.7776370517754772e-01 4.1822645688628024e-01
5.7772813458417838e-01 4.1825618051303431e-01
5.7769246125982099e-01 4.1828597960126529e-01
5.7765668458644304e-01 4.1831585456309089e-01
5.7762080394039672e-01 4.1834580581407810e-01
5.7758481869234868e-01 4.1837583377328208e-01
5.7754872820721237e-01 4.1840593886328531e-01
5.7751253184407658e-01 4.1843612151023873e-01
5.7747622895613515e-01 4.1846638214390136e-01
5.7743981889061369e-01 4.1849672119768139e-01
5.7740330098869541e-01 4.1852713910867845e-01
5.7736667458544777e-01 4.1855763631772669e-01
5.7732993900974539e-01 4.1858821326943629e-01
5.7729309358419356e-01 4.1861887041223805e-01
5.7725613762504946e-01 4.1864960819842739e-01
5.7721907044214305e-01 4.1868042708420944e-01
5.7718189133879672e-01 4.1871132752974388e-01
5.7714459961174203e-01 4.1874230999919210e-01
5.7710719455103809e-01 4.1877337496076322e-01
5.7706967543998477e-01 4.1880452288676312e-01
5.7703204155503873e-01 4.1883575425364100e-01
5.7699429216572429e-01 4.1886706954203989e-01
5.7695642653454615e-01 4.1889846923684548e-01
5.7691844391689773e-01 4.1892995382723719e-01
5.7688034356097084e-01 4.1896152380673896e-01
5.7684212470766183e-01 4.1899317967327149e-01
5.7680378659047726e-01 4.1902492192920554e-01
5.7676532843543749e-01 4.1905675108141432e-01
5.7672674946097879e-01 4.1908866764132918e-01
5.7668804887785519e-01 4.1912067212499426e-01
5.7664922588903555e-01 4.1915276505312277e-01
5.7661027968960255e-01 4.1918494695115349e-01
5.7657120946664775e-01 4.1921721834930953e-01
5.7653201439916546e-01 4.1924957978265615e-01
5.7649269365794509e-01 4.1928203179116075e-01
5.7645324640546192e-01 4.1931457491975344e-01
5.7641367179576419e-01 4.1934720971838918e-01
5.7637396897436144e-01 4.1937993674210949e-01
5.7633413707810865e-01 4.1941275655110566e-01
5.7629417523508808e-01 4.1944566971078429e-01
5.7625408256449173e-01 4.1947867679183126e-01
5.7621385817649984e-01 4.1951177837027925e-01
5.7617350117215749e-01 4.1954497502757454e-01
5.7613301064324862e-01 4.1957826735064691e-01
5.7609238567216947e-01 4.1961165593197747e-01
5.7605162533179777e-01 4.1964514136967151e-01
5.7601072868536152e-01 4.1967872426752939e-01
5.7596969478630444e-01 4.1971240523511993e-01
5.7592852267814887e-01 4.1974618488785426e-01
5.7588721139435806e-01 4.1978006384706251e-01
5.7584575995819365e-01 4.1981404274006895e-01
5.7580416738257190e-01 4.1984812220027140e-01
5.7576243266991789e-01 4.1988230286721967e-01
5.7572055481201567e-01 4.1991658538669641e-01
5.7567853278985726e-01 4.1995097041079876e-01
5.7563636557348785e-01 4.1998545859802239e-01
5.7559405212184844e-01 4.2002005061334530e-01
5.7555159138261602e-01 4.2005474712831414e-01
5.7550898229204095e-01 4.2008954882113209e-01
5.7546622377478085e-01 4.2012445637674678e-01
5.7542331474373198e-01 4.2015947048694202e-01
5.7538025409985538e-01 4.2019459185043062e-01
5.7533704073200542e-01 4.2022982117294555e-01
5.7529367351674809e-01 4.2026515916733648e-01
5.7525015131817980e-01 4.2030060655366669e-01
5.7520647298774419e-01 4.2033616405931057e-01
5.7516263736404383e-01 4.2037183241905390e-01
5.7511864327264750e-01 4.2040761237519630e-01
5.7507448952589457e-01 4.2044350467765423e-01
5.7503017492269548e-01 4.2047951008406681e-01
5.7498569824832990e-01 4.2051562935990378e-01
5.7494105827423803e-01 4.2055186327857363e-01
5.7489625375781128e-01 4.2058821262153528e-01
5.7485128344217729e-01 4.2062467817841054e-01
5.7480614605598057e-01 4.2066126074709986e-01
5.7476084031316077e-01 4.2069796113389862e-01
5.7471536491272379e-01 4.2073478015361643e-01
5.7466971853851090e-01 4.2077171862969864e-01
5.7462389985896301e-01 4.2080877739434974e-01
5.7457790752687887e-01 4.2084595728865820e-01
5.7453174017916908e-01 4.2088325916272584e-01
5.7448539643660768e-01 4.2092068387579712e-01
5.7443887490357481e-01 4.2095823229639190e-01
5.7439217416779664e-01 4.2099590530244085e-01
5.7434529280008206e-01 4.2103370378142113e-01
5.7429822935404873e-01 4.2107162863049880e-01
5.7425098236584504e-01 4.2110968075667404e-01
5.7420355035387494e-01 4.2114786107692065e-01
5.7415593181850411e-01 4.2118617051833662e-01
5.7410812524176591e-01 4.2122461001829636e-01
5.7406012908706738e-01 4.2126318052460154e-01
5.7401194179888237e-01 4.2130188299563776e-01
5.7396356180243913e-01 4.2134071840053472e-01
5.7391498750340142e-01 4.2137968771932943e-01
5.7386621728754394e-01 4.2141879194313120e-01
5.7381724952041946e-01 4.2145803207429094e-01
5.7376808254702172e-01 4.2149740912657291e-01
5.7371871469143820e-01 4.2153692412533050e-01
5.7366914425649895e-01 4.2157657810768384e-01
5.7361936952341430e-01 4.2161637212270270e-01
5.7356938875140950e-01 4.2165630723159236e-01
5.7351920017734614e-01 4.2169638450788161e-01
5.7346880201534089e-01 4.2173660503761712e-01
5.7341819245637127e-01 4.2177696991956010e-01
5.7336736966787649e-01 4.2181748026538635e-01
5.7331633179334685e-01 4.2185813719989163e-01
5.7326507695190654e-01 4.2189894186120053e-01
5.7321360323788562e-01 4.2193989540097976e-01
5.7316190872038275e-01 4.2198099898465485e-01
5.7310999144282226e-01 4.2202225379162944e-01
5.7305784942249505e-01 4.2206366101551523e-01
5.7300548065008283e-01 4.2210522186437066e-01
5.7295288308920056e-01 4.2214693756092148e-01
5.7290005467589333e-01 4.2218880934280778e-01
5.7284699331813571e-01 4.2223083846283299e-01
5.7279369689533488e-01 4.2227302618920715e-01
5.7274016325780586e-01 4.2231537380580420e-01
5.7268639022623780e-01 4.2235788261242424e-01
5.7263237559114555e-01 4.2240055392506054e-01
5.7257811711231155e-01 4.2244338907617240e-01
5.7252361251821360e-01 4.2248638941496319e-01
5.7246885950544069e-01 4.2252955630766392e-01
5.7241385573809422e-01 4.2257289113782370e-01
5.7235859884717655e-01 4.2261639530660489e-01
5.7230308642996364e-01 4.2266007023308588e-01
5.7224731604936463e-01 4.2270391735457002e-01
5.7219128523326424e-01 4.2274793812690115e-01
5.7213499147385094e-01 4.2279213402478583e-01
5.7207843222692767e-01 4.2283650654212374e-01
5.7202160491120690e-01 4.2288105719234398e-01
5.7196450690758704e-01 4.2292578750875021e-01
5.7190713555841299e-01 4.2297069904487228e-01
5.7184948816671721e-01 4.2301579337482725e-01
5.7179156199544201e-01 4.2306107209368643e-01
5.7173335426665073e-01 4.2310653681784327e-01
5.7167486216070440e-01 4.2315218918540992e-01
5.7161608281540333e-01 4.2319803085663116e-01
5.7155701332517672e-01 4.2324406351424526e-01
5.7149765074016567e-01 4.2329028886391712e-01
5.7143799206531343e-01 4.2333670863466522e-01
5.7137803425947720e-01 4.2338332457927652e-01
5.7131777423447228e-01 4.2343013847474958e-01
5.7125720885409559e-01 4.2347715212275011e-01
5.7119633493312338e-01 4.2352436735007493e-01
5.7113514923628605e-01 4.2357178600912576e-01
5.7107364847721587e-01 4.2361940997839370e-01
5.7101182931736827e-01 4.2366724116295551e-01
5.7094968836491533e-01 4.2371528149498078e-01
5.7088722217360921e-01 4.2376353293425090e-01
5.7082442724161653e-01 4.2381199746869158e-01
5.7076130001032077e-01 4.2386067711491732e-01
5.7069783686309228e-01 4.2390957391878964e-01
5.7063403412402547e-01 4.2395868995598929e-01
5.7056988805663933e-01 4.2400802733260240e-01
5.7050539486254481e-01 4.2405758818572209e-01
5.7044055068007338e-01 4.2410737468406406e-01
5.7037535158286667e-01 4.2415738902859829e-01
5.7030979357842959e-01 4.2420763345319712e-01
5.7024387260664000e-01 4.2425811022529875e-01
5.7017758453823908e-01 4.2430882164656025e-01
5.7011092517323658e-01 4.2435977005359155e-01
5.7004389023922442e-01 4.2441095781873217e-01
5.6997647538985818e-01 4.2446238735065872e-01
5.6990867620302166e-01 4.2451406109520456e-01
5.6984048817904465e-01 4.2456598153615061e-01
5.6977190673899525e-01 4.2461815119596447e-01
5.6970292722279425e-01 4.2467057263662616e-01
5.6963354488727591e-01 4.2472324846047377e-01
5.6956375490419731e-01 4.2477618131106654e-01
5.6949355235819366e-01 4.2482937387406955e-01
5.6942293224467266e-01 4.2488282887816048e-01
5.6935188946764881e-01 4.2493654909595840e-01
5.6928041883751557e-01 4.2499053734497805e-01
5.6920851506874548e-01 4.2504479648860938e-01
5.6913617277752571e-01 4.2509932943712325e-01
5.6906338647931531e-01 4.2515413914870626e-01
5.6899015058633062e-01 4.2520922863052335e-01
5.6891645940494706e-01 4.2526460093981194e-01
5.6884230713302197e-01 4.2532025918500610e-01
5.6876768785712950e-01 4.2537620652689423e-01
5.6869259554970697e-01 4.2543244617980880e-01
5.6861702406610948e-01 4.2548898141285213e-01
5.6854096714156910e-01 4.2554581555115600e-01
5.6846441838805373e-01 4.2560295197717840e-01
5.6838737129109973e-01 4.2566039413194484e-01
5.6830981920638868e-01 4.2571814551654347e-01
5.6823175535606196e-01 4.2577620969373658e-01
5.6815317282563216e-01 4.2583459028900539e-01
5.6807406455990006e-01 4.2589329099225082e-01
5.6799442335908212e-01 4.2595231555939050e-01
5.6791424187519657e-01 4.2601166781378630e-01
5.6783351260791171e-01 4.2607135164792198e-01
5.6775222790027080e-01 4.2613137102512044e-01
5.6767037993428437e-01 4.2619172998130239e-01
5.6758796072638340e-01 4.2625243262679113e-01
5.6750496212272039e-01 4.2631348314816686e-01
5.6742137579431517e-01 4.2637488581017424e-01
5.6733719323202869e-01 4.2643664495768735e-01
5.6725240574136204e-01 4.2649876501773581e-01
5.6716700443706580e-01 4.2656125050159366e-01
5.6708098023755438e-01 4.2662410600693845e-01
5.6699432385911241e-01 4.2668733622007882e-01
5.6690702580988428e-01 4.2675094591825746e-01
5.6681907638363738e-01 4.2681493997203196e-01
5.6673046565328788e-01 4.2687932334773471e-01
5.6664118346417924e-01 4.2694410111001596e-01
5.6655121942710207e-01 4.2700927842447350e-01
5.6646056291104585e-01 4.2707486056037014e-01
5.6636920303567151e-01 4.2714085289344045e-01
5.6627712866366220e-01 4.2720726090860084e-01
5.6618432839219879e-01 4.2727409020341978e-01
5.6609079054474232e-01 4.2734134649098532e-01
5.6599650316244410e-01 4.2740903560289417e-01
5.6590145399437786e-01 4.2747716349292902e-01
5.6580563048872368e-01 4.2754573624019065e-01
5.6570901978277655e-01 4.2761476005272175e-01
5.6561160869253624e-01 4.2768424127125726e-01
5.6551338370190751e-01 4.2775418637308388e-01
5.6541433095148386e-01 4.2782460197601863e-01
5.6531443622687927e-01 4.2789549484251932e-01
5.6521368494657842e-01 4.2796687188393751e-01
5.6511206214927401e-01 4.2803874016492577e-01
5.6500955248065521e-01 4.2811110690800841e-01
5.6490614017962049e-01 4.2818397949832826e-01
5.6480180906387145e-01 4.2825736548857501e-01
5.6469654251486401e-01 4.2833127260410947e-01
5.6459032346207327e-01 4.2840570874828682e-01
5.6448313436654463e-01 4.2848068200799150e-01
5.6437495720368436e-01 4.2855620065938782e-01
5.6426577344527973e-01 4.2863227317387775e-01
5.6415556404089540e-01 4.2870890822408292e-01
5.6404430939745342e-01 4.2878611469104622e-01
5.6393198935951561e-01 4.2886390167016414e-01
5.6381858318665423e-01 4.2894227847858574e-01
5.6370406953154617e-01 4.2902125466221258e-01
5.6358842641633444e-01 4.2910084000323456e-01
5.6347163120744670e-01 4.2918104452814687e-01
5.6335366058928160e-01 4.2926187851603115e-01
5.6323449053666197e-01 4.2934335250713823e-01
5.6311409628594711e-01 4.2942547731180614e-01
5.6299245230469741e-01 4.2950826401974740e-01
5.6286953225977820e-01 4.2959172400973661e-01
5.6274530898379349e-01 4.2967586895972609e-01
5.6261975443973267e-01 4.2976071085742079e-01
5.6249283968371311e-01 4.2984626201133225e-01
5.6236453482569959e-01 4.2993253506233892e-01
5.6223480898807643e-01 4.3001954299577122e-01
5.6210363026211674e-01 4.3010729915386564e-01
5.6197096566158433e-01 4.3019581724926659e-01
5.6183678107415069e-01 4.3028511137890924e-01
5.6170104120958186e-01 4.3037519603816621e-01
5.6156370954580281e-01 4.3046608613592957e-01
5.6142474827178313e-01 4.3055779701031682e-01
5.6128411822607527e-01 4.3065034444553130e-01
5.6114177883200189e-01 4.3074374468936877e-01
5.6099768802913552e-01 4.3083801447147535e-01
5.6085180220070985e-01 4.3093317102245288e-01
5.6070407609658879e-01 4.3102923209390565e-01
5.6055446275141052e-01 4.3112621597950768e-01
5.6040291339751724e-01 4.3122414153716754e-01
5.6024937737226777e-01 4.3132302821235163e-01
5.6009380201931713e-01 4.3142289606262285e-01
5.5993613258378971e-01 4.3152376578310303e-01
5.5977631209933931e-01 4.3162565873448211e-01
5.5961428126912394e-01 4.3172859697086874e-01
5.5944997833730625e-01 4.3183260326996026e-01
5.5928333895416471e-01 4.3193770116422536e-01
5.5911429602901774e-01 4.3204391497476513e-01
5.5894277957318272e-01 4.3215126984674440e-01
5.5876871653213467e-01 4.3225979178652690e-01
5.5859203060563145e-01 4.3236950770078092e-01
5.5841264205452978e-01 4.3248044543779779e-01
5.5823046749297933e-01 4.3259263383122093e-01
5.5804541966463828e-01 4.3270610274634891e-01
5.5785740720169463e-01 4.3282088312895234e-01
5.5766633436465696e-01 4.3293700705726401e-01
5.5747210076133846e-01 4.3305450779712884e-01
5.5727460104308557e-01 4.3317341985929186e-01
5.5707372457881887e-01 4.3329377906026939e-01
5.5686935509769075e-01 4.3341562258818117e-01
5.5666137030221652e-01 4.3353898907200089e-01
5.5644964144904141e-01 4.3366391865449300e-01
5.5623403289310314e-01 4.3379045306950254e-01
5.5601440159080096e-01 4.3391863572411304e-01
5.5579059655759167e-01 4.3404851178601644e-01
5.5556245827576856e-01 4.3418012827580943e-01
5.5532981804480963e-01 4.3431353416667318e-01
5.5509249727055909e-01 4.3444878048746832e-01
5.5485030668837143e-01 4.3458592043257577e-01
5.5460304550322426e-01 4.3472500948047699e-01
5.5435050044308576e-01 4.3486610551878513e-01
5.5409244471642827e-01 4.3500926897583209e-01
5.5382863685941719e-01 4.3515456296019261e-01
5.5355881945768481e-01 4.3530205340880013e-01
5.5328271772700410e-01 4.3545180924346361e-01
5.5300003793175379e-01 4.3560390253762377e-01
5.5271046562586579e-01 4.3575840868801152e-01
5.5241366368638167e-01 4.3591540659776895e-01
5.5210927010248612e-01 4.3607497886981816e-01
5.5179689549775590e-01 4.3623721200596371e-01
5.5147612033976634e-01 4.3640219661346435e-01
5.5114649178635611e-01 4.3657002761851416e-01
5.5080752011045875e-01 4.3674080448589558e-01
5.5045867463948273e-01 4.3691463143741971e-01
5.5009937913252061e-01 4.3709161766860349e-01
5.4972900647751344e-01 4.3727187756290459e-01
5.4934687261429249e-01 4.3745553088754058e-01
5.4895222953245859e-01 4.3764270296602925e-01
5.4854425716539601e-01 4.3783352481670673e-01
5.4812205397395852e-01 4.3802813323503653e-01
5.4768462596960465e-01 4.3822667079571836e-01
5.4723087382415159e-01 4.3842928575142526e-01
5.4675957769904460e-01 4.3863613177082195e-01
5.4626937927092778e-01 4.3884736746577874e-01
5.4575876031074588e-01 4.3906315562662168e-01
5.4522601703201146e-01 4.3928366204525704e-01
5.4466922911706628e-01 4.3950905379109406e-01
5.4408622211858604e-01 4.3973949670746493e-01
5.4347452142879127e-01 4.3997515184850433e-01
5.4283129550442433e-01 4.4021617042446398e-01
5.4215328518202877e-01 4.4046268667780958e-01
5.4143671487902600e-01 4.4071480781729733e-01
5.4067717984405494e-01 4.4097259977659309e-01
5.3986950140229839e-01 4.4123606694705664e-01
5.3900753871866791e-01 4.4150512314568657e-01
5.3808394070239041e-01 4.4177954960639870e-01
5.3708981396443889e-01 4.4205893348772746e-01
5.3601427075277519e-01 4.4234257658783144e-01
5.3484380168835099e-01 4.4262935750791732e-01
5.3356138631829697e-01 4.4291751937455420e-01
5.3214520043608804e-01 4.4320433517808189e-01
5.3056668332649681e-01 4.4348556541819428e-01
5.2878755093089935e-01 4.4375454995541452e-01
5.2675499705072815e-01 4.4400062668809881e-01
5.2439361606634927e-01 4.4420624458101859e-01
5.2159101459417256e-01 4.4434137711119259e-01
5.1817030606867598e-01 4.4435189235330563e-01
5.1383255007269535e-01 4.4413294933551722e-01
5.0802087971612075e-01 4.4345995895106721e-01
4.9954083239294383e-01 4.4177454318844561e-01
4.8519234082184609e-01 4.3731474103122303e-01
4.5229344960209678e-01 4.2154946849534708e-01
3.3333333333333320e-01 3.3333333333333315e-01


==> bandit/phase_projected_band.dat <==
x y
3.3333333333333320e-01 3.3333333333333326e-01
3.3097677713834633e-01 3.4361380101426775e-01
3.2827885192939360e-01 3.5403354062642223e-01
3.2525451791532328e-01 3.6457740344585338e-01
3.2192060289426994e-01 3.7522913428936239e-01
3.1829560677439350e-01 3.8597148919777047e-01
3.1439948227228354e-01 3.9678637808657996e-01
3.1025339572964655e-01 4.0765502960698463e-01
3.0587947280163613e-01 4.1855817444893406e-01
3.0130053436913007e-01 4.2947624244422622e-01
2.9653982847134075e-01 4.4038956818728997e-01
2.9162076424444117e-01 4.5127859953092087e-01
2.8656665380525742e-01 4.6212410314616820e-01
2.8140046761873616e-01 4.7290736163497527e-01
2.7614460836583482e-01 4.8361035707311933e-01
2.7082070750981180e-01 4.9421593658376556e-01
2.6544944784296498e-01 5.0470795638812227e-01
2.6005041419716168e-01 5.1507140184673439e-01
2.5464197355829093e-01 5.2529248196450085e-01
2.4924118473521553e-01 5.3535869781700074e-01
2.4386373670864953e-01 5.4525888541640688e-01
2.3852391423939653e-01 5.5498323419909168e-01
2.3323458841904135e-01 5.6452328307126665e-01
2.2800722951514496e-01 5.7387189638684621e-01
2.2285193907458356e-01 5.8302322266977702e-01
2.1777749819254111e-01 5.9197263892597696e-01
2.1279142879379015e-01 6.0071668340619000e-01
2.0790006486739682e-01 6.0925297982391535e-01
2.0310863083911115e-01 6.1758015557112234e-01
1.9842132453575240e-01 6.2569775636630776e-01
1.9384140246684850e-01 6.3360615946111087e-01
1.8937126543153762e-01 6.4130648730728612e-01
1.8501254295485414e-01 6.4880052301217683e-01
1.8076617520936336e-01 6.5609062890580327e-01
1.7663249137447817e-01 6.6317966913088833e-01
1.7261128376360174e-01 6.7007093687289965e-01
1.6870187718631094e-01 6.7676808669681066e-01
1.6490319325464808e-01 6.8327507221935979e-01
1.6121380946427410e-01 6.8959608922695825e-01
1.5763201305472091e-01 6.9573552419200502e-01
1.5415584980435032e-01 7.0169790802815524e-01
1.5078316783883947e-01 7.0748787490991816e-01
1.4751165677683492e-01 7.1311012584173916e-01
1.4433888245208454e-01 7.1856939670707909e-01
1.4126231752586080e-01 7.2387043045780186e-01
1.3827936831493481e-01 7.2901795309360251e-01
1.3538739815479903e-01 7.3401665308334829e-01
1.3258374760197086e-01 7.3887116395265640e-01
1.2986575178039969e-01 7.4358604969473663e-01
1.2723075517998897e-01 7.4816579266067251e-01
1.2467612416935400e-01 7.5261478370369606e-01
1.2219925747569280e-01 7.5693731429518230e-01
1.1979759486424460e-01 7.6113757038104235e-01
1.1746862423679887e-01 7.6521962775251207e-01
1.1520988735079932e-01 7.6918744872159350e-01
1.1301898434153095e-01 7.7304487991165172e-01
1.1089357717707757e-01 7.7679565107570003e-01
1.0883139219583308e-01 7.8044337473395609e-01
1.0683022189377482e-01 7.8399154648490332e-01
1.0488792602892130e-01 7.8744354593625876e-01
1.0300243216175782e-01 7.9080263812246843e-01
1.0117173571384967e-01 7.9407197533298646e-01
9.9393899622072970e-02 7.9725459927431819e-01
9.7667053658009831e-02 8.0035344349692916e-01
9.5989393474564519e-02 8.0337133602525379e-01
9.4359179434898882e-02 8.0631100213595963e-01
9.2774735253593726e-02 8.0917506727121991e-01
9.1234446469971323e-02 8.1196606005323368e-01
8.9736758851514192e-02 8.1468641529612751e-01
8.8280176694998672e-02 8.1733847707603624e-01
8.6863261073062636e-02 8.1992450179305831e-01
8.5484628044023486e-02 8.2244666121643395e-01
8.4142946840890270e-02 8.2490704549792893e-01
8.2836938054162632e-02 8.2730766614075857e-01
8.1565371821095384e-02 8.2965045891327449e-01
8.0327066032408911e-02 8.3193728669831812e-01
7.9120884565912902e-02 8.3416994227063601e-01
7.7945735554787024e-02 8.3635015099669474e-01
7.6800569686121881e-02 8.3847957346763202e-01
7.5684378531791413e-02 8.4055980805174990e-01
7.4596192943933076e-02 8.4259239334686464e-01
7.3535081486431092e-02 8.4457881056513628e-01
7.2500148915317461e-02 8.4652048583009587e-01
7.1490534709687276e-02 8.4841879239081852e-01
7.0505411652730471e-02 8.5027505275406390e-01
6.9543984462915653e-02 8.5209054073568935e-01
6.8605488475135049e-02 8.5386648343287119e-01
6.7689188371426387e-02 8.5560406311885795e-01
6.6794376960728083e-02 8.5730441906211996e-01
6.5920374006988705e-02 8.5896864927188210e-01
6.5066525104842537e-02 8.6059781217211340e-01
6.4232200601405331e-02 8.6219292820641669e-01
6.3416794560578943e-02 8.6375498137716733e-01
6.2619723769272259e-02 8.6528492072015606e-01
6.1840426788946114e-02 8.6678366171516841e-01
6.1078363047269137e-02 8.6825208763843953e-01
6.0333011967121729e-02 8.6969105085765508e-01
5.9603872133582939e-02 8.7110137407146870e-01
5.8890460497164496e-02 8.7248385149590613e-01
5.8192311611774863e-02 8.7383924999983376e-01
5.7508976905993194e-02 8.7516831019163699e-01
5.6840023986277924e-02 8.7647174745918066e-01
5.6185035970778216e-02 8.7775025296507903e-01
5.5543610852461886e-02 8.7900449459923757e-01
5.4915360890317358e-02 8.8023511789057185e-01
5.4299912027433041e-02 8.8144274687974089e-01
5.3696903334800018e-02 8.8262798495467054e-01
5.3105986479660736e-02 8.8379141564983599e-01
5.2526825217302328e-02 8.8493360341076521e-01
5.1959094905165135e-02 8.8605509432463359e-01
5.1402482038502936e-02 8.8715641682225121e-01
5.0856683806463777e-02 8.8823808235074864e-01
5.0321407667640927e-02 8.8930058601500750e-01
4.9796370944178714e-02 8.9034440719353947e-01
4.9281300433620404e-02 8.9137001012809980e-01
4.8775932037732200e-02 8.9237784448840674e-01
4.8280010407516213e-02 8.9336834591311554e-01
4.7793288603659882e-02 8.9434193652811811e-01
4.7315527771703579e-02 8.9529902544321127e-01
4.6846496831240189e-02 8.9624000922812097e-01
4.6385972178491386e-02 8.9716527236884458e-01
4.5933737401635456e-02 8.9807518770522099e-01
4.5489583008289522e-02 8.9897011685061057e-01
4.5053306164576257e-02 8.9985041059452753e-01
4.4624710445231426e-02 9.0071640928903340e-01
4.4203605594277343e-02 9.0156844321939533e-01
4.3789807295861141e-02 9.0240683295909729e-01
4.3383136954831356e-02 9.0323188971033386e-01
4.2983421486637474e-02 9.0404391563038022e-01
4.2590493115702531e-02 9.0484320414633990e-01
4.2204189182211908e-02 9.0563004025869032e-01
4.1824351956765593e-02 9.0640470082987368e-01
4.1450828462817141e-02 9.0716745486273986e-01
4.1083470306387211e-02 9.0791856376816116e-01
4.0722133512692500e-02 9.0865828162206719e-01
4.0366678369426270e-02 9.0938685541246456e-01
4.0016969276392450e-02 9.1010452527686148e-01
3.9672874601208365e-02 9.1081152473052329e-01
3.9334266540803908e-02 9.1150808088595370e-01
3.9001020988457140e-02 9.1219441466398288e-01
3.8673017406117616e-02 9.1287074099683874e-01
3.8350138701780320e-02 9.1353726902354149e-01
3.8032271111682753e-02 9.1419420227797188e-01
3.7719304087108600e-02 9.1484173886993325e-01
3.7411130185590412e-02 9.1548007165951661e-01
3.7107644966313039e-02 9.1610938842507472e-01
3.6808746889536628e-02 9.1672987202504996e-01
3.6514337220032229e-02 9.1734170055314324e-01
3.6224319933987593e-02 9.1794504748878758e-01
3.5938601630064598e-02 9.1854008184000335e-01
3.5657091443308427e-02 9.1912696828331142e-01
3.5379700962391743e-02 9.1970586729777604e-01
3.5106344150030631e-02 9.2027693529559507e-01
3.4836937266234061e-02 9.2084032474589916e-01
3.4571398794528689e-02 9.2139618429505099e-01
3.4309649370961190e-02 9.2194465888276900e-01
3.4051611715673100e-02 9.2248588985406543e-01
3.3797210566994022e-02 9.2302001506724696e-01
3.3546372617949516e-02 9.2354716899813039e-01
3.3299026455084937e-02 9.2406748284062656e-01
3.3055102499510075e-02 9.2458108460383359e-01
3.2814532950073493e-02 9.2508809920577806e-01
3.2577251728579185e-02 9.2558864856394119e-01
3.2343194426961784e-02 9.2608285168269056e-01
3.2112298256339857e-02 9.2657082473775132e-01
3.1884501997870220e-02 9.2705268115782458e-01
3.1659745955329117e-02 9.2752853170347549e-01
3.1437971909349376e-02 9.2799848454339884e-01
3.1219123073245196e-02 9.2846264532816691e-01
3.1003144050359217e-02 9.2892111726156079e-01
3.0789980792868953e-02 9.2937400116958868e-01
3.0579580562037724e-02 9.2982139556709309e-01
3.0371891889877260e-02 9.3026339672193104e-01
3.0166864541951520e-02 9.3070009871777137e-01
2.9964449481926385e-02 9.3113159351323371e-01
2.9764598836816803e-02 9.3155797100099302e-01
2.9567265863573028e-02 9.3197931906404485e-01
2.9372404916752849e-02 9.3239572363123613e-01
2.9179971417206334e-02 9.3280726872959474e-01
2.8989921821881044e-02 9.3321403653560442e-01
2.8802213594651148e-02 9.3361610742491297e-01
2.8616805178070543e-02 9.3401356002042513e-01
2.8433655966051009e-02 9.3440647123889164e-01
2.8252726277431139e-02 9.3479491633604117e-01
2.8073977330403389e-02 9.3517896895031494e-01
2.7897371217767510e-02 9.3555870114524609e-01
2.7722870882980109e-02 9.3593418345053814e-01
2.7550440096970823e-02 9.3630548490188392e-01
2.7380043435697016e-02 9.3667267307957325e-01
2.7211646258409744e-02 9.3703581414593207e-01
2.7045214686604757e-02 9.3739497288163331e-01
2.6880715583633315e-02 9.3775021272092252e-01
2.6718116534948388e-02 9.3810159578579411e-01
2.6557385828962853e-02 9.3844918291916013e-01
2.6398492438497050e-02 9.3879303371704170e-01
2.6241406002793777e-02 9.3913320655982968e-01
2.6086096810095584e-02 9.3946975864256799e-01
2.5932535780772554e-02 9.3980274600427705e-01
2.5780694450904130e-02 9.4013222355666448e-01
2.5630544956519778e-02 9.4045824511148057e-01
2.5482060018149556e-02 9.4078086340767575e-01
2.5335212925898097e-02 9.4110013013747174e-01
2.5189977524954804e-02 9.4141609597201847e-01
2.5046328201514156e-02 9.4172881058588176e-01
2.4904239869140078e-02 9.4203832268101995e-01
2.4763687955541534e-02 9.4234468001009786e-01
2.4624648389726340e-02 9.4264792939912656e-01
2.4487097589531388e-02 9.4294811676947032e-01
2.4351012449516953e-02 9.4324528715923384e-01
2.4216370329212998e-02 9.4353948474405769e-01
2.4083149041705706e-02 9.4383075285733298e-01
2.3951326842553210e-02 9.4411913400986158e-01
2.3820882419019258e-02 9.4440466990897276e-01
2.3691794879614682e-02 9.4468740147711816e-01
2.3564043743936086e-02 9.4496736886996013e-01
2.3437608932792182e-02 9.4524461149396988e-01
2.3312470758608018e-02 9.4551916802355296e-01
2.3188609916098130e-02 9.4579107641771221e-01
2.3066007473199264e-02 9.4606037393627085e-01
2.2944644862254615e-02 9.4632709715566388e-01
2.2824503871440614e-02 9.4659128198431253e-01
2.2705566636433947e-02 9.4685296367757754e-01
2.2587815632313709e-02 9.4711217685228866e-01
2.2471233665665245e-02 9.4736895550097555e-01
2.2355803866954210e-02 9.4762333300555313e-01
2.2241509683051573e-02 9.4787534215084368e-01
2.2128334869981066e-02 9.4812501513764913e-01
2.2016263485858643e-02 9.4837238359559650e-01
2.1905279884013831e-02 9.4861747859550594e-01
2.1795368706304323e-02 9.4886033066150099e-01
2.1686514876611433e-02 9.4910096978281810e-01
2.1578703594504554e-02 9.4933942542530680e-01
2.1471920329072976e-02 9.4957572654263889e-01
2.1366150812920297e-02 9.4980990158723644e-01
2.1261381036316397e-02 9.5004197852091932e-01
2.1157597241502353e-02 9.5027198482529096e-01
2.1054785917143649e-02 9.5049994751186073e-01
2.0952933792927193e-02 9.5072589313191613e-01
2.0852027834297928e-02 9.5094984778614944e-01
2.0752055237330768e-02 9.5117183713404596e-01
2.0653003423733787e-02 9.5139188640304495e-01
2.0554860035978815e-02 9.5161002039747211e-01
2.0457612932555491e-02 9.5182626350725796e-01
2.0361250183345121e-02 9.5204063971644404e-01
2.0265760065110779e-02 9.5225317261148379e-01
2.0171131057100000e-02 9.5246388538934523e-01
2.0077351836758857e-02 9.5267280086541284e-01
1.9984411275555031e-02 9.5287994148118838e-01
1.9892298434897242e-02 9.5308532931184120e-01
1.9801002562176016e-02 9.5328898607351131e-01
1.9710513086881189e-02 9.5349093313051392e-01
1.9620819616822226e-02 9.5369119150233483e-01
1.9531911934439823e-02 9.5388978187050577e-01
1.9443779993204419e-02 9.5408672458526023e-01
1.9356413914105787e-02 9.5428203967205882e-01
1.9269803982228630e-02 9.5447574683796554e-01
1.9183940643409413e-02 9.5466786547787075e-01
1.9098814500973504e-02 9.5485841468057431e-01
1.9014416312550485e-02 9.5504741323472508e-01
1.8930736986965544e-02 9.5523487963462694e-01
1.8847767581204756e-02 9.5542083208590911e-01
1.8765499297452339e-02 9.5560528851106963e-01
1.8683923480197821e-02 9.5578826655489058e-01
1.8603031613411300e-02 9.5596978358973317e-01
1.8522815317784831e-02 9.5614985672071118e-01
1.8443266348038275e-02 9.5632850279075010e-01
1.8364376590287619e-02 9.5650573838553299e-01
1.8286138059474339e-02 9.5668157983833380e-01
1.8208542896853835e-02 9.5685604323474771e-01
1.8131583367541625e-02 9.5702914441731479e-01
1.8055251858115410e-02 9.5720089899004146e-01
1.7979540874272518e-02 9.5737132232282129e-01
1.7904443038541509e-02 9.5754042955575513e-01
1.7829951088042771e-02 9.5770823560338780e-01
1.7756057872307912e-02 9.5787475515882725e-01
1.7682756351139965e-02 9.5804000269780365e-01
1.7610039592524544e-02 9.5820399248262533e-01
1.7537900770587301e-02 9.5836673856606625e-01
1.7466333163595693e-02 9.5852825479514703e-01
1.7395330152006654e-02 9.5868855481484661e-01
1.7324885216557891e-02 9.5884765207173328e-01
1.7254991936400774e-02 9.5900555981751756e-01
1.7185643987274356e-02 9.5916229111253160e-01
1.7116835139719393e-02 9.5931785882913334e-01
1.7048559257331435e-02 9.5947227565503801e-01
1.6980810295052051e-02 9.5962555409658490e-01
1.6913582297497079e-02 9.5977770648192717e-01
1.6846869397321142e-02 9.5992874496416214e-01
1.6780665813617403e-02 9.6007868152439446e-01
1.6714965850351721e-02 9.6022752797473343e-01
1.6649763894830381e-02 9.6037529596123294e-01
1.6585054416200416e-02 9.6052199696676621e-01
1.6520831963981884e-02 9.6066764231384494e-01
1.6457091166631150e-02 9.6081224316738123e-01
1.6393826730134516e-02 9.6095581053738865e-01
1.6331033436631285e-02 9.6109835528163567e-01
1.6268706143066036e-02 9.6123988810823935e-01
1.6206839779869402e-02 9.6138041957820508e-01
1.6145429349665175e-02 9.6151996010792395e-01
1.6084469926007781e-02 9.6165851997160356e-01
1.6023956652142339e-02 9.6179610930366921e-01
1.5963884739791594e-02 9.6193273810110358e-01
1.5904249467967667e-02 9.6206841622575301e-01
1.5845046181807602e-02 9.6220315340657647e-01
1.5786270291433424e-02 9.6233695924185192e-01
1.5727917270835650e-02 9.6246984320134343e-01
1.5669982656779217e-02 9.6260181462842298e-01
1.5612462047731623e-02 9.6273288274214985e-01
1.5555351102812790e-02 9.6286305663931304e-01
1.5498645540765948e-02 9.6299234529643007e-01
1.5442341138949382e-02 9.6312075757170834e-01
1.5386433732348246e-02 9.6324830220696989e-01
1.5330919212606172e-02 9.6337498782953734e-01
1.5275793527076132e-02 9.6350082295408368e-01
1.5221052677890104e-02 9.6362581598444685e-01
1.5166692721047226e-02 9.6374997521541184e-01
1.5112709765519757e-02 9.6387330883445388e-01
1.5059099972376774e-02 9.6399582492345415e-01
1.5005859553924802e-02 9.6411753146037904e-01
1.4952984772865396e-02 9.6423843632093031e-01
1.4900471941468893e-02 9.6435854728016324e-01
1.4848317420764447e-02 9.6447787201407198e-01
1.4796517619745809e-02 9.6459641810114971e-01
1.4745068994591886e-02 9.6471419302391681e-01
1.4693968047903955e-02 9.6483120417041712e-01
1.4643211327955768e-02 9.6494745883569499e-01
1.4592795427958683e-02 9.6506296422323645e-01
1.4542716985340588e-02 9.6517772744639274e-01
1.4492972681038394e-02 9.6529175552977009e-01
1.4443559238804160e-02 9.6540505541059674e-01
1.4394473424524440e-02 9.6551763394006496e-01
1.4345712045552355e-02 9.6562949788464902e-01
1.4297271950052180e-02 9.6574065392739783e-01
1.4249150026356256e-02 9.6585110866920620e-01
1.4201343202333886e-02 9.6596086863006037e-01
1.4153848444771969e-02 9.6606994025026460e-01
1.4106662758767218e-02 9.6617832989164243e-01
1.4059783187129551e-02 9.6628604383871775e-01
1.4013206809796541e-02 9.6639308829987614e-01
1.3966930743258627e-02 9.6649946940850195e-01
1.3920952139994908e-02 9.6660519322409955e-01
1.3875268187919187e-02 9.6671026573339158e-01
1.3829876109836195e-02 9.6681469285139887e-01
1.3784773162907635e-02 9.6691848042250095e-01
1.3739956638127913e-02 9.6702163422147969e-01
1.3695423859809330e-02 9.6712415995454204e-01
1.3651172185076620e-02 9.6722606326032712e-01
1.3607199003370629e-02 9.6732734971089274e-01
1.3563501735960649e-02 9.6742802481269008e-01
1.3520077835466240e-02 9.6752809400751327e-01
1.3476924785386826e-02 9.6762756267344086e-01
1.3434040099639846e-02 9.6772643612575659e-01
1.3391421322107152e-02 9.6782471961785621e-01
1.3349066026189233e-02 9.6792241834213766e-01
1.3306971814367482e-02 9.6801953743087576e-01
1.3265136317774212e-02 9.6811608195708365e-01
1.3223557195770128e-02 9.6821205693535706e-01
1.3182232135529205e-02 9.6830746732270656e-01
1.3141158851630854e-02 9.6840231801937582e-01
1.3100335085659099e-02 9.6849661386964303e-01
1.3059758605808769e-02 9.6859035966261198e-01
1.3019427206498527e-02 9.6868356013298995e-01
1.2979338707990517e-02 9.6877621996184893e-01
1.2939490956016602e-02 9.6886834377737929e-01
1.2899881821411005e-02 9.6895993615562648e-01
1.2860509199749237e-02 9.6905100162121838e-01
1.2821371010993173e-02 9.6914154464807889e-01
1.2782465199142206e-02 9.6923156966012991e-01
1.2743789731890243e-02 9.6932108103198478e-01
1.2705342600288586e-02 9.6941008308962451e-01
1.2667121818414423e-02 9.6949858011106960e-01
1.2629125423044955e-02 9.6958657632703449e-01
1.2591351473337042e-02 9.6967407592157662e-01
1.2553798050512061e-02 9.6976108303273145e-01
1.2516463257546438e-02 9.6984760175313867e-01
1.2479345218866934e-02 9.6993363613065731e-01
1.2442442080051118e-02 9.7001919016897309e-01
1.2405752007532803e-02 9.7010426782819470e-01
1.2369273188312283e-02 9.7018887302543788e-01
1.2333003829671391e-02 9.7027300963540652e-01
1.2296942158893327e-02 9.7035668149095788e-01
1.2261086422987011e-02 9.7043989238366180e-01
1.2225434888415928e-02 9.7052264606435190e-01
1.2189985840831481e-02 9.7060494624366678e-01
1.2154737584810575e-02 9.7068679659258128e-01
1.2119688443597548e-02 9.7076820074293335e-01
1.2084836758850265e-02 9.7084916228793861e-01
1.2050180890390278e-02 9.7092968478269781e-01
1.2015719215957052e-02 9.7100977174469960e-01
1.1981450130966135e-02 9.7108942665431019e-01
1.1947372048271187e-02 9.7116865295525889e-01
1.1913483397929811e-02 9.7124745405511603e-01
1.1879782626973156e-02 9.7132583332576217e-01
1.1846268199179126e-02 9.7140379410384969e-01
1.1812938594849214e-02 9.7148133969126005e-01
1.1779792310588857e-02 9.7155847335555134e-01
1.1746827859091277e-02 9.7163519833039835e-01
1.1714043768924723e-02 9.7171151781603060e-01
1.1681438584323011e-02 9.7178743497965681e-01
1.1649010864979551e-02 9.7186295295588876e-01
1.1616759185844349e-02 9.7193807484715544e-01
1.1584682136924308e-02 9.7201280372411258e-01
1.1552778323086543e-02 9.7208714262604512e-01
1.1521046363864798e-02 9.7216109456126409e-01
1.1489484893268840e-02 9.7223466250749668e-01
1.1458092559596803e-02 9.7230784941227211e-01
1.1426868025250475e-02 9.7238065819329911e-01
1.1395809966553351e-02 9.7245309173884176e-01
1.1364917073571509e-02 9.7252515290808417e-01
1.1334188049937199e-02 9.7259684453149586e-01
1.1303621612675190e-02 9.7266816941118683e-01
1.1273216492031658e-02 9.7273913032126025e-01
1.1242971431305766e-02 9.7280973000815818e-01
1.1212885186683742e-02 9.7287997119100378e-01
1.1182956527075481e-02 9.7294985656193733e-01
1.1153184233953601e-02 9.7301938878644800e-01
1.1123567101194930e-02 9.7308857050369968e-01
1.1094103934924349e-02 9.7315740432685394e-01
1.1064793553361001e-02 9.7322589284338656e-01
1.1035634786666743e-02 9.7329403861540065e-01
1.1006626476796916e-02 9.7336184417993432e-01
1.0977767477353271e-02 9.7342931204926408e-01
1.0949056653439128e-02 9.7349644471120467e-01
1.0920492881516647e-02 9.7356324462940380e-01
1.0892075049266269e-02 9.7362971424363232e-01
1.0863802055448154e-02 9.7369585597007124e-01
1.0835672809765684e-02 9.7376167220159437e-01
1.0807686232730939e-02 9.7382716530804625e-01
1.0779841255532141e-02 9.7389233763651684e-01
1.0752136819903039e-02 9.7395719151161264e-01
1.0724571877994207e-02 9.7402172923572172e-01
1.0697145392246215e-02 9.7408595308927948e-01
1.0669856335264596e-02 9.7414986533102521e-01
1.0642703689696666e-02 9.7421346819825916e-01
1.0615686448110081e-02 9.7427676390709395e-01
1.0588803612873180e-02 9.7433975465270428e-01
1.0562054196037000e-02 9.7440244260956999e-01
1.0535437219219028e-02 9.7446482993171979e-01
1.0508951713488561e-02 9.7452691875296782e-01
1.0482596719253747e-02 9.7458871118714951e-01
1.0456371286150200e-02 9.7465020932835322e-01
1.0430274472931225e-02 9.7471141525114846e-01
1.0404305347359550e-02 9.7477233101081184e-01
1.0378462986100630e-02 9.7483295864354857e-01
1.0352746474617414e-02 9.7489330016671227e-01
1.0327154907066647e-02 9.7495335757902113e-01
1.0301687386196547e-02 9.7501313286077085e-01
1.0276343023245989e-02 9.7507262797404515e-01
1.0251120937845049e-02 9.7513184486292459e-01
1.0226020257916999e-02 9.7519078545368731e-01
1.0201040119581593e-02 9.7524945165501642e-01
1.0176179667059722e-02 9.7530784535819459e-01
1.0151438052579396e-02 9.7536596843730350e-01
1.0126814436282997e-02 9.7542382274941564e-01
1.0102307986135818e-02 9.7548141013478729e-01
1.0077917877835876e-02 9.7553873241704636e-01
1.0053643294724969e-02 9.7559579140337860e-01
1.0029483427700912e-02 9.7565258888471063e-01
1.0005437475131006e-02 9.7570912663589271e-01
9.9815046427666840e-03 9.7576540641587750e-01
9.9576841436592803e-03 9.7582142996789423e-01
9.9339751980770091e-03 9.7587719901962577e-01
9.9103770334229950e-03 9.7593271528337799e-01
9.8868888841544701e-03 9.7598798045625201e-01
9.8635099917030178e-03 9.7604299622030899e-01
9.8402396043959141e-03 9.7609776424273642e-01
9.8170769773785298e-03 9.7615228617601180e-01
9.7940213725377333e-03 9.7620656365806180e-01
9.7710720584263527e-03 9.7626059831242340e-01
9.7482283101886537e-03 9.7631439174839796e-01
9.7254894094867487e-03 9.7636794556120754e-01
9.7028546444280547e-03 9.7642126133214779e-01
9.6803233094936696e-03 9.7647434062873795e-01
9.6578947054677036e-03 9.7652718500486901e-01
9.6355681393675788e-03 9.7657979600095279e-01
9.6133429243751931e-03 9.7663217514406397e-01
9.5912183797690308e-03 9.7668432394808535e-01
9.5691938308571280e-03 9.7673624391384917e-01
9.5472686089109349e-03 9.7678793652927431e-01
9.5254420511000203e-03 9.7683940326950713e-01
9.5037135004276754e-03 9.7689064559705474e-01
9.4820823056672894e-03 9.7694166496192081e-01
9.4605478212996252e-03 9.7699246280173857e-01
9.4391094074508190e-03 9.7704304054189917e-01
9.4177664298312758e-03 9.7709339959568309e-01
9.3965182596752687e-03 9.7714354136438764e-01
9.3753642736813629e-03 9.7719346723745248e-01
9.3543038539536279e-03 9.7724317859258236e-01
9.3333363879435065e-03 9.7729267679587384e-01
9.3124612683925558e-03 9.7734196320193256e-01
9.2916778932758039e-03 9.7739103915399606e-01
9.2709856657459053e-03 9.7743990598405028e-01
9.2503839940779719e-03 9.7748856501294690e-01
9.2298722916151089e-03 9.7753701755051892e-01
9.2094499767146291e-03 9.7758526489569531e-01
9.1891164726949741e-03 9.7763330833661188e-01
9.1688712077832839e-03 9.7768114915072379e-01
9.1487136150636278e-03 9.7772878860491519e-01
9.1286431324258746e-03 9.7777622795560781e-01
9.1086592025152648e-03 9.7782346844886725e-01
9.0887612726825214e-03 9.7787051132050962e-01
9.0689487949346635e-03 9.7791735779620614e-01
9.0492212258863718e-03 9.7796400909158576e-01
9.0295780267119971e-03 9.7801046641233802e-01
9.0100186630981439e-03 9.7805673095431334e-01
8.9905426051968516e-03 9.7810280390362270e-01
8.9711493275793468e-03 9.7814868643673614e-01
8.9518383091903870e-03 9.7819437972057977e-01
8.9326090333031218e-03 9.7823988491263170e-01
8.9134609874745620e-03 9.7828520316101708e-01
8.8943936635015562e-03 9.7833033560460236e-01
8.8754065573773272e-03 9.7837528337308688e-01
8.8564991692485183e-03 9.7842004758709500e-01
8.8376710033727778e-03 9.7846462935826661e-01
8.8189215680768776e-03 9.7850902978934629e-01
8.8002503757152930e-03 9.7855324997427107e-01
8.7816569426293328e-03 9.7859729099825898e-01
8.7631407891067166e-03 9.7864115393789441e-01
8.7447014393416938e-03 9.7868483986121302e-01
8.7263384213955957e-03 9.7872834982778645e-01
8.7080512671578788e-03 9.7877168488880539e-01
8.6898395123076472e-03 9.7881484608716263e-01
8.6717026962756134e-03 9.7885783445753172e-01
8.6536403622065328e-03 9.7890065102645130e-01
8.6356520569220874e-03 9.7894329681240133e-01
8.6177373308841919e-03 9.7898577282588184e-01
8.5998957381587596e-03 9.7902808006949238e-01
8.5821268363798792e-03 9.7907021953800666e-01
8.5644301867144230e-03 9.7911219221844981e-01
8.5468053538270711e-03 9.7915399909017198e-01
8.5292519058457455e-03 9.7919564112492330e-01
8.5117694143274636e-03 9.7923711928692747e-01
8.4943574542245860e-03 9.7927843453295160e-01
8.4770156038514455e-03 9.7931958781238093e-01
8.4597434448513975e-03 9.7936058006728854e-01
8.4425405621642163e-03 9.7940141223250365e-01
8.4254065439939192e-03 9.7944208523568177e-01
8.4083409817769187e-03 9.7948259999737441e-01
8.3913434701505703e-03 9.7952295743109452e-01
8.3744136069220758e-03 9.7956315844338382e-01
8.3575509930377719e-03 9.7960320393387901e-01
8.3407552325527150e-03 9.7964309479537803e-01
8.3240259326006934e-03 9.7968283191390226e-01
8.3073627033645042e-03 9.7972241616876332e-01
8.2907651580466507e-03 9.7976184843262260e-01
8.2742329128403062e-03 9.7980112957155707e-01
8.2577655869006568e-03 9.7984026044511896e-01
8.2413628023165521e-03 9.7987924190639708e-01
8.2250241840824776e-03 9.7991807480207738e-01
8.2087493600708633e-03 9.7995675997250276e-01
8.1925379610046974e-03 9.7999529825173126e-01
8.1763896204304319e-03 9.8003369046759570e-01
8.1603039746912208e-03 9.8007193744175980e-01
8.1442806629004535e-03 9.8011003998977686e-01
8.1283193269155816e-03 9.8014799892114446e-01
8.1124196113122431e-03 9.8018581503936164e-01
8.0965811633586689e-03 9.8022348914198321e-01
8.0808036329904041e-03 9.8026102202067500e-01
8.0650866727852693e-03 9.8029841446126764e-01
8.0494299379386507e-03 9.8033566724380916e-01
8.0338330862390183e-03 9.8037278114261928e-01
8.0182957780437509e-03 9.8040975692633980e-01
8.0028176762552226e-03 9.8044659535798817e-01
7.9873984462971379e-03 9.8048329719500749e-01
7.9720377560911458e-03 9.8051986318931694e-01
7.9567352760337041e-03 9.8055629408736233e-01
7.9414906789732308e-03 9.8059259063016535e-01
7.9263036401874300e-03 9.8062875355337242e-01
7.9111738373609589e-03 9.8066478358730325e-01
7.8961009505632718e-03 9.8070068145699818e-01
7.8810846622267457e-03 9.8073644788226644e-01
7.8661246571250284e-03 9.8077208357773293e-01
7.8512206223516241e-03 9.8080758925288314e-01
7.8363722472987105e-03 9.8084296561211082e-01
7.8215792236362072e-03 9.8087821335476277e-01
7.8068412452910437e-03 9.8091333317518270e-01
7.7921580084266582e-03 9.8094832576275770e-01
7.7775292114227526e-03 9.8098319180195992e-01
7.7629545548551894e-03 9.8101793197239251e-01
7.7484337414762032e-03 9.8105254694882960e-01
7.7339664761947365e-03 9.8108703740126180e-01
7.7195524660570499e-03 9.8112140399493686e-01
7.7051914202275109e-03 9.8115564739040129e-01
7.6908830499695848e-03 9.8118976824354232e-01
7.6766270686270521e-03 9.8122376720562732e-01
7.6624231916053945e-03 9.8125764492334688e-01
7.6482711363534267e-03 9.8129140203885135e-01
7.6341706223450618e-03 9.8132503918979286e-01
7.6201213710613159e-03 9.8135855700936370e-01
7.6061231059724984e-03 9.8139195612633501e-01
7.5921755525205732e-03 9.8142523716509500e-01
7.5782784381017172e-03 9.8145840074568680e-01
7.5644314920490620e-03 9.8149144748384720e-01
7.5506344456156161e-03 9.8152437799104120e-01
7.5368870319573690e-03 9.8155719287450227e-01
7.5231889861165678e-03 9.8158989273726538e-01
7.5095400450051735e-03 9.8162247817820503e-01
7.4959399473884828e-03 9.8165494979207091e-01
7.4823884338689386e-03 9.8168730816952243e-01
7.4688852468700910e-03 9.8171955389716303e-01
7.4554301306207302e-03 9.8175168755757658e-01
7.4420228311391822e-03 9.8178370972936069e-01
7.4286630962177901e-03 9.8181562098715991e-01
7.4153506754075114e-03 9.8184742190170027e-01
7.4020853200027163e-03 9.8187911303982189e-01
7.3888667830261196e-03 9.8191069496451211e-01
7.3756948192138750e-03 9.8194216823493841e-01
7.3625691850008291e-03 9.8197353340647953e-01
7.3494896385059103e-03 9.8200479103075744e-01
7.3364559395176793e-03 9.8203594165567076e-01
7.3234678494800351e-03 9.8206698582542384e-01
7.3105251314780489e-03 9.8209792408055852e-01
7.2976275502239481e-03 9.8212875695798441e-01
7.2847748720432466e-03 9.8215948499101025e-01
7.2719668648610321e-03 9.8219010870937218e-01
7.2592032981883495e-03 9.8222062863926562e-01
7.2464839431087670e-03 9.8225104530337215e-01
7.2338085722650578e-03 9.8228135922089121e-01
7.2211769598460058e-03 9.8231157090756660e-01
7.2085888815733700e-03 9.8234168087571727e-01
7.1960441146889653e-03 9.8237168963426313e-01
7.1835424379418688e-03 9.8240159768875557e-01
7.1710836315757543e-03 9.8243140554140307e-01
7.1586674773163788e-03 9.8246111369110012e-01
7.1462937583591677e-03 9.8249072263345305e-01
7.1339622593569072e-03 9.8252023286080903e-01
7.1216727664076317e-03 9.8254964486228025e-01
7.1094250670425381e-03 9.8257895912377136e-01
7.0972189502140929e-03 9.8260817612800633e-01
7.0850542062842140e-03 9.8263729635455344e-01
7.0729306270125997e-03 9.8266632027985090e-01
7.0608480055451396e-03 9.8269524837723243e-01
7.0488061364024869e-03 9.8272408111695286e-01
7.0368048154686906e-03 9.8275281896621225e-01
7.0248438399799704e-03 9.8278146238918085e-01
7.0129230085136081e-03 9.8281001184702388e-01
7.0010421209769245e-03 9.8283846779792439e-01
6.9892009785963759e-03 9.8286683069710934e-01
6.9773993839067714e-03 9.8289510099687105e-01
6.9656371407405505e-03 9.8292327914659261e-01
6.9539140542172360e-03 9.8295136559276974e-01
6.9422299307329198e-03 9.8297936077903503e-01
6.9305845779498877e-03 9.8300726514617887e-01
6.9189778047863441e-03 9.8303507913217480e-01
6.9074094214062231e-03 9.8306280317219918e-01
6.8958792392091088e-03 9.8309043769865523e-01
6.8843870708202486e-03 9.8311798314119414e-01
6.8729327300806609e-03 9.8314543992673720e-01
6.8615160320373335e-03 9.8317280847949695e-01
6.8501367929335423e-03 9.8320008922099911e-01
6.8387948301992284e-03 9.8322728257010239e-01
6.8274899624414867e-03 9.8325438894302220e-01
6.8162220094351352e-03 9.8328140875334791e-01
6.8049907921134039e-03 9.8330834241206599e-01
6.7937961325586519e-03 9.8333519032757921e-01
6.7826378539932401e-03 9.8336195290572770e-01
6.7715157807704497e-03 9.8338863054980807e-01
6.7604297383655016e-03 9.8341522366059242e-01
6.7493795533666483e-03 9.8344173263635148e-01
6.7383650534663707e-03 9.8346815787286901e-01
6.7273860674526382e-03 9.8349449976346570e-01
6.7164424252002643e-03 9.8352075869901445e-01
6.7055339576623397e-03 9.8354693506796254e-01
6.6946604968617348e-03 9.8357302925634826e-01
6.6838218758827079e-03 9.8359904164781986e-01
6.6730179288625666e-03 9.8362497262365445e-01
6.6622484909834136e-03 9.8365082256277581e-01
6.6515133984639905e-03 9.8367659184177225e-01
6.6408124885515563e-03 9.8370228083491551e-01
6.6301455995138869e-03 9.8372788991417670e-01
6.6195125706313166e-03 9.8375341944924588e-01
6.6089132421888689e-03 9.8377886980754803e-01
6.5983474554684469e-03 9.8380424135426059e-01
6.5878150527411208e-03 9.8382953445233079e-01
6.5773158772594693e-03 9.8385474946249285e-01
6.5668497732499758e-03 9.8387988674328397e-01
6.5564165859055366e-03 9.8390494665106143e-01
6.5460161613779908e-03 9.8392992954001923e-01
6.5356483467707716e-03 9.8395483576220388e-01
6.5253129901315628e-03 9.8397966566753137e-01
6.5150099404450833e-03 9.8400441960380136e-01
6.5047390476258874e-03 9.8402909791671700e-01
6.4945001625112773e-03 9.8405370094989519e-01
6.4842931368542314e-03 9.8407822904488707e-01
6.4741178233164399e-03 9.8410268254119104e-01
6.4639740754613749e-03 9.8412706177626752e-01
6.4538617477474499e-03 9.8415136708555706e-01
6.4437806955212045e-03 9.8417559880249184e-01
6.4337307750105934e-03 9.8419975725851327e-01
6.4237118433183001e-03 9.8422384278308506e-01
6.4137237584151272e-03 9.8424785570370910e-01
6.4037663791334590e-03 9.8427179634593931e-01
6.3938395651607482e-03 9.8429566503339638e-01
6.3839431770331048e-03 9.8431946208778109e-01
6.3740770761288980e-03 9.8434318782889041e-01
6.3642411246624493e-03 9.8436684257462925e-01
6.3544351856777686e-03 9.8439042664102627e-01
6.3446591230423479e-03 9.8441394034224627e-01
6.3349128014410089e-03 9.8443738399060465e-01
6.3251960863698027e-03 9.8446075789658116e-01
6.3155088441299786e-03 9.8448406236883135e-01
6.3058509418219806e-03 9.8450729771420353e-01
6.2962222473395332e-03 9.8453046423774815e-01
6.2866226293637421e-03 9.8455356224273283e-01
6.2770519573572599e-03 9.8457659203065595e-01
6.2675101015585294e-03 9.8459955390125731e-01
6.2579969329760333e-03 9.8462244815253297e-01
6.2485123233826240e-03 9.8464527508074651e-01
6.2390561453099080e-03 9.8466803498044242e-01
6.2296282720426498e-03 9.8469072814445813e-01
6.2202285776132484e-03 9.8471335486393574e-01
6.2108569367962680e-03 9.8473591542833561e-01
6.2015132251029888e-03 9.8475841012544674e-01
6.1921973187760316e-03 9.8478083924140047e-01
6.1829090947840186e-03 9.8480320306068170e-01
6.1736484308162779e-03 9.8482550186613893e-01
6.1644152052776017e-03 9.8484773593899910e-01
6.1552092972830454e-03 9.8486990555887699e-01
6.1460305866527743e-03 9.8489201100378743e-01
6.1368789539069466e-03 9.8491405255015640e-01
6.1277542802606524e-03 9.8493603047283240e-01
6.1186564476188978e-03 9.8495794504509793e-01
6.1095853385716090e-03 9.8497979653868017e-01
6.1005408363887115e-03 9.8500158522376235e-01
6.0915228250152309e-03 9.8502331136899457e-01
6.0825311890664409e-03 9.8504497524150392e-01
6.0735658138230527e-03 9.8506657710690659e-01
6.0646265852264507e-03 9.8508811722931700e-01
6.0557133898739585e-03 9.8510959587136004e-01
6.0468261150141570e-03 9.8513101329417929e-01
6.0379646485422302e-03 9.8515236975745002e-01
6.0291288789953634e-03 9.8517366551938657e-01
6.0203186955481731e-03 9.8519490083675598e-01
6.0115339880081730e-03 9.8521607596488481e-01
6.0027746468112857e-03 9.8523719115767083e-01
5.9940405630173905e-03 9.8525824666759243e-01
5.9853316283059064e-03 9.8527924274572021e-01
5.9766477349714135e-03 9.8530017964172356e-01
5.9679887759193058e-03 9.8532105760388311e-01
5.9593546446614961e-03 9.8534187687909935e-01
5.9507452353121468e-03 9.8536263771290145e-01
5.9421604425834232e-03 9.8538334034945818e-01
5.9336001617813139e-03 9.8540398503158588e-01
5.9250642888014557e-03 9.8542457200075950e-01
5.9165527201250128e-03 9.8544510149711950e-01
5.9080653528145871e-03 9.8546557375948329e-01
5.8996020845101440e-03 9.8548598902535278e-01
5.8911628134250106e-03 9.8550634753092359e-01
5.8827474383418583e-03 9.8552664951109537e-01
5.8743558586087695e-03 9.8554689519947836e-01
5.8659879741352981e-03 9.8556708482840416e-01
5.8576436853885749e-03 9.8558721862893350e-01
5.8493228933894550e-03 9.8560729683086445e-01
5.8410254997086873e-03 9.8562731966274286e-01
5.8327514064631155e-03 9.8564728735186824e-01
5.8245005163119097e-03 9.8566720012430464e-01
5.8162727324528379e-03 9.8568705820488711e-01
5.8080679586185562e-03 9.8570686181723144e-01
5.7998860990729414e-03 9.8572661118374072e-01
5.7917270586074392e-03 9.8574630652561634e-01
5.7835907425374550e-03 9.8576594806286255e-01
5.7754770566987778e-03 9.8578553601429719e-01
5.7673859074440104e-03 9.8580507059755851e-01
5.7593172016390509e-03 9.8582455202911301e-01
5.7512708466595976e-03 9.8584398052426414e-01
5.7432467503876778e-03 9.8586335629715860e-01
5.7352448212082078e-03 9.8588267956079600e-01
5.7272649680055803e-03 9.8590195052703422e-01
5.7193071001602784e-03 9.8592116940660002e-01
5.7113711275455174e-03 9.8594033640909262e-01
5.7034569605239251e-03 9.8595945174299526e-01
5.6955645099442146e-03 9.8597851561567929e-01
5.6876936871379348e-03 9.8599752823341391e-01
5.6798444039162007e-03 9.8601648980137213e-01
5.6720165725664779e-03 9.8603540052363825e-01
5.6642101058493825e-03 9.8605426060321533e-01
5.6564249169955040e-03 9.8607307024203239e-01
5.6486609197022638e-03 9.8609182964095110e-01
5.6409180281307928e-03 9.8611053899977219e-01
5.6331961569028302e-03 9.8612919851724445e-01
5.6254952210976501e-03 9.8614780839106975e-01
5.6178151362490155e-03 9.8616636881791009e-01
5.6101558183421635e-03 9.8618487999339566e-01
5.6025171838107856e-03 9.8620334211212990e-01
5.5948991495340704e-03 9.8622175536769774e-01
5.5873016328337397e-03 9.8624011995267080e-01
5.5797245514711234e-03 9.8625843605861563e-01
5.5721678236442555e-03 9.8627670387609823e-01
5.5646313679849875e-03 9.8629492359469217e-01
5.5571151035561286e-03 9.8631309540298473e-01
5.5496189498486122e-03 9.8633121948858238e-01
5.5421428267786758e-03 9.8634929603811827e-01
5.5346866546850696e-03 9.8636732523725812e-01
5.5272503543262819e-03 9.8638530727070584e-01
5.5198338468777928e-03 9.8640324232221044e-01
5.5124370539293508e-03 9.8642113057457215e-01
5.5050598974822531e-03 9.8643897220964827e-01
5.4977022999466744e-03 9.8645676740835908e-01
5.4903641841389881e-03 9.8647451635069439e-01
5.4830454732791344e-03 9.8649221921571884e-01
5.4757460909879872e-03 9.8650987618157815e-01
5.4684659612847606e-03 9.8652748742550500e-01
5.4612050085844164e-03 9.8654505312382534e-01
5.4539631576951061e-03 9.8656257345196241e-01
5.4467403338156264e-03 9.8658004858444526e-01
5.4395364625329009e-03 9.8659747869491110e-01
5.4323514698194665e-03 9.8661486395611464e-01
5.4251852820309966e-03 9.8663220453993050e-01
5.4180378259038294e-03 9.8664950061736034e-01
5.4109090285525312e-03 9.8666675235853818e-01
5.4037988174674544e-03 9.8668395993273605e-01
5.3967071205123420e-03 9.8670112350836825e-01
5.3896338659219232e-03 9.8671824325299906e-01
5.3825789822995584e-03 9.8673531933334502e-01
5.3755423986148673e-03 9.8675235191528354e-01
5.3685240442013981e-03 9.8676934116385584e-01
5.3615238487543211e-03 9.8678628724327289e-01
5.3545417423281061e-03 9.8680319031691988e-01
5.3475776553342574e-03 9.8682005054736388e-01
5.3406315185390383e-03 9.8683686809635562e-01
5.3337032630612225e-03 9.8685364312483714e-01
5.3267928203698627e-03 9.8687037579294512e-01
5.3199001222820853e-03 9.8688706626001677e-01
5.3130251009608732e-03 9.8690371468459492e-01
5.3061676889129021e-03 9.8692032122443230e-01
5.2993278189863609e-03 9.8693688603649732e-01
5.2925054243688190e-03 9.8695340927697772e-01
5.2857004385850684e-03 9.8696989110128663e-01
5.2789127954950372e-03 9.8698633166406646e-01
5.2721424292916678e-03 9.8700273111919390e-01
5.2653892744988365e-03 9.8701908961978524e-01
5.2586532659692877e-03 9.8703540731820016e-01
5.2519343388825737e-03 9.8705168436604696e-01
5.2452324287430236e-03 9.8706792091418627e-01
5.2385474713777082e-03 9.8708411711273725e-01
5.2318794029344454e-03 9.8710027311108106e-01
5.2252281598797979e-03 9.8711638905786481e-01
5.2185936789970926e-03 9.8713246510100794e-01
5.2119758973844642e-03 9.8714850138770416e-01
5.2053747524528991e-03 9.8716449806442830e-01
5.1987901819243003e-03 9.8718045527693843e-01
5.1922221238295723e-03 9.8719637317028264e-01
5.1856705165067105e-03 9.8721225188880113e-01
5.1791352985989065e-03 9.8722809157613189e-01
5.1726164090526716e-03 9.8724389237521459e-01
5.1661137871159730e-03 9.8725965442829422e-01
5.1596273723363813e-03 9.8727537787692565e-01
5.1531571045592313e-03 9.8729106286197932e-01
5.1467029239258043e-03 9.8730670952364219e-01
5.1402647708715067e-03 9.8732231800142489e-01
5.1338425861240811e-03 9.8733788843416437e-01
5.1274363107018184e-03 9.8735342096002743e-01
5.1210458859117878e-03 9.8736891571651586e-01
5.1146712533480781e-03 9.8738437284047009e-01
5.1083123548900473e-03 9.8739979246807341e-01
5.1019691327006001e-03 9.8741517473485463e-01
5.0956415292244556e-03 9.8743051977569352e-01
5.0893294871864458e-03 9.8744582772482370e-01
5.0830329495898195e-03 9.8746109871583787e-01
5.0767518597145591e-03 9.8747633288168879e-01
5.0704861611157049e-03 9.8749153035469650e-01
5.0642357976217042e-03 9.8750669126654977e-01
5.0580007133327548e-03 9.8752181574831099e-01
5.0517808526191772e-03 9.8753690393041871e-01
5.0455761601197902e-03 9.8755195594269285e-01
5.0393865807402925e-03 9.8756697191433684e-01
5.0332120596516669e-03 9.8758195197394250e-01
5.0270525422885957e-03 9.8759689624949298e-01
5.0209079743478756e-03 9.8761180486836675e-01
5.0147783017868534e-03 9.8762667795734038e-01
5.0086634708218754e-03 9.8764151564259306e-01
5.0025634279267390e-03 9.8765631804970899e-01
4.9964781198311567e-03 9.8767108530368242e-01
4.9904074935192468e-03 9.8768581752892004e-01
4.9843514962280080e-03 9.8770051484924359e-01
4.9783100754458229e-03 9.8771517738789549e-01
4.9722831789109747e-03 9.8772980526754028e-01
4.9662707546101609e-03 9.8774439861026886e-01
4.9602727507770204e-03 9.8775895753760234e-01
4.9542891158906883e-03 9.8777348217049343e-01
4.9483197986743424e-03 9.8778797262933182e-01
4.9423647480937583e-03 9.8780242903394666e-01
4.9364239133558845e-03 9.8781685150360954e-01
4.9304972439074331e-03 9.8783124015703783e-01
4.9245846894334592e-03 9.8784559511239867e-01
4.9186861998559723e-03 9.8785991648731031e-01
4.9128017253325454e-03 9.8787420439884777e-01
4.9069312162549304e-03 9.8788845896354338e-01
4.9010746232477044e-03 9.8790268029739225e-01
4.8952318971668945e-03 9.8791686851585392e-01
4.8894029890986356e-03 9.8793102373385533e-01
4.8835878503578302e-03 9.8794514606579509e-01
4.8777864324868140e-03 9.8795923562554511e-01
4.8719986872540356e-03 9.8797329252645472e-01
4.8662245666527496e-03 9.8798731688135299e-01
4.8604640228997013e-03 9.8800130880255210e-01
4.8547170084338410e-03 9.8801526840185006e-01
4.8489834759150438e-03 9.8802919579053339e-01
4.8432633782228103e-03 9.8804309107938026e-01
4.8375566684550272e-03 9.8805695437866425e-01
4.8318632999266907e-03 9.8807078579815544e-01
4.8261832261686562e-03 9.8808458544712485e-01
4.8205164009264088e-03 9.8809835343434638e-01
4.8148627781588139e-03 9.8811208986809984e-01
4.8092223120369069e-03 9.8812579485617447e-01
4.8035949569426696e-03 9.8813946850586976e-01
4.7979806674678166e-03 9.8815311092400049e-01
4.7923793984126105e-03 9.8816672221689827e-01
4.7867911047846552e-03 9.8818030249041400e-01
4.7812157417977258e-03 9.8819385184992226e-01
4.7756532648705790e-03 9.8820737040032081e-01
4.7701036296257954e-03 9.8822085824603689e-01
4.7645667918886202e-03 9.8823431549102736e-01
4.7590427076858090e-03 9.8824774223878231e-01
4.7535313332444807e-03 9.8826113859232756e-01
4.7480326249909931e-03 9.8827450465422684e-01
4.7425465395497957e-03 9.8828784052658558e-01
4.7370730337423306e-03 9.8830114631105170e-01
4.7316120645859022e-03 9.8831442210881948e-01
4.7261635892925802e-03 9.8832766802063121e-01
4.7207275652681024e-03 9.8834088414678078e-01
4.7153039501107771e-03 9.8835407058711555e-01
4.7098927016104106e-03 9.8836722744103833e-01
4.7044937777472170e-03 9.8838035480751052e-01
4.6991071366907639e-03 9.8839345278505431e-01
4.6937327367988970e-03 9.8840652147175545e-01
4.6883705366166989e-03 9.8841956096526506e-01
4.6830204948754301e-03 9.8843257136280216e-01
4.6776825704914985e-03 9.8844555276115653e-01
4.6723567225654154e-03 9.8845850525669099e-01
4.6670429103807818e-03 9.8847142894534312e-01
4.6617410934032544e-03 9.8848432392262764e-01
4.6564512312795413e-03 9.8849719028364014e-01
4.6511732838363951e-03 9.8851002812305755e-01
4.6459072110796151e-03 9.8852283753514092e-01
4.6406529731930438e-03 9.8853561861373862e-01
4.6354105305375926e-03 9.8854837145228769e-01
4.6301798436502598e-03 9.8856109614381626e-01
4.6249608732431505e-03 9.8857379278094604e-01
4.6197535802025187e-03 9.8858646145589413e-01
4.6145579255877948e-03 9.8859910226047520e-01
4.6093738706306508e-03 9.8861171528610481e-01
4.6042013767340273e-03 9.8862430062379969e-01
4.5990404054712126e-03 9.8863685836418114e-01
4.5938909185848980e-03 9.8864938859747742e-01
4.5887528779862494e-03 9.8866189141352445e-01
4.5836262457539852e-03 9.8867436690176946e-01
4.5785109841334579e-03 9.8868681515127255e-01
4.5734070555357442e-03 9.8869923625070855e-01
4.5683144225367369e-03 9.8871163028836895e-01
4.5632330478762532e-03 9.8872399735216465e-01
4.5581628944571266e-03 9.8873633752962731e-01
4.5531039253443335e-03 9.8874865090791164e-01
4.5480561037641119e-03 9.8876093757379802e-01
4.5430193931030680e-03 9.8877319761369342e-01
4.5379937569073273e-03 9.8878543111363382e-01
4.5329791588816504e-03 9.8879763815928656e-01
4.5279755628885934e-03 9.8880981883595243e-01
4.5229829329476341e-03 9.8882197322856624e-01
4.5180012332343414e-03 9.8883410142170058e-01
4.5130304280795210e-03 9.8884620349956676e-01
4.5080704819683830e-03 9.8885827954601679e-01
4.5031213595397076e-03 9.8887032964454546e-01
4.4981830255850256e-03 9.8888235387829193e-01
4.4932554450477875e-03 9.8889435233004275e-01
4.4883385830225509e-03 9.8890632508223131e-01
4.4834324047541780e-03 9.8891827221694251e-01
4.4785368756370143e-03 9.8893019381591307e-01
4.4736519612141026e-03 9.8894208996053334e-01
4.4687776271763865e-03 9.8895396073184927e-01
4.4639138393619045e-03 9.8896580621056518e-01
4.4590605637550278e-03 9.8897762647704390e-01
4.4542177664856691e-03 9.8898942161130954e-01
4.4493854138284994e-03 9.8900119169304945e-01
4.4445634722021943e-03 9.8901293680161584e-01
4.4397519081686579e-03 9.8902465701602660e-01
4.4349506884322661e-03 9.8903635241496846e-01
4.4301597798391077e-03 9.8904802307679762e-01
4.4253791493762407e-03 9.8905966907954235e-01
4.4206087641709396e-03 9.8907129050090425e-01
4.4158485914899568e-03 9.8908288741825989e-01
4.4110985987387882e-03 9.8909445990866218e-01
4.4063587534609334e-03 9.8910600804884319e-01
4.4016290233371783e-03 9.8911753191521468e-01
4.3969093761848672e-03 9.8912903158387033e-01
4.3921997799571859e-03 9.8914050713058699e-01
4.3875002027424425e-03 9.8915195863082672e-01
4.3828106127633722e-03 9.8916338615973853e-01
4.3781309783764173e-03 9.8917478979215956e-01
4.3734612680710310e-03 9.8918616960261652e-01
4.3688014504689923e-03 9.8919752566532793e-01
4.3641514943236976e-03 9.8920885805420578e-01
4.3595113685194866e-03 9.8922016684285619e-01
4.3548810420709488e-03 9.8923145210458174e-01
4.3502604841222587e-03 9.8924271391238305e-01
4.3456496639464855e-03 9.8925395233895974e-01
4.3410485509449339e-03 9.8926516745671234e-01
4.3364571146464765e-03 9.8927635933774449e-01
4.3318753247068827e-03 9.8928752805386266e-01
4.3273031509081742e-03 9.8929867367657998e-01
4.3227405631579615e-03 9.8930979627711557e-01
4.3227405631579615e-03 9.8916170173630724e-01
4.3273031509081742e-03 9.8915046424055630e-01
4.3318753247068827e-03 9.8913920352595297e-01
4.3364571146464765e-03 9.8912791952075518e-01
4.3410485509449339e-03 9.8911661215292623e-01
4.3456496639464855e-03 9.8910528135013320e-01
4.3502604841222587e-03 9.8909392703974441e-01
4.3548810420709488e-03 9.8908254914882976e-01
4.3595113685194866e-03 9.8907114760415737e-01
4.3641514943236976e-03 9.8905972233219330e-01
4.3688014504689923e-03 9.8904827325909894e-01
4.3734612680710310e-03 9.8903680031073060e-01
4.3781309783764173e-03 9.8902530341263695e-01
4.3828106127633722e-03 9.8901378249005789e-01
4.3875002027424425e-03 9.8900223746792293e-01
4.3921997799571859e-03 9.8899066827084980e-01
4.3969093761848672e-03 9.8897907482314196e-01
4.4016290233371783e-03 9.8896745704878775e-01
4.4063587534609334e-03 9.8895581487145900e-01
4.4110985987387882e-03 9.8894414821450849e-01
4.4158485914899568e-03 9.8893245700096888e-01
4.4206087641709396e-03 9.8892074115355078e-01
4.4253791493762407e-03 9.8890900059464171e-01
4.4301597798391077e-03 9.8889723524630335e-01
4.4349506884322661e-03 9.8888544503027054e-01
4.4397519081686579e-03 9.8887362986794924e-01
4.4445634722021943e-03 9.8886178968041527e-01
4.4493854138284994e-03 9.8884992438841213e-01
4.4542177664856691e-03 9.8883803391235015e-01
4.4590605637550278e-03 9.8882611817230248e-01
4.4639138393619045e-03 9.8881417708800579e-01
4.4687776271763865e-03 9.8880221057885798e-01
4.4736519612141026e-03 9.8879021856391491e-01
4.4785368756370143e-03 9.8877820096189051e-01
4.4834324047541780e-03 9.8876615769115350e-01
4.4883385830225509e-03 9.8875408866972647e-01
4.4932554450477875e-03 9.8874199381528383e-01
4.4981830255850256e-03 9.8872987304514914e-01
4.5031213595397076e-03 9.8871772627629551e-01
4.5080704819683830e-03 9.8870555342534083e-01
4.5130304280795210e-03 9.8869335440854778e-01
4.5180012332343414e-03 9.8868112914182138e-01
4.5229829329476341e-03 9.8866887754070698e-01
4.5279755628885934e-03 9.8865659952038931e-01
4.5329791588816504e-03 9.8864429499568829e-01
4.5379937569073273e-03 9.8863196388105956e-01
4.5430193931030680e-03 9.8861960609059152e-01
4.5480561037641119e-03 9.8860722153800262e-01
4.5531039253443335e-03 9.8859481013664097e-01
4.5581628944571266e-03 9.8858237179948116e-01
4.5632330478762532e-03 9.8856990643912201e-01
4.5683144225367369e-03 9.8855741396778551e-01
4.5734070555357442e-03 9.8854489429731496e-01
4.5785109841334579e-03 9.8853234733917150e-01
4.5836262457539852e-03 9.8851977300443350e-01
4.5887528779862494e-03 9.8850717120379350e-01
4.5938909185848980e-03 9.8849454184755658e-01
4.5990404054712126e-03 9.8848188484563826e-01
4.6042013767340273e-03 9.8846920010756245e-01
4.6093738706306508e-03 9.8845648754245941e-01
4.6145579255877948e-03 9.8844374705906257e-01
4.6197535802025187e-03 9.8843097856570861e-01
4.6249608732431505e-03 9.8841818197033204e-01
4.6301798436502598e-03 9.8840535718046629e-01
4.6354105305375926e-03 9.8839250410323987e-01
4.6406529731930438e-03 9.8837962264537405e-01
4.6459072110796151e-03 9.8836671271318122e-01
4.6511732838363951e-03 9.8835377421256243e-01
4.6564512312795413e-03 9.8834080704900451e-01
4.6617410934032544e-03 9.8832781112757939e-01
4.6670429103807818e-03 9.8831478635294046e-01
4.6723567225654154e-03 9.8830173262931975e-01
4.6776825704914985e-03 9.8828864986052800e-01
4.6830204948754301e-03 9.8827553794995016e-01
4.6883705366166989e-03 9.8826239680054329e-01
4.6937327367988970e-03 9.8824922631483503e-01
4.6991071366907639e-03 9.8823602639492092e-01
4.7044937777472170e-03 9.8822279694246218e-01
4.7098927016104106e-03 9.8820953785868226e-01
4.7153039501107771e-03 9.8819624904436576e-01
4.7207275652681024e-03 9.8818293039985539e-01
4.7261635892925802e-03 9.8816958182504955e-01
4.7316120645859022e-03 9.8815620321939968e-01
4.7370730337423306e-03 9.8814279448190756e-01
4.7425465395497957e-03 9.8812935551112457e-01
4.7480326249909931e-03 9.8811588620514634e-01
4.7535313332444807e-03 9.8810238646161264e-01
4.7590427076858090e-03 9.8808885617770326e-01
4.7645667918886202e-03 9.8807529525013638e-01
4.7701036296257954e-03 9.8806170357516543e-01
4.7756532648705790e-03 9.8804808104857667e-01
4.7812157417977258e-03 9.8803442756568693e-01
4.7867911047846552e-03 9.8802074302134002e-01
4.7923793984126105e-03 9.8800702730990564e-01
4.7979806674678166e-03 9.8799328032527423e-01
4.8035949569426696e-03 9.8797950196085771e-01
4.8092223120369069e-03 9.8796569210958285e-01
4.8148627781588139e-03 9.8795185066389191e-01
4.8205164009264088e-03 9.8793797751573820e-01
4.8261832261686562e-03 9.8792407255658310e-01
4.8318632999266907e-03 9.8791013567739450e-01
4.8375566684550272e-03 9.8789616676864289e-01
4.8432633782228103e-03 9.8788216572029830e-01
4.8489834759150438e-03 9.8786813242182969e-01
4.8547170084338410e-03 9.8785406676219878e-01
4.8604640228997013e-03 9.8783996862985957e-01
4.8662245666527496e-03 9.8782583791275524e-01
4.8719986872540356e-03 9.8781167449831397e-01
4.8777864324868140e-03 9.8779747827344688e-01
4.8835878503578302e-03 9.8778324912454485e-01
4.8894029890986356e-03 9.8776898693747561e-01
4.8952318971668945e-03 9.8775469159758100e-01
4.9010746232477044e-03 9.8774036298967349e-01
4.9069312162549304e-03 9.8772600099803320e-01
4.9128017253325454e-03 9.8771160550640547e-01
4.9186861998559723e-03 9.8769717639799604e-01
4.9245846894334592e-03 9.8768271355547055e-01
4.9304972439074331e-03 9.8766821686094886e-01
4.9364239133558845e-03 9.8765368619600424e-01
4.9423647480937583e-03 9.8763912144165755e-01
4.9483197986743424e-03 9.8762452247837695e-01
4.9542891158906883e-03 9.8760988918607173e-01
4.9602727507770204e-03 9.8759522144409162e-01
4.9662707546101609e-03 9.8758051913122202e-01
4.9722831789109747e-03 9.8756578212568136e-01
4.9783100754458229e-03 9.8755101030511760e-01
4.9843514962280080e-03 9.8753620354660410e-01
4.9904074935192468e-03 9.8752136172663829e-01
4.9964781198311567e-03 9.8750648472113600e-01
5.0025634279267390e-03 9.8749157240542973e-01
5.0086634708218754e-03 9.8747662465426433e-01
5.0147783017868534e-03 9.8746164134179337e-01
5.0209079743478756e-03 9.8744662234157710e-01
5.0270525422885957e-03 9.8743156752657657e-01
5.0332120596516669e-03 9.8741647676915301e-01
5.0393865807402925e-03 9.8740134994106155e-01
5.0455761601197902e-03 9.8738618691344926e-01
5.0517808526191772e-03 9.8737098755685104e-01
5.0580007133327548e-03 9.8735575174118617e-01
5.0642357976217042e-03 9.8734047933575453e-01
5.0704861611157049e-03 9.8732517020923316e-01
5.0767518597145591e-03 9.8730982422967151e-01
5.0830329495898195e-03 9.8729444126448995e-01
5.0893294871864458e-03 9.8727902118047273e-01
5.0956415292244556e-03 9.8726356384376801e-01
5.1019691327006001e-03 9.8724806911988094e-01
5.1083123548900473e-03 9.8723253687367130e-01
5.1146712533480781e-03 9.8721696696934913e-01
5.1210458859117878e-03 9.8720135927047148e-01
5.1274363107018184e-03 9.8718571363993757e-01
5.1338425861240811e-03 9.8717002993998526e-01
5.1402647708715067e-03 9.8715430803218751e-01
5.1467029239258043e-03 9.8713854777744781e-01
5.1531571045592313e-03 9.8712274903599662e-01
5.1596273723363813e-03 9.8710691166738562e-01
5.1661137871159730e-03 9.8709103553048727e-01
5.1726164090526716e-03 9.8707512048348611e-01
5.1791352985989065e-03 9.8705916638387847e-01
5.1856705165067105e-03 9.8704317308846590e-01
5.1922221238295723e-03 9.8702714045335260e-01
5.1987901819243003e-03 9.8701106833393892e-01
5.2053747524528991e-03 9.8699495658491987e-01
5.2119758973844642e-03 9.8697880506027857e-01
5.2185936789970926e-03 9.8696261361328352e-01
5.2252281598797979e-03 9.8694638209648267e-01
5.2318794029344454e-03 9.8693011036170086e-01
5.2385474713777082e-03 9.8691379826003300e-01
5.2452324287430236e-03 9.8689744564184212e-01
5.2519343388825737e-03 9.8688105235675339e-01
5.2586532659692877e-03 9.8686461825364935e-01
5.2653892744988365e-03 9.8684814318066660e-01
5.2721424292916678e-03 9.8683162698519034e-01
5.2789127954950372e-03 9.8681506951384990e-01
5.2857004385850684e-03 9.8679847061251336e-01
5.2925054243688190e-03 9.8678183012628484e-01
5.2993278189863609e-03 9.8676514789949743e-01
5.3061676889129021e-03 9.8674842377570970e-01
5.3130251009608732e-03 9.8673165759770098e-01
5.3199001222820853e-03 9.8671484920746566e-01
5.3267928203698627e-03 9.8669799844620898e-01
5.3337032630612225e-03 9.8668110515434226e-01
5.3406315185390383e-03 9.8666416917147715e-01
5.3475776553342574e-03 9.8664719033642179e-01
5.3545417423281061e-03 9.8663016848717455e-01
5.3615238487543211e-03 9.8661310346091957e-01
5.3685240442013981e-03 9.8659599509402152e-01
5.3755423986148673e-03 9.8657884322202116e-01
5.3825789822995584e-03 9.8656164767962906e-01
5.3896338659219232e-03 9.8654440830072088e-01
5.3967071205123420e-03 9.8652712491833205e-01
5.4037988174674544e-03 9.8650979736465294e-01
5.4109090285525312e-03 9.8649242547102234e-01
5.4180378259038294e-03 9.8647500906792374e-01
5.4251852820309966e-03 9.8645754798497820e-01
5.4323514698194665e-03 9.8644004205094038e-01
5.4395364625329009e-03 9.8642249109369173e-01
5.4467403338156264e-03 9.8640489494023609e-01
5.4539631576951061e-03 9.8638725341669276e-01
5.4612050085844164e-03 9.8636956634829276e-01
5.4684659612847606e-03 9.8635183355937128e-01
5.4757460909879872e-03 9.8633405487336312e-01
5.4830454732791344e-03 9.8631623011279634e-01
5.4903641841389881e-03 9.8629835909928698e-01
5.4977022999466744e-03 9.8628044165353268e-01
5.5050598974822531e-03 9.8626247759530705e-01
5.5124370539293508e-03 9.8624446674345390e-01
5.5198338468777928e-03 9.8622640891588054e-01
5.5272503543262819e-03 9.8620830392955283e-01
5.5346866546850696e-03 9.8619015160048817e-01
5.5421428267786758e-03 9.8617195174375005e-01
5.5496189498486122e-03 9.8615370417344128e-01
5.5571151035561286e-03 9.8613540870269822e-01
5.5646313679849875e-03 9.8611706514368402e-01
5.5721678236442555e-03 9.8609867330758338e-01
5.5797245514711234e-03 9.8608023300459446e-01
5.5873016328337397e-03 9.8606174404392422e-01
5.5948991495340704e-03 9.8604320623378072e-01
5.6025171838107856e-03 9.8602461938136710e-01
5.6101558183421635e-03 9.8600598329287537e-01
5.6178151362490155e-03 9.8598729777347871e-01
5.6254952210976501e-03 9.8596856262732602e-01
5.6331961569028302e-03 9.8594977765753433e-01
5.6409180281307928e-03 9.8593094266618264e-01
5.6486609197022638e-03 9.8591205745430455e-01
5.6564249169955040e-03 9.8589312182188138e-01
5.6642101058493825e-03 9.8587413556783632e-01
5.6720165725664779e-03 9.8585509849002562e-01
5.6798444039162007e-03 9.8583601038523305e-01
5.6876936871379348e-03 9.8581687104916238e-01
5.6955645099442146e-03 9.8579768027642944e-01
5.7034569605239251e-03 9.8577843786055630e-01
5.7113711275455174e-03 9.8575914359396255e-01
5.7193071001602784e-03 9.8573979726795968e-01
5.7272649680055803e-03 9.8572039867274130e-01
5.7352448212082078e-03 9.8570094759737859e-01
5.7432467503876778e-03 9.8568144382980982e-01
5.7512708466595976e-03 9.8566188715683556e-01
5.7593172016390509e-03 9.8564227736410837e-01
5.7673859074440104e-03 9.8562261423612774e-01
5.7754770566987778e-03 9.8560289755623021e-01
5.7835907425374550e-03 9.8558312710658280e-01
5.7917270586074392e-03 9.8556330266817460e-01
5.7998860990729414e-03 9.8554342402080886e-01
5.8080679586185562e-03 9.8552349094309577e-01
5.8162727324528379e-03 9.8550350321244218e-01
5.8245005163119097e-03 9.8548346060504677e-01
5.8327514064631155e-03 9.8546336289588865e-01
5.8410254997086873e-03 9.8544320985872169e-01
5.8493228933894550e-03 9.8542300126606408e-01
5.8576436853885749e-03 9.8540273688919144e-01
5.8659879741352981e-03 9.8538241649812686e-01
5.8743558586087695e-03 9.8536203986163473e-01
5.8827474383418583e-03 9.8534160674720928e-01
5.8911628134250106e-03 9.8532111692106783e-01
5.8996020845101440e-03 9.8530057014814199e-01
5.9080653528145871e-03 9.8527996619206704e-01
5.9165527201250128e-03 9.8525930481517521e-01
5.9250642888014557e-03 9.8523858577848622e-01
5.9336001617813139e-03 9.8521780884169674e-01
5.9421604425834232e-03 9.8519697376317328e-01
5.9507452353121468e-03 9.8517608029994119e-01
5.9593546446614961e-03 9.8515512820767714e-01
5.9679887759193058e-03 9.8513411724069844e-01
5.9766477349714135e-03 9.8511304715195425e-01
5.9853316283059064e-03 9.8509191769301596e-01
5.9940405630173905e-03 9.8507072861406708e-01
6.0027746468112857e-03 9.8504947966389478e-01
6.0115339880081730e-03 9.8502817058987857e-01
6.0203186955481731e-03 9.8500680113798200e-01
6.0291288789953634e-03 9.8498537105274209e-01
6.0379646485422302e-03 9.8496388007725955e-01
6.0468261150141570e-03 9.8494232795318704e-01
6.0557133898739585e-03 9.8492071442072193e-01
6.0646265852264507e-03 9.8489903921859401e-01
6.0735658138230527e-03 9.8487730208405655e-01
6.0825311890664409e-03 9.8485550275287348e-01
6.0915228250152309e-03 9.8483364095931192e-01
6.1005408363887115e-03 9.8481171643612919e-01
6.1095853385716090e-03 9.8478972891456396e-01
6.1186564476188978e-03 9.8476767812432364e-01
6.1277542802606524e-03 9.8474556379357525e-01
6.1368789539069466e-03 9.8472338564893358e-01
6.1460305866527743e-03 9.8470114341544945e-01
6.1552092972830454e-03 9.8467883681660040e-01
6.1644152052776017e-03 9.8465646557427755e-01
6.1736484308162779e-03 9.8463402940877587e-01
6.1829090947840186e-03 9.8461152803878171e-01
6.1921973187760316e-03 9.8458896118136086e-01
6.2015132251029888e-03 9.8456632855194903e-01
6.2108569367962680e-03 9.8454362986433741e-01
6.2202285776132484e-03 9.8452086483066292e-01
6.2296282720426498e-03 9.8449803316139484e-01
6.2390561453099080e-03 9.8447513456532376e-01
6.2485123233826240e-03 9.8445216874954944e-01
6.2579969329760333e-03 9.8442913541946764e-01
6.2675101015585294e-03 9.8440603427875861e-01
6.2770519573572599e-03 9.8438286502937467e-01
6.2866226293637421e-03 9.8435962737152627e-01
6.2962222473395332e-03 9.8433632100367197e-01
6.3058509418219806e-03 9.8431294562250238e-01
6.3155088441299786e-03 9.8428950092293022e-01
6.3251960863698027e-03 9.8426598659807629e-01
6.3349128014410089e-03 9.8424240233925375e-01
6.3446591230423479e-03 9.8421874783596053e-01
6.3544351856777686e-03 9.8419502277585991e-01
6.3642411246624493e-03 9.8417122684477132e-01
6.3740770761288980e-03 9.8414735972665457e-01
6.3839431770331048e-03 9.8412342110359696e-01
6.3938395651607482e-03 9.8409941065579953e-01
6.4037663791334590e-03 9.8407532806156217e-01
6.4137237584151272e-03 9.8405117299727096e-01
6.4237118433183001e-03 9.8402694513738276e-01
6.4337307750105934e-03 9.8400264415441141e-01
6.4437806955212045e-03 9.8397826971891322e-01
6.4538617477474499e-03 9.8395382149947230e-01
6.4639740754613749e-03 9.8392929916268590e-01
6.4741178233164399e-03 9.8390470237314986e-01
6.4842931368542314e-03 9.8388003079344233e-01
6.4945001625112773e-03 9.8385528408411138e-01
6.5047390476258874e-03 9.8383046190365575e-01
6.5150099404450833e-03 9.8380556390851348e-01
6.5253129901315628e-03 9.8378058975304483e-01
6.5356483467707716e-03 9.8375553908951408e-01
6.5460161613779908e-03 9.8373041156807828e-01
6.5564165859055366e-03 9.8370520683676843e-01
6.5668497732499758e-03 9.8367992454147368e-01
6.5773158772594693e-03 9.8365456432592568e-01
6.5878150527411208e-03 9.8362912583168172e-01
6.5983474554684469e-03 9.8360360869810848e-01
6.6089132421888689e-03 9.8357801256236521e-01
6.6195125706313166e-03 9.8355233705938683e-01
6.6301455995138869e-03 9.8352658182186736e-01
6.6408124885515563e-03 9.8350074648024222e-01
6.6515133984639905e-03 9.8347483066267039e-01
6.6622484909834136e-03 9.8344883399501892e-01
6.6730179288625666e-03 9.8342275610084340e-01
6.6838218758827079e-03 9.8339659660137058e-01
6.6946604968617348e-03 9.8337035511548132e-01
6.7055339576623397e-03 9.8334403125969072e-01
6.7164424252002643e-03 9.8331762464813210e-01
6.7273860674526382e-03 9.8329113489253694e-01
6.7383650534663707e-03 9.8326456160221576e-01
6.7493795533666483e-03 9.8323790438404146e-01
6.7604297383655016e-03 9.8321116284242849e-01
6.7715157807704497e-03 9.8318433657931470e-01
6.7826378539932401e-03 9.8315742519414051e-01
6.7937961325586519e-03 9.8313042828383168e-01
6.8049907921134039e-03 9.8310334544277811e-01
6.8162220094351352e-03 9.8307617626281352e-01
6.8274899624414867e-03 9.8304892033319724e-01
6.8387948301992284e-03 9.8302157724059158e-01
6.8501367929335423e-03 9.8299414656904416e-01
6.8615160320373335e-03 9.8296662789996414e-01
6.8729327300806609e-03 9.8293902081210405e-01
6.8843870708202486e-03 9.8291132488153699e-01
6.8958792392091088e-03 9.8288353968163700e-01
6.9074094214062231e-03 9.8285566478305542e-01
6.9189778047863441e-03 9.8282769975370188e-01
6.9305845779498877e-03 9.8279964415871979e-01
6.9422299307329198e-03 9.8277149756046678e-01
6.9539140542172360e-03 9.8274325951849062e-01
6.9656371407405505e-03 9.8271492958950757e-01
6.9773993839067714e-03 9.8268650732737950e-01
6.9892009785963759e-03 9.8265799228309092e-01
7.0010421209769245e-03 9.8262938400472566e-01
7.0129230085136081e-03 9.8260068203744455e-01
7.0248438399799704e-03 9.8257188592346001e-01
7.0368048154686906e-03 9.8254299520201438e-01
7.0488061364024869e-03 9.8251400940935363e-01
7.0608480055451396e-03 9.8248492807870558e-01
7.0729306270125997e-03 9.8245575074025293e-01
7.0850542062842140e-03 9.8242647692110985e-01
7.0972189502140929e-03 9.8239710614529741e-01
7.1094250670425381e-03 9.8236763793371729e-01
7.1216727664076317e-03 9.8233807180412691e-01
7.1339622593569072e-03 9.8230840727111313e-01
7.1462937583591677e-03 9.8227864384606745e-01
7.1586674773163788e-03 9.8224878103715896e-01
7.1710836315757543e-03 9.8221881834930669e-01
7.1835424379418688e-03 9.8218875528415561e-01
7.1960441146889653e-03 9.8215859134004724e-01
7.2085888815733700e-03 9.8212832601199374e-01
7.2211769598460058e-03 9.8209795879164929e-01
7.2338085722650578e-03 9.8206748916728381e-01
7.2464839431087670e-03 9.8203691662375237e-01
7.2592032981883495e-03 9.8200624064247011e-01
7.2719668648610321e-03 9.8197546070138009e-01
7.2847748720432466e-03 9.8194457627492748e-01
7.2976275502239481e-03 9.8191358683402785e-01
7.3105251314780489e-03 9.8188249184603937e-01
7.3234678494800351e-03 9.8185129077473188e-01
7.3364559395176793e-03 9.8181998308025742e-01
7.3494896385059103e-03 9.8178856821911986e-01
7.3625691850008291e-03 9.8175704564414346e-01
7.3756948192138750e-03 9.8172541480444220e-01
7.3888667830261196e-03 9.8169367514538874e-01
7.4020853200027163e-03 9.8166182610858277e-01
7.4153506754075114e-03 9.8162986713181832e-01
7.4286630962177901e-03 9.8159779764905186e-01
7.4420228311391822e-03 9.8156561709036994e-01
7.4554301306207302e-03 9.8153332488195566e-01
7.4688852468700910e-03 9.8150092044605608e-01
7.4823884338689386e-03 9.8146840320094741e-01
7.4959399473884828e-03 9.8143577256090231e-01
7.5095400450051735e-03 9.8140302793615497e-01
7.5231889861165678e-03 9.8137016873286609e-01
7.5368870319573690e-03 9.8133719435308808e-01
7.5506344456156161e-03 9.8130410419472969e-01
7.5644314920490620e-03 9.8127089765152098e-01
7.5782784381017172e-03 9.8123757411297508e-01
7.5921755525205732e-03 9.8120413296435405e-01
7.6061231059724984e-03 9.8117057358663062e-01
7.6201213710613159e-03 9.8113689535645099e-01
7.6341706223450618e-03 9.8110309764609716e-01
7.6482711363534267e-03 9.8106917982344999e-01
7.6624231916053945e-03 9.8103514125194879e-01
7.6766270686270521e-03 9.8100098129055369e-01
7.6908830499695848e-03 9.8096669929370661e-01
7.7051914202275109e-03 9.8093229461129039e-01
7.7195524660570499e-03 9.8089776658858951e-01
7.7339664761947365e-03 9.8086311456624975e-01
7.7484337414762032e-03 9.8082833788023671e-01
7.7629545548551894e-03 9.8079343586179457e-01
7.7775292114227526e-03 9.8075840783740398e-01
7.7921580084266582e-03 9.8072325312874098e-01
7.8068412452910437e-03 9.8068797105263172e-01
7.8215792236362072e-03 9.8065256092101338e-01
7.8363722472987105e-03 9.8061702204088574e-01
7.8512206223516241e-03 9.8058135371427069e-01
7.8661246571250284e-03 9.8054555523816611e-01
7.8810846622267457e-03 9.8050962590450097e-01
7.8961009505632718e-03 9.8047356500009031e-01
7.9111738373609589e-03 9.8043737180658819e-01
7.9263036401874300e-03 9.8040104560044261e-01
7.9414906789732308e-03 9.8036458565284690e-01
7.9567352760337041e-03 9.8032799122969350e-01
7.9720377560911458e-03 9.8029126159152480e-01
7.9873984462971379e-03 9.8025439599348574e-01
8.0028176762552226e-03 9.8021739368527361e-01
8.0182957780437509e-03 9.8018025391108943e-01
8.0338330862390183e-03 9.8014297590958677e-01
8.0494299379386507e-03 9.8010555891382156e-01
8.0650866727852693e-03 9.8006800215120116e-01
8.0808036329904041e-03 9.8003030484343168e-01
8.0965811633586689e-03 9.7999246620646652e-01
8.1124196113122431e-03 9.7995448545045227e-01
8.1283193269155816e-03 9.7991636177967611e-01
8.1442806629004535e-03 9.7987809439251117e-01
8.1603039746912208e-03 9.7983968248136211e-01
8.1763896204304319e-03 9.7980112523260932e-01
8.1925379610046974e-03 9.7976242182655282e-01
8.2087493600708633e-03 9.7972357143735689e-01
8.2250241840824776e-03 9.7968457323299096e-01
8.2413628023165521e-03 9.7964542637517305e-01
8.2577655869006568e-03 9.7960613001931096e-01
8.2742329128403062e-03 9.7956668331444308e-01
8.2907651580466507e-03 9.7952708540317845e-01
8.3073627033645042e-03 9.7948733542163613e-01
8.3240259326006934e-03 9.7944743249938371e-01
8.3407552325527150e-03 9.7940737575937753e-01
8.3575509930377719e-03 9.7936716431789639e-01
8.3744136069220758e-03 9.7932679728448135e-01
8.3913434701505703e-03 9.7928627376187050e-01
8.4083409817769187e-03 9.7924559284593427e-01
8.4254065439939192e-03 9.7920475362561032e-01
8.4425405621642163e-03 9.7916375518283716e-01
8.4597434448513975e-03 9.7912259659248557e-01
8.4770156038514455e-03 9.7908127692229441e-01
8.4943574542245860e-03 9.7903979523279927e-01
8.5117694143274636e-03 9.7899815057726280e-01
8.5292519058457455e-03 9.7895634200160664e-01
8.5468053538270711e-03 9.7891436854434011e-01
8.5644301867144230e-03 9.7887222923648665e-01
8.5821268363798792e-03 9.7882992310151307e-01
8.5998957381587596e-03 9.7878744915525573e-01
8.6177373308841919e-03 9.7874480640584538e-01
8.6356520569220874e-03 9.7870199385363377e-01
8.6536403622065328e-03 9.7865901049111503e-01
8.6717026962756134e-03 9.7861585530285200e-01
8.6898395123076472e-03 9.7857252726539623e-01
8.7080512671578788e-03 9.7852902534720798e-01
8.7263384213955957e-03 9.7848534850858171e-01
8.7447014393416938e-03 9.7844149570155914e-01
8.7631407891067166e-03 9.7839746586985210e-01
8.7816569426293328e-03 9.7835325794875905e-01
8.8002503757152930e-03 9.7830887086508045e-01
8.8189215680768776e-03 9.7826430353703497e-01
8.8376710033727778e-03 9.7821955487417456e-01
8.8564991692485183e-03 9.7817462377729747e-01
8.8754065573773272e-03 9.7812950913836050e-01
8.8943936635015562e-03 9.7808420984039091e-01
8.9134609874745620e-03 9.7803872475739639e-01
8.9326090333031218e-03 9.7799305275427484e-01
8.9518383091903870e-03 9.7794719268672170e-01
8.9711493275793468e-03 9.7790114340113843e-01
8.9905426051968516e-03 9.7785490373453710e-01
9.0100186630981439e-03 9.7780847251444603e-01
9.0295780267119971e-03 9.7776184855881254e-01
9.0492212258863718e-03 9.7771503067590704e-01
9.0689487949346635e-03 9.7766801766422318e-01
9.0887612726825214e-03 9.7762080831237796e-01
9.1086592025152648e-03 9.7757340139901105e-01
9.1286431324258746e-03 9.7752579569268228e-01
9.1487136150636278e-03 9.7747798995176793e-01
9.1688712077832839e-03 9.7742998292435690e-01
9.1891164726949741e-03 9.7738177334814191e-01
9.2094499767146291e-03 9.7733335995031489e-01
9.2298722916151089e-03 9.7728474144745681e-01
9.2503839940779719e-03 9.7723591654542796e-01
9.2709856657459053e-03 9.7718688393925579e-01
9.2916778932758039e-03 9.7713764231302236e-01
9.3124612683925558e-03 9.7708819033975092e-01
9.3333363879435065e-03 9.7703852668128821e-01
9.3543038539536279e-03 9.7698864998818857e-01
9.3753642736813629e-03 9.7693855889959624e-01
9.3965182596752687e-03 9.7688825204312146e-01
9.4177664298312758e-03 9.7683772803472457e-01
9.4391094074508190e-03 9.7678698547858722e-01
9.4605478212996252e-03 9.7673602296699080e-01
9.4820823056672894e-03 9.7668483908018910e-01
9.5037135004276754e-03 9.7663343238628109e-01
9.5254420511000203e-03 9.7658180144107964e-01
9.5472686089109349e-03 9.7652994478798216e-01
9.5691938308571280e-03 9.7647786095783684e-01
9.5912183797690308e-03 9.7642554846880780e-01
9.6133429243751931e-03 9.7637300582623998e-01
9.6355681393675788e-03 9.7632023152251879e-01
9.6578947054677036e-03 9.7626722403693200e-01
9.6803233094936696e-03 9.7621398183552865e-01
9.7028546444280547e-03 9.7616050337097293e-01
9.7254894094867487e-03 9.7610678708240139e-01
9.7482283101886537e-03 9.7605283139527399e-01
9.7710720584263527e-03 9.7599863472122628e-01
9.7940213725377333e-03 9.7594419545791677e-01
9.8170769773785298e-03 9.7588951198887608e-01
9.8402396043959141e-03 9.7583458268334855e-01
9.8635099917030178e-03 9.7577940589613776e-01
9.8868888841544701e-03 9.7572397996744653e-01
9.9103770334229950e-03 9.7566830322271525e-01
9.9339751980770091e-03 9.7561237397245915e-01
9.9576841436592803e-03 9.7555619051210107e-01
9.9815046427666840e-03 9.7549975112180609e-01
1.0005437475131006e-02 9.7544305406630938e-01
1.0029483427700912e-02 9.7538609759474559e-01
1.0053643294724969e-02 9.7532887994047224e-01
1.0077917877835876e-02 9.7527139932089391e-01
1.0102307986135818e-02 9.7521365393728399e-01
1.0126814436282997e-02 9.7515564197460081e-01
1.0151438052579396e-02 9.7509736160130478e-01
1.0176179667059722e-02 9.7503881096917133e-01
1.0201040119581593e-02 9.7497998821310150e-01
1.0226020257916999e-02 9.7492089145093053e-01
1.0251120937845049e-02 9.7486151878323424e-01
1.0276343023245989e-02 9.7480186829312920e-01
1.0301687386196547e-02 9.7474193804607723e-01
1.0327154907066647e-02 9.7468172608967885e-01
1.0352746474617414e-02 9.7462123045347082e-01
1.0378462986100630e-02 9.7456044914871665e-01
1.0404305347359550e-02 9.7449938016819670e-01
1.0430274472931225e-02 9.7443802148599379e-01
1.0456371286150200e-02 9.7437637105727604e-01
1.0482596719253747e-02 9.7431442681807801e-01
1.0508951713488561e-02 9.7425218668507696e-01
1.0535437219219028e-02 9.7418964855536738e-01
1.0562054196037000e-02 9.7412681030623227e-01
1.0588803612873180e-02 9.7406366979490999e-01
1.0615686448110081e-02 9.7400022485835880e-01
1.0642703689696666e-02 9.7393647331301880e-01
1.0669856335264596e-02 9.7387241295456906e-01
1.0697145392246215e-02 9.7380804155768186e-01
1.0724571877994207e-02 9.7374335687577396e-01
1.0752136819903039e-02 9.7367835664075419e-01
1.0779841255532141e-02 9.7361303856276538e-01
1.0807686232730939e-02 9.7354740032992748e-01
1.0835672809765684e-02 9.7348143960807076e-01
1.0863802055448154e-02 9.7341515404047141e-01
1.0892075049266269e-02 9.7334854124757775e-01
1.0920492881516647e-02 9.7328159882673648e-01
1.0949056653439128e-02 9.7321432435191313e-01
1.0977767477353271e-02 9.7314671537340902e-01
1.1006626476796916e-02 9.7307876941757421e-01
1.1035634786666743e-02 9.7301048398651624e-01
1.1064793553361001e-02 9.7294185655780363e-01
1.1094103934924349e-02 9.7287288458416732e-01
1.1123567101194930e-02 9.7280356549319469e-01
1.1153184233953601e-02 9.7273389668702248e-01
1.1182956527075481e-02 9.7266387554202172e-01
1.1212885186683742e-02 9.7259349940848139e-01
1.1242971431305766e-02 9.7252276561028461e-01
1.1273216492031658e-02 9.7245167144458189e-01
1.1303621612675190e-02 9.7238021418145870e-01
1.1334188049937199e-02 9.7230839106359812e-01
1.1364917073571509e-02 9.7223619930593885e-01
1.1395809966553351e-02 9.7216363609532752e-01
1.1426868025250475e-02 9.7209069859016706e-01
1.1458092559596803e-02 9.7201738392005788e-01
1.1489484893268840e-02 9.7194368918543450e-01
1.1521046363864798e-02 9.7186961145719930e-01
1.1552778323086543e-02 9.7179514777634424e-01
1.1584682136924308e-02 9.7172029515357450e-01
1.1616759185844349e-02 9.7164505056892103e-01
1.1649010864979551e-02 9.7156941097134986e-01
1.1681438584323011e-02 9.7149337327836338e-01
1.1714043768924723e-02 9.7141693437559773e-01
1.1746827859091277e-02 9.7134009111641251e-01
1.1779792310588857e-02 9.7126284032147581e-01
1.1812938594849214e-02 9.7118517877833943e-01
1.1846268199179126e-02 9.7110710324101268e-01
1.1879782626973156e-02 9.7102861042952493e-01
1.1913483397929811e-02 9.7094969702948275e-01
1.1947372048271187e-02 9.7087035969162250e-01
1.1981450130966135e-02 9.7079059503135157e-01
1.2015719215957052e-02 9.7071039962828698e-01
1.2050180890390278e-02 9.7062977002578377e-01
1.2084836758850265e-02 9.7054870273045635e-01
1.2119688443597548e-02 9.7046719421169325e-01
1.2154737584810575e-02 9.7038524090116451e-01
1.2189985840831481e-02 9.7030283919231963e-01
1.2225434888415928e-02 9.7021998543987786e-01
1.2261086422987011e-02 9.7013667595931319e-01
1.2296942158893327e-02 9.7005290702632618e-01
1.2333003829671391e-02 9.6996867487631178e-01
1.2369273188312283e-02 9.6988397570381679e-01
1.2405752007532803e-02 9.6979880566198784e-01
1.2442442080051118e-02 9.6971316086201076e-01
1.2479345218866934e-02 9.6962703737254452e-01
1.2516463257546438e-02 9.6954043121913924e-01
1.2553798050512061e-02 9.6945333838364967e-01
1.2591351473337042e-02 9.6936575480363885e-01
1.2629125423044955e-02 9.6927767637176976e-01
1.2667121818414423e-02 9.6918909893518879e-01
1.2705342600288586e-02 9.6910001829489778e-01
1.2743789731890243e-02 9.6901043020511923e-01
1.2782465199142206e-02 9.6892033037264502e-01
1.2821371010993173e-02 9.6882971445617949e-01
1.2860509199749237e-02 9.6873857806566832e-01
1.2899881821411005e-02 9.6864691676161985e-01
1.2939490956016602e-02 9.6855472605441051e-01
1.2979338707990517e-02 9.6846200140358218e-01
1.3019427206498527e-02 9.6836873821712688e-01
1.3059758605808769e-02 9.6827493185075819e-01
1.3100335085659099e-02 9.6818057760717247e-01
1.3141158851630854e-02 9.6808567073529594e-01
1.3182232135529205e-02 9.6799020642951938e-01
1.3223557195770128e-02 9.6789417982892034e-01
1.3265136317774212e-02 9.6779758601647126e-01
1.3306971814367482e-02 9.6770042001823509e-01
1.3349066026189233e-02 9.6760267680254575e-01
1.3391421322107152e-02 9.6750435127917611e-01
1.3434040099639846e-02 9.6740543829849035e-01
1.3476924785386826e-02 9.6730593265058229e-01
1.3520077835466240e-02 9.6720582906439900e-01
1.3563501735960649e-02 9.6710512220684719e-01
1.3607199003370629e-02 9.6700380668188668e-01
1.3651172185076620e-02 9.6690187702960784e-01
1.3695423859809330e-02 9.6679932772529009e-01
1.3739956638127913e-02 9.6669615317844837e-01
1.3784773162907635e-02 9.6659234773185887e-01
1.3829876109836195e-02 9.6648790566056897e-01
1.3875268187919187e-02 9.6638282117088947e-01
1.3920952139994908e-02 9.6627708839936854e-01
1.3966930743258627e-02 9.6617070141174899e-01
1.4013206809796541e-02 9.6606365420190365e-01
1.4059783187129551e-02 9.6595594069075608e-01
1.4106662758767218e-02 9.6584755472517902e-01
1.4153848444771969e-02 9.6573849007687196e-01
1.4201343202333886e-02 9.6562874044122193e-01
1.4249150026356256e-02 9.6551829943614120e-01
1.4297271950052180e-02 9.6540716060088383e-01
1.4345712045552355e-02 9.6529531739484209e-01
1.4394473424524440e-02 9.6518276319631913e-01
1.4443559238804160e-02 9.6506949130128039e-01
1.4492972681038394e-02 9.6495549492208121e-01
1.4542716985340588e-02 9.6484076718617195e-01
1.4592795427958683e-02 9.6472530113477806e-01
1.4643211327955768e-02 9.6460908972155712e-01
1.4693968047903955e-02 9.6449212581122967e-01
1.4745068994591886e-02 9.6437440217818249e-01
1.4796517619745809e-02 9.6425591150504886e-01
1.4848317420764447e-02 9.6413664638126362e-01
1.4900471941468893e-02 9.6401659930158634e-01
1.4952984772865396e-02 9.6389576266460109e-01
1.5005859553924802e-02 9.6377412877118573e-01
1.5059099972376774e-02 9.6365168982295035e-01
1.5112709765519757e-02 9.6352843792064802e-01
1.5166692721047226e-02 9.6340436506255511e-01
1.5221052677890104e-02 9.6327946314281943e-01
1.5275793527076132e-02 9.6315372394977861e-01
1.5330919212606172e-02 9.6302713916424187e-01
1.5386433732348246e-02 9.6289970035774608e-01
1.5442341138949382e-02 9.6277139899076991e-01
1.5498645540765948e-02 9.6264222641091790e-01
1.5555351102812790e-02 9.6251217385106713e-01
1.5612462047731623e-02 9.6238123242748064e-01
1.5669982656779217e-02 9.6224939313787883e-01
1.5727917270835650e-02 9.6211664685947618e-01
1.5786270291433424e-02 9.6198298434697949e-01
1.5845046181807602e-02 9.6184839623054441e-01
1.5904249467967667e-02 9.6171287301369135e-01
1.5963884739791594e-02 9.6157640507118258e-01
1.6023956652142339e-02 9.6143898264685490e-01
1.6084469926007781e-02 9.6130059585140926e-01
1.6145429349665175e-02 9.6116123466014913e-01
1.6206839779869402e-02 9.6102088891068449e-01
1.6268706143066036e-02 9.6087954830058475e-01
1.6331033436631285e-02 9.6073720238498139e-01
1.6393826730134516e-02 9.6059384057412822e-01
1.6457091166631150e-02 9.6044945213090338e-01
1.6520831963981884e-02 9.6030402616826605e-01
1.6585054416200416e-02 9.6015755164665606e-01
1.6649763894830381e-02 9.6001001737134140e-01
1.6714965850351721e-02 9.5986141198971331e-01
1.6780665813617403e-02 9.5971172398852134e-01
1.6846869397321142e-02 9.5956094169105344e-01
1.6913582297497079e-02 9.5940905325425729e-01
1.6980810295052051e-02 9.5925604666579745e-01
1.7048559257331435e-02 9.5910190974105580e-01
1.7116835139719393e-02 9.5894663012006531e-01
1.7185643987274356e-02 9.5879019526437659e-01
1.7254991936400774e-02 9.5863259245386434e-01
1.7324885216557891e-02 9.5847380878345834e-01
1.7395330152006654e-02 9.5831383115980906e-01
1.7466333163595693e-02 9.5815264629787911e-01
1.7537900770587301e-02 9.5799024071746197e-01
1.7610039592524544e-02 9.5782660073962522e-01
1.7682756351139965e-02 9.5766171248308074e-01
1.7756057872307912e-02 9.5749556186047002e-01
1.7829951088042771e-02 9.5732813457455668e-01
1.7904443038541509e-02 9.5715941611436117e-01
1.7979540874272518e-02 9.5698939175119491e-01
1.8055251858115410e-02 9.5681804653461178e-01
1.8131583367541625e-02 9.5664536528826949e-01
1.8208542896853835e-02 9.5647133260569839e-01
1.8286138059474339e-02 9.5629593284597025e-01
1.8364376590287619e-02 9.5611915012927284e-01
1.8443266348038275e-02 9.5594096833238640e-01
1.8522815317784831e-02 9.5576137108405756e-01
1.8603031613411300e-02 9.5558034176026796e-01
1.8683923480197821e-02 9.5539786347939681e-01
1.8765499297452339e-02 9.5521391909727227e-01
1.8847767581204756e-02 9.5502849120211042e-01
1.8930736986965544e-02 9.5484156210933724e-01
1.9014416312550485e-02 9.5465311385629059e-01
1.9098814500973504e-02 9.5446312819680168e-01
1.9183940643409413e-02 9.5427158659564826e-01
1.9269803982228630e-02 9.5407847022287939e-01
1.9356413914105787e-02 9.5388375994800767e-01
1.9443779993204419e-02 9.5368743633406483e-01
1.9531911934439823e-02 9.5348947963151620e-01
1.9620819616822226e-02 9.5328986977203323e-01
1.9710513086881189e-02 9.5308858636212457e-01
1.9801002562176016e-02 9.5288560867660854e-01
1.9892298434897242e-02 9.5268091565189372e-01
1.9984411275555031e-02 9.5247448587916694e-01
2.0077351836758857e-02 9.5226629759737480e-01
2.0171131057100000e-02 9.5205632868605194e-01
2.0265760065110779e-02 9.5184455665797407e-01
2.0361250183345121e-02 9.5163095865162450e-01
2.0457612932555491e-02 9.5141551142347336e-01
2.0554860035978815e-02 9.5119819134006722e-01
2.0653003423733787e-02 9.5097897436992873e-01
2.0752055237330768e-02 9.5075783607525410e-01
2.0852027834297928e-02 9.5053475160340672e-01
2.0952933792927193e-02 9.5030969567819812e-01
2.1054785917143649e-02 9.5008264259095276e-01
2.1157597241502353e-02 9.4985356619134564e-01
2.1261381036316397e-02 9.4962243987801132e-01
2.1366150812920297e-02 9.4938923658891483e-01
2.1471920329072976e-02 9.4915392879147598e-01
2.1578703594504554e-02 9.4891648847244470e-01
2.1686514876611433e-02 9.4867688712751264e-01
2.1795368706304323e-02 9.4843509575066121e-01
2.1905279884013831e-02 9.4819108482323333e-01
2.2016263485858643e-02 9.4794482430272053e-01
2.2128334869981066e-02 9.4769628361126113e-01
2.2241509683051573e-02 9.4744543162385453e-01
2.2355803866954210e-02 9.4719223665625318e-01
2.2471233665665245e-02 9.4693666645243624e-01
2.2587815632313709e-02 9.4667868817193124e-01
2.2705566636433947e-02 9.4641826837669862e-01
2.2824503871440614e-02 9.4615537301769703e-01
2.2944644862254615e-02 9.4588996742109477e-01
2.3066007473199264e-02 9.4562201627408682e-01
2.3188609916098130e-02 9.4535148361032051e-01
2.3312470758608018e-02 9.4507833279493203e-01
2.3437608932792182e-02 9.4480252650918017e-01
2.3564043743936086e-02 9.4452402673466540e-01
2.3691794879614682e-02 9.4424279473711159e-01
2.3820882419019258e-02 9.4395879104971003e-01
2.3951326842553210e-02 9.4367197545599746e-01
2.4083149041705706e-02 9.4338230697226166e-01
2.4216370329212998e-02 9.4308974382945587e-01
2.4351012449516953e-02 9.4279424345460661e-01
2.4487097589531388e-02 9.4249576245169753e-01
2.4624648389726340e-02 9.4219425658201361e-01
2.4763687955541534e-02 9.4188968074392609e-01
2.4904239869140078e-02 9.4158198895210277e-01
2.5046328201514156e-02 9.4127113431612142e-01
2.5189977524954804e-02 9.4095706901846976e-01
2.5335212925898097e-02 9.4063974429191055e-01
2.5482060018149556e-02 9.4031911039624827e-01
2.5630544956519778e-02 9.3999511659437107e-01
2.5780694450904130e-02 9.3966771112731040e-01
2.5932535780772554e-02 9.3933684118908389e-01
2.6086096810095584e-02 9.3900245290051010e-01
2.6241406002793777e-02 9.3866449128233298e-01
2.6398492438497050e-02 9.3832290022756515e-01
2.6557385828962853e-02 9.3797762247292971e-01
2.6718116534948388e-02 9.3762859956942091e-01
2.6880715583633315e-02 9.3727577185200150e-01
2.7045214686604757e-02 9.3691907840838495e-01
2.7211646258409744e-02 9.3655845704688434e-01
2.7380043435697016e-02 9.3619384426327679e-01
2.7550440096970823e-02 9.3582517520665887e-01
2.7722870882980109e-02 9.3545238364424876e-01
2.7897371217767510e-02 9.3507540192510119e-01
2.8073977330403389e-02 9.3469416094269309e-01
2.8252726277431139e-02 9.3430859009633771e-01
2.8433655966051009e-02 9.3391861725138881e-01
2.8616805178070543e-02 9.3352416869818566e-01
2.8802213594651148e-02 9.3312516910969623e-01
2.8989921821881044e-02 9.3272154149781017e-01
2.9179971417206334e-02 9.3231320716823451e-01
2.9372404916752849e-02 9.3190008567393701e-01
2.9567265863573028e-02 9.3148209476708899e-01
2.9764598836816803e-02 9.3105915034964049e-01
2.9964449481926385e-02 9.3063116642212373e-01
3.0166864541951520e-02 9.3019805502984787e-01
3.0371891889877260e-02 9.2975972620902547e-01
3.0579580562037724e-02 9.2931608793017872e-01
3.0789980792868953e-02 9.2886704603995984e-01
3.1003144050359217e-02 9.2841250420107269e-01
3.1219123073245196e-02 9.2795236382991508e-01
3.1437971909349376e-02 9.2748652403208687e-01
3.1659745955329117e-02 9.2701488153576117e-01
3.1884501997870220e-02 9.2653733062282706e-01
3.2112298256339857e-02 9.2605376305770237e-01
3.2343194426961784e-02 9.2556406801372149e-01
3.2577251728579185e-02 9.2506813199699278e-01
3.2814532950073493e-02 9.2456583876762755e-01
3.3055102499510075e-02 9.2405706925823017e-01
3.3299026455084937e-02 9.2354170148953374e-01
3.3546372617949516e-02 9.2301961048306980e-01
3.3797210566994022e-02 9.2249066817074743e-01
3.4051611715673100e-02 9.2195474330121574e-01
3.4309649370961190e-02 9.2141170134288231e-01
3.4571398794528689e-02 9.2086140438344477e-01
3.4836937266234061e-02 9.2030371102580411e-01
3.5106344150030631e-02 9.1973847628020300e-01
3.5379700962391743e-02 9.1916555145244239e-01
3.5657091443308427e-02 9.1858478402831967e-01
3.5938601630064598e-02 9.1799601755353888e-01
3.6224319933987593e-02 9.1739909150779231e-01
3.6514337220032229e-02 9.1679384117691964e-01
3.6808746889536628e-02 9.1618009751869922e-01
3.7107644966313039e-02 9.1555768702411899e-01
3.7411130185590412e-02 9.1492643157336806e-01
3.7719304087108600e-02 9.1428614828596655e-01
3.8032271111682753e-02 9.1363664936523392e-01
3.8350138701780320e-02 9.1297774193691117e-01
3.8673017406117616e-02 9.1230922788164526e-01
3.9001020988457140e-02 9.1163090366106214e-01
3.9334266540803908e-02 9.1094256013712327e-01
3.9672874601208365e-02 9.1024398238446436e-01
4.0016969276392450e-02 9.0953494949540137e-01
4.0366678369426270e-02 9.0881523437725964e-01
4.0722133512692500e-02 9.0808460354169340e-01
4.1083470306387211e-02 9.0734281688562424e-01
4.1450828462817141e-02 9.0658962746342764e-01
4.1824351956765593e-02 9.0582478124997512e-01
4.2204189182211908e-02 9.0504801689412195e-01
4.2590493115702531e-02 9.0425906546222001e-01
4.2983421486637474e-02 9.0345765017155866e-01
4.3383136954831356e-02 9.0264348611278089e-01
4.3789807295861141e-02 9.0181627995881097e-01
4.4203605594277343e-02 9.0097572966540374e-01
4.4624710445231426e-02 9.0012152415771962e-01
4.5053306164576257e-02 8.9925334300420801e-01
4.5489583008289522e-02 8.9837085607632927e-01
4.5933737401635456e-02 8.9747372319376273e-01
4.6385972178491386e-02 8.9656159375484923e-01
4.6846496831240189e-02 8.9563410635154106e-01
4.7315527771703579e-02 8.9469088836809829e-01
4.7793288603659882e-02 8.9373155556273642e-01
4.8280010407516213e-02 8.9275571163139789e-01
4.8775932037732200e-02 8.9176294775278087e-01
4.9281300433620404e-02 8.9075284211372974e-01
4.9796370944178714e-02 8.8972495941404717e-01
5.0321407667640927e-02 8.8867885034975458e-01
5.0856683806463777e-02 8.8761405107377900e-01
5.1402482038502936e-02 8.8653008263301536e-01
5.1959094905165135e-02 8.8542645038074086e-01
5.2526825217302328e-02 8.8430264336409603e-01
5.3105986479660736e-02 8.8315813368126828e-01
5.3696903334800018e-02 8.8199237581396162e-01
5.4299912027433041e-02 8.8080480592957244e-01
5.4915360890317358e-02 8.7959484115201025e-01
5.5543610852461886e-02 8.7836187879924721e-01
5.6185035970778216e-02 8.7710529558686223e-01
5.6840023986277924e-02 8.7582444679620075e-01
5.7508976905993194e-02 8.7451866540546930e-01
5.8192311611774863e-02 8.7318726118201262e-01
5.8890460497164496e-02 8.7182951973395917e-01
5.9603872133582939e-02 8.7044470151936049e-01
6.0333011967121729e-02 8.6903204081089103e-01
6.1078363047269137e-02 8.6759074461411523e-01
6.1840426788946114e-02 8.6611999153727914e-01
6.2619723769272259e-02 8.6461893061051831e-01
6.3416794560578943e-02 8.6308668005231437e-01
6.4232200601405331e-02 8.6152232598135892e-01
6.5066525104842537e-02 8.5992492107240026e-01
6.5920374006988705e-02 8.5829348315135501e-01
6.6794376960728083e-02 8.5662699372894480e-01
6.7689188371426387e-02 8.5492439647115082e-01
6.8605488475135049e-02 8.5318459560353033e-01
6.9543984462915653e-02 8.5140645424697037e-01
7.0505411652730471e-02 8.4958879268274989e-01
7.1490534709687276e-02 8.4773038654485078e-01
7.2500148915317461e-02 8.4582996493755291e-01
7.3535081486431092e-02 8.4388620847646012e-01
7.4596192943933076e-02 8.4189774725124944e-01
7.5684378531791413e-02 8.3986315870861661e-01
7.6800569686121881e-02 8.3778096545411396e-01
7.7945735554787024e-02 8.3564963297049755e-01
7.9120884565912902e-02 8.3346756725835947e-01
8.0327066032408911e-02 8.3123311239772568e-01
8.1565371821095384e-02 8.2894454801154138e-01
8.2836938054162632e-02 8.2660008666487284e-01
8.4142946840890270e-02 8.2419787118732735e-01
8.5484628044023486e-02 8.2173597191990833e-01
8.6863261073062636e-02 8.1921238389242412e-01
8.8280176694998672e-02 8.1662502393889536e-01
8.9736758851514192e-02 8.1397172775986948e-01
9.1234446469971323e-02 8.1125024694220138e-01
9.2774735253593726e-02 8.0845824594870153e-01
9.4359179434898882e-02 8.0559329909014199e-01
9.5989393474564519e-02 8.0265288750321562e-01
9.7667053658009831e-02 7.9963439616681742e-01
9.9393899622072970e-02 7.9653511092731877e-01
1.0117173571384967e-01 7.9335221564466696e-01
1.0300243216175782e-01 7.9008278945318877e-01
1.0488792602892130e-01 7.8672380417534193e-01
1.0683022189377482e-01 7.8327212194224549e-01
1.0883139219583308e-01 7.7972449308124925e-01
1.1089357717707757e-01 7.7607755433774683e-01
1.1301898434153095e-01 7.7232782750465245e-01
1.1520988735079932e-01 7.6847171854138652e-01
1.1746862423679887e-01 7.6450551730979055e-01
1.1979759486424460e-01 7.6042539795080688e-01
1.2219925747569280e-01 7.5622742013951250e-01
1.2467612416935400e-01 7.5190753131074439e-01
1.2723075517998897e-01 7.4746156999692859e-01
1.2986575178039969e-01 7.4288527046616903e-01
1.3258374760197086e-01 7.3817426886416793e-01
1.3538739815479903e-01 7.3332411107638418e-01
1.3827936831493481e-01 7.2833026254437483e-01
1.4126231752586080e-01 7.2318812029969504e-01
1.4433888245208454e-01 7.1789302743732397e-01
1.4751165677683492e-01 7.1244029042147750e-01
1.5078316783883947e-01 7.0682519947409805e-01
1.5415584980435032e-01 7.0104305236176423e-01
1.5763201305472091e-01 6.9508918192440949e-01
1.6121380946427410e-01 6.8895898768803965e-01
1.6490319325464808e-01 6.8264797187560455e-01
1.6870187718631094e-01 6.7615178009693855e-01
1.7261128376360174e-01 6.6946624701785407e-01
1.7663249137447817e-01 6.6258744717209173e-01
1.8076617520936336e-01 6.5551175109125892e-01
1.8501254295485414e-01 6.4823588677359678e-01
1.8937126543153762e-01 6.4075700639381628e-01
1.9384140246684850e-01 6.3307275804077001e-01
1.9842132453575240e-01 6.2518136198549867e-01
2.0310863083911115e-01 6.1708169096819587e-01
2.0790006486739682e-01 6.0877335347009931e-01
2.1279142879379015e-01 6.0025677882313599e-01
2.1777749819254111e-01 5.9153330278631344e-01
2.2285193907458356e-01 5.8260525174143429e-01
2.2800722951514496e-01 5.7347602345220772e-01
2.3323458841904135e-01 5.6415016199869783e-01
2.3852391423939653e-01 5.5463342443382380e-01
2.4386373670864953e-01 5.4493283617414967e-01
2.4924118473521553e-01 5.3505673239873730e-01
2.5464197355829093e-01 5.2501478262471157e-01
2.6005041419716168e-01 5.1481799570588538e-01
2.6544944784296498e-01 5.0447870293278507e-01
2.7082070750981180e-01 4.9401051729216744e-01
2.7614460836583482e-01 4.8342826770956898e-01
2.8140046761873616e-01 4.7274790769191888e-01
2.8656665380525742e-01 4.6198639887011733e-01
2.9162076424444117e-01 4.5116157084042607e-01
2.9653982847134075e-01 4.4029195967599583e-01
3.0130053436913007e-01 4.2939662850026294e-01
3.0587947280163613e-01 4.1849497437398153e-01
3.1025339572964655e-01 4.0760652643228978e-01
3.1439948227228354e-01 3.9675074063716237e-01
3.1829560677439350e-01 3.8594679681086874e-01
3.2192060289426994e-01 3.7521340348070614e-01
3.2525451791532328e-01 3.6456861574148008e-01
3.2827885192939360e-01 3.5402967074209879e-01
3.3097677713834633e-01 3.4361284456947416e-01
3.3333333333333320e-01 3.3333333333333315e-01


==> bandit/phase_raw_band.dat <==
x y
3.3333333333333320e-01 3.3333333333333326e-01
3.1705673740143914e-01 3.3124522189016808e-01
3.0135049113233697e-01 3.2847671508300669e-01
2.8626212065304668e-01 3.2509367370431325e-01
2.7182793995190985e-01 3.2116920638910096e-01
2.5807303544016935e-01 3.1678052794900430e-01
2.4501169688937846e-01 3.1200598159967829e-01
2.3264822089958984e-01 3.0692240820370315e-01
2.2097799301020160e-01 3.0160298380955569e-01
2.0998874699604450e-01 2.9611558309269198e-01
1.9966190448363258e-01 2.9052167013842989e-01
1.8997391038080835e-01 2.8487567410378367e-01
1.8089749795569293e-01 2.7922477915906607e-01
1.7240283680006760e-01 2.7360904418001752e-01
1.6445853608297767e-01 2.6806176598892217e-01
1.5703249098022057e-01 2.6261000624838682e-01
1.5009257306944720e-01 2.5727521385712948e-01
1.4360717417083410e-01 2.5207388837934086e-01
1.3754561836020590e-01 2.4701824335773476e-01
1.3187845993175581e-01 2.4211684102264866e-01
1.2657768550308773e-01 2.3737517988233509e-01
1.2161683808939419e-01 2.3279622516528417e-01
1.1697107901927632e-01 2.2838087771026655e-01
1.1261720200773481e-01 2.2412838162356669e-01
1.0853361124771679e-01 2.2003667349169781e-01
1.0470027352644969e-01 2.1610267786318116e-01
1.0109865233033817e-01 2.1232255441591141e-01
9.7711630278563971e-02 2.0869190257391571e-01
9.4523424839505349e-02 2.0520592927510645e-01
9.1519500982129257e-02 2.0185958512618507e-01
8.8686483585495537e-02 1.9864767386055115e-01
8.6012071574174148e-02 1.9556493939351480e-01
8.3484955070611697e-02 1.9260613413696193e-01
8.1094736599286704e-02 1.8976607198221743e-01
7.8831856808856335e-02 1.8703966861410523e-01
7.6687525009935906e-02 1.8442197153041867e-01
7.4653654607492917e-02 1.8190818169893636e-01
7.2722803420726498e-02 1.7949366855110738e-01
7.0888118741246647e-02 1.7717397968001758e-01
6.9143286758405489e-02 1.7494484611363884e-01
6.7482486366628860e-02 1.7280218447615375e-01
6.5900346870303370e-02 1.7074209645640329e-01
6.4391909391785740e-02 1.6876086633461013e-01
6.2952591690833642e-02 1.6685495703969513e-01
6.1578156113266266e-02 1.6502100510963957e-01
6.0264680406412009e-02 1.6325581486819274e-01
5.9008531158039078e-02 1.6155635208081146e-01
5.7806339632191207e-02 1.5991973730097303e-01
5.6654979779595327e-02 1.5834323903468028e-01
5.5551548229384760e-02 1.5682426687052983e-01
5.4493346072910523e-02 1.5536036464210182e-01
5.3477862278882550e-02 1.5394920371074702e-01
5.2502758589659485e-02 1.5258857642318108e-01
5.1565855757646370e-02 1.5127638977530944e-01
5.0665120993654514e-02 1.5001065930383375e-01
4.9798656510853204e-02 1.4878950321913298e-01
4.8964689068439309e-02 1.4761113680456542e-01
4.8161560435196107e-02 1.4647386710419558e-01
4.7387718652140573e-02 1.4537608784080089e-01
4.6641710048647568e-02 1.4431627461049740e-01
4.5922171931814894e-02 1.4329298033008955e-01
4.5227825890364018e-02 1.4230483093586038e-01
4.4557471656245316e-02 1.4135052132323156e-01
4.3909981472111788e-02 1.4042881151537431e-01
4.3284294917445940e-02 1.3953852304793474e-01
4.2679414150384183e-02 1.3867853555661808e-01
4.2094399538099070e-02 1.3784778357879449e-01
4.1528365639034906e-02 1.3704525354749847e-01
4.0980477490424654e-02 1.3626998094404899e-01
4.0449947192795092e-02 1.3552104763139228e-01
3.9936030757171045e-02 1.3479757934316811e-01
3.9438025194760765e-02 1.3409874332375382e-01
3.8955265828296268e-02 1.3342374610995675e-01
3.8487123805926227e-02 1.3277183144510490e-01
3.8033003800129618e-02 1.3214227831639241e-01
3.7592341875544465e-02 1.3153439910647197e-01
3.7164603510955539e-02 1.3094753785062979e-01
3.6749281769532231e-02 1.3038106860880760e-01
3.6345895602690928e-02 1.2983439393476731e-01
3.5953988266071671e-02 1.2930694342032661e-01
3.5573125853073109e-02 1.2879817233570087e-01
3.5202895929210852e-02 1.2830756034609475e-01
3.4842906261243221e-02 1.2783461030341559e-01
3.4492783633700549e-02 1.2737884710845146e-01
3.4152172746003844e-02 1.2693981663898057e-01
3.3820735183863741e-02 1.2651708473940321e-01
3.3498148459114037e-02 1.2611023626760923e-01
3.3184105112558829e-02 1.2571887419491062e-01
3.2878311874801718e-02 1.2534261875498112e-01
3.2580488881374506e-02 1.2498110664080826e-01
3.2290368944758410e-02 1.2463399026084671e-01
3.2007696864897031e-02 1.2430093701747996e-01
3.1732228786158445e-02 1.2398162863367952e-01
3.1463731594939190e-02 1.2367576051666677e-01
3.1201982354268763e-02 1.2338304115578651e-01
3.0946767773322077e-02 1.2310319155349132e-01
3.0697883709416802e-02 1.2283594468751270e-01
3.0455134700233599e-02 1.2258104500235502e-01
3.0218333524145873e-02 1.2233824792830628e-01
2.9987300786682873e-02 1.2210731942621168e-01
2.9761864531277604e-02 1.2188803555630734e-01
2.9541859872568039e-02 1.2168018206945901e-01
2.9327128650629135e-02 1.2148355401919399e-01
2.9117519104701773e-02 1.2129795539335510e-01
2.8912885568758918e-02 1.2112319877387695e-01
2.8713088182420271e-02 1.2095910500730570e-01
2.8517992615905086e-02 1.2080550288998262e-01
2.8327469812939810e-02 1.2066222887467265e-01
2.8141395747022218e-02 1.2052912679074812e-01
2.7959651191080327e-02 1.2040604757899298e-01
2.7782121499706203e-02 1.2029284904028899e-01
2.7608696403192835e-02 1.2018939559746759e-01
2.7439269812647493e-02 1.2009555806963386e-01
2.7273739635496390e-02 1.2001121345828832e-01
2.7112007600734993e-02 1.1993624474459197e-01
2.6953979093314217e-02 1.1987054069713690e-01
2.6799562997087096e-02 1.1981399568960255e-01
2.6648671545771718e-02 1.1976650952769134e-01
2.6501220181416041e-02 1.1972798728475288e-01
2.6357127419877634e-02 1.1969833914551811e-01
2.6216314723576134e-02 1.1967748026000423e-01
2.6078706382972640e-02 1.1966533061021464e-01
2.5944229399404200e-02 1.1966181487248746e-01
2.5812813376336324e-02 1.1966686229462349e-01
2.5684390415719998e-02 1.1968040657857262e-01
2.5558895019239934e-02 1.1970238576929053e-01
2.5436263994375773e-02 1.1973274214983158e-01
2.5316436365018697e-02 1.1977142214242660e-01
2.5199353286399013e-02 1.1981837621530088e-01
2.5084957964092928e-02 1.1987355879499681e-01
2.4973195576888041e-02 1.1993692818397036e-01
2.4864013203298230e-02 1.2000844648323800e-01
2.4757359751528950e-02 1.2008807951985621e-01
2.4653185892703301e-02 1.2017579677902165e-01
2.4551443997168607e-02 1.2027157134058408e-01
2.4452088073711555e-02 1.2037537981977030e-01
2.4355073711518020e-02 1.2048720231192073e-01
2.4260358024721231e-02 1.2060702234104394e-01
2.4167899599388840e-02 1.2073482681199908e-01
2.4077658443190274e-02 1.2087060596778683e-01
2.3989595938954434e-02 1.2101435335422135e-01
2.3903674797127433e-02 1.2116606577893121e-01
2.3819859012077414e-02 1.2132574327971664e-01
2.3738113820368924e-02 1.2149338909557164e-01
2.3658405660696279e-02 1.2166900964057546e-01
2.3580702135601015e-02 1.2185261448097420e-01
2.3504971974891910e-02 1.2204421631538724e-01
2.3431185000689504e-02 1.2224383095807428e-01
2.3359312094020618e-02 1.2245147732520399e-01
2.3289325162891554e-02 1.2266717742406619e-01
2.3221197111771875e-02 1.2289095634517240e-01
2.3154901812423388e-02 1.2312284225719279e-01
2.3090414076011947e-02 1.2336286640467925e-01
2.3027709626442051e-02 1.2361106310852629e-01
2.2966765074856892e-02 1.2386746976912451e-01
2.2907557895248690e-02 1.2413212687216260e-01
2.2850066401126353e-02 1.2440507799703611e-01
2.2794269723189743e-02 1.2468636982782275e-01
2.2740147787961483e-02 1.2497605216678660e-01
2.2687681297329315e-02 1.2527417795037352e-01
2.2636851708953763e-02 1.2558080326766374e-01
2.2587641217712586e-02 1.2589598738243724e-01
2.2540032739136129e-02 1.2621979276092132e-01
2.2494009891317928e-02 1.2655228509423508e-01
2.2449556978703815e-02 1.2689353332845935e-01
2.2406658976849014e-02 1.2724360969699430e-01
2.2365301517642600e-02 1.2760258975500621e-01
2.2325470875214980e-02 1.2797055241651842e-01
2.2287153952503126e-02 1.2834757999416754e-01
2.2250338268448695e-02 1.2873375824164399e-01
2.2215011945805399e-02 1.2912917639884078e-01
2.2181163699532786e-02 1.2953392723973559e-01
2.2148782825754356e-02 1.2994810712303301e-01
2.2117859191258721e-02 1.3037181604559556e-01
2.2088383223523300e-02 1.3080515769869511e-01
2.2060345901240640e-02 1.3124823952711701e-01
2.2033738745328078e-02 1.3170117279115215e-01
2.2008553810402183e-02 1.3216407263151347e-01
2.1984783676699864e-02 1.3263705813721532e-01
2.1962421442428492e-02 1.3312025241645717e-01
2.1941460716528020e-02 1.3361378267055241e-01
2.1921895611828481e-02 1.3411778027094826e-01
2.1903720738586450e-02 1.3463238083938189e-01
2.1886931198384866e-02 1.3515772433121984e-01
2.1871522578380369e-02 1.3569395512203264e-01
2.1857490945883188e-02 1.3624122209745340e-01
2.1844832843425459e-02 1.3679967874760438e-01
2.1833545285002663e-02 1.3736948326777082e-01
2.1823625750713907e-02 1.3795079865429913e-01
2.1815072182777569e-02 1.3854379281024709e-01
2.1807882981936623e-02 1.3914863865390492e-01
2.1802057003941666e-02 1.3976551423051356e-01
2.1797593556311359e-02 1.4039460282791197e-01
2.1794492395357534e-02 1.4103609309618034e-01
2.1792753723462281e-02 1.4169017917134843e-01
2.1792378186594248e-02 1.4235706080323998e-01
2.1793366872051540e-02 1.4303694348752397e-01
2.1795721306418436e-02 1.4373003860204706e-01
2.1799443453723043e-02 1.4443656354751974e-01
2.1804535713783026e-02 1.4515674189263231e-01
2.1811000920726173e-02 1.4589080352367575e-01
2.1818842341672647e-02 1.4663898479874352e-01
2.1828063675565217e-02 1.4740152870659132e-01
2.1838669052133688e-02 1.4817868503023152e-01
2.1850663030979458e-02 1.4897071051533778e-01
2.1864050600765531e-02 1.4977786904353793e-01
2.1878837178497181e-02 1.5060043181066859e-01
2.1895028608877806e-02 1.5143867751006765e-01
2.1912631163724050e-02 1.5229289252097700e-01
2.1931651541423725e-02 1.5316337110212716e-01
2.1952096866419489e-02 1.5405041559057300e-01
2.1973974688785938e-02 1.5495433660641272e-01
2.1997292984101944e-02 1.5587545326319036e-01
2.2022060152302413e-02 1.5681409338006605e-01
2.2048285017367435e-02 1.5777059370383384e-01
2.2075976826691594e-02 1.5874530013417187e-01
2.2105145250219994e-02 1.5973856795393501e-01
2.2135800379479011e-02 1.6075076206499059e-01
2.2167952726463765e-02 1.6178225722949319e-01
2.2201613222342771e-02 1.6283343831647643e-01
2.2236793215939250e-02 1.6390470055363066e-01
2.2273504471946932e-02 1.6499644978411276e-01
2.2311759168836650e-02 1.6610910272821980e-01
2.2351569896408529e-02 1.6724308724973558e-01
2.2392949652942751e-02 1.6839884262674057e-01
2.2435911841899754e-02 1.6957681982664699e-01
2.2480470268119272e-02 1.7077748178520052e-01
2.2526639133464806e-02 1.7200130368915711e-01
2.2574433031858479e-02 1.7324877326231680e-01
2.2623866943648315e-02 1.7452039105456013e-01
2.2674956229247943e-02 1.7581667073350066e-01
2.2727716621985576e-02 1.7713813937832520e-01
2.2782164220096674e-02 1.7848533777535480e-01
2.2838315477791537e-02 1.7985882071481277e-01
2.2896187195326077e-02 1.8125915728823977e-01
2.2955796508000677e-02 1.8268693118594295e-01
2.3017160873795350e-02 1.8414274098859568e-01
2.3080298058445581e-02 1.8562720044035955e-01
2.3145226121245720e-02 1.8714093875520096e-01
2.3211963398498028e-02 1.8868460089627137e-01
2.3280528484831243e-02 1.9025884784841188e-01
2.3350940212945027e-02 1.9186435688570630e-01
2.3423217631436087e-02 1.9350182182959841e-01
2.3497379980540502e-02 1.9517195329561857e-01
2.3573446665622284e-02 1.9687547892662668e-01
2.3651437228233305e-02 1.9861314361034121e-01
2.3731371314564938e-02 2.0038570967876920e-01
2.3813268641107090e-02 2.0219395708699844e-01
2.3897148957325191e-02 2.0403868356864255e-01
2.3983032005161227e-02 2.0592070476505747e-01
2.4070937475159974e-02 2.0784085432526037e-01
2.4160884959017314e-02 2.0979998397329311e-01
2.4252893898343016e-02 2.1179896353956734e-01
2.4346983529426464e-02 2.1383868095252159e-01
2.4443172823790101e-02 2.1592004218669997e-01
2.4541480424312260e-02 2.1804397116313845e-01
2.4641924576448520e-02 2.2021140958862875e-01
2.4744523053316907e-02 2.2242331670513260e-01
2.4849293075341963e-02 2.2468066901693137e-01
2.4956251225591874e-02 2.2698445994684416e-01
2.5065413359582362e-02 2.2933569938961740e-01
2.5176794507356194e-02 2.3173541318752860e-01
2.5290408769524386e-02 2.3418464251362853e-01
2.5406269206461829e-02 2.3668444315342432e-01
2.5524387720352548e-02 2.3923588467741996e-01
2.5644774929817805e-02 2.4184004949628438e-01
2.5767440036873986e-02 2.4449803179011240e-01
2.5892390685983136e-02 2.4721093630293317e-01
2.6019632814979342e-02 2.4997987699334326e-01
2.6149170497593514e-02 2.5280597552890000e-01
2.6281005777258587e-02 2.5569035961179909e-01
2.6415138492087452e-02 2.5863416113027721e-01
2.6551566091198808e-02 2.6163851412852335e-01
2.6690283441985051e-02 2.6470455257710529e-01
2.6831282628675873e-02 2.6783340793843691e-01
2.6974552741846753e-02 2.7102620651336107e-01
2.7120079659212419e-02 2.7428406655946302e-01
2.7267845817842258e-02 2.7760809517196616e-01
2.7417829978173693e-02 2.8099938491877235e-01
2.7570006980287526e-02 2.8445901022167180e-01
2.7724347493002427e-02 2.8798802347633479e-01
2.7880817756445124e-02 2.9158745090438803e-01
2.8039379318655782e-02 2.9525828812714439e-01
2.8199988767601474e-02 2.9900149546476984e-01
2.8362597459278587e-02 3.0281799295471173e-01
2.8527151243601213e-02 3.0670865508963602e-01
2.8693590189645939e-02 3.1067430529172307e-01
2.8861848311726085e-02 3.1471571010960941e-01
2.9031853298303611e-02 3.1883357315848587e-01
2.9203526245667511e-02 3.2302852881072130e-01
2.9376781399102114e-02 3.2730113565617153e-01
2.9551525903995336e-02 3.3165186975446737e-01
2.9727659569795832e-02 3.3608111770536697e-01
2.9905074649883567e-02 3.4058916956678081e-01
3.0083655640541322e-02 3.4517621165367296e-01
3.0263279102325603e-02 3.4984231925470771e-01
3.0443813507439077e-02 3.5458744931105829e-01
3.0625119117553768e-02 3.5941143313418050e-01
3.0807047895222865e-02 3.6431396917809244e-01
3.0989443453198557e-02 3.6929461595836438e-01
3.1172141045649960e-02 3.7435278518550863e-01
3.1354967605278047e-02 3.7948773515582684e-01
3.1537741830238331e-02 3.8469856450911200e-01
3.1720274324607375e-02 3.8998420641768733e-01
3.1902367796040075e-02 3.9534342329403915e-01
3.2083817313753121e-02 4.0077480209998928e-01
3.2264410629654919e-02 4.0627675034111921e-01
3.2443928564910365e-02 4.1184749282985972e-01
3.2622145463707397e-02 4.1748506929949469e-01
3.2798829715548261e-02 4.2318733295887312e-01
3.2973744346899356e-02 4.2895195009597609e-01
3.3146647680970573e-02 4.3477640072515378e-01
3.3317294064994056e-02 4.4065798037993414e-01
3.3485434662235448e-02 4.4659380309332480e-01
3.3650818305430263e-02 4.5258080563763575e-01
3.3813192408256608e-02 4.5861575301196716e-01
3.3972303929235448e-02 4.6469524521242039e-01
3.4127900381564616e-02 4.7081572527081950e-01
3.4279730881779845e-02 4.7697348854106059e-01
3.4427547229023296e-02 4.8316469320015293e-01
3.4571105006135888e-02 4.8938537191921089e-01
3.4710164693283162e-02 4.9563144463824022e-01
3.4844492783159556e-02 5.0189873233486693e-01
3.4973862887589913e-02 5.0818297170564863e-01
3.5098056824494871e-02 5.1447983062744529e-01
3.5216865673546996e-02 5.2078492427302592e-01
3.5330090790856118e-02 5.2709383174780056e-01
3.5437544770881083e-02 5.3340211308983621e-01
3.5539052346028624e-02 5.3970532647392311e-01
3.5634451214250656e-02 5.4599904545872868e-01
3.5723592785829088e-02 5.5227887611596194e-01
3.5806342841654397e-02 5.5854047388287054e-01
3.5882582097108359e-02 5.6477955998852680e-01
3.5952206666415076e-02 5.7099193729643405e-01
3.6015128422305670e-02 5.7717350541566004e-01
3.6071275250046379e-02 5.8332027497553829e-01
3.6120591193540053e-02 5.8942838093095862e-01
3.6163036494429771e-02 5.9549409480629156e-01
3.6198587526230723e-02 6.0151383579609585e-01
3.6227236625710750e-02 6.0748418065832233e-01
3.6248991826517037e-02 6.1340187235107846e-01
3.6263876499954689e-02 6.1926382737925001e-01
3.6271928909373349e-02 6.2506714184249879e-01
3.6273201685401976e-02 6.3080909618840120e-01
3.6267761229580267e-02 6.3648715868354833e-01
3.6255687055033244e-02 6.4209898764500928e-01
3.6237071072594502e-02 6.4764243247057351e-01
3.6212016831269712e-02 6.5311553352636886e-01
3.6180638721963365e-02 6.5851652095941782e-01
3.6143061153221807e-02 6.6384381251216051e-01
3.6099417707683872e-02 6.6909601041918276e-01
3.6049850287401763e-02 6.7427189746817073e-01
3.5994508255510337e-02 6.7937043230967442e-01
3.5933547581760567e-02 6.8439074411331247e-01
3.5867129998581347e-02 6.8933212665319432e-01
3.5795422173622395e-02 6.9419403191506013e-01
3.5718594904340317e-02 6.9897606330479367e-01
3.5636822338961156e-02 7.0367796854240072e-01
3.5550281228223159e-02 7.0829963231860682e-01
3.5459150211071058e-02 7.1284106878857878e-01
3.5363609137176628e-02 7.1730241397063610e-01
3.5263838428194229e-02 7.2168391810555887e-01
3.5160018479329549e-02 7.2598593803967348e-01
3.5052329102365637e-02 7.3020892968171036e-01
3.4940949010319182e-02 7.3435344057151075e-01
3.4826055344259393e-02 7.3842010261006030e-01
3.4707823241457811e-02 7.4240962497615659e-01
3.4586425444383485e-02 7.4632278726076950e-01
3.4462031949590265e-02 7.5016043284176881e-01
3.4334809695100457e-02 7.5392346251876730e-01
3.4204922284925450e-02 7.5761282842263533e-01
3.4072529749114164e-02 7.6122952821194179e-01
3.3937788337601353e-02 7.6477459956512717e-01
3.3800850345873296e-02 7.6824911496153880e-01
3.3661863970301943e-02 7.7165417675346937e-01
3.3520973191768520e-02 7.7499091254925812e-01
3.3378317685321290e-02 7.7826047089028338e-01
3.3234032753733114e-02 7.8146401720307079e-01
3.3088249283298045e-02 7.8460273002877634e-01
3.2941093719962802e-02 7.8767779754274703e-01
3.2792688063769462e-02 7.9069041432682896e-01
3.2643149880035027e-02 7.9364177839653161e-01
3.2492592325630024e-02 7.9653308846939053e-01
3.2341124188588165e-02 7.9936554146650918e-01
3.2188849939626951e-02 8.0214033023434428e-01
3.2035869794132719e-02 8.0485864147600661e-01
3.1882279783328735e-02 8.0752165388045971e-01
3.1728171833445160e-02 8.1013053643711852e-01
3.1573633851615289e-02 8.1268644692494407e-01
3.1418749817386446e-02 8.1519053056616031e-01
3.1263599879070250e-02 8.1764391883317999e-01
3.1108260453866908e-02 8.2004772839853957e-01
3.0952804330967264e-02 8.2240306021655674e-01
3.0797300776987325e-02 8.2471099872931763e-01
3.0641815643026298e-02 8.2697261118608334e-01
3.0486411472636161e-02 8.2918894706809498e-01
3.0331147610292632e-02 8.3136103760976066e-01
3.0176080309807084e-02 8.3348989540847751e-01
3.0021262842256868e-02 8.3557651411557521e-01
2.9866745603087153e-02 8.3762186820364326e-01
2.9712576218069348e-02 8.3962691280111490e-01
2.9558799647857660e-02 8.4159258358870037e-01
2.9405458290694554e-02 8.4351979674897082e-01
2.9252592083313229e-02 8.4540944896977444e-01
2.9100238599694156e-02 8.4726241749288955e-01
2.8948433147571860e-02 8.4907956020167474e-01
2.8797208862597484e-02 8.5086171574681824e-01
2.8646596800060754e-02 8.5260970370393507e-01
2.8496626024034171e-02 8.5432432476050024e-01
2.8347323693947234e-02 8.5600636092780524e-01
2.8198715148526961e-02 8.5765657577499932e-01
2.8050823987085187e-02 8.5927571468263853e-01
2.7903672148149920e-02 8.6086450511374879e-01
2.7757279985455907e-02 8.6242365689870581e-01
2.7611666341300412e-02 8.6395386253234496e-01
2.7466848617264512e-02 8.6545579748018708e-01
2.7322842842375537e-02 8.6693012049471030e-01
2.7179663738713899e-02 8.6837747393682196e-01
2.7037324784531476e-02 8.6979848410290550e-01
2.6895838274924533e-02 8.7119376155563644e-01
2.6755215380120712e-02 8.7256390145707596e-01
2.6615466201424621e-02 8.7390948390338363e-01
2.6476599824894559e-02 8.7523107425972657e-01
2.6338624372807463e-02 8.7652922349461060e-01
2.6201547052975914e-02 8.7780446851275606e-01
2.6065374205982504e-02 8.7905733248579165e-01
2.5930111350396339e-02 8.8028832518113309e-01
2.5795763226038753e-02 8.8149794328701547e-01
2.5662333835366070e-02 8.8268667073421614e-01
2.5529826483025285e-02 8.8385497901282128e-01
2.5398243813656702e-02 8.8500332748488764e-01
2.5267587848001594e-02 8.8613216369255499e-01
2.5137860017379821e-02 8.8724192366105892e-01
2.5009061196597564e-02 8.8833303219687976e-01
2.4881191735351898e-02 8.8940590317898216e-01
2.4754251488182402e-02 8.9046093984567365e-01
2.4628239843029875e-02 8.9149853507527588e-01
2.4503155748458398e-02 8.9251907166099720e-01
2.4378997739599069e-02 8.9352292258012389e-01
2.4255763962861762e-02 8.9451045125704054e-01
2.4133452199469850e-02 8.9548201182032605e-01
2.4012059887867691e-02 8.9643794935385768e-01
2.3891584145049265e-02 8.9737860014189441e-01
2.3772021786855245e-02 8.9830429190816230e-01
2.3653369347283938e-02 8.9921534404893455e-01
2.3535623096860490e-02 9.0011206786013942e-01
2.3418779060096845e-02 9.0099476675951151e-01
2.3302833032081399e-02 9.0186373650360763e-01
2.3187780594232314e-02 9.0271926539769953e-01
2.3073617129259587e-02 9.0356163450063520e-01
2.2960337835437945e-02 9.0439111782359183e-01
2.2847937740111672e-02 9.0520798252422419e-01
2.2736411712496307e-02 9.0601248909591026e-01
2.2625754475860658e-02 9.0680489155106647e-01
2.2515960619081204e-02 9.0758543759950849e-01
2.2407024607587322e-02 9.0835436882237730e-01
2.2298940793721838e-02 9.0911192084223302e-01
2.2191703426615590e-02 9.0985832348556583e-01
2.2085306661509728e-02 9.1059380094269515e-01
2.1979744568586791e-02 9.1131857192283694e-01
2.1875011141312899e-02 9.1203284980445065e-01
2.1771100304384949e-02 9.1273684278188394e-01
2.1668005921219723e-02 9.1343075400746232e-01
2.1565721801041417e-02 9.1411478172953808e-01
2.1464241705586008e-02 9.1478911942659802e-01
2.1363559355439446e-02 9.1545395593749979e-01
2.1263668436027477e-02 9.1610947558794220e-01
2.1164562603274394e-02 9.1675585831326278e-01
2.1066235488947399e-02 9.1739327977765639e-01
2.0968680705702184e-02 9.1802191148990775e-01
2.0871891851845285e-02 9.1864192091573060e-01
2.0775862515814404e-02 9.1925347158722348e-01
2.0680586280392214e-02 9.1985672320931366e-01
2.0586056726653455e-02 9.2045183176245060e-01
2.0492267437689032e-02 9.2103894960250654e-01
2.0399212002193030e-02 9.2161822555757367e-01
2.0306884017755079e-02 9.2218980502228065e-01
2.0215277093942000e-02 9.2275383004947253e-01
2.0124384855226291e-02 9.2331043943893387e-01
2.0034200943725235e-02 9.2385976882359522e-01
1.9944719021756777e-02 9.2440195075334242e-01
1.9855932774225440e-02 9.2493711477652096e-01
1.9767835910880539e-02 9.2546538751867458e-01
1.9680422168407433e-02 9.2598689275927915e-01
1.9593685312378959e-02 9.2650175150622038e-01
1.9507619139063841e-02 9.2701008206807101e-01
1.9422217477134775e-02 9.2751200012436741e-01
1.9337474189239222e-02 9.2800761879380378e-01
1.9253383173458264e-02 9.2849704870047867e-01
1.9169938364658596e-02 9.2898039803823285e-01
1.9087133735742324e-02 9.2945777263314866e-01
1.9004963298800019e-02 9.2992927600425712e-01
1.8923421106172060e-02 9.3039500942251241e-01
1.8842501251423387e-02 9.3085507196807737e-01
1.8762197870236180e-02 9.3130956058598358e-01
1.8682505141225190e-02 9.3175857014020358e-01
1.8603417286676652e-02 9.3220219346619193e-01
1.8524928573215037e-02 9.3264052142195508e-01
1.8447033312397478e-02 9.3307364293766182e-01
1.8369725861248399e-02 9.3350164506385502e-01
1.8293000622757849e-02 9.3392461301830776e-01
1.8216852046301600e-02 9.3434263023156794e-01
1.8141274628005653e-02 9.3475577839122925e-01
1.8066262911070136e-02 9.3516413748497007e-01
1.7991811486043972e-02 9.3556778584238898e-01
1.7917914991052240e-02 9.3596680017566813e-01
1.7844568111979674e-02 9.3636125561910488e-01
1.7771765582621227e-02 9.3675122576758074e-01
1.7699502184790404e-02 9.3713678271394196e-01
1.7627772748392400e-02 9.3751799708535521e-01
1.7556572151461221e-02 9.3789493807867219e-01
1.7485895320172116e-02 9.3826767349481643e-01
1.7415737228820012e-02 9.3863626977223791e-01
1.7346092899770758e-02 9.3900079201945474e-01
1.7276957403386486e-02 9.3936130404671048e-01
1.7208325857926459e-02 9.3971786839677651e-01
1.7140193429425129e-02 9.4007054637491949e-01
1.7072555331548611e-02 9.4041939807806441e-01
1.7005406825431179e-02 9.4076448242317712e-01
1.6938743219493062e-02 9.4110585717488171e-01
1.6872559869240744e-02 9.4144357897234909e-01
1.6806852177050389e-02 9.4177770335544175e-01
1.6741615591935554e-02 9.4210828479016273e-01
1.6676845609299048e-02 9.4243537669346311e-01
1.6612537770672224e-02 9.4275903145738094e-01
1.6548687663447019e-02 9.4307930047255539e-01
1.6485290920591880e-02 9.4339623415110951e-01
1.6422343220356496e-02 9.4370988194892069e-01
1.6359840285968638e-02 9.4402029238733731e-01
1.6297777885321822e-02 9.4432751307431906e-01
1.6236151830654067e-02 9.4463159072502267e-01
1.6174957978218784e-02 9.4493257118183804e-01
1.6114192227950144e-02 9.4523049943395465e-01
1.6053850523121176e-02 9.4552541963638870e-01
1.5993928849996234e-02 9.4581737512853015e-01
1.5934423237477745e-02 9.4610640845222027e-01
1.5875329756749611e-02 9.4639256136935812e-01
1.5816644520915687e-02 9.4667587487906724e-01
1.5758363684634603e-02 9.4695638923442527e-01
1.5700483443751460e-02 9.4723414395877104e-01
1.5643000034926705e-02 9.4750917786160160e-01
1.5585909735262599e-02 9.4778152905406921e-01
1.5529208861927702e-02 9.4805123496409172e-01
1.5472893771779715e-02 9.4831833235108653e-01
1.5416960860986942e-02 9.4858285732033887e-01
1.5361406564648883e-02 9.4884484533701363e-01
1.5306227356415996e-02 9.4910433123980942e-01
1.5251419748108988e-02 9.4936134925427085e-01
1.5196980289337686e-02 9.4961593300579439e-01
1.5142905567120012e-02 9.4986811553230965e-01
1.5089192205502011e-02 9.5011792929665551e-01
1.5035836865177876e-02 9.5036540619864607e-01
1.4982836243110528e-02 9.5061057758683787e-01
1.4930187072153350e-02 9.5085347427002453e-01
1.4877886120673010e-02 9.5109412652845327e-01
1.4825930192173545e-02 9.5133256412476253e-01
1.4774316124921869e-02 9.5156881631465307e-01
1.4723040791574929e-02 9.5180291185732580e-01
1.4672101098808571e-02 9.5203487902565409e-01
1.4621493986948281e-02 9.5226474561611529e-01
1.4571216429601828e-02 9.5249253895849317e-01
1.4521265433294095e-02 9.5271828592534380e-01
1.4471638037104079e-02 9.5294201294124303e-01
1.4422331312304169e-02 9.5316374599181497e-01
1.4373342362001801e-02 9.5338351063255156e-01
1.4324668320783602e-02 9.5360133199742247e-01
1.4276306354362046e-02 9.5381723480728997e-01
1.4228253659224727e-02 9.5403124337812439e-01
1.4180507462286338e-02 9.5424338162903277e-01
1.4133065020543345e-02 9.5445367309010198e-01
1.4085923620731508e-02 9.5466214091006152e-01
1.4039080578986207e-02 9.5486880786376638e-01
1.3992533240505761e-02 9.5507369635950490e-01
1.3946278979217616e-02 9.5527682844615247e-01
1.3900315197447466e-02 9.5547822582015651e-01
1.3854639325591181e-02 9.5567790983236967e-01
1.3809248821790035e-02 9.5587590149472368e-01
1.3764141171608938e-02 9.5607222148674686e-01
1.3719313887717572e-02 9.5626689016194655e-01
1.3674764509574703e-02 9.5645992755404396e-01
1.3630490603115594e-02 9.5665135338307061e-01
1.3586489760442605e-02 9.5684118706132126e-01
1.3542759599518710e-02 9.5702944769919096e-01
1.3499297763864304e-02 9.5721615411087213e-01
1.3456101922257071e-02 9.5740132481992746e-01
1.3413169768435087e-02 9.5758497806474430e-01
1.3370499020802885e-02 9.5776713180386308e-01
1.3328087422140728e-02 9.5794780372119681e-01
1.3285932739317019e-02 9.5812701123113087e-01
1.3244032763003816e-02 9.5830477148351534e-01
1.3202385307395412e-02 9.5848110136855091e-01
1.3160988209930080e-02 9.5865601752156437e-01
1.3119839331014835e-02 9.5882953632768686e-01
1.3078936553753298e-02 9.5900167392642977e-01
1.3038277783676638e-02 9.5917244621616160e-01
1.2997860948477510e-02 9.5934186885849382e-01
1.2957683997747113e-02 9.5950995728256550e-01
1.2917744902715259e-02 9.5967672668924020e-01
1.2878041655993488e-02 9.5984219205521815e-01
1.2838572271321172e-02 9.6000636813705709e-01
1.2799334783314206e-02 9.6016926947511638e-01
1.2760327247217054e-02 9.6033091039741014e-01
1.2721547738657654e-02 9.6049130502338220e-01
1.2682994353405091e-02 9.6065046726760528e-01
1.2644665207130210e-02 9.6080841084340018e-01
1.2606558435169085e-02 9.6096514926638255e-01
1.2568672192289406e-02 9.6112069585793258e-01
1.2531004652459491e-02 9.6127506374859861e-01
1.2493554008620202e-02 9.6142826588142760e-01
1.2456318472459624e-02 9.6158031501522878e-01
1.2419296274190503e-02 9.6173122372777009e-01
1.2382485662330299e-02 9.6188100441890900e-01
1.2345884903483970e-02 9.6202966931366141e-01
1.2309492282129433e-02 9.6217723046520687e-01
1.2273306100405650e-02 9.6232369975783583e-01
1.2237324677903304e-02 9.6246908890983429e-01
1.2201546351458073e-02 9.6261340947631246e-01
1.2165969474946445e-02 9.6275667285197863e-01
1.2130592419084056e-02 9.6289889027385456e-01
1.2095413571226527e-02 9.6304007282393844e-01
1.2060431335172797e-02 9.6318023143181764e-01
1.2025644130970887e-02 9.6331937687722313e-01
1.1991050394726152e-02 9.6345751979253869e-01
1.1956648578411954e-02 9.6359467066525983e-01
1.1922437149682649e-02 9.6373083984040364e-01
1.1888414591688766e-02 9.6386603752287470e-01
1.1854579402894671e-02 9.6400027377978248e-01
1.1820930096898571e-02 9.6413355854271188e-01
1.1787465202254663e-02 9.6426590160995274e-01
1.1754183262297541e-02 9.6439731264868711e-01
1.1721082834968867e-02 9.6452780119712933e-01
1.1688162492646254e-02 9.6465737666663165e-01
1.1655420821974193e-02 9.6478604834374326e-01
1.1622856423697198e-02 9.6491382539223514e-01
1.1590467912495069e-02 9.6504071685508330e-01
1.1558253916820270e-02 9.6516673165641653e-01
1.1526213078737252e-02 9.6529187860342247e-01
1.1494344053763919e-02 9.6541616638822536e-01
1.1462645510715045e-02 9.6553960358972180e-01
1.1431116131547719e-02 9.6566219867538527e-01
1.1399754611208726e-02 9.6578396000303457e-01
1.1368559657483868e-02 9.6590489582257355e-01
1.1337529990849188e-02 9.6602501427769316e-01
1.1306664344324100e-02 9.6614432340754630e-01
1.1275961463326375e-02 9.6626283114838785e-01
1.1245420105528949e-02 9.6638054533518825e-01
1.1215039040718596e-02 9.6649747370321426e-01
1.1184817050656378e-02 9.6661362388958039e-01
1.1154752928939925e-02 9.6672900343477464e-01
1.1124845480867432e-02 9.6684361978415478e-01
1.1095093523303245e-02 9.6695748028941708e-01
1.1065495884545317e-02 9.6707059221004044e-01
1.1036051404194306e-02 9.6718296271470072e-01
1.1006758933024349e-02 9.6729459888266234e-01
1.0977617332855405e-02 9.6740550770514455e-01
1.0948625476427306e-02 9.6751569608666144e-01
1.0919782247275392e-02 9.6762517084633914e-01
1.0891086539607667e-02 9.6773393871920999e-01
1.0862537258183551e-02 9.6784200635748208e-01
1.0834133318194170e-02 9.6794938033178846e-01
1.0805873645144206e-02 9.6805606713241077e-01
1.0777757174735156e-02 9.6816207317048508e-01
1.0749782852750116e-02 9.6826740477918338e-01
1.0721949634940022e-02 9.6837206821487598e-01
1.0694256486911340e-02 9.6847606965827326e-01
1.0666702384015144e-02 9.6857941521554558e-01
1.0639286311237624e-02 9.6868211091942802e-01
1.0612007263091963e-02 9.6878416273030021e-01
1.0584864243511568e-02 9.6888557653725249e-01
1.0557856265744656e-02 9.6898635815912981e-01
1.0530982352250185e-02 9.6908651334556073e-01
1.0504241534595046e-02 9.6918604777796546e-01
1.0477632853352632e-02 9.6928496707054923e-01
1.0451155358002643e-02 9.6938327677127545e-01
1.0424808106832181e-02 9.6948098236282754e-01
1.0398590166837951e-02 9.6957808926354894e-01
1.0372500613629831e-02 9.6967460282836959e-01
1.0346538531335613e-02 9.6977052834971822e-01
1.0320703012506927e-02 9.6986587105841426e-01
1.0294993158026351e-02 9.6996063612455030e-01
1.0269408077015639e-02 9.7005482865835646e-01
1.0243946886745200e-02 9.7014845371105007e-01
1.0218608712544593e-02 9.7024151627567345e-01
1.0193392687714194e-02 9.7033402128791568e-01
1.0168297953437957e-02 9.7042597362692007e-01
1.0143323658697277e-02 9.7051737811608141e-01
1.0118468960185898e-02 9.7060823952382602e-01
1.0093733022225885e-02 9.7069856256438170e-01
1.0069115016684631e-02 9.7078835189853430e-01
1.0044614122892915e-02 9.7087761213437029e-01
1.0020229527563972e-02 9.7096634782800995e-01
9.9959604247135368e-03 9.7105456348432639e-01
9.9718060155808957e-03 9.7114226355765232e-01
9.9477655085509244e-03 9.7122945245247860e-01
9.9238381190770407e-03 9.7131613452413756e-01
9.9000230696051784e-03 9.7140231407947741e-01
9.8763195894986180e-03 9.7148799537752573e-01
9.8527269149638087e-03 9.7157318263014059e-01
9.8292442889770897e-03 9.7165788000265263e-01
9.8058709612123193e-03 9.7174209161449743e-01
9.7826061879692956e-03 9.7182582153983543e-01
9.7594492321031664e-03 9.7190907380816471e-01
9.7363993629546418e-03 9.7199185240492147e-01
9.7134558562811182e-03 9.7207416127207291e-01
9.6906179941885443e-03 9.7215600430869997e-01
9.6678850650642016e-03 9.7223738537156956e-01
9.6452563635103031e-03 9.7231830827569998e-01
9.6227311902783268e-03 9.7239877679491626e-01
9.6003088522042066e-03 9.7247879466239717e-01
9.5779886621442968e-03 9.7255836557121200e-01
9.5557699389121238e-03 9.7263749317485249e-01
9.5336520072158738e-03 9.7271618108775215e-01
9.5116341975966332e-03 9.7279443288580125e-01
9.4897158463674337e-03 9.7287225210685147e-01
9.4678962955529432e-03 9.7294964225121250e-01
9.4461748928299626e-03 9.7302660678214437e-01
9.4245509914685794e-03 9.7310314912633700e-01
9.4030239502740729e-03 9.7317927267438709e-01
9.3815931335294693e-03 9.7325498078126460e-01
9.3602579109388212e-03 9.7333027676677375e-01
9.3390176575711588e-03 9.7340516391600551e-01
9.3178717538050897e-03 9.7347964547978649e-01
9.2968195852740805e-03 9.7355372467511447e-01
9.2758605428124065e-03 9.7362740468559550e-01
9.2549940224017305e-03 9.7370068866186799e-01
9.2342194251182740e-03 9.7377357972202250e-01
9.2135361570806502e-03 9.7384608095201730e-01
9.1929436293983445e-03 9.7391819540608549e-01
9.1724412581207521e-03 9.7398992610713353e-01
9.1520284641868517e-03 9.7406127604714021e-01
9.1317046733754414e-03 9.7413224818754418e-01
9.1114693162560219e-03 9.7420284545962821e-01
9.0913218281401774e-03 9.7427307076489589e-01
9.0712616490335862e-03 9.7434292697544622e-01
9.0512882235885810e-03 9.7441241693433822e-01
9.0314010010572477e-03 9.7448154345595361e-01
9.0115994352451094e-03 9.7455030932635245e-01
8.9918829844652971e-03 9.7461871730362393e-01
8.9722511114933221e-03 9.7468677011823257e-01
8.9527032835223092e-03 9.7475447047335817e-01
8.9332389721188069e-03 9.7482182104523152e-01
8.9138576531790810e-03 9.7488882448346614e-01
8.8945588068859039e-03 9.7495548341138305e-01
8.8753419176658861e-03 9.7502180042633335e-01
8.8562064741472685e-03 9.7508777810001268e-01
8.8371519691182038e-03 9.7515341897877594e-01
8.8181778994855312e-03 9.7521872558394274e-01
8.7992837662340343e-03 9.7528370041210166e-01
8.7804690743861439e-03 9.7534834593540853e-01
8.7617333329621499e-03 9.7541266460188070e-01
8.7430760549407991e-03 9.7547665883568813e-01
8.7244967572203888e-03 9.7554033103743920e-01
8.7059949605803200e-03 9.7560368358446237e-01
8.6875701896430499e-03 9.7566671883108447e-01
8.6692219728365053e-03 9.7572943910890586e-01
8.6509498423569149e-03 9.7579184672706887e-01
8.6327533341320779e-03 9.7585394397252578e-01
8.6146319877850302e-03 9.7591573311030133e-01
8.5965853465981325e-03 9.7597721638375123e-01
8.5786129574775671e-03 9.7603839601481768e-01
8.5607143709182411e-03 9.7609927420428189e-01
8.5428891409690729e-03 9.7615985313201159e-01
8.5251368251986828e-03 9.7622013495720628e-01
8.5074569846614566e-03 9.7628012181863910e-01
8.4898491838640098e-03 9.7633981583489460e-01
8.4723129907320217e-03 9.7639921910460326e-01
8.4548479765774107e-03 9.7645833370667379e-01
8.4374537160659437e-03 9.7651716170052172e-01
8.4201297871851453e-03 9.7657570512629344e-01
8.4028757712125857e-03 9.7663396600508956e-01
8.3856912526845337e-03 9.7669194633918399e-01
8.3685758193649505e-03 9.7674964811224030e-01
8.3515290622148304e-03 9.7680707328952410e-01
8.3345505753618723e-03 9.7686422381811366e-01
8.3176399560705265e-03 9.7692110162710843e-01
8.3007968047123133e-03 9.7697770862783229e-01
8.2840207247364857e-03 9.7703404671403671e-01
8.2673113226410661e-03 9.7709011776209898e-01
8.2506682079441541e-03 9.7714592363121955e-01
8.2340909931555399e-03 9.7720146616361525e-01
8.2175792937486756e-03 9.7725674718471156e-01
8.2011327281329201e-03 9.7731176850332979e-01
8.1847509176261046e-03 9.7736653191187495e-01
8.1684334864273889e-03 9.7742103918651890e-01
8.1521800615904135e-03 9.7747529208738115e-01
8.1359902729967494e-03 9.7752929235870889e-01
8.1198637533296501e-03 9.7758304172905208e-01
8.1038001380480638e-03 9.7763654191143834e-01
8.0877990653609351e-03 9.7768979460354655e-01
8.0718601762018050e-03 9.7774280148787363e-01
8.0559831142036596e-03 9.7779556423190350e-01
8.0401675256740746e-03 9.7784808448827287e-01
8.0244130595705995e-03 9.7790036389493296e-01
8.0087193674764443e-03 9.7795240407531170e-01
7.9930861035763905e-03 9.7800420663847165e-01
7.9775129246329821e-03 9.7805577317926773e-01
7.9619994899629808e-03 9.7810710527850209e-01
7.9465454614140400e-03 9.7815820450307467e-01
7.9311505033416753e-03 9.7820907240613730e-01
7.9158142825864527e-03 9.7825971052724059e-01
7.9005364684514058e-03 9.7831012039248111e-01
7.8853167326797275e-03 9.7836030351464653e-01
7.8701547494326729e-03 9.7841026139335974e-01
7.8550501952677227e-03 9.7845999551521923e-01
7.8400027491169408e-03 9.7850950735393816e-01
7.8250120922656197e-03 9.7855879837048410e-01
7.8100779083310670e-03 9.7860787001321370e-01
7.7951998832417133e-03 9.7865672371800660e-01
7.7803777052163573e-03 9.7870536090840043e-01
7.7656110647436796e-03 9.7875378299571791e-01
7.7508996545619631e-03 9.7880199137920088e-01
7.7362431696389993e-03 9.7884998744613372e-01
7.7216413071522615e-03 9.7889777257197230e-01
7.7070937664692109e-03 9.7894534812046685e-01
7.6926002491278719e-03 9.7899271544378630e-01
7.6781604588175819e-03 9.7903987588263841e-01
7.6637741013599490e-03 9.7908683076639025e-01
7.6494408846899996e-03 9.7913358141318707e-01
7.6351605188375356e-03 9.7918012913006913e-01
7.6209327159086652e-03 9.7922647521308570e-01
7.6067571900675507e-03 9.7927262094741163e-01
7.5926336575183190e-03 9.7931856760745839e-01
7.5785618364871939e-03 9.7936431645698585e-01
7.5645414472047621e-03 9.7940986874921154e-01
7.5505722118884844e-03 9.7945522572692112e-01
7.5366538547253226e-03 9.7950038862257283e-01
7.5227861018545925e-03 9.7954535865840642e-01
7.5089686813509717e-03 9.7959013704654507e-01
7.4952013232076915e-03 9.7963472498910098e-01
7.4814837593198819e-03 9.7967912367827648e-01
7.4678157234681145e-03 9.7972333429646463e-01
7.4541969513020976e-03 9.7976735801634940e-01
7.4406271803245227e-03 9.7981119600100441e-01
7.4271061498751107e-03 9.7985484940398981e-01
7.4136336011147901e-03 9.7989831936944782e-01
7.4002092770100465e-03 9.7994160703219901e-01
7.3868329223174389e-03 9.7998471351783489e-01
7.3735042835682526e-03 9.8002763994281172e-01
7.3602231090533305e-03 9.8007038741454111e-01
7.3469891488080318e-03 9.8011295703148149e-01
7.3338021545973717e-03 9.8015534988322606e-01
7.3206618799012777e-03 9.8019756705059291e-01
7.3075680799000193e-03 9.8023960960571155e-01
7.2945205114597804e-03 9.8028147861210890e-01
7.2815189331183637e-03 9.8032317512479517e-01
7.2685631050710391e-03 9.8036470019034749e-01
7.2556527891565513e-03 9.8040605484699361e-01
7.2427877488432588e-03 9.8044724012469464e-01
7.2299677492153862e-03 9.8048825704522535e-01
7.2171925569594567e-03 9.8052910662225523e-01
7.2044619403508203e-03 9.8056978986142773e-01
7.1917756692403464e-03 9.8061030776043911e-01
7.1791335150412179e-03 9.8065066130911571e-01
7.1665352507158846e-03 9.8069085148949064e-01
7.1539806507631160e-03 9.8073087927588021e-01
7.1414694912052242e-03 9.8077074563495759e-01
7.1290015495753534e-03 9.8081045152582824e-01
7.1165766049049537e-03 9.8084999790010285e-01
7.1041944377113336e-03 9.8088938570196860e-01
7.0918548299853642e-03 9.8092861586826252e-01
7.0795575651792812e-03 9.8096768932854117e-01
7.0673024281946205e-03 9.8100660700515041e-01
7.0550892053702656e-03 9.8104536981329438e-01
7.0429176844706235e-03 9.8108397866110564e-01
7.0307876546738838e-03 9.8112243444971037e-01
7.0186989065604364e-03 9.8116073807329629e-01
7.0066512321013529e-03 9.8119889041917885e-01
6.9946444246470254e-03 9.8123689236786660e-01
6.9826782789158964e-03 9.8127474479312438e-01
6.9707525909832703e-03 9.8131244856203947e-01
6.9588671582702794e-03 9.8135000453508237e-01
6.9470217795329376e-03 9.8138741356617110e-01
6.9352162548512774e-03 9.8142467650273191e-01
6.9234503856186276e-03 9.8146179418576007e-01
6.9117239745309731e-03 9.8149876744988085e-01
6.9000368255764137e-03 9.8153559712340888e-01
6.8883887440247347e-03 9.8157228402840746e-01
6.8767795364170726e-03 9.8160882898074631e-01
6.8652090105556802e-03 9.8164523279015981e-01
6.8536769754937808e-03 9.8168149626030332e-01
6.8421832415255400e-03 9.8171762018881104e-01
6.8307276201760980e-03 9.8175360536735023e-01
6.8193099241917413e-03 9.8178945258167694e-01
6.8079299675301254e-03 9.8182516261169106e-01
6.7965875653506133e-03 9.8186073623149006e-01
6.7852825340046982e-03 9.8189617420942177e-01
6.7740146910265321e-03 9.8193147730813812e-01
6.7627838551234994e-03 9.8196664628464714e-01
6.7515898461669426e-03 9.8200168189036341e-01
6.7404324851829192e-03 9.8203658487116086e-01
6.7293115943430782e-03 9.8207135596742257e-01
6.7182269969556022e-03 9.8210599591409098e-01
6.7071785174562543e-03 9.8214050544071707e-01
6.6961659813994890e-03 9.8217488527150898e-01
6.6851892154496618e-03 9.8220913612538119e-01
6.6742480473723064e-03 9.8224325871600160e-01
6.6633423060255079e-03 9.8227725375183983e-01
6.6524718213513316e-03 9.8231112193621317e-01
6.6416364243673757e-03 9.8234486396733323e-01
6.6308359471583481e-03 9.8237848053835197e-01
6.6200702228677603e-03 9.8241197233740707e-01
6.6093390856896850e-03 9.8244534004766593e-01
6.5986423708605853e-03 9.8247858434737201e-01
6.5879799146512236e-03 9.8251170590988590e-01
6.5773515543586444e-03 9.8254470540373218e-01
6.5667571282982395e-03 9.8257758349263991e-01
6.5561964757958639e-03 9.8261034083558507e-01
6.5456694371800435e-03 9.8264297808683487e-01
6.5351758537742569e-03 9.8267549589598735e-01
6.5247155678892586e-03 9.8270789490801314e-01
6.5142884228155144e-03 9.8274017576329697e-01
6.5038942628156630e-03 9.8277233909767714e-01
6.4935329331170816e-03 9.8280438554248573e-01
6.4832042799045034e-03 9.8283631572458796e-01
6.4729081503126897e-03 9.8286813026642184e-01
6.4626443924191953e-03 9.8289982978603596e-01
6.4524128552371756e-03 9.8293141489712943e-01
6.4422133887082735e-03 9.8296288620908712e-01
6.4320458436955674e-03 9.8299424432702032e-01
6.4219100719765717e-03 9.8302548985180127e-01
6.4118059262363190e-03 9.8305662338010080e-01
6.4017332600604894e-03 9.8308764550442518e-01
6.3916919279286026e-03 9.8311855681315174e-01
6.3816817852072796e-03 9.8314935789056401e-01
6.3717026881435681e-03 9.8318004931688807e-01
6.3617544938583031e-03 9.8321063166832556e-01
6.3518370603395501e-03 9.8324110551709065e-01
6.3419502464361049e-03 9.8327147143144211e-01
6.3320939118510378e-03 9.8330172997571830e-01
6.3222679171353003e-03 9.8333188171037045e-01
6.3124721236814136e-03 9.8336192719199556e-01
6.3027063937171569e-03 9.8339186697336867e-01
6.2929705902993738e-03 9.8342170160347731e-01
6.2832645773077912e-03 9.8345143162755155e-01
6.2735882194389038e-03 9.8348105758709603e-01
6.2639413821999239e-03 9.8351058001992331e-01
6.2543239319027780e-03 9.8353999946018278e-01
6.2447357356581416e-03 9.8356931643839285e-01
6.2351766613695523e-03 9.8359853148147136e-01
6.2256465777275451e-03 9.8362764511276513e-01
6.2161453542038687e-03 9.8365665785208078e-01
6.2066728610457320e-03 9.8368557021571423e-01
6.1972289692701094e-03 9.8371438271647949e-01
6.1878135506580915e-03 9.8374309586373809e-01
6.1784264777492853e-03 9.8377171016342835e-01
6.1690676238362711e-03 9.8380022611809248e-01
6.1597368629590973e-03 9.8382864422690675e-01
6.1504340698998227e-03 9.8385696498570763e-01
6.1411591201771167e-03 9.8388518888702059e-01
6.1319118900408972e-03 9.8391331642008606e-01
6.1226922564670151e-03 9.8394134807088929e-01
6.1135000971519896e-03 9.8396928432218400e-01
6.1043352905077886e-03 9.8399712565352115e-01
6.0951977156566434e-03 9.8402487254127380e-01
6.0860872524259183e-03 9.8405252545866495e-01
6.0770037813430312e-03 9.8408008487579146e-01
6.0679471836303962e-03 9.8410755125965099e-01
6.0589173412004269e-03 9.8413492507416589e-01
6.0499141366505737e-03 9.8416220678021005e-01
6.0409374532584114e-03 9.8418939683563256e-01
6.0319871749767665e-03 9.8421649569528236e-01
6.0230631864288727e-03 9.8424350381103298e-01
6.0141653729035884e-03 9.8427042163180656e-01
6.0052936203506425e-03 9.8429724960359666e-01
5.9964478153759163e-03 9.8432398816949429e-01
5.9876278452367830e-03 9.8435063776970810e-01
5.9788335978374647e-03 9.8437719884159147e-01
5.9700649617244490e-03 9.8440367181966182e-01
5.9613218260819254e-03 9.8443005713562526e-01
5.9526040807272749e-03 9.8445635521839858e-01
5.9439116161065907e-03 9.8448256649413268e-01
5.9352443232902410e-03 9.8450869138623220e-01
5.9266020939684532e-03 9.8453473031538041e-01
5.9179848204469667e-03 9.8456068369955851e-01
5.9093923956426864e-03 9.8458655195406908e-01
5.9008247130794035e-03 9.8461233549155469e-01
5.8922816668835216e-03 9.8463803472202194e-01
5.8837631517798476e-03 9.8466365005286061e-01
5.8752690630873997e-03 9.8468918188886512e-01
5.8667992967152503e-03 9.8471463063225362e-01
5.8583537491584238e-03 9.8473999668269052e-01
5.8499323174937947e-03 9.8476528043730449e-01
5.8415348993760430e-03 9.8479048229070987e-01
5.8331613930336403e-03 9.8481560263502532e-01
5.8248116972648752e-03 9.8484064185989406e-01
5.8164857114338794e-03 9.8486560035250281e-01
5.8081833354667392e-03 9.8489047849760170e-01
5.7999044698475791e-03 9.8491527667752166e-01
5.7916490156147389e-03 9.8493999527219644e-01
5.7834168743569250e-03 9.8496463465917639e-01
5.7752079482094407e-03 9.8498919521365180e-01
5.7670221398504083e-03 9.8501367730846812e-01
5.7588593524970505e-03 9.8503808131414583e-01
5.7507194899019936e-03 9.8506240759889652e-01
5.7426024563495947e-03 9.8508665652864302e-01
5.7345081566523015e-03 9.8511082846703535e-01
5.7264364961470485e-03 9.8513492377546885e-01
5.7183873806916702e-03 9.8515894281310135e-01
5.7103607166613616e-03 9.8518288593687042e-01
5.7023564109451455e-03 9.8520675350150999e-01
5.6943743709423830e-03 9.8523054585956815e-01
5.6943743709423830e-03 9.8464763345243178e-01
5.7023564109451455e-03 9.8462311461281138e-01
5.7103607166613616e-03 9.8459851852598257e-01
5.7183873806916702e-03 9.8457384483038268e-01
5.7264364961470485e-03 9.8454909316220951e-01
5.7345081566523015e-03 9.8452426315540120e-01
5.7426024563495947e-03 9.8449935444162084e-01
5.7507194899019936e-03 9.8447436665023735e-01
5.7588593524970505e-03 9.8444929940830950e-01
5.7670221398504083e-03 9.8442415234056568e-01
5.7752079482094407e-03 9.8439892506938831e-01
5.7834168743569250e-03 9.8437361721479355e-01
5.7916490156147389e-03 9.8434822839441427e-01
5.7999044698475791e-03 9.8432275822347981e-01
5.8081833354667392e-03 9.8429720631480000e-01
5.8164857114338794e-03 9.8427157227874285e-01
5.8248116972648752e-03 9.8424585572321788e-01
5.8331613930336403e-03 9.8422005625365572e-01
5.8415348993760430e-03 9.8419417347298910e-01
5.8499323174937947e-03 9.8416820698163299e-01
5.8583537491584238e-03 9.8414215637746449e-01
5.8667992967152503e-03 9.8411602125580333e-01
5.8752690630873997e-03 9.8408980120939116e-01
5.8837631517798476e-03 9.8406349582837127e-01
5.8922816668835216e-03 9.8403710470026862e-01
5.9008247130794035e-03 9.8401062740996792e-01
5.9093923956426864e-03 9.8398406353969281e-01
5.9179848204469667e-03 9.8395741266898573e-01
5.9266020939684532e-03 9.8393067437468562e-01
5.9352443232902410e-03 9.8390384823090660e-01
5.9439116161065907e-03 9.8387693380901553e-01
5.9526040807272749e-03 9.8384993067761062e-01
5.9613218260819254e-03 9.8382283840249940e-01
5.9700649617244490e-03 9.8379565654667567e-01
5.9788335978374647e-03 9.8376838467029737e-01
5.9876278452367830e-03 9.8374102233066318e-01
5.9964478153759163e-03 9.8371356908218988e-01
6.0052936203506425e-03 9.8368602447638764e-01
6.0141653729035884e-03 9.8365838806183992e-01
6.0230631864288727e-03 9.8363065938417515e-01
6.0319871749767665e-03 9.8360283798604664e-01
6.0409374532584114e-03 9.8357492340710539e-01
6.0499141366505737e-03 9.8354691518397774e-01
6.0589173412004269e-03 9.8351881285023912e-01
6.0679471836303962e-03 9.8349061593639042e-01
6.0770037813430312e-03 9.8346232396983135e-01
6.0860872524259183e-03 9.8343393647483657e-01
6.0951977156566434e-03 9.8340545297252902e-01
6.1043352905077886e-03 9.8337687298085363e-01
6.1135000971519896e-03 9.8334819601455192e-01
6.1226922564670151e-03 9.8331942158513519e-01
6.1319118900408972e-03 9.8329054920085801e-01
6.1411591201771167e-03 9.8326157836669092e-01
6.1504340698998227e-03 9.8323250858429256e-01
6.1597368629590973e-03 9.8320333935198445e-01
6.1690676238362711e-03 9.8317407016472003e-01
6.1784264777492853e-03 9.8314470051405956e-01
6.1878135506580915e-03 9.8311522988813849e-01
6.1972289692701094e-03 9.8308565777164281e-01
6.2066728610457320e-03 9.8305598364577651e-01
6.2161453542038687e-03 9.8302620698823417e-01
6.2256465777275451e-03 9.8299632727317154e-01
6.2351766613695523e-03 9.8296634397117522e-01
6.2447357356581416e-03 9.8293625654923156e-01
6.2543239319027780e-03 9.8290606447069928e-01
6.2639413821999239e-03 9.8287576719527503e-01
6.2735882194389038e-03 9.8284536417896518e-01
6.2832645773077912e-03 9.8281485487405296e-01
6.2929705902993738e-03 9.8278423872906695e-01
6.3027063937171569e-03 9.8275351518875065e-01
6.3124721236814136e-03 9.8272268369402749e-01
6.3222679171353003e-03 9.8269174368197043e-01
6.3320939118510378e-03 9.8266069458576810e-01
6.3419502464361049e-03 9.8262953583469148e-01
6.3518370603395501e-03 9.8259826685406026e-01
6.3617544938583031e-03 9.8256688706520912e-01
6.3717026881435681e-03 9.8253539588545324e-01
6.3816817852072796e-03 9.8250379272805322e-01
6.3916919279286026e-03 9.8247207700218087e-01
6.4017332600604894e-03 9.8244024811288277e-01
6.4118059262363190e-03 9.8240830546104574e-01
6.4219100719765717e-03 9.8237624844335880e-01
6.4320458436955674e-03 9.8234407645227884e-01
6.4422133887082735e-03 9.8231178887599246e-01
6.4524128552371756e-03 9.8227938509837875e-01
6.4626443924191953e-03 9.8224686449897114e-01
6.4729081503126897e-03 9.8221422645292134e-01
6.4832042799045034e-03 9.8218147033095804e-01
6.4935329331170816e-03 9.8214859549935007e-01
6.5038942628156630e-03 9.8211560131986675e-01
6.5142884228155144e-03 9.8208248714973712e-01
6.5247155678892586e-03 9.8204925234161144e-01
6.5351758537742569e-03 9.8201589624351948e-01
6.5456694371800435e-03 9.8198241819882992e-01
6.5561964757958639e-03 9.8194881754620855e-01
6.5667571282982395e-03 9.8191509361957763e-01
6.5773515543586444e-03 9.8188124574807190e-01
6.5879799146512236e-03 9.8184727325599741e-01
6.5986423708605853e-03 9.8181317546278768e-01
6.6093390856896850e-03 9.8177895168295881e-01
6.6200702228677603e-03 9.8174460122606855e-01
6.6308359471583481e-03 9.8171012339666719e-01
6.6416364243673757e-03 9.8167551749425763e-01
6.6524718213513316e-03 9.8164078281324529e-01
6.6633423060255079e-03 9.8160591864289493e-01
6.6742480473723064e-03 9.8157092426728265e-01
6.6851892154496618e-03 9.8153579896524967e-01
6.6961659813994890e-03 9.8150054201035408e-01
6.7071785174562543e-03 9.8146515267082335e-01
6.7182269969556022e-03 9.8142963020950558e-01
6.7293115943430782e-03 9.8139397388381999e-01
6.7404324851829192e-03 9.8135818294570798e-01
6.7515898461669426e-03 9.8132225664158224e-01
6.7627838551234994e-03 9.8128619421227581e-01
6.7740146910265321e-03 9.8124999489299214e-01
6.7852825340046982e-03 9.8121365791325188e-01
6.7965875653506133e-03 9.8117718249684105e-01
6.8079299675301254e-03 9.8114056786175718e-01
6.8193099241917413e-03 9.8110381322015738e-01
6.8307276201760980e-03 9.8106691777830213e-01
6.8421832415255400e-03 9.8102988073650177e-01
6.8536769754937808e-03 9.8099270128906135e-01
6.8652090105556802e-03 9.8095537862422366e-01
6.8767795364170726e-03 9.8091791192411271e-01
6.8883887440247347e-03 9.8088030036467699e-01
6.9000368255764137e-03 9.8084254311563102e-01
6.9117239745309731e-03 9.8080463934039785e-01
6.9234503856186276e-03 9.8076658819604801e-01
6.9352162548512774e-03 9.8072838883324120e-01
6.9470217795329376e-03 9.8069004039616470e-01
6.9588671582702794e-03 9.8065154202247318e-01
6.9707525909832703e-03 9.8061289284322628e-01
6.9826782789158964e-03 9.8057409198282464e-01
6.9946444246470254e-03 9.8053513855894925e-01
7.0066512321013529e-03 9.8049603168249466e-01
7.0186989065604364e-03 9.8045677045750690e-01
7.0307876546738838e-03 9.8041735398111507e-01
7.0429176844706235e-03 9.8037778134346687e-01
7.0550892053702656e-03 9.8033805162766141e-01
7.0673024281946205e-03 9.8029816390968150e-01
7.0795575651792812e-03 9.8025811725832324e-01
7.0918548299853642e-03 9.8021791073512954e-01
7.1041944377113336e-03 9.8017754339431817e-01
7.1165766049049537e-03 9.8013701428271061e-01
7.1290015495753534e-03 9.8009632243966083e-01
7.1414694912052242e-03 9.8005546689698331e-01
7.1539806507631160e-03 9.8001444667887783e-01
7.1665352507158846e-03 9.7997326080185665e-01
7.1791335150412179e-03 9.7993190827466869e-01
7.1917756692403464e-03 9.7989038809822326e-01
7.2044619403508203e-03 9.7984869926551343e-01
7.2171925569594567e-03 9.7980684076153857e-01
7.2299677492153862e-03 9.7976481156322426e-01
7.2427877488432588e-03 9.7972261063934352e-01
7.2556527891565513e-03 9.7968023695043682e-01
7.2685631050710391e-03 9.7963768944872842e-01
7.2815189331183637e-03 9.7959496707804594e-01
7.2945205114597804e-03 9.7955206877373546e-01
7.3075680799000193e-03 9.7950899346257780e-01
7.3206618799012777e-03 9.7946574006270226e-01
7.3338021545973717e-03 9.7942230748350045e-01
7.3469891488080318e-03 9.7937869462553873e-01
7.3602231090533305e-03 9.7933490038046900e-01
7.3735042835682526e-03 9.7929092363094028e-01
7.3868329223174389e-03 9.7924676325050675e-01
7.4002092770100465e-03 9.7920241810353581e-01
7.4136336011147901e-03 9.7915788704511575e-01
7.4271061498751107e-03 9.7911316892096156e-01
7.4406271803245227e-03 9.7906826256731916e-01
7.4541969513020976e-03 9.7902316681086987e-01
7.4678157234681145e-03 9.7897788046863177e-01
7.4814837593198819e-03 9.7893240234786161e-01
7.4952013232076915e-03 9.7888673124595471e-01
7.5089686813509717e-03 9.7884086595034392e-01
7.5227861018545925e-03 9.7879480523839701e-01
7.5366538547253226e-03 9.7874854787731280e-01
7.5505722118884844e-03 9.7870209262401686e-01
7.5645414472047621e-03 9.7865543822505396e-01
7.5785618364871939e-03 9.7860858341648282e-01
7.5926336575183190e-03 9.7856152692376430e-01
7.6067571900675507e-03 9.7851426746165315e-01
7.6209327159086652e-03 9.7846680373408668e-01
7.6351605188375356e-03 9.7841913443406969e-01
7.6494408846899996e-03 9.7837125824356208e-01
7.6637741013599490e-03 9.7832317383336265e-01
7.6781604588175819e-03 9.7827487986299078e-01
7.6926002491278719e-03 9.7822637498056864e-01
7.7070937664692109e-03 9.7817765782270061e-01
7.7216413071522615e-03 9.7812872701435216e-01
7.7362431696389993e-03 9.7807958116872518e-01
7.7508996545619631e-03 9.7803021888713493e-01
7.7656110647436796e-03 9.7798063875888175e-01
7.7803777052163573e-03 9.7793083936112501e-01
7.7951998832417133e-03 9.7788081925875070e-01
7.8100779083310670e-03 9.7783057700424436e-01
7.8250120922656197e-03 9.7778011113755292e-01
7.8400027491169408e-03 9.7772942018595466e-01
7.8550501952677227e-03 9.7767850266391998e-01
7.8701547494326729e-03 9.7762735707297399e-01
7.8853167326797275e-03 9.7757598190155737e-01
7.9005364684514058e-03 9.7752437562488348e-01
7.9158142825864527e-03 9.7747253670479495e-01
7.9311505033416753e-03 9.7742046358961943e-01
7.9465454614140400e-03 9.7736815471402083e-01
7.9619994899629808e-03 9.7731560849885091e-01
7.9775129246329821e-03 9.7726282335099757e-01
7.9930861035763905e-03 9.7720979766323268e-01
8.0087193674764443e-03 9.7715652981405621e-01
8.0244130595705995e-03 9.7710301816753853e-01
8.0401675256740746e-03 9.7704926107316226e-01
8.0559831142036596e-03 9.7699525686566069e-01
8.0718601762018050e-03 9.7694100386485416e-01
8.0877990653609351e-03 9.7688650037548364e-01
8.1038001380480638e-03 9.7683174468704448e-01
8.1198637533296501e-03 9.7677673507361584e-01
8.1359902729967494e-03 9.7672146979368701e-01
8.1521800615904135e-03 9.7666594708998511e-01
8.1684334864273889e-03 9.7661016518929633e-01
8.1847509176261046e-03 9.7655412230228777e-01
8.2011327281329201e-03 9.7649781662332524e-01
8.2175792937486756e-03 9.7644124633028895e-01
8.2340909931555399e-03 9.7638440958438677e-01
8.2506682079441541e-03 9.7632730452996708e-01
8.2673113226410661e-03 9.7626992929432421e-01
8.2840207247364857e-03 9.7621228198750531e-01
8.3007968047123133e-03 9.7615436070211470e-01
8.3176399560705265e-03 9.7609616351311224e-01
8.3345505753618723e-03 9.7603768847761219e-01
8.3515290622148304e-03 9.7597893363467836e-01
8.3685758193649505e-03 9.7591989700511494e-01
8.3856912526845337e-03 9.7586057659125702e-01
8.4028757712125857e-03 9.7580097037675673e-01
8.4201297871851453e-03 9.7574107632636575e-01
8.4374537160659437e-03 9.7568089238571654e-01
8.4548479765774107e-03 9.7562041648110009e-01
8.4723129907320217e-03 9.7555964651924010e-01
8.4898491838640098e-03 9.7549858038706239e-01
8.5074569846614566e-03 9.7543721595146538e-01
8.5251368251986828e-03 9.7537555105908325e-01
8.5428891409690729e-03 9.7531358353604791e-01
8.5607143709182411e-03 9.7525131118774711e-01
8.5786129574775671e-03 9.7518873179857890e-01
8.5965853465981325e-03 9.7512584313170314e-01
8.6146319877850302e-03 9.7506264292878886e-01
8.6327533341320779e-03 9.7499912890975904e-01
8.6509498423569149e-03 9.7493529877253049e-01
8.6692219728365053e-03 9.7487115019275061e-01
8.6875701896430499e-03 9.7480668082353172e-01
8.7059949605803200e-03 9.7474188829517905e-01
8.7244967572203888e-03 9.7467677021491650e-01
8.7430760549407991e-03 9.7461132416660823e-01
8.7617333329621499e-03 9.7454554771047641e-01
8.7804690743861439e-03 9.7447943838281381e-01
8.7992837662340343e-03 9.7441299369569412e-01
8.8181778994855312e-03 9.7434621113667641e-01
8.8371519691182038e-03 9.7427908816850561e-01
8.8562064741472685e-03 9.7421162222880975e-01
8.8753419176658861e-03 9.7414381072979106e-01
8.8945588068859039e-03 9.7407565105791460e-01
8.9138576531790810e-03 9.7400714057359061e-01
8.9332389721188069e-03 9.7393827661085264e-01
8.9527032835223092e-03 9.7386905647703093e-01
8.9722511114933221e-03 9.7379947745242201e-01
8.9918829844652971e-03 9.7372953678995244e-01
9.0115994352451094e-03 9.7365923171483704e-01
9.0314010010572477e-03 9.7358855942423250e-01
9.0512882235885810e-03 9.7351751708688750e-01
9.0712616490335862e-03 9.7344610184278491e-01
9.0913218281401774e-03 9.7337431080278058e-01
9.1114693162560219e-03 9.7330214104823598e-01
9.1317046733754414e-03 9.7322958963064432e-01
9.1520284641868517e-03 9.7315665357125403e-01
9.1724412581207521e-03 9.7308332986068324e-01
9.1929436293983445e-03 9.7300961545853026e-01
9.2135361570806502e-03 9.7293550729297773e-01
9.2342194251182740e-03 9.7286100226039196e-01
9.2549940224017305e-03 9.7278609722491249e-01
9.2758605428124065e-03 9.7271078901803931e-01
9.2968195852740805e-03 9.7263507443821395e-01
9.3178717538050897e-03 9.7255895025038952e-01
9.3390176575711588e-03 9.7248241318559869e-01
9.3602579109388212e-03 9.7240545994051431e-01
9.3815931335294693e-03 9.7232808717700003e-01
9.4030239502740729e-03 9.7225029152165954e-01
9.4245509914685794e-03 9.7217206956537316e-01
9.4461748928299626e-03 9.7209341786283121e-01
9.4678962955529432e-03 9.7201433293205763e-01
9.4897158463674337e-03 9.7193481125392778e-01
9.5116341975966332e-03 9.7185484927167731e-01
9.5336520072158738e-03 9.7177444339040553e-01
9.5557699389121238e-03 9.7169358997656752e-01
9.5779886621442968e-03 9.7161228535746158e-01
9.6003088522042066e-03 9.7153052582070720e-01
9.6227311902783268e-03 9.7144830761371370e-01
9.6452563635103031e-03 9.7136562694314288e-01
9.6678850650642016e-03 9.7128247997436068e-01
9.6906179941885443e-03 9.7119886283088130e-01
9.7134558562811182e-03 9.7111477159380288e-01
9.7363993629546418e-03 9.7103020230123327e-01
9.7594492321031664e-03 9.7094515094770528e-01
9.7826061879692956e-03 9.7085961348358651e-01
9.8058709612123193e-03 9.7077358581447504e-01
9.8292442889770897e-03 9.7068706380058900e-01
9.8527269149638087e-03 9.7060004325614302e-01
9.8763195894986180e-03 9.7051251994871768e-01
9.9000230696051784e-03 9.7042448959861582e-01
9.9238381190770407e-03 9.7033594787820998e-01
9.9477655085509244e-03 9.7024689041127921e-01
9.9718060155808957e-03 9.7015731277233419e-01
9.9959604247135368e-03 9.7006721048593225e-01
1.0020229527563972e-02 9.6997657902597934e-01
1.0044614122892915e-02 9.6988541381502169e-01
1.0069115016684631e-02 9.6979371022352634e-01
1.0093733022225885e-02 9.6970146356914666e-01
1.0118468960185898e-02 9.6960866911598087e-01
1.0143323658697277e-02 9.6951532207381197e-01
1.0168297953437957e-02 9.6942141759733924e-01
1.0193392687714194e-02 9.6932695078539677e-01
1.0218608712544593e-02 9.6923191668015485e-01
1.0243946886745200e-02 9.6913631026631308e-01
1.0269408077015639e-02 9.6904012647027515e-01
1.0294993158026351e-02 9.6894336015931337e-01
1.0320703012506927e-02 9.6884600614071648e-01
1.0346538531335613e-02 9.6874805916092432e-01
1.0372500613629831e-02 9.6864951390464582e-01
1.0398590166837951e-02 9.6855036499396452e-01
1.0424808106832181e-02 9.6845060698742536e-01
1.0451155358002643e-02 9.6835023437910983e-01
1.0477632853352632e-02 9.6824924159769066e-01
1.0504241534595046e-02 9.6814762300547419e-01
1.0530982352250185e-02 9.6804537289742199e-01
1.0557856265744656e-02 9.6794248550015838e-01
1.0584864243511568e-02 9.6783895497096040e-01
1.0612007263091963e-02 9.6773477539672892e-01
1.0639286311237624e-02 9.6762994079294284e-01
1.0666702384015144e-02 9.6752444510259283e-01
1.0694256486911340e-02 9.6741828219509851e-01
1.0721949634940022e-02 9.6731144586520434e-01
1.0749782852750116e-02 9.6720392983185810e-01
1.0777757174735156e-02 9.6709572773706676e-01
1.0805873645144206e-02 9.6698683314473444e-01
1.0834133318194170e-02 9.6687723953947846e-01
1.0862537258183551e-02 9.6676694032542254e-01
1.0891086539607667e-02 9.6665592882497242e-01
1.0919782247275392e-02 9.6654419827756388e-01
1.0948625476427306e-02 9.6643174183839242e-01
1.0977617332855405e-02 9.6631855257711841e-01
1.1006758933024349e-02 9.6620462347654790e-01
1.1036051404194306e-02 9.6608994743129084e-01
1.1065495884545317e-02 9.6597451724639272e-01
1.1095093523303245e-02 9.6585832563594287e-01
1.1124845480867432e-02 9.6574136522165688e-01
1.1154752928939925e-02 9.6562362853143036e-01
1.1184817050656378e-02 9.6550510799787070e-01
1.1215039040718596e-02 9.6538579595679763e-01
1.1245420105528949e-02 9.6526568464571494e-01
1.1275961463326375e-02 9.6514476620225698e-01
1.1306664344324100e-02 9.6502303266260625e-01
1.1337529990849188e-02 9.6490047595987916e-01
1.1368559657483868e-02 9.6477708792248218e-01
1.1399754611208726e-02 9.6465286027243635e-01
1.1431116131547719e-02 9.6452778462366973e-01
1.1462645510715045e-02 9.6440185248027854e-01
1.1494344053763919e-02 9.6427505523475598e-01
1.1526213078737252e-02 9.6414738416618373e-01
1.1558253916820270e-02 9.6401883043839254e-01
1.1590467912495069e-02 9.6388938509808508e-01
1.1622856423697198e-02 9.6375903907292582e-01
1.1655420821974193e-02 9.6362778316958864e-01
1.1688162492646254e-02 9.6349560807177126e-01
1.1721082834968867e-02 9.6336250433816872e-01
1.1754183262297541e-02 9.6322846240040993e-01
1.1787465202254663e-02 9.6309347256094979e-01
1.1820930096898571e-02 9.6295752499092513e-01
1.1854579402894671e-02 9.6282060972796268e-01
1.1888414591688766e-02 9.6268271667394933e-01
1.1922437149682649e-02 9.6254383559275336e-01
1.1956648578411954e-02 9.6240395610790364e-01
1.1991050394726152e-02 9.6226306770022341e-01
1.2025644130970887e-02 9.6212115970541590e-01
1.2060431335172797e-02 9.6197822131159572e-01
1.2095413571226527e-02 9.6183424155677832e-01
1.2130592419084056e-02 9.6168920932632063e-01
1.2165969474946445e-02 9.6154311335030418e-01
1.2201546351458073e-02 9.6139594220086855e-01
1.2237324677903304e-02 9.6124768428948648e-01
1.2273306100405650e-02 9.6109832786418792e-01
1.2309492282129433e-02 9.6094786100672558e-01
1.2345884903483970e-02 9.6079627162968273e-01
1.2382485662330299e-02 9.6064354747351932e-01
1.2419296274190503e-02 9.6048967610356406e-01
1.2456318472459624e-02 9.6033464490693488e-01
1.2493554008620202e-02 9.6017844108940464e-01
1.2531004652459491e-02 9.6002105167219598e-01
1.2568672192289406e-02 9.5986246348870785e-01
1.2606558435169085e-02 9.5970266318118036e-01
1.2644665207130210e-02 9.5954163719728613e-01
1.2682994353405091e-02 9.5937937178664723e-01
1.2721547738657654e-02 9.5921585299728418e-01
1.2760327247217054e-02 9.5905106667198436e-01
1.2799334783314206e-02 9.5888499844459585e-01
1.2838572271321172e-02 9.5871763373624319e-01
1.2878041655993488e-02 9.5854895775145887e-01
1.2917744902715259e-02 9.5837895547423713e-01
1.2957683997747113e-02 9.5820761166400292e-01
1.2997860948477510e-02 9.5803491085148051e-01
1.3038277783676638e-02 9.5786083733448624e-01
1.3078936553753298e-02 9.5768537517363650e-01
1.3119839331014835e-02 9.5750850818794953e-01
1.3160988209930080e-02 9.5733021995035483e-01
1.3202385307395412e-02 9.5715049378310224e-01
1.3244032763003816e-02 9.5696931275307295e-01
1.3285932739317019e-02 9.5678665966698628e-01
1.3328087422140728e-02 9.5660251706650024e-01
1.3370499020802885e-02 9.5641686722320418e-01
1.3413169768435087e-02 9.5622969213350095e-01
1.3456101922257071e-02 9.5604097351337314e-01
1.3499297763864304e-02 9.5585069279303503e-01
1.3542759599518710e-02 9.5565883111146332e-01
1.3586489760442605e-02 9.5546536931079784e-01
1.3630490603115594e-02 9.5527028793062796e-01
1.3674764509574703e-02 9.5507356720214398e-01
1.3719313887717572e-02 9.5487518704215735e-01
1.3764141171608938e-02 9.5467512704697877e-01
1.3809248821790035e-02 9.5447336648616232e-01
1.3854639325591181e-02 9.5426988429610493e-01
1.3900315197447466e-02 9.5406465907349569e-01
1.3946278979217616e-02 9.5385766906861458e-01
1.3992533240505761e-02 9.5364889217848303e-01
1.4039080578986207e-02 9.5343830593985546e-01
1.4085923620731508e-02 9.5322588752201920e-01
1.4133065020543345e-02 9.5301161371945786e-01
1.4180507462286338e-02 9.5279546094434830e-01
1.4228253659224727e-02 9.5257740521886536e-01
1.4276306354362046e-02 9.5235742216730102e-01
1.4324668320783602e-02 9.5213548700800310e-01
1.4373342362001801e-02 9.5191157454512065e-01
1.4422331312304169e-02 9.5168565916015391e-01
1.4471638037104079e-02 9.5145771480330332e-01
1.4521265433294095e-02 9.5122771498460978e-01
1.4571216429601828e-02 9.5099563276488353e-01
1.4621493986948281e-02 9.5076144074641378e-01
1.4672101098808571e-02 9.5052511106345361e-01
1.4723040791574929e-02 9.5028661537247971e-01
1.4774316124921869e-02 9.5004592484219208e-01
1.4825930192173545e-02 9.4980301014329860e-01
1.4877886120673010e-02 9.4955784143803934e-01
1.4930187072153350e-02 9.4931038836945092e-01
1.4982836243110528e-02 9.4906062005036396e-01
1.5035836865177876e-02 9.4880850505212899e-01
1.5089192205502011e-02 9.4855401139306861e-01
1.5142905567120012e-02 9.4829710652663324e-01
1.5196980289337686e-02 9.4803775732926121e-01
1.5251419748108988e-02 9.4777593008795036e-01
1.5306227356415996e-02 9.4751159048751543e-01
1.5361406564648883e-02 9.4724470359747481e-01
1.5416960860986942e-02 9.4697523385865623e-01
1.5472893771779715e-02 9.4670314506948527e-01
1.5529208861927702e-02 9.4642840037188503e-01
1.5585909735262599e-02 9.4615096223681494e-01
1.5643000034926705e-02 9.4587079244944605e-01
1.5700483443751460e-02 9.4558785209395402e-01
1.5758363684634603e-02 9.4530210153792149e-01
1.5816644520915687e-02 9.4501350041633903e-01
1.5875329756749611e-02 9.4472200761518887e-01
1.5934423237477745e-02 9.4442758125460491e-01
1.5993928849996234e-02 9.4413017867159077e-01
1.6053850523121176e-02 9.4382975640228906e-01
1.6114192227950144e-02 9.4352627016379098e-01
1.6174957978218784e-02 9.4321967483542812e-01
1.6236151830654067e-02 9.4290992443962440e-01
1.6297777885321822e-02 9.4259697212221905e-01
1.6359840285968638e-02 9.4228077013226286e-01
1.6422343220356496e-02 9.4196126980127248e-01
1.6485290920591880e-02 9.4163842152193511e-01
1.6548687663447019e-02 9.4131217472624062e-01
1.6612537770672224e-02 9.4098247786302480e-01
1.6676845609299048e-02 9.4064927837489354e-01
1.6741615591935554e-02 9.4031252267455656e-01
1.6806852177050389e-02 9.3997215612051499e-01
1.6872559869240744e-02 9.3962812299200393e-01
1.6938743219493062e-02 9.3928036646333568e-01
1.7005406825431179e-02 9.3892882857757165e-01
1.7072555331548611e-02 9.3857345021941208e-01
1.7140193429425129e-02 9.3821417108733662e-01
1.7208325857926459e-02 9.3785092966498140e-01
1.7276957403386486e-02 9.3748366319172793e-01
1.7346092899770758e-02 9.3711230763247233e-01
1.7415737228820012e-02 9.3673679764655282e-01
1.7485895320172116e-02 9.3635706655581263e-01
1.7556572151461221e-02 9.3597304631176537e-01
1.7627772748392400e-02 9.3558466746183899e-01
1.7699502184790404e-02 9.3519185911467140e-01
1.7771765582621227e-02 9.3479454890443292e-01
1.7844568111979674e-02 9.3439266295410495e-01
1.7917914991052240e-02 9.3398612583775609e-01
1.7991811486043972e-02 9.3357486054173466e-01
1.8066262911070136e-02 9.3315878842474376e-01
1.8141274628005653e-02 9.3273782917677739e-01
1.8216852046301600e-02 9.3231190077687398e-01
1.8293000622757849e-02 9.3188091944965989e-01
1.8369725861248399e-02 9.3144479962063775e-01
1.8447033312397478e-02 9.3100345387017747e-01
1.8524928573215037e-02 9.3055679288617843e-01
1.8603417286676652e-02 9.3010472541536715e-01
1.8682505141225190e-02 9.2964715821320087e-01
1.8762197870236180e-02 9.2918399599226342e-01
1.8842501251423387e-02 9.2871514136915401e-01
1.8923421106172060e-02 9.2824049480984905e-01
1.9004963298800019e-02 9.2775995457345817e-01
1.9087133735742324e-02 9.2727341665432406e-01
1.9169938364658596e-02 9.2678077472241138e-01
1.9253383173458264e-02 9.2628192006194188e-01
1.9337474189239222e-02 9.2577674150821299e-01
1.9422217477134775e-02 9.2526512538254446e-01
1.9507619139063841e-02 9.2474695542529795e-01
1.9593685312378959e-02 9.2422211272690880e-01
1.9680422168407433e-02 9.2369047565684625e-01
1.9767835910880539e-02 9.2315191979044264e-01
1.9855932774225440e-02 9.2260631783382119e-01
1.9944719021756777e-02 9.2205353954614389e-01
2.0034200943725235e-02 9.2149345165971686e-01
2.0124384855226291e-02 9.2092591779775190e-01
2.0215277093942000e-02 9.2035079838964762e-01
2.0306884017755079e-02 9.1976795058374183e-01
2.0399212002193030e-02 9.1917722815739877e-01
2.0492267437689032e-02 9.1857848142448584e-01
2.0586056726653455e-02 9.1797155714016787e-01
2.0680586280392214e-02 9.1735629840237320e-01
2.0775862515814404e-02 9.1673254455036568e-01
2.0871891851845285e-02 9.1610013106191901e-01
2.0968680705702184e-02 9.1545888944557996e-01
2.1066235488947399e-02 9.1480864712918641e-01
2.1164562603274394e-02 9.1414922734627491e-01
2.1263668436027477e-02 9.1348044901909731e-01
2.1363559355439446e-02 9.1280212663797389e-01
2.1464241705586008e-02 9.1211407013702051e-01
2.1565721801041417e-02 9.1141608476615854e-01
2.1668005921219723e-02 9.1070797095930522e-01
2.1771100304384949e-02 9.0998952419864565e-01
2.1875011141312899e-02 9.0926053487488667e-01
2.1979744568586791e-02 9.0852078814338344e-01
2.2085306661509728e-02 9.0777006377592018e-01
2.2191703426615590e-02 9.0700813600795993e-01
2.2298940793721838e-02 9.0623477338345404e-01
2.2407024607587322e-02 9.0544973859203892e-01
2.2515960619081204e-02 9.0465278830284745e-01
2.2625754475860658e-02 9.0384367299384571e-01
2.2736411712496307e-02 9.0302213677607490e-01
2.2847937740111672e-02 9.0218791721312364e-01
2.2960337835437945e-02 9.0134074513524298e-01
2.3073617129259587e-02 9.0048034444854297e-01
2.3187780594232314e-02 8.9960643193911205e-01
2.3302833032081399e-02 8.9871871707032380e-01
2.3418779060096845e-02 8.9781690177521467e-01
2.3535623096860490e-02 8.9690068024658121e-01
2.3653369347283938e-02 8.9596973871721142e-01
2.3772021786855245e-02 8.9502375523377187e-01
2.3891584145049265e-02 8.9406239942755716e-01
2.4012059887867691e-02 8.9308533227925757e-01
2.4133452199469850e-02 8.9209220587738514e-01
2.4255763962861762e-02 8.9108266317067275e-01
2.4378997739599069e-02 8.9005633771443493e-01
2.4503155748458398e-02 8.8901285341091563e-01
2.4628239843029875e-02 8.8795182424363428e-01
2.4754251488182402e-02 8.8687285400577964e-01
2.4881191735351898e-02 8.8577553602241788e-01
2.5009061196597564e-02 8.8465945286801417e-01
2.5137860017379821e-02 8.8352417607718592e-01
2.5267587848001594e-02 8.8236926584968911e-01
2.5398243813656702e-02 8.8119427075075785e-01
2.5529826483025285e-02 8.7999872740596696e-01
2.5662333835366070e-02 8.7878216019116173e-01
2.5795763226038753e-02 8.7754408091813885e-01
2.5930111350396339e-02 8.7628398851472178e-01
2.6065374205982504e-02 8.7500136870200873e-01
2.6201547052975914e-02 8.7369569366825262e-01
2.6338624372807463e-02 8.7236642173794621e-01
2.6476599824894559e-02 8.7101299703984447e-01
2.6615466201424621e-02 8.6963484917366274e-01
2.6755215380120712e-02 8.6823139287525597e-01
2.6895838274924533e-02 8.6680202768150427e-01
2.7037324784531476e-02 8.6534613759585699e-01
2.7179663738713899e-02 8.6386309075554935e-01
2.7322842842375537e-02 8.6235223910249148e-01
2.7466848617264512e-02 8.6081291805720150e-01
2.7611666341300412e-02 8.5924444619919382e-01
2.7757279985455907e-02 8.5764612495450132e-01
2.7903672148149920e-02 8.5601723829244902e-01
2.8050823987085187e-02 8.5435705243297144e-01
2.8198715148526961e-02 8.5266481556710005e-01
2.8347323693947234e-02 8.5093975759188867e-01
2.8496626024034171e-02 8.4918108986316587e-01
2.8646596800060754e-02 8.4738800497011812e-01
2.8797208862597484e-02 8.4555967653280939e-01
2.8948433147571860e-02 8.4369525902605202e-01
2.9100238599694156e-02 8.4179388763325735e-01
2.9252592083313229e-02 8.3985467813579151e-01
2.9405458290694554e-02 8.3787672683785697e-01
2.9558799647857660e-02 8.3585911053572359e-01
2.9712576218069348e-02 8.3380088653407181e-01
2.9866745603087153e-02 8.3170109271630455e-01
3.0021262842256868e-02 8.2955874767098459e-01
3.0176080309807084e-02 8.2737285088379253e-01
3.0331147610292632e-02 8.2514238299685760e-01
3.0486411472636161e-02 8.2286630614691270e-01
3.0641815643026298e-02 8.2054356438939569e-01
3.0797300776987325e-02 8.1817308421332002e-01
3.0952804330967264e-02 8.1575377515575009e-01
3.1108260453866908e-02 8.1328453052396854e-01
3.1263599879070250e-02 8.1076422823609484e-01
3.1418749817386446e-02 8.0819173178682402e-01
3.1573633851615289e-02 8.0556589135022250e-01
3.1728171833445160e-02 8.0288554502958043e-01
3.1882279783328735e-02 8.0014952026466224e-01
3.2035869794132719e-02 7.9735663540617385e-01
3.2188849939626951e-02 7.9450570146870414e-01
3.2341124188588165e-02 7.9159552407451350e-01
3.2492592325630024e-02 7.8862490559775489e-01
3.2643149880035027e-02 7.8559264752239566e-01
3.2792688063769462e-02 7.8249755302510859e-01
3.2941093719962802e-02 7.7933842979384804e-01
3.3088249283298045e-02 7.7611409309445056e-01
3.3234032753733114e-02 7.7282336908456750e-01
3.3378317685321290e-02 7.6946509840330868e-01
3.3520973191768520e-02 7.6603814003683113e-01
3.3661863970301943e-02 7.6254137546345768e-01
3.3800850345873296e-02 7.5897371308065387e-01
3.3937788337601353e-02 7.5533409293264864e-01
3.4072529749114164e-02 7.5162149173336579e-01
3.4204922284925450e-02 7.4783492818689501e-01
3.4334809695100457e-02 7.4397346860316815e-01
3.4462031949590265e-02 7.4003623279357722e-01
3.4586425444383485e-02 7.3602240025198051e-01
3.4707823241457811e-02 7.3193121660523819e-01
3.4826055344259393e-02 7.2776200031624483e-01
3.4940949010319182e-02 7.2351414961882854e-01
3.5052329102365637e-02 7.1918714965457975e-01
3.5160018479329549e-02 7.1478057979036091e-01
3.5263838428194229e-02 7.1029412107626111e-01
3.5363609137176628e-02 7.0572756379924573e-01
3.5459150211071058e-02 7.0108081509449149e-01
3.5550281228223159e-02 6.9635390655450724e-01
3.5636822338961156e-02 6.9154700178300643e-01
3.5718594904340317e-02 6.8666040382427806e-01
3.5795422173622395e-02 6.8169456240361614e-01
3.5867129998581347e-02 6.7665008090416390e-01
3.5933547581760567e-02 6.7152772299831198e-01
3.5994508255510337e-02 6.6632841885603844e-01
3.6049850287401763e-02 6.6105327083784871e-01
3.6099417707683872e-02 6.5570355859213181e-01
3.6143061153221807e-02 6.5028074346296660e-01
3.6180638721963365e-02 6.4478647212387974e-01
3.6212016831269712e-02 6.3922257934721227e-01
3.6237071072594502e-02 6.3359108982804335e-01
3.6255687055033244e-02 6.2789421898592079e-01
3.6267761229580267e-02 6.2213437267403804e-01
3.6273201685401976e-02 6.1631414572818755e-01
3.6271928909373349e-02 6.1043631930556297e-01
3.6263876499954689e-02 6.0450385697215780e-01
3.6248991826517037e-02 5.9851989950879403e-01
3.6227236625710750e-02 5.9248775842558732e-01
3.6198587526230723e-02 5.8641090818442776e-01
3.6163036494429771e-02 5.8029297715079198e-01
3.6120591193540053e-02 5.7413773730731266e-01
3.6071275250046379e-02 5.6794909278449091e-01
3.6015128422305670e-02 5.6173106728558231e-01
3.5952206666415076e-02 5.5548779047940666e-01
3.5882582097108359e-02 5.4922348347661387e-01
3.5806342841654397e-02 5.4294244350331633e-01
3.5723592785829088e-02 5.3664902790165481e-01
3.5634451214250656e-02 5.3034763759853987e-01
3.5539052346028624e-02 5.2404270019464971e-01
3.5437544770881083e-02 5.1773865283464937e-01
3.5330090790856118e-02 5.1143992501378566e-01
3.5216865673546996e-02 5.0515092148106067e-01
3.5098056824494871e-02 4.9887600539773252e-01
3.4973862887589913e-02 4.9261948190685895e-01
3.4844492783159556e-02 4.8638558226977407e-01
3.4710164693283162e-02 4.8017844868831555e-01
3.4571105006135888e-02 4.7400211995762115e-01
3.4427547229023296e-02 4.6786051804805956e-01
3.4279730881779845e-02 4.6175743572267458e-01
3.4127900381564616e-02 4.5569652526574833e-01
3.3972303929235448e-02 4.4968128839371274e-01
3.3813192408256608e-02 4.4371506739176308e-01
3.3650818305430263e-02 4.3780103750243898e-01
3.3485434662235448e-02 4.3194220058175786e-01
3.3317294064994056e-02 4.2614138002624075e-01
3.3146647680970573e-02 4.2040121694798638e-01
3.2973744346899356e-02 4.1472416756445585e-01
3.2798829715548261e-02 4.0911250180228187e-01
3.2622145463707397e-02 4.0356830297579860e-01
3.2443928564910365e-02 3.9809346851685817e-01
3.2264410629654919e-02 3.9268971171076217e-01
3.2083817313753121e-02 3.8735856435433436e-01
3.1902367796040075e-02 3.8210138023972662e-01
3.1720274324607375e-02 3.7691933937604166e-01
3.1537741830238331e-02 3.7181345286668377e-01
3.1354967605278047e-02 3.6678456835971035e-01
3.1172141045649960e-02 3.6183337598932053e-01
3.0989443453198557e-02 3.5696041472496659e-01
3.0807047895222865e-02 3.5216607905359554e-01
3.0625119117553768e-02 3.4745062591839665e-01
3.0443813507439077e-02 3.4281418182702689e-01
3.0263279102325603e-02 3.3825675009588468e-01
3.0083655640541322e-02 3.3377821814567343e-01
2.9905074649883567e-02 3.2937836479412980e-01
2.9727659569795832e-02 3.2505686750834695e-01
2.9551525903995336e-02 3.2081330956510135e-01
2.9376781399102114e-02 3.1664718708213918e-01
2.9203526245667511e-02 3.1255791588494364e-01
2.9031853298303611e-02 3.0854483818211526e-01
2.8861848311726085e-02 3.0460722902596316e-01
2.8693590189645939e-02 3.0074430253806211e-01
2.8527151243601213e-02 2.9695521788305129e-01
2.8362597459278587e-02 2.9323908498385748e-01
2.8199988767601474e-02 2.8959496996255651e-01
2.8039379318655782e-02 2.8602190030546337e-01
2.7880817756445124e-02 2.8251886975561918e-01
2.7724347493002427e-02 2.7908484292051927e-01
2.7570006980287526e-02 2.7571875960807785e-01
2.7417829978173693e-02 2.7241953888847908e-01
2.7267845817842258e-02 2.6918608288995161e-01
2.7120079659212419e-02 2.6601728033347283e-01
2.6974552741846753e-02 2.6291200981649543e-01
2.6831282628675873e-02 2.5986914285410978e-01
2.6690283441985051e-02 2.5688754668643904e-01
2.6551566091198808e-02 2.5396608686137889e-01
2.6415138492087452e-02 2.5110362960207439e-01
2.6281005777258587e-02 2.4829904397250091e-01
2.6149170497593514e-02 2.4555120384592308e-01
2.6019632814979342e-02 2.4285898969600359e-01
2.5892390685983136e-02 2.4022129021427741e-01
2.5767440036873986e-02 2.3763700376786076e-01
2.5644774929817805e-02 2.3510503970166916e-01
2.5524387720352548e-02 2.3262431949808210e-01
2.5406269206461829e-02 2.3019377780546749e-01
2.5290408769524386e-02 2.2781236334387212e-01
2.5176794507356194e-02 2.2547903969626115e-01
2.5065413359582362e-02 2.2319278599338666e-01
2.4956251225591874e-02 2.2095259750003723e-01
2.4849293075341963e-02 2.1875748611010862e-01
2.4744523053316907e-02 2.1660648075869599e-01
2.4641924576448520e-02 2.1449862777123410e-01
2.4541480424312260e-02 2.1243299109247654e-01
2.4443172823790101e-02 2.1040865248702495e-01
2.4346983529426464e-02 2.0842471171885937e-01
2.4252893898343016e-02 2.0648028663225759e-01
2.4160884959017314e-02 2.0457451318420297e-01
2.4070937475159974e-02 2.0270654543710806e-01
2.3983032005161227e-02 2.0087555551364783e-01
2.3897148957325191e-02 1.9908073351720237e-01
2.3813268641107090e-02 1.9732128742121119e-01
2.3731371314564938e-02 1.9559644293054454e-01
2.3651437228233305e-02 1.9390544331781695e-01
2.3573446665622284e-02 1.9224754923738754e-01
2.3497379980540502e-02 1.9062203851962747e-01
2.3423217631436087e-02 1.8902820594787384e-01
2.3350940212945027e-02 1.8746536302033773e-01
2.3280528484831243e-02 1.8593283769909177e-01
2.3211963398498028e-02 1.8442997414812684e-01
2.3145226121245720e-02 1.8295613246233836e-01
2.3080298058445581e-02 1.8151068838918502e-01
2.3017160873795350e-02 1.8009303304464508e-01
2.2955796508000677e-02 1.7870257262865027e-01
2.2896187195326077e-02 1.7733872812936208e-01
2.2838315477791537e-02 1.7600093501737926e-01
2.2782164220096674e-02 1.7468864296543540e-01
2.2727716621985576e-02 1.7340131555028745e-01
2.2674956229247943e-02 1.7213842995477541e-01
2.2623866943648315e-02 1.7089947667151562e-01
2.2574433031858479e-02 1.6968395920868828e-01
2.2526639133464806e-02 1.6849139379834288e-01
2.2480470268119272e-02 1.6732130910760401e-01
2.2435911841899754e-02 1.6617324595312541e-01
2.2392949652942751e-02 1.6504675701910451e-01
2.2351569896408529e-02 1.6394140657914186e-01
2.2311759168836650e-02 1.6285677022219971e-01
2.2273504471946932e-02 1.6179243458288689e-01
2.2236793215939250e-02 1.6074799707627646e-01
2.2201613222342771e-02 1.5972306563743585e-01
2.2167952726463765e-02 1.5871725846583340e-01
2.2135800379479011e-02 1.5773020377476268e-01
2.2105145250219994e-02 1.5676153954591257e-01
2.2075976826691594e-02 1.5581091328919172e-01
2.2048285017367435e-02 1.5487798180790679e-01
2.2022060152302413e-02 1.5396241096937466e-01
2.1997292984101944e-02 1.5306387548104378e-01
2.1973974688785938e-02 1.5218205867218471e-01
2.1952096866419489e-02 1.5131665228002486e-01
2.1931651541423725e-02 1.5046735624004662e-01
2.1912631163724050e-02 1.4963387848643056e-01
2.1895028608877806e-02 1.4881593475213364e-01
2.1878837178497181e-02 1.4801324837629717e-01
2.1864050600765531e-02 1.4722555011701324e-01
2.1850663030979458e-02 1.4645257796918310e-01
2.1838669052133688e-02 1.4569407698738840e-01
2.1828063675565217e-02 1.4494979911369735e-01
2.1818842341672647e-02 1.4421950301032641e-01
2.1811000920726173e-02 1.4350295389707704e-01
2.1804535713783026e-02 1.4279992339346784e-01
2.1799443453723043e-02 1.4211018936548184e-01
2.1795721306418436e-02 1.4143353577684900e-01
2.1793366872051540e-02 1.4076975254478444e-01
2.1792378186594248e-02 1.4011863540010419e-01
2.1792753723462281e-02 1.3947998575163997e-01
2.1794492395357534e-02 1.3885361055487663e-01
2.1797593556311359e-02 1.3823932218473609e-01
2.1802057003941666e-02 1.3763693831243370e-01
2.1807882981936623e-02 1.3704628178633360e-01
2.1815072182777569e-02 1.3646718051673129e-01
2.1823625750713907e-02 1.3589946736449368e-01
2.1833545285002663e-02 1.3534298003348771e-01
2.1844832843425459e-02 1.3479756096673109e-01
2.1857490945883188e-02 1.3426305724493540e-01
2.1871522578380369e-02 1.3373932048986548e-01
2.1886931198384866e-02 1.3322620677472599e-01
2.1903720738586450e-02 1.3272357652975669e-01
2.1921895611828481e-02 1.3223129445565049e-01
2.1941460716528020e-02 1.3174922944037509e-01
2.1962421442428492e-02 1.3127725447910085e-01
2.1984783676699864e-02 1.3081524659719007e-01
2.2008553810402183e-02 1.3036308677619940e-01
2.2033738745328078e-02 1.2992065988285270e-01
2.2060345901240640e-02 1.2948785460094153e-01
2.2088383223523300e-02 1.2906456336611272e-01
2.2117859191258721e-02 1.2865068230350463e-01
2.2148782825754356e-02 1.2824611116819462e-01
2.2181163699532786e-02 1.2785075328842285e-01
2.2215011945805399e-02 1.2746451551155921e-01
2.2250338268448695e-02 1.2708730815278182e-01
2.2287153952503126e-02 1.2671904494643790e-01
2.2325470875214980e-02 1.2635964300005839e-01
2.2365301517642600e-02 1.2600902275100168e-01
2.2406658976849014e-02 1.2566710792570177e-01
2.2449556978703815e-02 1.2533382550149966e-01
2.2494009891317928e-02 1.2500910567103643e-01
2.2540032739136129e-02 1.2469288180919226e-01
2.2587641217712586e-02 1.2438509044255285e-01
2.2636851708953763e-02 1.2408567122033502e-01
2.2687681297329315e-02 1.2379456688956622e-01
2.2740147787961483e-02 1.2351172327496455e-01
2.2794269723189743e-02 1.2323708925415758e-01
2.2850066401126353e-02 1.2297061673991790e-01
2.2907557895248690e-02 1.2271226066495580e-01
2.2966765074856892e-02 1.2246197896908646e-01
2.3027709626442051e-02 1.2221973258880800e-01
2.3090414076011947e-02 1.2198548544932919e-01
2.3154901812423388e-02 1.2175920445908671e-01
2.3221197111771875e-02 1.2154085950679379e-01
2.3289325162891554e-02 1.2133042346106326e-01
2.3359312094020618e-02 1.2112787217265146e-01
2.3431185000689504e-02 1.2093318447936907e-01
2.3504971974891910e-02 1.2074634221370949e-01
2.3580702135601015e-02 1.2056733021324592e-01
2.3658405660696279e-02 1.2039613633385128e-01
2.3738113820368924e-02 1.2023275146579737e-01
2.3819859012077414e-02 1.2007716955279239e-01
2.3903674797127433e-02 1.1992938761401853e-01
2.3989595938954434e-02 1.1978940576923373e-01
2.4077658443190274e-02 1.1965722726700552e-01
2.4167899599388840e-02 1.1953285851536984e-01
2.4260358024721231e-02 1.1941630911668920e-01
2.4355073711518020e-02 1.1930759190975834e-01
2.4452088073711555e-02 1.1920672300627595e-01
2.4551443997168607e-02 1.1911372183649099e-01
2.4653185892703301e-02 1.1902861119877550e-01
2.4757359751528950e-02 1.1895141731280208e-01
2.4864013203298230e-02 1.1888216987651595e-01
2.4973195576888041e-02 1.1882090212709476e-01
2.5084957964092928e-02 1.1876765090609503e-01
2.5199353286399013e-02 1.1872245672898628e-01
2.5316436365018697e-02 1.1868536385928018e-01
2.5436263994375773e-02 1.1865642038746697e-01
2.5558895019239934e-02 1.1863567831497647e-01
2.5684390415719998e-02 1.1862319364338716e-01
2.5812813376336324e-02 1.1861902646911408e-01
2.5944229399404200e-02 1.1862324108381124e-01
2.6078706382972640e-02 1.1863590608073349e-01
2.6216314723576134e-02 1.1865709446730925e-01
2.6357127419877634e-02 1.1868688378352799e-01
2.6501220181416041e-02 1.1872535622718773e-01
2.6648671545771718e-02 1.1877259879237469e-01
2.6799562997087096e-02 1.1882870340300666e-01
2.6953979093314217e-02 1.1889376706161503e-01
2.7112007600734993e-02 1.1896789200682306e-01
2.7273739635496390e-02 1.1905118587896350e-01
2.7439269812647493e-02 1.1914376189441107e-01
2.7608696403192835e-02 1.1924573902921744e-01
2.7782121499706203e-02 1.1935724221265213e-01
2.7959651191080327e-02 1.1947840253126679e-01
2.8141395747022218e-02 1.1960935744411819e-01
2.8327469812939810e-02 1.1975025100980308e-01
2.8517992615905086e-02 1.1990123412597678e-01
2.8713088182420271e-02 1.2006246478204868e-01
2.8912885568758918e-02 1.2023410832576939e-01
2.9117519104701773e-02 1.2041633774444750e-01
2.9327128650629135e-02 1.2060933395913158e-01
2.9541859872568039e-02 1.2081328614326982e-01
2.9761864531277604e-02 1.2102839204998858e-01
2.9987300786682873e-02 1.2125485835590201e-01
3.0218333524145873e-02 1.2149290103112137e-01
3.0455134700233599e-02 1.2174274572863263e-01
3.0697883709416802e-02 1.2200462819457804e-01
3.0946767773322077e-02 1.2227879470104776e-01
3.1201982354268763e-02 1.2256550250302990e-01
3.1463731594939190e-02 1.2286502032121698e-01
3.1732228786158445e-02 1.2317762885241822e-01
3.2007696864897031e-02 1.2350362130938114e-01
3.2290368944758410e-02 1.2384330399188412e-01
3.2580488881374506e-02 1.2419699689102258e-01
3.2878311874801718e-02 1.2456503432732439e-01
3.3184105112558829e-02 1.2494776562811412e-01
3.3498148459114037e-02 1.2534555584923870e-01
3.3820735183863741e-02 1.2575878652210420e-01
3.4152172746003844e-02 1.2618785646046182e-01
3.4492783633700549e-02 1.2663318261406645e-01
3.4842906261243221e-02 1.2709520097164212e-01
3.5202895929210852e-02 1.2757436751720197e-01
3.5573125853073109e-02 1.2807115924388504e-01
3.5953988266071671e-02 1.2858607522959253e-01
3.6345895602690928e-02 1.2911963777882968e-01
3.6749281769532231e-02 1.2967239363528810e-01
3.7164603510955539e-02 1.3024491526982562e-01
3.7592341875544465e-02 1.3083780224435959e-01
3.8033003800129618e-02 1.3145168267509116e-01
3.8487123805926227e-02 1.3208721476482538e-01
3.8955265828296268e-02 1.3274508844011260e-01
3.9438025194760765e-02 1.3342602710011486e-01
3.9936030757171045e-02 1.3413078947161228e-01
4.0449947192795092e-02 1.3486017157898655e-01
4.0980477490424654e-02 1.3561500883819241e-01
4.1528365639034906e-02 1.3639617828386796e-01
4.2094399538099070e-02 1.3720460093885248e-01
4.2679414150384183e-02 1.3804124433546722e-01
4.3284294917445940e-02 1.3890712519262771e-01
4.3909981472111788e-02 1.3980331227722489e-01
4.4557471656245316e-02 1.4073092941918031e-01
4.5227825890364018e-02 1.4169115872728039e-01
4.5922171931814894e-02 1.4268524401627705e-01
4.6641710048647568e-02 1.4371449443827955e-01
4.7387718652140573e-02 1.4478028833194775e-01
4.8161560435196107e-02 1.4588407730237890e-01
4.8964689068439309e-02 1.4702739054367794e-01
4.9798656510853204e-02 1.4821183941473204e-01
5.0665120993654514e-02 1.4943912226945141e-01
5.1565855757646370e-02 1.5071102956602050e-01
5.2502758589659485e-02 1.5202944920655037e-01
5.3477862278882550e-02 1.5339637217189386e-01
5.4493346072910523e-02 1.5481389842212775e-01
5.5551548229384760e-02 1.5628424304126234e-01
5.6654979779595327e-02 1.5780974261281533e-01
5.7806339632191207e-02 1.5939286180481288e-01
5.9008531158039078e-02 1.6103620013288969e-01
6.0264680406412009e-02 1.6274249884525405e-01
6.1578156113266266e-02 1.6451464784406844e-01
6.2952591690833642e-02 1.6635569257383240e-01
6.4391909391785740e-02 1.6826884073086940e-01
6.5900346870303370e-02 1.7025746866507827e-01
6.7482486366628860e-02 1.7232512726077237e-01
6.9143286758405489e-02 1.7447554703318510e-01
7.0888118741246647e-02 1.7671264212627880e-01
7.2722803420726498e-02 1.7904051283783318e-01
7.4653654607492917e-02 1.8146344619385857e-01
7.6687525009935906e-02 1.8398591381844226e-01
7.8831856808856335e-02 1.8661256668024453e-01
8.1094736599286704e-02 1.8934822538406951e-01
8.3484955070611697e-02 1.9219786514161030e-01
8.6012071574174148e-02 1.9516659403619877e-01
8.8686483585495537e-02 1.9825962287095761e-01
9.1519500982129257e-02 2.0148222465286186e-01
9.4523424839505349e-02 2.0483968131889235e-01
9.7711630278563971e-02 2.0833721501854999e-01
1.0109865233033817e-01 2.1197990051546584e-01
1.0470027352644969e-01 2.1577255501518028e-01
1.0853361124771679e-01 2.1971960108794114e-01
1.1261720200773481e-01 2.2382489773121844e-01
1.1697107901927632e-01 2.2809153429506973e-01
1.2161683808939419e-01 2.3252158152829092e-01
1.2657768550308773e-01 2.3711579395011023e-01
1.3187845993175581e-01 2.4187325811057744e-01
1.3754561836020590e-01 2.4679098203388872e-01
1.4360717417083410e-01 2.5186342310187582e-01
1.5009257306944720e-01 2.5708195416351676e-01
1.5703249098022057e-01 2.6243427246104500e-01
1.6445853608297767e-01 2.6790376169201213e-01
1.7240283680006760e-01 2.7346882613865464e-01
1.8089749795569293e-01 2.7910222590994971e-01
1.8997391038080835e-01 2.8477045513288735e-01
1.9966190448363258e-01 2.9043321834088875e-01
2.0998874699604450e-01 2.9604307398816615e-01
2.2097799301020160e-01 3.0154532561069797e-01
2.3264822089958984e-01 3.0687824705680417e-01
2.4501169688937846e-01 3.1197372583118166e-01
2.5807303544016935e-01 3.1675839356318697e-01
2.7182793995190985e-01 3.2115528297327856e-01
2.8626212065304668e-01 3.2508600495502266e-01
3.0135049113233697e-01 3.2847338135172222e-01
3.1705673740143914e-01 3.3124440432162955e-01
3.3333333333333320e-01 3.3333333333333315e-01


==> bandit/phase_rlvr_band.dat <==
x y
3.3333333333333320e-01 3.3333333333333326e-01
3.3767028301961755e-01 3.3692455014200556e-01
3.4191473663123345e-01 3.4041405024295918e-01
3.4606556852971887e-01 3.4380183184498991e-01
3.5012205593813273e-01 3.4708826285528876e-01
3.5408384906657003e-01 3.5027404632251963e-01
3.5795094041918951e-01 3.5336018593081692e-01
3.6172363385977740e-01 3.5634795207648912e-01
3.6540251394812462e-01 3.5923884898090724e-01
3.6898841596951526e-01 3.6203458319637172e-01
3.7248239695705371e-01 3.6473703374534067e-01
3.7588570804389809e-01 3.6734822414480256e-01
3.7919976828599400e-01 3.6987029639845442e-01
3.8242614013111920e-01 3.7230548705651872e-01
3.8556650661114478e-01 3.7465610535662786e-01
3.8862265029487641e-01 3.7692451342333844e-01
3.9159643401277633e-01 3.7911310847978735e-01
3.9448978333991458e-01 3.8122430700332327e-01
3.9730467076023962e-01 3.8326053070824262e-01
4.0004310146909672e-01 3.8522419426608023e-01
4.0270710072132010e-01 3.8711769463759804e-01
4.0529870263034440e-01 3.8894340189149218e-01
4.0781994032990643e-01 3.9070365139293273e-01
4.1027283739242587e-01 3.9240073723551239e-01
4.1265940040027854e-01 3.9403690679553532e-01
4.1498161256915739e-01 3.9561435629353597e-01
4.1724142833872174e-01 3.9713522726264272e-01
4.1944076883583470e-01 3.9860160382190057e-01
4.2158151810498873e-01 4.0001551064638952e-01
4.2366552004266733e-01 4.0137891156147792e-01
4.2569457595206456e-01 4.0269370867625270e-01
4.2767044264842707e-01 4.0396174198458573e-01
4.2959483104793533e-01 4.0518478936701419e-01
4.3146940517805615e-01 4.0636456693282513e-01
4.3329578155983867e-01 4.0750272965220802e-01
4.3507552891778734e-01 4.0860087223522312e-01
4.3681016815702833e-01 4.0966053020456261e-01
4.3850117258228838e-01 4.1068318113498520e-01
4.4014996831765202e-01 4.1167024602322511e-01
4.4175793489657844e-01 4.1262309076078457e-01
4.4332640599334694e-01 4.1354302768445550e-01
4.4485667026992959e-01 4.1443131718245724e-01
4.4634997231982904e-01 4.1528916933960519e-01
4.4780751368792809e-01 4.1611774560509235e-01
4.4923045394795674e-01 4.1691816046787183e-01
4.5061991182511585e-01 4.1769148312993082e-01
4.5197696635003376e-01 4.1843873916699109e-01
4.5330265803392544e-01 4.1916091216916274e-01
4.5459799005560420e-01 4.1985894535500629e-01
4.5586392945201470e-01 4.2053374315348058e-01
4.5710140830489232e-01 4.2118617274917836e-01
4.5831132491698090e-01 4.2181706558706628e-01
4.5949454497219389e-01 4.2242721883376866e-01
4.6065190268466549e-01 4.2301739679796224e-01
4.6178420192447556e-01 4.2358833230472387e-01
4.6289221731337787e-01 4.2414072801977598e-01
4.6397669530024821e-01 4.2467525773024173e-01
4.6503835520714604e-01 4.2519256757774365e-01
4.6607789024618046e-01 4.2569327724488287e-01
4.6709596850659452e-01 4.2617798109578137e-01
4.6809323391164587e-01 4.2664724927149195e-01
4.6907030714501569e-01 4.2710162874118335e-01
4.7002778654660882e-01 4.2754164431009573e-01
4.7096624897772443e-01 4.2796779958533787e-01
4.7188625065566719e-01 4.2838057790064549e-01
4.7278832795795622e-01 4.2878044320126824e-01
4.7367299819635084e-01 4.2916784089018223e-01
4.7454076036097492e-01 4.2954319863684592e-01
4.7539209583538239e-01 4.2990692714995848e-01
4.7622746909550562e-01 4.3025942092068176e-01
4.7704732837112684e-01 4.3060105892850353e-01
4.7785210627732111e-01 4.3093220531336396e-01
4.7864222042846355e-01 4.3125321002082789e-01
4.7941807402583325e-01 4.3156440941727242e-01
4.8018005642130779e-01 4.3186612687701781e-01
4.8092854365809401e-01 4.3215867334268848e-01
4.8166389898936968e-01 4.3244234785999525e-01
4.8238647337568352e-01 4.3271743808808644e-01
4.8309660596193715e-01 4.3298422078657334e-01
4.8379462453474459e-01 4.3324296228028658e-01
4.8448084596094132e-01 4.3349391890278149e-01
4.8515557660798458e-01 4.3373733741956794e-01
4.8581911274696654e-01 4.3397345543199700e-01
4.8647174093892714e-01 4.3420250176270186e-01
4.8711373840513872e-01 4.3442469682344692e-01
4.8774537338199930e-01 4.3464025296620773e-01
4.8836690546115263e-01 4.3484937481826480e-01
4.8897858591542792e-01 4.3505225960206129e-01
4.8958065801116712e-01 4.3524909744054130e-01
4.9017335730802475e-01 4.3544007164878040e-01
4.9075691194689675e-01 4.3562535901254451e-01
4.9133154292433884e-01 4.3580513005394711e-01
4.9189746435669690e-01 4.3597954928542176e-01
4.9245488373338564e-01 4.3614877545232622e-01
4.9300400215973239e-01 4.3631296176470602e-01
4.9354501458984706e-01 4.3647225611873552e-01
4.9407811004995628e-01 4.3662680130833020e-01
4.9460347185262127e-01 4.3677673522739291e-01
4.9512127780223958e-01 4.3692219106314356e-01
4.9563170039221471e-01 4.3706329748095429e-01
4.9613490699416279e-01 4.3720017880109269e-01
4.9663106003950680e-01 4.3733295516775877e-01
4.9712031719379712e-01 4.3746174271077837e-01
4.9760283152408069e-01 4.3758665370030331e-01
4.9807875165962862e-01 4.3770779669484605e-01
4.9854822194631759e-01 4.3782527668296595e-01
4.9901138259495115e-01 4.3793919521890534e-01
4.9946836982378917e-01 4.3804965055245854e-01
4.9991931599554906e-01 4.3815673775334940e-01
5.0036434974878441e-01 4.3826054883027588e-01
5.0080359612240488e-01 4.3836117284448223e-01
5.0123717667884160e-01 4.3845869601945647e-01
5.0166520962060235e-01 4.3855320184563745e-01
5.0208780990226565e-01 4.3864477118068967e-01
5.0250508933843963e-01 4.3873348234570198e-01
5.0291715670759374e-01 4.3881941121742113e-01
5.0332411785193243e-01 4.3890263131669788e-01
5.0372607577348127e-01 4.3898321389331468e-01
5.0412313072653836e-01 4.3906122800736180e-01
5.0451538030664977e-01 4.3913674060731178e-01
5.0490291953625333e-01 4.3920981660494407e-01
5.0528584094712925e-01 4.3928051894725856e-01
5.0566423465979760e-01 4.3934890868551285e-01
5.0603818845998805e-01 4.3941504504151080e-01
5.0640778787230833e-01 4.3947898547126540e-01
5.0677311623123056e-01 4.3954078572615002e-01
5.0713425474950991e-01 4.3960049991165157e-01
5.0749128258414777e-01 4.3965818054382827e-01
5.0784427690000156e-01 4.3971387860357480e-01
5.0819331293114900e-01 4.3976764358878934e-01
5.0853846404009739e-01 4.3981952356453496e-01
5.0887980177487369e-01 4.3986956521126774e-01
5.0921739592270332e-01 4.3991781387097639e-01
5.0955131456372249e-01 4.3996431359189714e-01
5.0988162412265592e-01 4.4000910717152442e-01
5.1020838941782132e-01 4.4005223619784173e-01
5.1053167370878061e-01 4.4009374108905353e-01
5.1085153874235700e-01 4.4013366113183899e-01
5.1116804479706235e-01 4.4017203451817932e-01
5.1148125072600070e-01 4.4020889838082045e-01
5.1179121399829941e-01 4.4024428882742594e-01
5.1209799073913187e-01 4.4027824097347490e-01
5.1240163576838049e-01 4.4031078897395565e-01
5.1270220263799460e-01 4.4034196605390458e-01
5.1299974366809420e-01 4.4037180453783814e-01
5.1329430998186609e-01 4.4040033587811961e-01
5.1358595153930209e-01 4.4042759068231024e-01
5.1387471716982147e-01 4.4045359873953777e-01
5.1416065460382410e-01 4.4047838904592890e-01
5.1444381050321275e-01 4.4050198982913841e-01
5.1472423049093030e-01 4.4052442857201396e-01
5.1500195917954505e-01 4.4054573203542924e-01
5.1527704019892551e-01 4.4056592628031943e-01
5.1554951622304213e-01 4.4058503668894944e-01
5.1581942899592703e-01 4.4060308798544617e-01
5.1608681935682910e-01 4.4062010425562287e-01
5.1635172726454992e-01 4.4063610896611827e-01
5.1661419182004475e-01 4.4065112498279002e-01
5.1687425128974207e-01 4.4066517458861704e-01
5.1713194312798505e-01 4.4067827950097854e-01
5.1738730399813948e-01 4.4069046088829311e-01
5.1764036979329697e-01 4.4070173938611495e-01
5.1789117565635001e-01 4.4071213511269336e-01
5.1813975599945006e-01 4.4072166768401350e-01
5.1838614452286846e-01 4.4073035622833662e-01
5.1863037423328262e-01 4.4073821940025887e-01
5.1887247746150522e-01 4.4074527539430741e-01
5.1911248587967829e-01 4.4075154195808947e-01
5.1935043051794738e-01 4.4075703640501107e-01
5.1958634178063789e-01 4.4076177562658359e-01
5.1982024946194760e-01 4.4076577610432932e-01
5.2005218276117338e-01 4.4076905392130383e-01
5.2028217029748924e-01 4.4077162477324749e-01
5.2051024012429092e-01 4.4077350397938075e-01
5.2073641974312079e-01 4.4077470649285416e-01
5.2096073611719262e-01 4.4077524691086745e-01
5.2118321568452353e-01 4.4077513948446900e-01
5.2140388437069363e-01 4.4077439812804603e-01
5.2162276760124349e-01 4.4077303642851745e-01
5.2183989031372302e-01 4.4077106765424001e-01
5.2205527696940468e-01 4.4076850476363710e-01
5.2226895156465769e-01 4.4076536041355957e-01
5.2248093764165615e-01 4.4076164696738224e-01
5.2269125829929375e-01 4.4075737650286229e-01
5.2289993620373998e-01 4.4075256081975561e-01
5.2310699359847612e-01 4.4074721144719614e-01
5.2331245231414092e-01 4.4074133965085383e-01
5.2351633377810947e-01 4.4073495643987326e-01
5.2371865902380577e-01 4.4072807257360713e-01
5.2391944869976115e-01 4.4072069856814389e-01
5.2411872307842466e-01 4.4071284470264321e-01
5.2431650206473235e-01 4.4070452102548047e-01
5.2451280520444488e-01 4.4069573736021084e-01
5.2470765169225952e-01 4.4068650331135645e-01
5.2490106037970352e-01 4.4067682827002186e-01
5.2509304978281690e-01 4.4066672141934748e-01
5.2528363808962941e-01 4.4065619173980136e-01
5.2547284316743970e-01 4.4064524801431870e-01
5.2566068256990284e-01 4.4063389883329040e-01
5.2584717354393118e-01 4.4062215259941018e-01
5.2603233303641661e-01 4.4061001753237916e-01
5.2621617770077700e-01 4.4059750167347794e-01
5.2639872390333564e-01 4.4058461289000739e-01
5.2657998772953696e-01 4.4057135887960219e-01
5.2675998499000454e-01 4.4055774717442281e-01
5.2693873122644741e-01 4.4054378514522863e-01
5.2711624171741145e-01 4.4052948000533693e-01
5.2729253148375377e-01 4.4051483881447606e-01
5.2746761529417296e-01 4.4049986848252332e-01
5.2764150767057627e-01 4.4048457577313926e-01
5.2781422289322943e-01 4.4046896730730473e-01
5.2798577500580934e-01 4.4045304956676001e-01
5.2815617782033264e-01 4.4043682889734659e-01
5.2832544492196121e-01 4.4042031151226063e-01
5.2849358967368920e-01 4.4040350349521479e-01
5.2866062522091417e-01 4.4038641080351482e-01
5.2882656449589560e-01 4.4036903927105431e-01
5.2899142022210399e-01 4.4035139461122508e-01
5.2915520491846335e-01 4.4033348241975323e-01
5.2931793090349222e-01 4.4031530817745568e-01
5.2947961029934187e-01 4.4029687725292493e-01
5.2964025503573875e-01 4.4027819490514164e-01
5.2979987685383312e-01 4.4025926628601747e-01
5.2995848730995287e-01 4.4024009644287188e-01
5.3011609777927171e-01 4.4022069032084155e-01
5.3027271945938759e-01 4.4020105276522853e-01
5.3042836337381982e-01 4.4018118852378552e-01
5.3058304037542148e-01 4.4016110224894106e-01
5.3073676114971635e-01 4.4014079849996918e-01
5.3088953621815549e-01 4.4012028174509848e-01
5.3104137594130107e-01 4.4009955636357162e-01
5.3119229052193562e-01 4.4007862664764696e-01
5.3134229000804323e-01 4.4005749680455852e-01
5.3149138429580411e-01 4.4003617095841463e-01
5.3163958313251136e-01 4.4001465315205074e-01
5.3178689611938590e-01 4.3999294734883843e-01
5.3193333271434018e-01 4.3997105743444631e-01
5.3207890223468135e-01 4.3994898721855813e-01
5.3222361385975292e-01 4.3992674043654545e-01
5.3236747663351547e-01 4.3990432075110014e-01
5.3251049946707218e-01 4.3988173175382572e-01
5.3265269114113534e-01 4.3985897696678783e-01
5.3279406030843846e-01 4.3983605984402879e-01
5.3293461549609633e-01 4.3981298377304157e-01
5.3307436510790995e-01 4.3978975207620991e-01
5.3321331742662403e-01 4.3976636801221131e-01
5.3335148061613125e-01 4.3974283477738757e-01
5.3348886272363227e-01 4.3971915550707924e-01
5.3362547168174501e-01 4.3969533327692989e-01
5.3376131531057092e-01 4.3967137110415744e-01
5.3389640131971472e-01 4.3964727194879527e-01
5.3403073731026363e-01 4.3962303871490299e-01
5.3416433077672054e-01 4.3959867425174770e-01
5.3429718910889945e-01 4.3957418135495824e-01
5.3442931959377971e-01 4.3954956276764995e-01
5.3456072941732091e-01 4.3952482118152419e-01
5.3469142566623962e-01 4.3949995923794072e-01
5.3482141532972471e-01 4.3947497952896875e-01
5.3495070530115096e-01 4.3944988459840734e-01
5.3507930237975443e-01 4.3942467694278387e-01
5.3520721327225618e-01 4.3939935901232907e-01
5.3533444459445811e-01 4.3937393321193047e-01
5.3546100287280773e-01 4.3934840190206220e-01
5.3558689454592845e-01 4.3932276739969373e-01
5.3571212596611917e-01 4.3929703197917780e-01
5.3583670340082390e-01 4.3927119787311669e-01
5.3596063303406927e-01 4.3924526727321034e-01
5.3608392096787538e-01 4.3921924233108300e-01
5.3620657322363541e-01 4.3919312515909281e-01
5.3632859574346869e-01 4.3916691783112138e-01
5.3644999439154573e-01 4.3914062238334611e-01
5.3657077495538719e-01 4.3911424081499539e-01
5.3669094314713672e-01 4.3908777508908581e-01
5.3681050460480750e-01 4.3906122713314261e-01
5.3692946489350546e-01 4.3903459883990592e-01
5.3704782950662655e-01 4.3900789206801777e-01
5.3716560386703271e-01 4.3898110864269690e-01
5.3728279332820184e-01 4.3895425035639635e-01
5.3739940317535873e-01 4.3892731896944787e-01
5.3751543862658069e-01 4.3890031621069070e-01
5.3763090483388476e-01 4.3887324377808701e-01
5.3774580688429197e-01 4.3884610333932400e-01
5.3786014980085906e-01 4.3881889653240480e-01
5.3797393854370834e-01 4.3879162496622259e-01
5.3808717801103623e-01 4.3876429022112362e-01
5.3819987304009287e-01 4.3873689384945808e-01
5.3831202840814785e-01 4.3870943737611989e-01
5.3842364883343696e-01 4.3868192229907316e-01
5.3853473897609139e-01 4.3865435008986814e-01
5.3864530343904771e-01 4.3862672219414661e-01
5.3875534676894332e-01 4.3859904003213546e-01
5.3886487345699208e-01 4.3857130499912877e-01
5.3897388793984580e-01 4.3854351846596290e-01
5.3908239460043839e-01 4.3851568177947731e-01
5.3919039776881450e-01 4.3848779626296897e-01
5.3929790172294245e-01 4.3845986321663477e-01
5.3940491068951291e-01 4.3843188391800603e-01
5.3951142884472181e-01 4.3840385962237338e-01
5.3961746031503932e-01 4.3837579156320200e-01
5.3972300917796501e-01 4.3834768095253945e-01
5.3982807946276834e-01 4.3831952898141407e-01
5.3993267515121646e-01 4.3829133682022492e-01
5.4003680017828926e-01 4.3826310561912396e-01
5.4014045843287950e-01 4.3823483650839079e-01
5.4024365375848260e-01 4.3820653059879805e-01
5.4034638995387385e-01 4.3817818898197092e-01
5.4044867077377134e-01 4.3814981273073789e-01
5.4055049992948390e-01 4.3812140289947671e-01
5.4065188108955353e-01 4.3809296052445063e-01
5.4075281788038831e-01 4.3806448662413849e-01
5.4085331388687674e-01 4.3803598219955753e-01
5.4095337265299637e-01 4.3800744823458165e-01
5.4105299768240844e-01 4.3797888569625104e-01
5.4115219243904489e-01 4.3795029553507664e-01
5.4125096034768272e-01 4.3792167868533838e-01
5.4134930479451004e-01 4.3789303606537672e-01
5.4144722912768128e-01 4.3786436857787941e-01
5.4154473665786262e-01 4.3783567711016125e-01
5.4164183065876925e-01 4.3780696253443974e-01
5.4173851436769138e-01 4.3777822570810371e-01
5.4183479098601217e-01 4.3774946747397769e-01
5.4193066367971798e-01 4.3772068866058045e-01
5.4202613557989765e-01 4.3769189008237869e-01
5.4212120978323397e-01 4.3766307254003561e-01
5.4221588935248755e-01 4.3763423682065483e-01
5.4231017731697262e-01 4.3760538369801871e-01
5.4240407667302282e-01 4.3757651393282310e-01
5.4249759038445156e-01 4.3754762827290694e-01
5.4259072138300335e-01 4.3751872745347681e-01
5.4268347256879768e-01 4.3748981219732819e-01
5.4277584681076629e-01 4.3746088321506138e-01
5.4286784694708168e-01 4.3743194120529438e-01
5.4295947578557746e-01 4.3740298685487095e-01
5.4305073610416366e-01 4.3737402083906518e-01
5.4314163065123755e-01 4.3734504382178063e-01
5.4323216214608272e-01 4.3731605645574728e-01
5.4332233327926571e-01 4.3728705938271445e-01
5.4341214671302229e-01 4.3725805323363853e-01
5.4350160508164069e-01 4.3722903862886991e-01
5.4359071099183731e-01 4.3720001617833354e-01
5.4367946702312586e-01 4.3717098648170771e-01
5.4376787572818142e-01 4.3714195012859891e-01
5.4385593963319767e-01 4.3711290769871369e-01
5.4394366123823956e-01 4.3708385976202668e-01
5.4403104301758853e-01 4.3705480687894616e-01
5.4411808742008416e-01 4.3702574960047591e-01
5.4420479686945922e-01 4.3699668846837475e-01
5.4429117376466907e-01 4.3696762401531231e-01
5.4437722048021697e-01 4.3693855676502219e-01
5.4446293936647294e-01 4.3690948723245254e-01
5.4454833274998904e-01 4.3688041592391363e-01
5.4463340293380802e-01 4.3685134333722242e-01
5.4471815219776820e-01 4.3682226996184476e-01
5.4480258279880389e-01 4.3679319627903562e-01
5.4488669697123981e-01 4.3676412276197468e-01
5.4497049692708255e-01 4.3673504987590195e-01
5.4505398485630607e-01 4.3670597807824862e-01
5.4513716292713199e-01 4.3667690781876861e-01
5.4522003328630742e-01 4.3664783953966363e-01
5.4530259805937908e-01 4.3661877367570961e-01
5.4538485935096026e-01 4.3658971065437813e-01
5.4546681924499774e-01 4.3656065089595752e-01
5.4554847980502930e-01 4.3653159481367093e-01
5.4562984307444284e-01 4.3650254281379280e-01
5.4571091107672731e-01 4.3647349529576152e-01
5.4579168581572257e-01 4.3644445265229320e-01
5.4587216927586346e-01 4.3641541526948968e-01
5.4595236342242193e-01 4.3638638352694853e-01
5.4603227020174439e-01 4.3635735779786750e-01
5.4611189154148543e-01 4.3632833844914903e-01
5.4619122935083853e-01 4.3629932584150283e-01
5.4627028552076395e-01 4.3627032032954643e-01
5.4634906192421095e-01 4.3624132226190349e-01
5.4642756041633933e-01 4.3621233198130099e-01
5.4650578283473650e-01 4.3618334982466406e-01
5.4658373099963053e-01 4.3615437612321017e-01
5.4666140671410191e-01 4.3612541120254089e-01
5.4673881176429062e-01 4.3609645538273134e-01
5.4681594791960042e-01 4.3606750897842006e-01
5.4689281693290170e-01 4.3603857229889553e-01
5.4696942054072861e-01 4.3600964564818179e-01
5.4704576046347642e-01 4.3598072932512277e-01
5.4712183840559248e-01 4.3595182362346480e-01
5.4719765605576687e-01 4.3592292883193845e-01
5.4727321508712035e-01 4.3589404523433795e-01
5.4734851715738908e-01 4.3586517310959905e-01
5.4742356390910585e-01 4.3583631273187728e-01
5.4749835696978011e-01 4.3580746437062273e-01
5.4757289795207398e-01 4.3577862829065533e-01
5.4764718845397753e-01 4.3574980475223751e-01
5.4772123005897932e-01 4.3572099401114628e-01
5.4779502433623706e-01 4.3569219631874434e-01
5.4786857284074353e-01 4.3566341192204883e-01
5.4794187711349118e-01 4.3563464106380034e-01
5.4801493868163531e-01 4.3560588398252981e-01
5.4808775905865259e-01 4.3557714091262456e-01
5.4816033974450007e-01 4.3554841208439349e-01
5.4823268222576971e-01 4.3551969772413002e-01
5.4830478797584237e-01 4.3549099805417635e-01
5.4837665845503880e-01 4.3546231329298363e-01
5.4844829511076820e-01 4.3543364365517379e-01
5.4851969937767586e-01 4.3540498935159788e-01
5.4859087267778806e-01 4.3537635058939617e-01
5.4866181642065492e-01 4.3534772757205481e-01
5.4873253200349126e-01 4.3531912049946281e-01
5.4880302081131604e-01 4.3529052956796760e-01
5.4887328421708947e-01 4.3526195497043041e-01
5.4894332358184761e-01 4.3523339689627960e-01
5.4901314025483627e-01 4.3520485553156379e-01
5.4908273557364284e-01 4.3517633105900450e-01
5.4915211086432547e-01 4.3514782365804716e-01
5.4922126744154254e-01 4.3511933350491078e-01
5.4929020660867678e-01 4.3509086077263864e-01
5.4935892965796229e-01 4.3506240563114679e-01
5.4942743787060566e-01 4.3503396824727164e-01
5.4949573251690853e-01 4.3500554878481790e-01
5.4956381485638583e-01 4.3497714740460386e-01
5.4963168613788593e-01 4.3494876426450840e-01
5.4969934759970529e-01 4.3492039951951483e-01
5.4976680046970416e-01 4.3489205332175634e-01
5.4983404596542029e-01 4.3486372582055810e-01
5.4990108529418014e-01 4.3483541716248075e-01
5.4996791965320990e-01 4.3480712749136258e-01
5.5003455022974479e-01 4.3477885694836083e-01
5.5010097820113502e-01 4.3475060567199220e-01
5.5016720473495473e-01 4.3472237379817341e-01
5.5023323098910371e-01 4.3469416146026013e-01
5.5029905811191315e-01 4.3466596878908637e-01
5.5036468724224630e-01 4.3463779591300189e-01
5.5043011950959997e-01 4.3460964295791094e-01
5.5049535603420396e-01 4.3458151004730755e-01
5.5056039792711853e-01 4.3455339730231368e-01
5.5062524629033205e-01 4.3452530484171398e-01
5.5068990221685576e-01 4.3449723278199148e-01
5.5075436679081891e-01 4.3446918123736217e-01
5.5081864108756196e-01 4.3444115031980879e-01
5.5088272617372813e-01 4.3441314013911519e-01
5.5094662310735443e-01 4.3438515080289847e-01
5.5101033293796142e-01 4.3435718241664240e-01
5.5107385670664155e-01 4.3432923508372873e-01
5.5113719544614703e-01 4.3430130890546931e-01
5.5120035018097546e-01 4.3427340398113673e-01
5.5126332192745564e-01 4.3424552040799486e-01
5.5132611169383128e-01 4.3421765828132936e-01
5.5138872048034460e-01 4.3418981769447679e-01
5.5145114927931760e-01 4.3416199873885392e-01
5.5151339907523389e-01 4.3413420150398668e-01
5.5157547084481851e-01 4.3410642607753797e-01
5.5163736555711618e-01 4.3407867254533555e-01
5.5169908417357072e-01 4.3405094099139990e-01
5.5176062764810085e-01 4.3402323149797040e-01
5.5182199692717693e-01 4.3399554414553260e-01
5.5188319294989607e-01 4.3396787901284356e-01
5.5194421664805660e-01 4.3394023617695837e-01
5.5200506894623058e-01 4.3391261571325496e-01
5.5206575076183750e-01 4.3388501769545923e-01
5.5212626300521495e-01 4.3385744219566957e-01
5.5218660657968921e-01 4.3382988928438054e-01
5.5224678238164571e-01 4.3380235903050812e-01
5.5230679130059757e-01 4.3377485150141132e-01
5.5236663421925369e-01 4.3374736676291653e-01
5.5242631201358650e-01 4.3371990487934003e-01
5.5248582555289816e-01 4.3369246591350952e-01
5.5254517569988582e-01 4.3366504992678773e-01
5.5260436331070761e-01 4.3363765697909240e-01
5.5266338923504599e-01 4.3361028712891930e-01
5.5272225431617128e-01 4.3358294043336182e-01
5.5278095939100425e-01 4.3355561694813277e-01
5.5283950529017778e-01 4.3352831672758435e-01
5.5289789283809887e-01 4.3350103982472810e-01
5.5295612285300777e-01 4.3347378629125571e-01
5.5301419614703884e-01 4.3344655617755679e-01
5.5307211352627839e-01 4.3341934953273997e-01
5.5312987579082407e-01 4.3339216640465045e-01
5.5318748373484206e-01 4.3336500683988932e-01
5.5324493814662312e-01 4.3333787088383174e-01
5.5330223980864068e-01 4.3331075858064527e-01
5.5335938949760488e-01 4.3328366997330742e-01
5.5341638798451787e-01 4.3325660510362313e-01
5.5347323603472864e-01 4.3322956401224277e-01
5.5352993440798637e-01 4.3320254673867786e-01
5.5358648385849352e-01 4.3317555332131941e-01
5.5364288513495807e-01 4.3314858379745325e-01
5.5369913898064560e-01 4.3312163820327748e-01
5.5375524613343052e-01 4.3309471657391707e-01
5.5381120732584654e-01 4.3306781894344087e-01
5.5386702328513704e-01 4.3304094534487686e-01
5.5392269473330413e-01 4.3301409581022737e-01
5.5397822238715855e-01 4.3298727037048412e-01
5.5403360695836634e-01 4.3296046905564339e-01
5.5408884915349865e-01 4.3293369189472108e-01
5.5414394967407754e-01 4.3290693891576593e-01
5.5419890921662318e-01 4.3288021014587524e-01
5.5425372847270038e-01 4.3285350561120811e-01
5.5430840812896420e-01 4.3282682533699901e-01
5.5436294886720450e-01 4.3280016934757248e-01
5.5441735136439152e-01 4.3277353766635562e-01
5.5447161629271913e-01 4.3274693031589190e-01
5.5452574431964952e-01 4.3272034731785392e-01
5.5457973610795530e-01 4.3269378869305603e-01
5.5463359231576359e-01 4.3266725446146781e-01
5.5468731359659673e-01 4.3264074464222607e-01
5.5474090059941472e-01 4.3261425925364705e-01
5.5479435396865706e-01 4.3258779831323863e-01
5.5484767434428262e-01 4.3256136183771293e-01
5.5490086236181091e-01 4.3253494984299645e-01
5.5495391865236132e-01 4.3250856234424401e-01
5.5500684384269294e-01 4.3248219935584842e-01
5.5505963855524409e-01 4.3245586089145210e-01
5.5511230340816942e-01 4.3242954696395902e-01
5.5516483901538027e-01 4.3240325758554476e-01
5.5521724598658084e-01 4.3237699276766772e-01
5.5526952492730630e-01 4.3235075252107980e-01
5.5532167643895991e-01 4.3232453685583655e-01
5.5537370111884887e-01 4.3229834578130821e-01
5.5542559956022131e-01 4.3227217930618905e-01
5.5547737235230144e-01 4.3224603743850837e-01
5.5552902008032601e-01 4.3221992018563932e-01
5.5558054332557749e-01 4.3219382755430985e-01
5.5563194266542082e-01 4.3216775955061137e-01
5.5568321867333614e-01 4.3214171618000891e-01
5.5573437191895370e-01 4.3211569744734996e-01
5.5578540296808676e-01 4.3208970335687424e-01
5.5583631238276510e-01 4.3206373391222247e-01
5.5588710072126790e-01 4.3203778911644514e-01
5.5593776853815613e-01 4.3201186897201216e-01
5.5598831638430446e-01 4.3198597348082018e-01
5.5603874480693349e-01 4.3196010264420287e-01
5.5608905434964129e-01 4.3193425646293820e-01
5.5613924555243399e-01 4.3190843493725706e-01
5.5618931895175705e-01 4.3188263806685157e-01
5.5623927508052584e-01 4.3185686585088373e-01
5.5628911446815521e-01 4.3183111828799231e-01
5.5633883764058989e-01 4.3180539537630158e-01
5.5638844512033425e-01 4.3177969711342895e-01
5.5643793742648051e-01 4.3175402349649267e-01
5.5648731507473903e-01 4.3172837452211876e-01
5.5653657857746552e-01 4.3170275018644982e-01
5.5658572844369070e-01 4.3167715048515082e-01
5.5663476517914778e-01 4.3165157541341748e-01
5.5668368928629963e-01 4.3162602496598323e-01
5.5673250126436746e-01 4.3160049913712556e-01
5.5678120160935696e-01 4.3157499792067383e-01
5.5682979081408579e-01 4.3154952131001584e-01
5.5687826936820994e-01 4.3152406929810455e-01
5.5692663775825024e-01 4.3149864187746451e-01
5.5697489646761822e-01 4.3147323904019880e-01
5.5702304597664243e-01 4.3144786077799563e-01
5.5707108676259365e-01 4.3142250708213398e-01
5.5711901929970975e-01 4.3139717794349097e-01
5.5716684405922179e-01 4.3137187335254706e-01
5.5721456150937787e-01 4.3134659329939301e-01
5.5726217211546825e-01 4.3132133777373549e-01
5.5730967633984929e-01 4.3129610676490299e-01
5.5735707464196782e-01 4.3127090026185172e-01
5.5740436747838440e-01 4.3124571825317182e-01
5.5745155530279789e-01 4.3122056072709264e-01
5.5749863856606763e-01 4.3119542767148861e-01
5.5754561771623723e-01 4.3117031907388448e-01
5.5759249319855708e-01 4.3114523492146128e-01
5.5763926545550802e-01 4.3112017520106161e-01
5.5768593492682206e-01 4.3109513989919435e-01
5.5773250204950564e-01 4.3107012900204095e-01
5.5777896725786180e-01 4.3104514249545983e-01
5.5782533098351106e-01 4.3102018036499212e-01
5.5787159365541394e-01 4.3099524259586564e-01
5.5791775569989155e-01 4.3097032917300138e-01
5.5796381754064717e-01 4.3094544008101732e-01
5.5800977959878695e-01 4.3092057530423339e-01
5.5805564229284055e-01 4.3089573482667692e-01
5.5810140603878189e-01 4.3087091863208649e-01
5.5814707125004914e-01 4.3084612670391714e-01
5.5819263833756561e-01 4.3082135902534485e-01
5.5823810770975835e-01 4.3079661557927063e-01
5.5828347977257897e-01 4.3077189634832602e-01
5.5832875492952283e-01 4.3074720131487615e-01
5.5837393358164833e-01 4.3072253046102510e-01
5.5841901612759615e-01 4.3069788376861989e-01
5.5846400296360810e-01 4.3067326121925442e-01
5.5850889448354613e-01 4.3064866279427400e-01
5.5855369107891062e-01 4.3062408847477918e-01
5.5859839313885928e-01 4.3059953824163016e-01
5.5864300105022491e-01 4.3057501207545035e-01
5.5868751519753324e-01 4.3055050995663069e-01
5.5873193596302251e-01 4.3052603186533328e-01
5.5877626372665878e-01 4.3050157778149561e-01
5.5882049886615515e-01 4.3047714768483347e-01
5.5886464175698891e-01 4.3045274155484575e-01
5.5890869277241850e-01 4.3042835937081741e-01
5.5895265228350044e-01 4.3040400111182342e-01
5.5899652065910677e-01 4.3037966675673234e-01
5.5904029826594126e-01 4.3035535628420962e-01
5.5908398546855631e-01 4.3033106967272139e-01
5.5912758262936957e-01 4.3030680690053769e-01
5.5917109010867994e-01 4.3028256794573572e-01
5.5921450826468377e-01 4.3025835278620372e-01
5.5925783745349034e-01 4.3023416139964388e-01
5.5930107802913887e-01 4.3020999376357555e-01
5.5934423034361314e-01 4.3018584985533848e-01
5.5938729474685789e-01 4.3016172965209643e-01
5.5943027158679293e-01 4.3013763313083953e-01
5.5947316120933022e-01 4.3011356026838798e-01
5.5951596395838710e-01 4.3008951104139520e-01
5.5955868017590271e-01 4.3006548542634981e-01
5.5960131020185211e-01 4.3004148339957987e-01
5.5964385437426112e-01 4.3001750493725499e-01
5.5968631302922078e-01 4.2999355001538969e-01
5.5972868650090202e-01 4.2996961860984567e-01
5.5977097512157026e-01 4.2994571069633519e-01
5.5981317922159812e-01 4.2992182625042369e-01
5.5985529912948162e-01 4.2989796524753188e-01
5.5989733517185247e-01 4.2987412766293986e-01
5.5993928767349233e-01 4.2985031347178809e-01
5.5998115695734629e-01 4.2982652264908144e-01
5.6002294334453739e-01 4.2980275516969096e-01
5.6006464715437854e-01 4.2977901100835614e-01
5.6010626870438684e-01 4.2975529013968861e-01
5.6014780831029642e-01 4.2973159253817339e-01
5.6018926628607157e-01 4.2970791817817250e-01
5.6023064294391944e-01 4.2968426703392615e-01
5.6027193859430324e-01 4.2966063907955598e-01
5.6031315354595479e-01 4.2963703428906724e-01
5.6035428810588717e-01 4.2961345263635070e-01
5.6039534257940660e-01 4.2958989409518572e-01
5.6043631727012588e-01 4.2956635863924159e-01
5.6047721247997617e-01 4.2954284624208056e-01
5.6051802850921839e-01 4.2951935687715964e-01
5.6055876565645668e-01 4.2949589051783260e-01
5.6059942421864917e-01 4.2947244713735266e-01
5.6064000449112039e-01 4.2944902670887414e-01
5.6068050676757297e-01 4.2942562920545435e-01
5.6072093134009882e-01 4.2940225460005643e-01
5.6076127849919133e-01 4.2937890286555086e-01
5.6080154853375608e-01 4.2935557397471713e-01
5.6084174173112278e-01 4.2933226790024648e-01
5.6088185837705595e-01 4.2930898461474326e-01
5.6092189875576659e-01 4.2928572409072729e-01
5.6096186314992291e-01 4.2926248630063507e-01
5.6100175184066103e-01 4.2923927121682248e-01
5.6104156510759629e-01 4.2921607881156593e-01
5.6108130322883365e-01 4.2919290905706481e-01
5.6112096648097842e-01 4.2916976192544259e-01
5.6116055513914720e-01 4.2914663738874925e-01
5.6120006947697720e-01 4.2912353541896242e-01
5.6123950976663850e-01 4.2910045598798974e-01
5.6127887627884221e-01 4.2907739906766984e-01
5.6131816928285228e-01 4.2905436462977459e-01
5.6135738904649446e-01 4.2903135264601067e-01
5.6139653583616766e-01 4.2900836308802104e-01
5.6143560991685271e-01 4.2898539592738605e-01
5.6147461155212253e-01 4.2896245113562653e-01
5.6151354100415174e-01 4.2893952868420376e-01
5.6155239853372718e-01 4.2891662854452162e-01
5.6159118440025657e-01 4.2889375068792818e-01
5.6162989886177850e-01 4.2887089508571752e-01
5.6166854217497142e-01 4.2884806170913048e-01
5.6170711459516354e-01 4.2882525052935661e-01
5.6174561637634179e-01 4.2880246151753548e-01
5.6178404777116131e-01 4.2877969464475812e-01
5.6182240903095426e-01 4.2875694988206831e-01
5.6186070040573899e-01 4.2873422720046406e-01
5.6189892214422898e-01 4.2871152657089950e-01
5.6193707449384134e-01 4.2868884796428497e-01
5.6197515770070683e-01 4.2866619135148964e-01
5.6201317200967749e-01 4.2864355670334192e-01
5.6205111766433546e-01 4.2862094399063122e-01
5.6208899490700204e-01 4.2859835318410922e-01
5.6212680397874581e-01 4.2857578425449083e-01
5.6216454511939129e-01 4.2855323717245569e-01
5.6220221856752717e-01 4.2853071190864944e-01
5.6223982456051491e-01 4.2850820843368453e-01
5.6227736333449641e-01 4.2848572671814189e-01
5.6231483512440339e-01 4.2846326673257173e-01
5.6235224016396379e-01 4.2844082844749531e-01
5.6238957868571160e-01 4.2841841183340484e-01
5.6242685092099287e-01 4.2839601686076617e-01
5.6246405709997616e-01 4.2837364350001850e-01
5.6250119745165761e-01 4.2835129172157677e-01
5.6253827220387098e-01 4.2832896149583127e-01
5.6257528158329440e-01 4.2830665279315056e-01
5.6261222581545733e-01 4.2828436558388033e-01
5.6264910512475019e-01 4.2826209983834640e-01
5.6268591973442939e-01 4.2823985552685440e-01
5.6272266986662689e-01 4.2821763261969170e-01
5.6275935574235647e-01 4.2819543108712782e-01
5.6279597758152133e-01 4.2817325089941544e-01
5.6283253560292190e-01 4.2815109202679180e-01
5.6286903002426214e-01 4.2812895443947913e-01
5.6290546106215733e-01 4.2810683810768607e-01
5.6294182893214129e-01 4.2808474300160815e-01
5.6297813384867290e-01 4.2806266909142893e-01
5.6301437602514359e-01 4.2804061634732082e-01
5.6305055567388407e-01 4.2801858473944632e-01
5.6308667300617132e-01 4.2799657423795845e-01
5.6312272823223553e-01 4.2797458481300144e-01
5.6315872156126667e-01 4.2795261643471239e-01
5.6319465320142093e-01 4.2793066907322147e-01
5.6323052335982848e-01 4.2790874269865281e-01
5.6326633224259837e-01 4.2788683728112537e-01
5.6330208005482718e-01 4.2786495279075409e-01
5.6333776700060378e-01 4.2784308919765007e-01
5.6337339328301683e-01 4.2782124647192193e-01
5.6340895910416056e-01 4.2779942458367598e-01
5.6344446466514164e-01 4.2777762350301746e-01
5.6347991016608512e-01 4.2775584320005150e-01
5.6351529580614101e-01 4.2773408364488302e-01
5.6355062178349036e-01 4.2771234480761811e-01
5.6358588829535117e-01 4.2769062665836455e-01
5.6362109553798523e-01 4.2766892916723281e-01
5.6365624370670309e-01 4.2764725230433592e-01
5.6369133299587104e-01 4.2762559603979150e-01
5.6372636359891692e-01 4.2760396034372095e-01
5.6376133570833564e-01 4.2758234518625127e-01
5.6379624951569540e-01 4.2756075053751513e-01
5.6383110521164326e-01 4.2753917636765160e-01
5.6386590298591166e-01 4.2751762264680709e-01
5.6390064302732290e-01 4.2749608934513550e-01
5.6393532552379588e-01 4.2747457643279929e-01
5.6396995066235189e-01 4.2745308387996972e-01
5.6400451862911893e-01 4.2743161165682769e-01
5.6403902960933894e-01 4.2741015973356444e-01
5.6407348378737188e-01 4.2738872808038175e-01
5.6410788134670242e-01 4.2736731666749300e-01
5.6414222246994472e-01 4.2734592546512312e-01
5.6417650733884761e-01 4.2732455444350981e-01
5.6421073613430062e-01 4.2730320357290369e-01
5.6424490903633862e-01 4.2728187282356872e-01
5.6427902622414816e-01 4.2726056216578356e-01
5.6431308787607137e-01 4.2723927156984087e-01
5.6434709416961171e-01 4.2721800100604890e-01
5.6438104528144017e-01 4.2719675044473121e-01
5.6441494138739823e-01 4.2717551985622787e-01
5.6444878266250509e-01 4.2715430921089553e-01
5.6448256928096141e-01 4.2713311847910773e-01
5.6451630141615461e-01 4.2711194763125615e-01
5.6454997924066408e-01 4.2709079663774996e-01
5.6458360292626608e-01 4.2706966546901759e-01
5.6461717264393807e-01 4.2704855409550607e-01
5.6465068856386480e-01 4.2702746248768203e-01
5.6468415085544144e-01 4.2700639061603224e-01
5.6471755968727988e-01 4.2698533845106368e-01
5.6475091522721288e-01 4.2696430596330415e-01
5.6478421764229847e-01 4.2694329312330276e-01
5.6481746709882508e-01 4.2692229990163044e-01
5.6485066376231607e-01 4.2690132626887989e-01
5.6488380779753455e-01 4.2688037219566671e-01
5.6491689936848710e-01 4.2685943765262924e-01
5.6494993863842968e-01 4.2683852261042876e-01
5.6498292576987075e-01 4.2681762703975079e-01
5.6501586092457712e-01 4.2679675091130476e-01
5.6504874426357699e-01 4.2677589419582457e-01
5.6508157594716535e-01 4.2675505686406839e-01
5.6511435613490790e-01 4.2673423888682060e-01
5.6514708498564592e-01 4.2671344023489033e-01
5.6517976265749970e-01 4.2669266087911295e-01
5.6521238930787354e-01 4.2667190079034989e-01
5.6524496509346001e-01 4.2665115993948949e-01
5.6527749017024365e-01 4.2663043829744685e-01
5.6530996469350558e-01 4.2660973583516404e-01
5.6534238881782739e-01 4.2658905252361135e-01
5.6537476269709575e-01 4.2656838833378630e-01
5.6540708648450599e-01 4.2654774323671529e-01
5.6543936033256625e-01 4.2652711720345288e-01
5.6547158439310141e-01 4.2650651020508246e-01
5.6550375881725801e-01 4.2648592221271664e-01
5.6553588375550701e-01 4.2646535319749773e-01
5.6556795935764803e-01 4.2644480313059746e-01
5.6559998577281445e-01 4.2642427198321753e-01
5.6563196314947528e-01 4.2640375972659045e-01
5.6566389163544062e-01 4.2638326633197876e-01
5.6569577137786520e-01 4.2636279177067593e-01
5.6572760252325138e-01 4.2634233601400701e-01
5.6575938521745417e-01 4.2632189903332807e-01
5.6579111960568385e-01 4.2630148080002678e-01
5.6582280583251054e-01 4.2628108128552272e-01
5.6585444404186735e-01 4.2626070046126796e-01
5.6588603437705431e-01 4.2624033829874652e-01
5.6591757698074208e-01 4.2621999476947536e-01
5.6594907199497546e-01 4.2619966984500440e-01
5.6598051956117690e-01 4.2617936349691621e-01
5.6601191982015020e-01 4.2615907569682726e-01
5.6604327291208423e-01 4.2613880641638718e-01
5.6607457897655600e-01 4.2611855562727952e-01
5.6610583815253457e-01 4.2609832330122177e-01
5.6613705057838448e-01 4.2607810940996604e-01
5.6616821639186887e-01 4.2605791392529802e-01
5.6619933573015313e-01 4.2603773681903889e-01
5.6623040872980857e-01 4.2601757806304419e-01
5.6626143552681540e-01 4.2599743762920467e-01
5.6629241625656612e-01 4.2597731548944623e-01
5.6632335105386888e-01 4.2595721161573030e-01
5.6635424005295110e-01 4.2593712598005357e-01
5.6638508338746263e-01 4.2591705855444906e-01
5.6641588119047825e-01 4.2589700931098518e-01
5.6644663359450231e-01 4.2587697822176712e-01
5.6647734073147049e-01 4.2585696525893568e-01
5.6650800273275448e-01 4.2583697039466867e-01
5.6653861972916331e-01 4.2581699360118042e-01
5.6656919185094878e-01 4.2579703485072196e-01
5.6659971922780616e-01 4.2577709411558146e-01
5.6663020198887959e-01 4.2575717136808411e-01
5.6666064026276308e-01 4.2573726658059252e-01
5.6669103417750522e-01 4.2571737972550661e-01
5.6672138386061155e-01 4.2569751077526391e-01
5.6675168943904697e-01 4.2567765970233973e-01
5.6678195103924023e-01 4.2565782647924699e-01
5.6681216878708529e-01 4.2563801107853727e-01
5.6684234280794554e-01 4.2561821347279954e-01
5.6687247322665613e-01 4.2559843363466188e-01
5.6690256016752671e-01 4.2557867153678974e-01
5.6693260375434518e-01 4.2555892715188798e-01
5.6696260411037946e-01 4.2553920045269977e-01
5.6699256135838105e-01 4.2551949141200712e-01
5.6702247562058783e-01 4.2549980000263099e-01
5.6705234701872664e-01 4.2548012619743120e-01
5.6708217567401664e-01 4.2546046996930709e-01
5.6711196170717093e-01 4.2544083129119675e-01
5.6714170523840046e-01 4.2542121013607787e-01
5.6717140638741659e-01 4.2540160647696779e-01
5.6720106527343328e-01 4.2538202028692296e-01
5.6723068201517013e-01 4.2536245153904012e-01
5.6726025673085501e-01 4.2534290020645504e-01
5.6728978953822706e-01 4.2532336626234385e-01
5.6731928055453884e-01 4.2530384967992269e-01
5.6734872989655916e-01 4.2528435043244750e-01
5.6737813768057577e-01 4.2526486849321427e-01
5.6740750402239815e-01 4.2524540383555970e-01
5.6743682903735970e-01 4.2522595643286021e-01
5.6746611284032022e-01 4.2520652625853306e-01
5.6749535554566910e-01 4.2518711328603587e-01
5.6752455726732731e-01 4.2516771748886645e-01
5.6755371811875022e-01 4.2514833884056397e-01
5.6758283821292976e-01 4.2512897731470756e-01
5.6761191766239705e-01 4.2510963288491777e-01
5.6764095657922531e-01 4.2509030552485533e-01
5.6766995507503137e-01 4.2507099520822250e-01
5.6769891326097910e-01 4.2505170190876213e-01
5.6772783124778126e-01 4.2503242560025839e-01
5.6775670914570187e-01 4.2501316625653607e-01
5.6778554706455897e-01 4.2499392385146167e-01
5.6781434511372675e-01 4.2497469835894286e-01
5.6784310340213773e-01 4.2495548975292824e-01
5.6787182203828546e-01 4.2493629800740795e-01
5.6790050113022650e-01 4.2491712309641355e-01
5.6792914078558343e-01 4.2489796499401783e-01
5.6795774111154584e-01 4.2487882367433549e-01
5.6798630221487434e-01 4.2485969911152233e-01
5.6801482420190097e-01 4.2484059127977608e-01
5.6804330717853291e-01 4.2482150015333559e-01
5.6807175125025389e-01 4.2480242570648208e-01
5.6810015652212720e-01 4.2478336791353782e-01
5.6812852309879669e-01 4.2476432674886727e-01
5.6815685108448999e-01 4.2474530218687651e-01
5.6818514058302050e-01 4.2472629420201330e-01
5.6821339169778939e-01 4.2470730276876761e-01
5.6824160453178740e-01 4.2468832786167077e-01
5.6826977918759769e-01 4.2466936945529660e-01
5.6829791576739763e-01 4.2465042752426052e-01
5.6832601437296082e-01 4.2463150204321992e-01
5.6835407510565905e-01 4.2461259298687448e-01
5.6838209806646522e-01 4.2459370032996541e-01
5.6841008335595400e-01 4.2457482404727648e-01
5.6843803107430524e-01 4.2455596411363317e-01
5.6846594132130535e-01 4.2453712050390319e-01
5.6849381419634892e-01 4.2451829319299633e-01
5.6852164979844222e-01 4.2449948215586475e-01
5.6854944822620335e-01 4.2448068736750227e-01
5.6857720957786562e-01 4.2446190880294543e-01
5.6860493395127842e-01 4.2444314643727232e-01
5.6863262144391080e-01 4.2442440024560368e-01
5.6866027215285142e-01 4.2440567020310233e-01
5.6868788617481170e-01 4.2438695628497336e-01
5.6871546360612835e-01 4.2436825846646392e-01
5.6874300454276283e-01 4.2434957672286339e-01
5.6877050908030669e-01 4.2433091102950365e-01
5.6879797731398019e-01 4.2431226136175831e-01
5.6882540933863679e-01 4.2429362769504386e-01
5.6885280524876314e-01 4.2427501000481865e-01
5.6888016513848172e-01 4.2425640826658317e-01
5.6890748910155309e-01 4.2423782245588032e-01
5.6893477723137698e-01 4.2421925254829551e-01
5.6896202962099429e-01 4.2420069851945585e-01
5.6898924636308912e-01 4.2418216034503103e-01
5.6901642754999071e-01 4.2416363800073320e-01
5.6904357327367472e-01 4.2414513146231597e-01
5.6907068362576518e-01 4.2412664070557615e-01
5.6909775869753676e-01 4.2410816570635185e-01
5.6912479857991571e-01 4.2408970644052418e-01
5.6915180336348226e-01 4.2407126288401598e-01
5.6917877313847187e-01 4.2405283501279217e-01
5.6920570799477754e-01 4.2403442280286047e-01
5.6923260802195075e-01 4.2401602623027024e-01
5.6925947330920379e-01 4.2399764527111311e-01
5.6928630394541169e-01 4.2397927990152290e-01
5.6931310001911239e-01 4.2396093009767560e-01
5.6933986161851047e-01 4.2394259583578908e-01
5.6936658883147728e-01 4.2392427709212382e-01
5.6939328174555359e-01 4.2390597384298190e-01
5.6941994044795030e-01 4.2388768606470750e-01
5.6944656502555058e-01 4.2386941373368714e-01
5.6947315556491152e-01 4.2385115682634905e-01
5.6949971215226591e-01 4.2383291531916373e-01
5.6952623487352361e-01 4.2381468918864335e-01
5.6955272381427235e-01 4.2379647841134255e-01
5.6957917905978106e-01 4.2377828296385706e-01
5.6960560069500021e-01 4.2376010282282567e-01
5.6963198880456312e-01 4.2374193796492804e-01
5.6965834347278865e-01 4.2372378836688607e-01
5.6968466478368174e-01 4.2370565400546373e-01
5.6971095282093542e-01 4.2368753485746641e-01
5.6973720766793245e-01 4.2366943089974135e-01
5.6976342940774638e-01 4.2365134210917799e-01
5.6978961812314322e-01 4.2363326846270694e-01
5.6981577389658333e-01 4.2361520993730079e-01
5.6984189681022224e-01 4.2359716650997364e-01
5.6986798694591267e-01 4.2357913815778137e-01
5.6989404438520608e-01 4.2356112485782116e-01
5.6992006920935312e-01 4.2354312658723248e-01
5.6994606149930649e-01 4.2352514332319552e-01
5.6997202133572167e-01 4.2350717504293228e-01
5.6999794879895804e-01 4.2348922172370640e-01
5.7002384396908101e-01 4.2347128334282291e-01
5.7004970692586276e-01 4.2345335987762789e-01
5.7007553774878428e-01 4.2343545130550919e-01
5.7010133651703654e-01 4.2341755760389566e-01
5.7012710330952165e-01 4.2339967875025786e-01
5.7015283820485407e-01 4.2338181472210723e-01
5.7017854128136325e-01 4.2336396549699651e-01
5.7020421261709320e-01 4.2334613105251978e-01
5.7022985228980527e-01 4.2332831136631183e-01
5.7025546037697850e-01 4.2331050641604911e-01
5.7028103695581200e-01 4.2329271617944858e-01
5.7030658210322538e-01 4.2327494063426879e-01
5.7033209589586020e-01 4.2325717975830868e-01
5.7035757841008217e-01 4.2323943352940857e-01
5.7038302972198096e-01 4.2322170192544933e-01
5.7040844990737305e-01 4.2320398492435285e-01
5.7043383904180212e-01 4.2318628250408191e-01
5.7045919720054028e-01 4.2316859464263967e-01
5.7048452445858977e-01 4.2315092131807058e-01
5.7050982089068436e-01 4.2313326250845906e-01
5.7053508657128982e-01 4.2311561819193089e-01
5.7056032157460623e-01 4.2309798834665169e-01
5.7058552597456824e-01 4.2308037295082812e-01
5.7061069984484702e-01 4.2306277198270736e-01
5.7063584325885142e-01 4.2304518542057634e-01
5.7066095628972846e-01 4.2302761324276333e-01
5.7068603901036574e-01 4.2301005542763631e-01
5.7071109149339183e-01 4.2299251195360360e-01
5.7073611381117750e-01 4.2297498279911400e-01
5.7076110603583752e-01 4.2295746794265632e-01
5.7078606823923095e-01 4.2293996736275952e-01
5.7081100049296318e-01 4.2292248103799285e-01
5.7083590286838692e-01 4.2290500894696526e-01
5.7086077543660274e-01 4.2288755106832587e-01
5.7088561826846118e-01 4.2287010738076380e-01
5.7091043143456321e-01 4.2285267786300806e-01
5.7093521500526145e-01 4.2283526249382736e-01
5.7095996905066193e-01 4.2281786125203025e-01
5.7098469364062454e-01 4.2280047411646499e-01
5.7100938884476449e-01 4.2278310106601957e-01
5.7103405473245317e-01 4.2276574207962175e-01
5.7105869137281995e-01 4.2274839713623846e-01
5.7108329883475228e-01 4.2273106621487661e-01
5.7110787718689759e-01 4.2271374929458211e-01
5.7113242649766438e-01 4.2269644635444070e-01
5.7115694683522256e-01 4.2267915737357725e-01
5.7118143826750534e-01 4.2266188233115609e-01
5.7120590086221057e-01 4.2264462120638041e-01
5.7123033468680018e-01 4.2262737397849315e-01
5.7125473980850328e-01 4.2261014062677593e-01
5.7127911629431549e-01 4.2259292113054953e-01
5.7130346421100209e-01 4.2257571546917416e-01
5.7132778362509629e-01 4.2255852362204838e-01
5.7135207460290283e-01 4.2254134556860995e-01
5.7137633721049785e-01 4.2252418128833558e-01
5.7140057151372925e-01 4.2250703076074070e-01
5.7142477757821974e-01 4.2248989396537945e-01
5.7144895546936603e-01 4.2247277088184443e-01
5.7147310525234030e-01 4.2245566148976738e-01
5.7149722699209171e-01 4.2243856576881811e-01
5.7152132075334694e-01 4.2242148369870519e-01
5.7154538660061138e-01 4.2240441525917571e-01
5.7156942459817028e-01 4.2238736043001462e-01
5.7159343481008906e-01 4.2237031919104601e-01
5.7161741730021542e-01 4.2235329152213152e-01
5.7164137213217914e-01 4.2233627740317164e-01
5.7166529936939381e-01 4.2231927681410419e-01
5.7168919907505777e-01 4.2230228973490580e-01
5.7171307131215454e-01 4.2228531614559101e-01
5.7173691614345457e-01 4.2226835602621171e-01
5.7176073363151514e-01 4.2225140935685890e-01
5.7178452383868250e-01 4.2223447611766024e-01
5.7180828682709206e-01 4.2221755628878171e-01
5.7183202265866961e-01 4.2220064985042716e-01
5.7185573139513168e-01 4.2218375678283770e-01
5.7187941309798751e-01 4.2216687706629230e-01
5.7190306782853895e-01 4.2215001068110747e-01
5.7192669564788223e-01 4.2213315760763725e-01
5.7195029661690833e-01 4.2211631782627285e-01
5.7197387079630369e-01 4.2209949131744301e-01
5.7197387079630369e-01 4.2128222930821829e-01
5.7195029661690833e-01 4.2129949114947102e-01
5.7192669564788223e-01 4.2131676656675487e-01
5.7190306782853895e-01 4.2133405558012293e-01
5.7187941309798751e-01 4.2135135820966707e-01
5.7185573139513168e-01 4.2136867447551718e-01
5.7183202265866961e-01 4.2138600439784246e-01
5.7180828682709206e-01 4.2140334799685036e-01
5.7178452383868250e-01 4.2142070529278769e-01
5.7176073363151514e-01 4.2143807630593966e-01
5.7173691614345457e-01 4.2145546105663068e-01
5.7171307131215454e-01 4.2147285956522423e-01
5.7168919907505777e-01 4.2149027185212251e-01
5.7166529936939381e-01 4.2150769793776721e-01
5.7164137213217914e-01 4.2152513784263917e-01
5.7161741730021542e-01 4.2154259158725838e-01
5.7159343481008906e-01 4.2156005919218426e-01
5.7156942459817028e-01 4.2157754067801573e-01
5.7154538660061138e-01 4.2159503606539117e-01
5.7152132075334694e-01 4.2161254537498799e-01
5.7149722699209171e-01 4.2163006862752395e-01
5.7147310525234030e-01 4.2164760584375588e-01
5.7144895546936603e-01 4.2166515704448082e-01
5.7142477757821974e-01 4.2168272225053499e-01
5.7140057151372925e-01 4.2170030148279503e-01
5.7137633721049785e-01 4.2171789476217714e-01
5.7135207460290283e-01 4.2173550210963767e-01
5.7132778362509629e-01 4.2175312354617289e-01
5.7130346421100209e-01 4.2177075909281925e-01
5.7127911629431549e-01 4.2178840877065310e-01
5.7125473980850328e-01 4.2180607260079162e-01
5.7123033468680018e-01 4.2182375060439159e-01
5.7120590086221057e-01 4.2184144280265040e-01
5.7118143826750534e-01 4.2185914921680601e-01
5.7115694683522256e-01 4.2187686986813638e-01
5.7113242649766438e-01 4.2189460477796070e-01
5.7110787718689759e-01 4.2191235396763810e-01
5.7108329883475228e-01 4.2193011745856851e-01
5.7105869137281995e-01 4.2194789527219290e-01
5.7103405473245317e-01 4.2196568742999246e-01
5.7100938884476449e-01 4.2198349395348955e-01
5.7098469364062454e-01 4.2200131486424747e-01
5.7095996905066193e-01 4.2201915018387026e-01
5.7093521500526145e-01 4.2203699993400284e-01
5.7091043143456321e-01 4.2205486413633164e-01
5.7088561826846118e-01 4.2207274281258378e-01
5.7086077543660274e-01 4.2209063598452756e-01
5.7083590286838692e-01 4.2210854367397288e-01
5.7081100049296318e-01 4.2212646590277053e-01
5.7078606823923095e-01 4.2214440269281273e-01
5.7076110603583752e-01 4.2216235406603331e-01
5.7073611381117750e-01 4.2218032004440725e-01
5.7071109149339183e-01 4.2219830064995117e-01
5.7068603901036574e-01 4.2221629590472337e-01
5.7066095628972846e-01 4.2223430583082350e-01
5.7063584325885142e-01 4.2225233045039312e-01
5.7061069984484702e-01 4.2227036978561538e-01
5.7058552597456824e-01 4.2228842385871501e-01
5.7056032157460623e-01 4.2230649269195930e-01
5.7053508657128982e-01 4.2232457630765641e-01
5.7050982089068436e-01 4.2234267472815712e-01
5.7048452445858977e-01 4.2236078797585414e-01
5.7045919720054028e-01 4.2237891607318179e-01
5.7043383904180212e-01 4.2239705904261721e-01
5.7040844990737305e-01 4.2241521690667894e-01
5.7038302972198096e-01 4.2243338968792815e-01
5.7035757841008217e-01 4.2245157740896805e-01
5.7033209589586020e-01 4.2246978009244418e-01
5.7030658210322538e-01 4.2248799776104456e-01
5.7028103695581200e-01 4.2250623043749941e-01
5.7025546037697850e-01 4.2252447814458144e-01
5.7022985228980527e-01 4.2254274090510596e-01
5.7020421261709320e-01 4.2256101874193058e-01
5.7017854128136325e-01 4.2257931167795559e-01
5.7015283820485407e-01 4.2259761973612409e-01
5.7012710330952165e-01 4.2261594293942162e-01
5.7010133651703654e-01 4.2263428131087644e-01
5.7007553774878428e-01 4.2265263487355975e-01
5.7004970692586276e-01 4.2267100365058519e-01
5.7002384396908101e-01 4.2268938766510977e-01
5.6999794879895804e-01 4.2270778694033273e-01
5.6997202133572167e-01 4.2272620149949697e-01
5.6994606149930649e-01 4.2274463136588775e-01
5.6992006920935312e-01 4.2276307656283363e-01
5.6989404438520608e-01 4.2278153711370614e-01
5.6986798694591267e-01 4.2280001304192028e-01
5.6984189681022224e-01 4.2281850437093332e-01
5.6981577389658333e-01 4.2283701112424660e-01
5.6978961812314322e-01 4.2285553332540410e-01
5.6976342940774638e-01 4.2287407099799335e-01
5.6973720766793245e-01 4.2289262416564494e-01
5.6971095282093542e-01 4.2291119285203321e-01
5.6968466478368174e-01 4.2292977708087515e-01
5.6965834347278865e-01 4.2294837687593168e-01
5.6963198880456312e-01 4.2296699226100715e-01
5.6960560069500021e-01 4.2298562325994898e-01
5.6957917905978106e-01 4.2300426989664835e-01
5.6955272381427235e-01 4.2302293219504034e-01
5.6952623487352361e-01 4.2304161017910252e-01
5.6949971215226591e-01 4.2306030387285726e-01
5.6947315556491152e-01 4.2307901330036962e-01
5.6944656502555058e-01 4.2309773848574894e-01
5.6941994044795030e-01 4.2311647945314779e-01
5.6939328174555359e-01 4.2313523622676275e-01
5.6936658883147728e-01 4.2315400883083393e-01
5.6933986161851047e-01 4.2317279728964530e-01
5.6931310001911239e-01 4.2319160162752462e-01
5.6928630394541169e-01 4.2321042186884322e-01
5.6925947330920379e-01 4.2322925803801664e-01
5.6923260802195075e-01 4.2324811015950414e-01
5.6920570799477754e-01 4.2326697825780851e-01
5.6917877313847187e-01 4.2328586235747695e-01
5.6915180336348226e-01 4.2330476248310034e-01
5.6912479857991571e-01 4.2332367865931336e-01
5.6909775869753676e-01 4.2334261091079478e-01
5.6907068362576518e-01 4.2336155926226748e-01
5.6904357327367472e-01 4.2338052373849805e-01
5.6901642754999071e-01 4.2339950436429719e-01
5.6898924636308912e-01 4.2341850116451968e-01
5.6896202962099429e-01 4.2343751416406439e-01
5.6893477723137698e-01 4.2345654338787397e-01
5.6890748910155309e-01 4.2347558886093523e-01
5.6888016513848172e-01 4.2349465060827940e-01
5.6885280524876314e-01 4.2351372865498110e-01
5.6882540933863679e-01 4.2353282302615947e-01
5.6879797731398019e-01 4.2355193374697780e-01
5.6877050908030669e-01 4.2357106084264345e-01
5.6874300454276283e-01 4.2359020433840738e-01
5.6871546360612835e-01 4.2360936425956547e-01
5.6868788617481170e-01 4.2362854063145694e-01
5.6866027215285142e-01 4.2364773347946577e-01
5.6863262144391080e-01 4.2366694282901962e-01
5.6860493395127842e-01 4.2368616870559039e-01
5.6857720957786562e-01 4.2370541113469407e-01
5.6854944822620335e-01 4.2372467014189058e-01
5.6852164979844222e-01 4.2374394575278451e-01
5.6849381419634892e-01 4.2376323799302390e-01
5.6846594132130535e-01 4.2378254688830125e-01
5.6843803107430524e-01 4.2380187246435297e-01
5.6841008335595400e-01 4.2382121474695961e-01
5.6838209806646522e-01 4.2384057376194567e-01
5.6835407510565905e-01 4.2385994953518014e-01
5.6832601437296082e-01 4.2387934209257522e-01
5.6829791576739763e-01 4.2389875146008815e-01
5.6826977918759769e-01 4.2391817766371914e-01
5.6824160453178740e-01 4.2393762072951313e-01
5.6821339169778939e-01 4.2395708068355892e-01
5.6818514058302050e-01 4.2397655755198888e-01
5.6815685108448999e-01 4.2399605136097956e-01
5.6812852309879669e-01 4.2401556213675157e-01
5.6810015652212720e-01 4.2403508990556921e-01
5.6807175125025389e-01 4.2405463469374061e-01
5.6804330717853291e-01 4.2407419652761763e-01
5.6801482420190097e-01 4.2409377543359633e-01
5.6798630221487434e-01 4.2411337143811612e-01
5.6795774111154584e-01 4.2413298456766024e-01
5.6792914078558343e-01 4.2415261484875583e-01
5.6790050113022650e-01 4.2417226230797350e-01
5.6787182203828546e-01 4.2419192697192742e-01
5.6784310340213773e-01 4.2421160886727555e-01
5.6781434511372675e-01 4.2423130802071929e-01
5.6778554706455897e-01 4.2425102445900348e-01
5.6775670914570187e-01 4.2427075820891658e-01
5.6772783124778126e-01 4.2429050929729045e-01
5.6769891326097910e-01 4.2431027775099989e-01
5.6766995507503137e-01 4.2433006359696374e-01
5.6764095657922531e-01 4.2434986686214343e-01
5.6761191766239705e-01 4.2436968757354410e-01
5.6758283821292976e-01 4.2438952575821365e-01
5.6755371811875022e-01 4.2440938144324342e-01
5.6752455726732731e-01 4.2442925465576747e-01
5.6749535554566910e-01 4.2444914542296319e-01
5.6746611284032022e-01 4.2446905377205024e-01
5.6743682903735970e-01 4.2448897973029198e-01
5.6740750402239815e-01 4.2450892332499396e-01
5.6737813768057577e-01 4.2452888458350463e-01
5.6734872989655916e-01 4.2454886353321508e-01
5.6731928055453884e-01 4.2456886020155876e-01
5.6728978953822706e-01 4.2458887461601197e-01
5.6726025673085501e-01 4.2460890680409336e-01
5.6723068201517013e-01 4.2462895679336349e-01
5.6720106527343328e-01 4.2464902461142540e-01
5.6717140638741659e-01 4.2466911028592469e-01
5.6714170523840046e-01 4.2468921384454833e-01
5.6711196170717093e-01 4.2470933531502592e-01
5.6708217567401664e-01 4.2472947472512845e-01
5.6705234701872664e-01 4.2474963210266886e-01
5.6702247562058783e-01 4.2476980747550219e-01
5.6699256135838105e-01 4.2479000087152435e-01
5.6696260411037946e-01 4.2481021231867333e-01
5.6693260375434518e-01 4.2483044184492830e-01
5.6690256016752671e-01 4.2485068947830973e-01
5.6687247322665613e-01 4.2487095524687912e-01
5.6684234280794554e-01 4.2489123917873922e-01
5.6681216878708529e-01 4.2491154130203401e-01
5.6678195103924023e-01 4.2493186164494756e-01
5.6675168943904697e-01 4.2495220023570546e-01
5.6672138386061155e-01 4.2497255710257315e-01
5.6669103417750522e-01 4.2499293227385693e-01
5.6666064026276308e-01 4.2501332577790363e-01
5.6663020198887959e-01 4.2503373764309982e-01
5.6659971922780616e-01 4.2505416789787248e-01
5.6656919185094878e-01 4.2507461657068824e-01
5.6653861972916331e-01 4.2509508369005389e-01
5.6650800273275448e-01 4.2511556928451538e-01
5.6647734073147049e-01 4.2513607338265846e-01
5.6644663359450231e-01 4.2515659601310835e-01
5.6641588119047825e-01 4.2517713720452910e-01
5.6638508338746263e-01 4.2519769698562426e-01
5.6635424005295110e-01 4.2521827538513562e-01
5.6632335105386888e-01 4.2523887243184444e-01
5.6629241625656612e-01 4.2525948815456988e-01
5.6626143552681540e-01 4.2528012258216980e-01
5.6623040872980857e-01 4.2530077574354019e-01
5.6619933573015313e-01 4.2532144766761526e-01
5.6616821639186887e-01 4.2534213838336654e-01
5.6613705057838448e-01 4.2536284791980394e-01
5.6610583815253457e-01 4.2538357630597412e-01
5.6607457897655600e-01 4.2540432357096158e-01
5.6604327291208423e-01 4.2542508974388787e-01
5.6601191982015020e-01 4.2544587485391100e-01
5.6598051956117690e-01 4.2546667893022594e-01
5.6594907199497546e-01 4.2548750200206448e-01
5.6591757698074208e-01 4.2550834409869398e-01
5.6588603437705431e-01 4.2552920524941873e-01
5.6585444404186735e-01 4.2555008548357798e-01
5.6582280583251054e-01 4.2557098483054695e-01
5.6579111960568385e-01 4.2559190331973656e-01
5.6575938521745417e-01 4.2561284098059260e-01
5.6572760252325138e-01 4.2563379784259553e-01
5.6569577137786520e-01 4.2565477393526130e-01
5.6566389163544062e-01 4.2567576928813955e-01
5.6563196314947528e-01 4.2569678393081439e-01
5.6559998577281445e-01 4.2571781789290364e-01
5.6556795935764803e-01 4.2573887120405957e-01
5.6553588375550701e-01 4.2575994389396704e-01
5.6550375881725801e-01 4.2578103599234440e-01
5.6547158439310141e-01 4.2580214752894308e-01
5.6543936033256625e-01 4.2582327853354679e-01
5.6540708648450599e-01 4.2584442903597175e-01
5.6537476269709575e-01 4.2586559906606636e-01
5.6534238881782739e-01 4.2588678865371066e-01
5.6530996469350558e-01 4.2590799782881616e-01
5.6527749017024365e-01 4.2592922662132560e-01
5.6524496509346001e-01 4.2595047506121247e-01
5.6521238930787354e-01 4.2597174317848119e-01
5.6517976265749970e-01 4.2599303100316599e-01
5.6514708498564592e-01 4.2601433856533111e-01
5.6511435613490790e-01 4.2603566589507058e-01
5.6508157594716535e-01 4.2605701302250770e-01
5.6504874426357699e-01 4.2607837997779469e-01
5.6501586092457712e-01 4.2609976679111194e-01
5.6498292576987075e-01 4.2612117349266887e-01
5.6494993863842968e-01 4.2614260011270222e-01
5.6491689936848710e-01 4.2616404668147656e-01
5.6488380779753455e-01 4.2618551322928327e-01
5.6485066376231607e-01 4.2620699978644094e-01
5.6481746709882508e-01 4.2622850638329435e-01
5.6478421764229847e-01 4.2625003305021453e-01
5.6475091522721288e-01 4.2627157981759789e-01
5.6471755968727988e-01 4.2629314671586627e-01
5.6468415085544144e-01 4.2631473377546653e-01
5.6465068856386480e-01 4.2633634102686940e-01
5.6461717264393807e-01 4.2635796850057056e-01
5.6458360292626608e-01 4.2637961622708831e-01
5.6454997924066408e-01 4.2640128423696488e-01
5.6451630141615461e-01 4.2642297256076511e-01
5.6448256928096141e-01 4.2644468122907575e-01
5.6444878266250509e-01 4.2646641027250592e-01
5.6441494138739823e-01 4.2648815972168591e-01
5.6438104528144017e-01 4.2650992960726702e-01
5.6434709416961171e-01 4.2653171995992101e-01
5.6431308787607137e-01 4.2655353081033953e-01
5.6427902622414816e-01 4.2657536218923398e-01
5.6424490903633862e-01 4.2659721412733470e-01
5.6421073613430062e-01 4.2661908665539056e-01
5.6417650733884761e-01 4.2664097980416826e-01
5.6414222246994472e-01 4.2666289360445225e-01
5.6410788134670242e-01 4.2668482808704417e-01
5.6407348378737188e-01 4.2670678328276157e-01
5.6403902960933894e-01 4.2672875922243847e-01
5.6400451862911893e-01 4.2675075593692374e-01
5.6396995066235189e-01 4.2677277345708153e-01
5.6393532552379588e-01 4.2679481181378998e-01
5.6390064302732290e-01 4.2681687103794108e-01
5.6386590298591166e-01 4.2683895116043974e-01
5.6383110521164326e-01 4.2686105221220372e-01
5.6379624951569540e-01 4.2688317422416228e-01
5.6376133570833564e-01 4.2690531722725633e-01
5.6372636359891692e-01 4.2692748125243729e-01
5.6369133299587104e-01 4.2694966633066683e-01
5.6365624370670309e-01 4.2697187249291585e-01
5.6362109553798523e-01 4.2699409977016428e-01
5.6358588829535117e-01 4.2701634819340006e-01
5.6355062178349036e-01 4.2703861779361862e-01
5.6351529580614101e-01 4.2706090860182228e-01
5.6347991016608512e-01 4.2708322064901932e-01
5.6344446466514164e-01 4.2710555396622368e-01
5.6340895910416056e-01 4.2712790858445410e-01
5.6337339328301683e-01 4.2715028453473297e-01
5.6333776700060378e-01 4.2717268184808638e-01
5.6330208005482718e-01 4.2719510055554277e-01
5.6326633224259837e-01 4.2721754068813250e-01
5.6323052335982848e-01 4.2724000227688713e-01
5.6319465320142093e-01 4.2726248535283812e-01
5.6315872156126667e-01 4.2728498994701680e-01
5.6312272823223553e-01 4.2730751609045325e-01
5.6308667300617132e-01 4.2733006381417538e-01
5.6305055567388407e-01 4.2735263314920824e-01
5.6301437602514359e-01 4.2737522412657336e-01
5.6297813384867290e-01 4.2739783677728765e-01
5.6294182893214129e-01 4.2742047113236248e-01
5.6290546106215733e-01 4.2744312722280314e-01
5.6286903002426214e-01 4.2746580507960791e-01
5.6283253560292190e-01 4.2748850473376709e-01
5.6279597758152133e-01 4.2751122621626197e-01
5.6275935574235647e-01 4.2753396955806405e-01
5.6272266986662689e-01 4.2755673479013434e-01
5.6268591973442939e-01 4.2757952194342197e-01
5.6264910512475019e-01 4.2760233104886369e-01
5.6261222581545733e-01 4.2762516213738239e-01
5.6257528158329440e-01 4.2764801523988688e-01
5.6253827220387098e-01 4.2767089038727008e-01
5.6250119745165761e-01 4.2769378761040894e-01
5.6246405709997616e-01 4.2771670694016184e-01
5.6242685092099287e-01 4.2773964840736983e-01
5.6238957868571160e-01 4.2776261204285343e-01
5.6235224016396379e-01 4.2778559787741310e-01
5.6231483512440339e-01 4.2780860594182701e-01
5.6227736333449641e-01 4.2783163626685106e-01
5.6223982456051491e-01 4.2785468888321676e-01
5.6220221856752717e-01 4.2787776382163090e-01
5.6216454511939129e-01 4.2790086111277365e-01
5.6212680397874581e-01 4.2792398078729832e-01
5.6208899490700204e-01 4.2794712287582948e-01
5.6205111766433546e-01 4.2797028740896181e-01
5.6201317200967749e-01 4.2799347441725938e-01
5.6197515770070683e-01 4.2801668393125392e-01
5.6193707449384134e-01 4.2803991598144397e-01
5.6189892214422898e-01 4.2806317059829335e-01
5.6186070040573899e-01 4.2808644781222993e-01
5.6182240903095426e-01 4.2810974765364479e-01
5.6178404777116131e-01 4.2813307015288965e-01
5.6174561637634179e-01 4.2815641534027743e-01
5.6170711459516354e-01 4.2817978324607919e-01
5.6166854217497142e-01 4.2820317390052398e-01
5.6162989886177850e-01 4.2822658733379648e-01
5.6159118440025657e-01 4.2825002357603653e-01
5.6155239853372718e-01 4.2827348265733711e-01
5.6151354100415174e-01 4.2829696460774253e-01
5.6147461155212253e-01 4.2832046945724817e-01
5.6143560991685271e-01 4.2834399723579808e-01
5.6139653583616766e-01 4.2836754797328380e-01
5.6135738904649446e-01 4.2839112169954241e-01
5.6131816928285228e-01 4.2841471844435580e-01
5.6127887627884221e-01 4.2843833823744837e-01
5.6123950976663850e-01 4.2846198110848577e-01
5.6120006947697720e-01 4.2848564708707315e-01
5.6116055513914720e-01 4.2850933620275378e-01
5.6112096648097842e-01 4.2853304848500723e-01
5.6108130322883365e-01 4.2855678396324753e-01
5.6104156510759629e-01 4.2858054266682172e-01
5.6100175184066103e-01 4.2860432462500841e-01
5.6096186314992291e-01 4.2862812986701510e-01
5.6092189875576659e-01 4.2865195842197712e-01
5.6088185837705595e-01 4.2867581031895613e-01
5.6084174173112278e-01 4.2869968558693761e-01
5.6080154853375608e-01 4.2872358425482904e-01
5.6076127849919133e-01 4.2874750635145881e-01
5.6072093134009882e-01 4.2877145190557320e-01
5.6068050676757297e-01 4.2879542094583567e-01
5.6064000449112039e-01 4.2881941350082392e-01
5.6059942421864917e-01 4.2884342959902810e-01
5.6055876565645668e-01 4.2886746926884972e-01
5.6051802850921839e-01 4.2889153253859841e-01
5.6047721247997617e-01 4.2891561943649020e-01
5.6043631727012588e-01 4.2893972999064606e-01
5.6039534257940660e-01 4.2896386422908911e-01
5.6035428810588717e-01 4.2898802217974258e-01
5.6031315354595479e-01 4.2901220387042788e-01
5.6027193859430324e-01 4.2903640932886233e-01
5.6023064294391944e-01 4.2906063858265675e-01
5.6018926628607157e-01 4.2908489165931346e-01
5.6014780831029642e-01 4.2910916858622372e-01
5.6010626870438684e-01 4.2913346939066566e-01
5.6006464715437854e-01 4.2915779409980170e-01
5.6002294334453739e-01 4.2918214274067618e-01
5.5998115695734629e-01 4.2920651534021309e-01
5.5993928767349233e-01 4.2923091192521384e-01
5.5989733517185247e-01 4.2925533252235415e-01
5.5985529912948162e-01 4.2927977715818177e-01
5.5981317922159812e-01 4.2930424585911436e-01
5.5977097512157026e-01 4.2932873865143600e-01
5.5972868650090202e-01 4.2935325556129594e-01
5.5968631302922078e-01 4.2937779661470415e-01
5.5964385437426112e-01 4.2940236183753022e-01
5.5960131020185211e-01 4.2942695125549973e-01
5.5955868017590271e-01 4.2945156489419178e-01
5.5951596395838710e-01 4.2947620277903614e-01
5.5947316120933022e-01 4.2950086493531003e-01
5.5943027158679293e-01 4.2952555138813631e-01
5.5938729474685789e-01 4.2955026216247916e-01
5.5934423034361314e-01 4.2957499728314164e-01
5.5930107802913887e-01 4.2959975677476342e-01
5.5925783745349034e-01 4.2962454066181666e-01
5.5921450826468377e-01 4.2964934896860341e-01
5.5917109010867994e-01 4.2967418171925253e-01
5.5912758262936957e-01 4.2969903893771610e-01
5.5908398546855631e-01 4.2972392064776699e-01
5.5904029826594126e-01 4.2974882687299443e-01
5.5899652065910677e-01 4.2977375763680192e-01
5.5895265228350044e-01 4.2979871296240313e-01
5.5890869277241850e-01 4.2982369287281835e-01
5.5886464175698891e-01 4.2984869739087167e-01
5.5882049886615515e-01 4.2987372653918698e-01
5.5877626372665878e-01 4.2989878034018475e-01
5.5873193596302251e-01 4.2992385881607803e-01
5.5868751519753324e-01 4.2994896198886934e-01
5.5864300105022491e-01 4.2997408988034636e-01
5.5859839313885928e-01 4.2999924251207872e-01
5.5855369107891062e-01 4.3002441990541362e-01
5.5850889448354613e-01 4.3004962208147285e-01
5.5846400296360810e-01 4.3007484906114790e-01
5.5841901612759615e-01 4.3010010086509648e-01
5.5837393358164833e-01 4.3012537751373875e-01
5.5832875492952283e-01 4.3015067902725274e-01
5.5828347977257897e-01 4.3017600542557044e-01
5.5823810770975835e-01 4.3020135672837356e-01
5.5819263833756561e-01 4.3022673295508956e-01
5.5814707125004914e-01 4.3025213412488689e-01
5.5810140603878189e-01 4.3027756025667085e-01
5.5805564229284055e-01 4.3030301136907939e-01
5.5800977959878695e-01 4.3032848748047819e-01
5.5796381754064717e-01 4.3035398860895646e-01
5.5791775569989155e-01 4.3037951477232206e-01
5.5787159365541394e-01 4.3040506598809691e-01
5.5782533098351106e-01 4.3043064227351258e-01
5.5777896725786180e-01 4.3045624364550489e-01
5.5773250204950564e-01 4.3048187012070954e-01
5.5768593492682206e-01 4.3050752171545692e-01
5.5763926545550802e-01 4.3053319844576698e-01
5.5759249319855708e-01 4.3055890032734445e-01
5.5754561771623723e-01 4.3058462737557357e-01
5.5749863856606763e-01 4.3061037960551257e-01
5.5745155530279789e-01 4.3063615703188912e-01
5.5740436747838440e-01 4.3066195966909415e-01
5.5735707464196782e-01 4.3068778753117681e-01
5.5730967633984929e-01 4.3071364063183876e-01
5.5726217211546825e-01 4.3073951898442864e-01
5.5721456150937787e-01 4.3076542260193679e-01
5.5716684405922179e-01 4.3079135149698883e-01
5.5711901929970975e-01 4.3081730568184007e-01
5.5707108676259365e-01 4.3084328516836962e-01
5.5702304597664243e-01 4.3086928996807478e-01
5.5697489646761822e-01 4.3089532009206372e-01
5.5692663775825024e-01 4.3092137555105120e-01
5.5687826936820994e-01 4.3094745635535042e-01
5.5682979081408579e-01 4.3097356251486779e-01
5.5678120160935696e-01 4.3099969403909638e-01
5.5673250126436746e-01 4.3102585093710882e-01
5.5668368928629963e-01 4.3105203321755126e-01
5.5663476517914778e-01 4.3107824088863622e-01
5.5658572844369070e-01 4.3110447395813650e-01
5.5653657857746552e-01 4.3113073243337713e-01
5.5648731507473903e-01 4.3115701632122949e-01
5.5643793742648051e-01 4.3118332562810341e-01
5.5638844512033425e-01 4.3120966035994018e-01
5.5633883764058989e-01 4.3123602052220567e-01
5.5628911446815521e-01 4.3126240611988226e-01
5.5623927508052584e-01 4.3128881715746153e-01
5.5618931895175705e-01 4.3131525363893697e-01
5.5613924555243399e-01 4.3134171556779588e-01
5.5608905434964129e-01 4.3136820294701134e-01
5.5603874480693349e-01 4.3139471577903493e-01
5.5598831638430446e-01 4.3142125406578818e-01
5.5593776853815613e-01 4.3144781780865404e-01
5.5588710072126790e-01 4.3147440700846945e-01
5.5583631238276510e-01 4.3150102166551624e-01
5.5578540296808676e-01 4.3152766177951263e-01
5.5573437191895370e-01 4.3155432734960503e-01
5.5568321867333614e-01 4.3158101837435853e-01
5.5563194266542082e-01 4.3160773485174875e-01
5.5558054332557749e-01 4.3163447677915207e-01
5.5552902008032601e-01 4.3166124415333679e-01
5.5547737235230144e-01 4.3168803697045427e-01
5.5542559956022131e-01 4.3171485522602820e-01
5.5537370111884887e-01 4.3174169891494685e-01
5.5532167643895991e-01 4.3176856803145119e-01
5.5526952492730630e-01 4.3179546256912704e-01
5.5521724598658084e-01 4.3182238252089378e-01
5.5516483901538027e-01 4.3184932787899444e-01
5.5511230340816942e-01 4.3187629863498583e-01
5.5505963855524409e-01 4.3190329477972783e-01
5.5500684384269294e-01 4.3193031630337264e-01
5.5495391865236132e-01 4.3195736319535388e-01
5.5490086236181091e-01 4.3198443544437637e-01
5.5484767434428262e-01 4.3201153303840439e-01
5.5479435396865706e-01 4.3203865596465046e-01
5.5474090059941472e-01 4.3206580420956475e-01
5.5468731359659673e-01 4.3209297775882222e-01
5.5463359231576359e-01 4.3212017659731206e-01
5.5457973610795530e-01 4.3214740070912500e-01
5.5452574431964952e-01 4.3217465007754152e-01
5.5447161629271913e-01 4.3220192468501945e-01
5.5441735136439152e-01 4.3222922451318213e-01
5.5436294886720450e-01 4.3225654954280479e-01
5.5430840812896420e-01 4.3228389975380255e-01
5.5425372847270038e-01 4.3231127512521700e-01
5.5419890921662318e-01 4.3233867563520284e-01
5.5414394967407754e-01 4.3236610126101527e-01
5.5408884915349865e-01 4.3239355197899543e-01
5.5403360695836634e-01 4.3242102776455721e-01
5.5397822238715855e-01 4.3244852859217342e-01
5.5392269473330413e-01 4.3247605443536047e-01
5.5386702328513704e-01 4.3250360526666548e-01
5.5381120732584654e-01 4.3253118105765082e-01
5.5375524613343052e-01 4.3255878177887896e-01
5.5369913898064560e-01 4.3258640739989801e-01
5.5364288513495807e-01 4.3261405788922613e-01
5.5358648385849352e-01 4.3264173321433630e-01
5.5352993440798637e-01 4.3266943334164010e-01
5.5347323603472864e-01 4.3269715823647159e-01
5.5341638798451787e-01 4.3272490786307211e-01
5.5335938949760488e-01 4.3275268218457280e-01
5.5330223980864068e-01 4.3278048116297785e-01
5.5324493814662312e-01 4.3280830475914839e-01
5.5318748373484206e-01 4.3283615293278421e-01
5.5312987579082407e-01 4.3286402564240684e-01
5.5307211352627839e-01 4.3289192284534184e-01
5.5301419614703884e-01 4.3291984449770027e-01
5.5295612285300777e-01 4.3294779055436111e-01
5.5289789283809887e-01 4.3297576096895174e-01
5.5283950529017778e-01 4.3300375569383026e-01
5.5278095939100425e-01 4.3303177468006487e-01
5.5272225431617128e-01 4.3305981787741560e-01
5.5266338923504599e-01 4.3308788523431435e-01
5.5260436331070761e-01 4.3311597669784418e-01
5.5254517569988582e-01 4.3314409221371980e-01
5.5248582555289816e-01 4.3317223172626607e-01
5.5242631201358650e-01 4.3320039517839776e-01
5.5236663421925369e-01 4.3322858251159763e-01
5.5230679130059757e-01 4.3325679366589548e-01
5.5224678238164571e-01 4.3328502857984519e-01
5.5218660657968921e-01 4.3331328719050327e-01
5.5212626300521495e-01 4.3334156943340585e-01
5.5206575076183750e-01 4.3336987524254539e-01
5.5200506894623058e-01 4.3339820455034822e-01
5.5194421664805660e-01 4.3342655728764962e-01
5.5188319294989607e-01 4.3345493338367064e-01
5.5182199692717693e-01 4.3348333276599288e-01
5.5176062764810085e-01 4.3351175536053421e-01
5.5169908417357072e-01 4.3354020109152352e-01
5.5163736555711618e-01 4.3356866988147419e-01
5.5157547084481851e-01 4.3359716165115941e-01
5.5151339907523389e-01 4.3362567631958454e-01
5.5145114927931760e-01 4.3365421380396091e-01
5.5138872048034460e-01 4.3368277401967820e-01
5.5132611169383128e-01 4.3371135688027679e-01
5.5126332192745564e-01 4.3373996229741968e-01
5.5120035018097546e-01 4.3376859018086383e-01
5.5113719544614703e-01 4.3379724043843099e-01
5.5107385670664155e-01 4.3382591297597833e-01
5.5101033293796142e-01 4.3385460769736822e-01
5.5094662310735443e-01 4.3388332450443806e-01
5.5088272617372813e-01 4.3391206329696891e-01
5.5081864108756196e-01 4.3394082397265443e-01
5.5075436679081891e-01 4.3396960642706867e-01
5.5068990221685576e-01 4.3399841055363375e-01
5.5062524629033205e-01 4.3402723624358691e-01
5.5056039792711853e-01 4.3405608338594637e-01
5.5049535603420396e-01 4.3408495186747836e-01
5.5043011950959997e-01 4.3411384157266153e-01
5.5036468724224630e-01 4.3414275238365230e-01
5.5029905811191315e-01 4.3417168418024921e-01
5.5023323098910371e-01 4.3420063683985605e-01
5.5016720473495473e-01 4.3422961023744550e-01
5.5010097820113502e-01 4.3425860424552087e-01
5.5003455022974479e-01 4.3428761873407939e-01
5.4996791965320990e-01 4.3431665357057153e-01
5.4990108529418014e-01 4.3434570861986377e-01
5.4983404596542029e-01 4.3437478374419691e-01
5.4976680046970416e-01 4.3440387880314585e-01
5.4969934759970529e-01 4.3443299365357896e-01
5.4963168613788593e-01 4.3446212814961510e-01
5.4956381485638583e-01 4.3449128214258120e-01
5.4949573251690853e-01 4.3452045548096940e-01
5.4942743787060566e-01 4.3454964801039203e-01
5.4935892965796229e-01 4.3457885957353776e-01
5.4929020660867678e-01 4.3460809001012485e-01
5.4922126744154254e-01 4.3463733915685560e-01
5.4915211086432547e-01 4.3466660684736913e-01
5.4908273557364284e-01 4.3469589291219296e-01
5.4901314025483627e-01 4.3472519717869534e-01
5.4894332358184761e-01 4.3475451947103427e-01
5.4887328421708947e-01 4.3478385961010824e-01
5.4880302081131604e-01 4.3481321741350470e-01
5.4873253200349126e-01 4.3484259269544806e-01
5.4866181642065492e-01 4.3487198526674670e-01
5.4859087267778806e-01 4.3490139493473901e-01
5.4851969937767586e-01 4.3493082150323881e-01
5.4844829511076820e-01 4.3496026477247951e-01
5.4837665845503880e-01 4.3498972453905754e-01
5.4830478797584237e-01 4.3501920059587540e-01
5.4823268222576971e-01 4.3504869273208158e-01
5.4816033974450007e-01 4.3507820073301279e-01
5.4808775905865259e-01 4.3510772438013201e-01
5.4801493868163531e-01 4.3513726345096798e-01
5.4794187711349118e-01 4.3516681771905152e-01
5.4786857284074353e-01 4.3519638695385254e-01
5.4779502433623706e-01 4.3522597092071491e-01
5.4772123005897932e-01 4.3525556938079046e-01
5.4764718845397753e-01 4.3528518209097217e-01
5.4757289795207398e-01 4.3531480880382517e-01
5.4749835696978011e-01 4.3534444926751831e-01
5.4742356390910585e-01 4.3537410322575298e-01
5.4734851715738908e-01 4.3540377041769107e-01
5.4727321508712035e-01 4.3543345057788230e-01
5.4719765605576687e-01 4.3546314343618958e-01
5.4712183840559248e-01 4.3549284871771327e-01
5.4704576046347642e-01 4.3552256614271401e-01
5.4696942054072861e-01 4.3555229542653462e-01
5.4689281693290170e-01 4.3558203627952041e-01
5.4681594791960042e-01 4.3561178840693782e-01
5.4673881176429062e-01 4.3564155150889183e-01
5.4666140671410191e-01 4.3567132528024177e-01
5.4658373099963053e-01 4.3570110941051599e-01
5.4650578283473650e-01 4.3573090358382455e-01
5.4642756041633933e-01 4.3576070747877066e-01
5.4634906192421095e-01 4.3579052076836056e-01
5.4627028552076395e-01 4.3582034311991164e-01
5.4619122935083853e-01 4.3585017419495914e-01
5.4611189154148543e-01 4.3588001364916046e-01
5.4603227020174439e-01 4.3590986113219904e-01
5.4595236342242193e-01 4.3593971628768519e-01
5.4587216927586346e-01 4.3596957875305609e-01
5.4579168581572257e-01 4.3599944815947317e-01
5.4571091107672731e-01 4.3602932413171802e-01
5.4562984307444284e-01 4.3605920628808742e-01
5.4554847980502930e-01 4.3608909424028380e-01
5.4546681924499774e-01 4.3611898759330703e-01
5.4538485935096026e-01 4.3614888594534118e-01
5.4530259805937908e-01 4.3617878888764156e-01
5.4522003328630742e-01 4.3620869600441831e-01
5.4513716292713199e-01 4.3623860687271837e-01
5.4505398485630607e-01 4.3626852106230507e-01
5.4497049692708255e-01 4.3629843813553559e-01
5.4488669697123981e-01 4.3632835764723593e-01
5.4480258279880389e-01 4.3635827914457487e-01
5.4471815219776820e-01 4.3638820216693280e-01
5.4463340293380802e-01 4.3641812624577137e-01
5.4454833274998904e-01 4.3644805090449740e-01
5.4446293936647294e-01 4.3647797565832730e-01
5.4437722048021697e-01 4.3650790001414735e-01
5.4429117376466907e-01 4.3653782347037151e-01
5.4420479686945922e-01 4.3656774551679628e-01
5.4411808742008416e-01 4.3659766563445401e-01
5.4403104301758853e-01 4.3662758329546181e-01
5.4394366123823956e-01 4.3665749796286857e-01
5.4385593963319767e-01 4.3668740909049941e-01
5.4376787572818142e-01 4.3671731612279641e-01
5.4367946702312586e-01 4.3674721849465570e-01
5.4359071099183731e-01 4.3677711563126348e-01
5.4350160508164069e-01 4.3680700694792668e-01
5.4341214671302229e-01 4.3683689184990238e-01
5.4332233327926571e-01 4.3686676973222166e-01
5.4323216214608272e-01 4.3689663997951217e-01
5.4314163065123755e-01 4.3692650196581662e-01
5.4305073610416366e-01 4.3695635505440633e-01
5.4295947578557746e-01 4.3698619859759363e-01
5.4286784694708168e-01 4.3701603193653848e-01
5.4277584681076629e-01 4.3704585440105226e-01
5.4268347256879768e-01 4.3707566530939801e-01
5.4259072138300335e-01 4.3710546396808608e-01
5.4249759038445156e-01 4.3713524967166639e-01
5.4240407667302282e-01 4.3716502170251531e-01
5.4231017731697262e-01 4.3719477933061945e-01
5.4221588935248755e-01 4.3722452181335503e-01
5.4212120978323397e-01 4.3725424839526311e-01
5.4202613557989765e-01 4.3728395830781969e-01
5.4193066367971798e-01 4.3731365076920137e-01
5.4183479098601217e-01 4.3734332498404693e-01
5.4173851436769138e-01 4.3737298014321307e-01
5.4164183065876925e-01 4.3740261542352643e-01
5.4154473665786262e-01 4.3743222998752929e-01
5.4144722912768128e-01 4.3746182298322173e-01
5.4134930479451004e-01 4.3749139354379613e-01
5.4125096034768272e-01 4.3752094078736992e-01
5.4115219243904489e-01 4.3755046381670865e-01
5.4105299768240844e-01 4.3757996171894703e-01
5.4095337265299637e-01 4.3760943356530174e-01
5.4085331388687674e-01 4.3763887841077986e-01
5.4075281788038831e-01 4.3766829529388090e-01
5.4065188108955353e-01 4.3769768323629193e-01
5.4055049992948390e-01 4.3772704124257805e-01
5.4044867077377134e-01 4.3775636829986403e-01
5.4034638995387385e-01 4.3778566337751146e-01
5.4024365375848260e-01 4.3781492542678874e-01
5.4014045843287950e-01 4.3784415338053440e-01
5.4003680017828926e-01 4.3787334615281159e-01
5.3993267515121646e-01 4.3790250263855668e-01
5.3982807946276834e-01 4.3793162171322014e-01
5.3972300917796501e-01 4.3796070223240041e-01
5.3961746031503932e-01 4.3798974303147004e-01
5.3951142884472181e-01 4.3801874292519238e-01
5.3940491068951291e-01 4.3804770070733212e-01
5.3929790172294245e-01 4.3807661515025664e-01
5.3919039776881450e-01 4.3810548500452806e-01
5.3908239460043839e-01 4.3813430899848771e-01
5.3897388793984580e-01 4.3816308583783120e-01
5.3886487345699208e-01 4.3819181420517406e-01
5.3875534676894332e-01 4.3822049275960850e-01
5.3864530343904771e-01 4.3824912013624945e-01
5.3853473897609139e-01 4.3827769494577323e-01
5.3842364883343696e-01 4.3830621577394230e-01
5.3831202840814785e-01 4.3833468118112318e-01
5.3819987304009287e-01 4.3836308970179244e-01
5.3808717801103623e-01 4.3839143984403117e-01
5.3797393854370834e-01 4.3841973008900881e-01
5.3786014980085906e-01 4.3844795889045651e-01
5.3774580688429197e-01 4.3847612467412694e-01
5.3763090483388476e-01 4.3850422583724336e-01
5.3751543862658069e-01 4.3853226074793594e-01
5.3739940317535873e-01 4.3856022774466802e-01
5.3728279332820184e-01 4.3858812513564438e-01
5.3716560386703271e-01 4.3861595119820895e-01
5.3704782950662655e-01 4.3864370417822912e-01
5.3692946489350546e-01 4.3867138228946656e-01
5.3681050460480750e-01 4.3869898371293253e-01
5.3669094314713672e-01 4.3872650659622980e-01
5.3657077495538719e-01 4.3875394905287779e-01
5.3644999439154573e-01 4.3878130916162478e-01
5.3632859574346869e-01 4.3880858496574127e-01
5.3620657322363541e-01 4.3883577447229982e-01
5.3608392096787538e-01 4.3886287565143622e-01
5.3596063303406927e-01 4.3888988643559501e-01
5.3583670340082390e-01 4.3891680471875588e-01
5.3571212596611917e-01 4.3894362835564382e-01
5.3558689454592845e-01 4.3897035516091948e-01
5.3546100287280773e-01 4.3899698290835126e-01
5.3533444459445811e-01 4.3902350932996709e-01
5.3520721327225618e-01 4.3904993211518772e-01
5.3507930237975443e-01 4.3907624890993779e-01
5.3495070530115096e-01 4.3910245731573699e-01
5.3482141532972471e-01 4.3912855488876890e-01
5.3469142566623962e-01 4.3915453913892799e-01
5.3456072941732091e-01 4.3918040752884274e-01
5.3442931959377971e-01 4.3920615747287733e-01
5.3429718910889945e-01 4.3923178633611043e-01
5.3416433077672054e-01 4.3925729143328285e-01
5.3403073731026363e-01 4.3928267002772531e-01
5.3389640131971472e-01 4.3930791933025704e-01
5.3376131531057092e-01 4.3933303649806099e-01
5.3362547168174501e-01 4.3935801863352864e-01
5.3348886272363227e-01 4.3938286278307787e-01
5.3335148061613125e-01 4.3940756593594082e-01
5.3321331742662403e-01 4.3943212502292256e-01
5.3307436510790995e-01 4.3945653691512837e-01
5.3293461549609633e-01 4.3948079842265864e-01
5.3279406030843846e-01 4.3950490629327349e-01
5.3265269114113534e-01 4.3952885721102081e-01
5.3251049946707218e-01 4.3955264779483261e-01
5.3236747663351547e-01 4.3957627459708365e-01
5.3222361385975292e-01 4.3959973410211628e-01
5.3207890223468135e-01 4.3962302272472475e-01
5.3193333271434018e-01 4.3964613680860343e-01
5.3178689611938590e-01 4.3966907262475408e-01
5.3163958313251136e-01 4.3969182636985255e-01
5.3149138429580411e-01 4.3971439416457425e-01
5.3134229000804323e-01 4.3973677205187500e-01
5.3119229052193562e-01 4.3975895599522852e-01
5.3104137594130107e-01 4.3978094187681577e-01
5.3088953621815549e-01 4.3980272549567107e-01
5.3073676114971635e-01 4.3982430256578192e-01
5.3058304037542148e-01 4.3984566871412706e-01
5.3042836337381982e-01 4.3986681947867334e-01
5.3027271945938759e-01 4.3988775030631450e-01
5.3011609777927171e-01 4.3990845655076027e-01
5.2995848730995287e-01 4.3992893347036510e-01
5.2979987685383312e-01 4.3994917622590107e-01
5.2964025503573875e-01 4.3996917987827044e-01
5.2947961029934187e-01 4.3998893938615619e-01
5.2931793090349222e-01 4.4000844960360985e-01
5.2915520491846335e-01 4.4002770527757296e-01
5.2899142022210399e-01 4.4004670104533239e-01
5.2882656449589560e-01 4.4006543143190480e-01
5.2866062522091417e-01 4.4008389084735045e-01
5.2849358967368920e-01 4.4010207358401371e-01
5.2832544492196121e-01 4.4011997381368501e-01
5.2815617782033264e-01 4.4013758558468774e-01
5.2798577500580934e-01 4.4015490281888114e-01
5.2781422289322943e-01 4.4017191930858118e-01
5.2764150767057627e-01 4.4018862871339559e-01
5.2746761529417296e-01 4.4020502455696831e-01
5.2729253148375377e-01 4.4022110022363448e-01
5.2711624171741145e-01 4.4023684895497878e-01
5.2693873122644741e-01 4.4025226384629468e-01
5.2675998499000454e-01 4.4026733784294753e-01
5.2657998772953696e-01 4.4028206373663470e-01
5.2639872390333564e-01 4.4029643416152753e-01
5.2621617770077700e-01 4.4031044159030946e-01
5.2603233303641661e-01 4.4032407833009979e-01
5.2584717354393118e-01 4.4033733651825802e-01
5.2566068256990284e-01 4.4035020811806702e-01
5.2547284316743970e-01 4.4036268491428820e-01
5.2528363808962941e-01 4.4037475850858615e-01
5.2509304978281690e-01 4.4038642031481989e-01
5.2490106037970352e-01 4.4039766155419235e-01
5.2470765169225952e-01 4.4040847325025684e-01
5.2451280520444488e-01 4.4041884622377470e-01
5.2431650206473235e-01 4.4042877108741779e-01
5.2411872307842466e-01 4.4043823824031242e-01
5.2391944869976115e-01 4.4044723786241780e-01
5.2371865902380577e-01 4.4045575990873553e-01
5.2351633377810947e-01 4.4046379410334047e-01
5.2331245231414092e-01 4.4047132993323124e-01
5.2310699359847612e-01 4.4047835664199059e-01
5.2289993620373998e-01 4.4048486322325214e-01
5.2269125829929375e-01 4.4049083841396219e-01
5.2248093764165615e-01 4.4049627068743596e-01
5.2226895156465769e-01 4.4050114824619419e-01
5.2205527696940468e-01 4.4050545901457855e-01
5.2183989031372302e-01 4.4050919063112970e-01
5.2162276760124349e-01 4.4051233044072408e-01
5.2140388437069363e-01 4.4051486548647129e-01
5.2118321568452353e-01 4.4051678250134652e-01
5.2096073611719262e-01 4.4051806789955661e-01
5.2073641974312079e-01 4.4051870776762775e-01
5.2051024012429092e-01 4.4051868785520676e-01
5.2028217029748924e-01 4.4051799356556443e-01
5.2005218276117338e-01 4.4051660994579001e-01
5.1982024946194760e-01 4.4051452167666583e-01
5.1958634178063789e-01 4.4051171306221071e-01
5.1935043051794738e-01 4.4050816801887793e-01
5.1911248587967829e-01 4.4050387006439756e-01
5.1887247746150522e-01 4.4049880230624705e-01
5.1863037423328262e-01 4.4049294742973860e-01
5.1838614452286846e-01 4.4048628768570658e-01
5.1813975599945006e-01 4.4047880487778107e-01
5.1789117565635001e-01 4.4047048034923242e-01
5.1764036979329697e-01 4.4046129496936787e-01
5.1738730399813948e-01 4.4045122911946610e-01
5.1713194312798505e-01 4.4044026267822950e-01
5.1687425128974207e-01 4.4042837500673720e-01
5.1661419182004475e-01 4.4041554493287804e-01
5.1635172726454992e-01 4.4040175073524590e-01
5.1608681935682910e-01 4.4038697012649802e-01
5.1581942899592703e-01 4.4037118023606675e-01
5.1554951622304213e-01 4.4035435759224906e-01
5.1527704019892551e-01 4.4033647810380816e-01
5.1500195917954505e-01 4.4031751704082700e-01
5.1472423049093030e-01 4.4029744901487761e-01
5.1444381050321275e-01 4.4027624795848314e-01
5.1416065460382410e-01 4.4025388710384378e-01
5.1387471716982147e-01 4.4023033896079539e-01
5.1358595153930209e-01 4.4020557529397125e-01
5.1329430998186609e-01 4.4017956709913281e-01
5.1299974366809420e-01 4.4015228457863481e-01
5.1270220263799460e-01 4.4012369711598937e-01
5.1240163576838049e-01 4.4009377324949356e-01
5.1209799073913187e-01 4.4006248064487474e-01
5.1179121399829941e-01 4.4002978606692145e-01
5.1148125072600070e-01 4.3999565535004892e-01
5.1116804479706235e-01 4.3996005336775956e-01
5.1085153874235700e-01 4.3992294400094839e-01
5.1053167370878061e-01 4.3988429010500552e-01
5.1020838941782132e-01 4.3984405347566491e-01
5.0988162412265592e-01 4.3980219481354355e-01
5.0955131456372249e-01 4.3975867368731836e-01
5.0921739592270332e-01 4.3971344849547678e-01
5.0887980177487369e-01 4.3966647642658729e-01
5.0853846404009739e-01 4.3961771341808692e-01
5.0819331293114900e-01 4.3956711411327648e-01
5.0784427690000156e-01 4.3951463181660311e-01
5.0749128258414777e-01 4.3946021844754596e-01
5.0713425474950991e-01 4.3940382449240084e-01
5.0677311623123056e-01 4.3934539895413632e-01
5.0640778787230833e-01 4.3928488930024634e-01
5.0603818845998805e-01 4.3922224140850702e-01
5.0566423465979760e-01 4.3915739951054461e-01
5.0528584094712925e-01 4.3909030613311001e-01
5.0490291953625333e-01 4.3902090203695887e-01
5.0451538030664977e-01 4.3894912615322423e-01
5.0412313072653836e-01 4.3887491551716651e-01
5.0372607577348127e-01 4.3879820519917906e-01
5.0332411785193243e-01 4.3871892823292274e-01
5.0291715670759374e-01 4.3863701554045315e-01
5.0250508933843963e-01 4.3855239585420358e-01
5.0208780990226565e-01 4.3846499563567232e-01
5.0166520962060235e-01 4.3837473899066376e-01
5.0123717667884160e-01 4.3828154758091770e-01
5.0080359612240488e-01 4.3818534053195829e-01
5.0036434974878441e-01 4.3808603433698357e-01
4.9991931599554906e-01 4.3798354275667328e-01
4.9946836982378917e-01 4.3787777671465083e-01
4.9901138259495115e-01 4.3776864418780947e-01
4.9854822194631759e-01 4.3765605009291070e-01
4.9807875165962862e-01 4.3753989616767253e-01
4.9760283152408069e-01 4.3742008084653622e-01
4.9712031719379712e-01 4.3729649913095364e-01
4.9663106003950680e-01 4.3716904245391969e-01
4.9613490699416279e-01 4.3703759853846774e-01
4.9563170039221471e-01 4.3690205124983050e-01
4.9512127780223958e-01 4.3676228044095056e-01
4.9460347185262127e-01 4.3661816179101376e-01
4.9407811004995628e-01 4.3646956663665504e-01
4.9354501458984706e-01 4.3631636179547595e-01
4.9300400215973239e-01 4.3615840938148975e-01
4.9245488373338564e-01 4.3599556661209138e-01
4.9189746435669690e-01 4.3582768560613078e-01
4.9133154292433884e-01 4.3565461317264492e-01
4.9075691194689675e-01 4.3547619058978160e-01
4.9017335730802475e-01 4.3529225337342758e-01
4.8958065801116712e-01 4.3510263103502000e-01
4.8897858591542792e-01 4.3490714682800846e-01
4.8836690546115263e-01 4.3470561748267400e-01
4.8774537338199930e-01 4.3449785292807058e-01
4.8711373840513872e-01 4.3428365600092761e-01
4.8647174093892714e-01 4.3406282214087216e-01
4.8581911274696654e-01 4.3383513907116716e-01
4.8515557660798458e-01 4.3360038646424776e-01
4.8448084596094132e-01 4.3335833559130660e-01
4.8379462453474459e-01 4.3310874895514673e-01
4.8309660596193715e-01 4.3285137990547956e-01
4.8238647337568352e-01 4.3258597223581546e-01
4.8166389898936968e-01 4.3231225976104870e-01
4.8092854365809401e-01 4.3202996587480663e-01
4.8018005642130779e-01 4.3173880308558560e-01
4.7941807402583325e-01 4.3143847253065865e-01
4.7864222042846355e-01 4.3112866346669504e-01
4.7785210627732111e-01 4.3080905273598802e-01
4.7704732837112684e-01 4.3047930420714153e-01
4.7622746909550562e-01 4.3013906818902453e-01
4.7539209583538239e-01 4.2978798081674863e-01
4.7454076036097492e-01 4.2942566340752258e-01
4.7367299819635084e-01 4.2905172178943607e-01
4.7278832795795622e-01 4.2866574559755083e-01
4.7188625065566719e-01 4.2826730753132042e-01
4.7096624897772443e-01 4.2785596258305808e-01
4.7002778654660882e-01 4.2743124723041087e-01
4.6907030714501569e-01 4.2699267859135609e-01
4.6809323391164587e-01 4.2653975354049239e-01
4.6709596850659452e-01 4.2607194778541208e-01
4.6607789024618046e-01 4.2558871490197264e-01
4.6503835520714604e-01 4.2508948532732976e-01
4.6397669530024821e-01 4.2457366530964180e-01
4.6289221731337787e-01 4.2404063581342877e-01
4.6178420192447556e-01 4.2348975137965422e-01
4.6065190268466549e-01 4.2292033893970093e-01
4.5949454497219389e-01 4.2233169658254444e-01
4.5831132491698090e-01 4.2172309227398147e-01
4.5710140830489232e-01 4.2109376253170683e-01
4.5586392945201470e-01 4.2044291105107812e-01
4.5459799005560420e-01 4.1976970728298796e-01
4.5330265803392544e-01 4.1907328497110641e-01
4.5197696635003376e-01 4.1835274064510847e-01
4.5061991182511585e-01 4.1760713207273897e-01
4.4923045394795674e-01 4.1683547667442084e-01
4.4780751368792809e-01 4.1603674990491651e-01
4.4634997231982904e-01 4.1520988360747441e-01
4.4485667026992959e-01 4.1435376434690868e-01
4.4332640599334694e-01 4.1346723172901900e-01
4.4175793489657844e-01 4.1254907671635116e-01
4.4014996831765202e-01 4.1159803995059463e-01
4.3850117258228838e-01 4.1061281009536427e-01
4.3681016815702833e-01 4.0959202221657642e-01
4.3507552891778734e-01 4.0853425621641681e-01
4.3329578155983867e-01 4.0743803534279444e-01
4.3146940517805615e-01 4.0630182479925109e-01
4.2959483104793533e-01 4.0512403048277890e-01
4.2767044264842707e-01 4.0390299788520440e-01
4.2569457595206456e-01 4.0263701118594591e-01
4.2366552004266733e-01 4.0132429258727670e-01
4.2158151810498873e-01 3.9996300193673606e-01
4.1944076883583470e-01 3.9855123668585379e-01
4.1724142833872174e-01 3.9708703224560560e-01
4.1498161256915739e-01 3.9556836280526281e-01
4.1265940040027854e-01 3.9399314268622715e-01
4.1027283739242587e-01 3.9235922831508518e-01
4.0781994032990643e-01 3.9066442089024056e-01
4.0529870263034440e-01 3.8890646984762617e-01
4.0270710072132010e-01 3.8708307722982149e-01
4.0004310146909672e-01 3.8519190305849826e-01
3.9730467076023962e-01 3.8323057182575615e-01
3.9448978333991458e-01 3.8119668022606196e-01
3.9159643401277633e-01 3.7908780625600774e-01
3.8862265029487641e-01 3.7690151980057474e-01
3.8556650661114478e-01 3.7463539483143748e-01
3.8242614013111920e-01 3.7228702334527536e-01
3.7919976828599400e-01 3.6985403113448584e-01
3.7588570804389809e-01 3.6733409550884227e-01
3.7248239695705371e-01 3.6472496503940960e-01
3.6898841596951526e-01 3.6202448137471477e-01
3.6540251394812462e-01 3.5923060315551297e-01
3.6172363385977740e-01 3.5634143201836438e-01
3.5795094041918951e-01 3.5335524059262385e-01
3.5408384906657003e-01 3.5027050241380681e-01
3.5012205593813273e-01 3.4708592350391604e-01
3.4606556852971887e-01 3.4380047538513314e-01
3.4191473663123345e-01 3.4041342917292700e-01
3.3767028301961755e-01 3.3692439029874349e-01
3.3333333333333320e-01 3.3333333333333315e-01


==> bandit/projection_error.dat <==
batch_size abs_error_mean abs_error_std batch_sd_mean batch_sd_std mcse_mean mcse_std signed_error_mean signed_error_std acceptance_decrease_fraction_mean acceptance_decrease_fraction_std selective_fraction_mean selective_fraction_std zero_gradient_fraction_mean zero_gradient_fraction_std
3.2000000000000000e+01 2.2858988848523984e-01 5.5166792985297149e-03 2.0455614331700062e-01 4.5174634381675675e-03 6.4686332226155246e-03 1.4285473711144720e-04 -7.7390720964000528e-02 8.5579870577984617e-03 2.6800000000000001e-02 3.4576806613039845e-03 7.7149999999999996e-01 1.5233369803019816e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.2800000000000000e+02 1.1460617069038739e-01 3.0455864069730250e-03 9.0387715051886891e-02 3.1697119975723918e-03 2.8583105206224715e-03 1.0023509439090861e-04 -1.7451457613879430e-02 6.4006445439854951e-03 0.0000000000000000e+00 0.0000000000000000e+00 9.3160000000000009e-01 9.0455636763123615e-03 0.0000000000000000e+00 0.0000000000000000e+00
5.1200000000000000e+02 5.8961518381413482e-02 1.5095349580107780e-03 4.5134127389024462e-02 1.4940256949983743e-03 1.4272664275350587e-03 4.7245240790108961e-05 -7.1129765790634014e-03 1.5996517734084695e-03 0.0000000000000000e+00 0.0000000000000000e+00 9.9759999999999993e-01 2.0655911179772910e-03 0.0000000000000000e+00 0.0000000000000000e+00
2.0480000000000000e+03 2.9574273223319160e-02 8.3198605230904105e-04 2.2323531432800345e-02 6.1587769056685264e-04 7.0593204746011141e-04 1.9475762622756499e-05 -1.4914682516573865e-03 1.6265989427351989e-03 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00


==> bandit/projection_error_band.dat <==
x y
3.2000000000000000e+01 2.3410656778376956e-01
1.2800000000000000e+02 1.1765175709736042e-01
5.1200000000000000e+02 6.0471053339424256e-02
2.0480000000000000e+03 3.0406259275628202e-02
2.0480000000000000e+03 2.8742287171010118e-02
5.1200000000000000e+02 5.7451983423402707e-02
1.2800000000000000e+02 1.1156058428341437e-01
3.2000000000000000e+01 2.2307320918671011e-01


==> bandit/q_band.dat <==
x y
0.0000000000000000e+00 5.0000000000000000e-01
1.0000000000000000e-02 4.9063461544547265e-01
2.0000000000000000e-02 4.8113109946826449e-01
2.9999999999999999e-02 4.7150755853266046e-01
4.0000000000000001e-02 4.6178323237405622e-01
5.0000000000000003e-02 4.5197831387166665e-01
5.9999999999999998e-02 4.4211374552160815e-01
7.0000000000000007e-02 4.3221099698424120e-01
8.0000000000000002e-02 4.2229182907923668e-01
8.9999999999999997e-02 4.1237805027794661e-01
1.0000000000000001e-01 4.0249127213770913e-01
1.1000000000000000e-01 3.9265267019785732e-01
1.2000000000000000e-01 3.8288275662695515e-01
1.3000000000000000e-01 3.7320117035574063e-01
1.4000000000000001e-01 3.6362648964044619e-01
1.4999999999999999e-01 3.5417607096704501e-01
1.6000000000000000e-01 3.4486591707660991e-01
1.7000000000000001e-01 3.3571057569486962e-01
1.7999999999999999e-01 3.2672306934974826e-01
1.9000000000000000e-01 3.1791485558884847e-01
2.0000000000000001e-01 3.0929581592992039e-01
2.0999999999999999e-01 3.0087427112100745e-01
2.2000000000000000e-01 2.9265701969748198e-01
2.3000000000000001e-01 2.8464939643394732e-01
2.3999999999999999e-01 2.7685534711910620e-01
2.5000000000000000e-01 2.6927751605887618e-01
2.6000000000000001e-01 2.6191734282832146e-01
2.7000000000000002e-01 2.5477516505817843e-01
2.8000000000000003e-01 2.4785032432800366e-01
2.8999999999999998e-01 2.4114127263844706e-01
2.9999999999999999e-01 2.3464567732651148e-01
3.1000000000000000e-01 2.2836052265523563e-01
3.2000000000000001e-01 2.2228220672966070e-01
3.3000000000000002e-01 2.1640663271821817e-01
3.4000000000000002e-01 2.1072929366782933e-01
3.5000000000000003e-01 2.0524535051968179e-01
3.5999999999999999e-01 1.9994970309989621e-01
3.7000000000000000e-01 1.9483705410125626e-01
3.8000000000000000e-01 1.8990196620035232e-01
3.9000000000000001e-01 1.8513891257579618e-01
4.0000000000000002e-01 1.8054232117218774e-01
4.1000000000000003e-01 1.7610661312296622e-01
4.1999999999999998e-01 1.7182623576558503e-01
4.2999999999999999e-01 1.6769569071113433e-01
4.4000000000000000e-01 1.6370955742450474e-01
4.5000000000000001e-01 1.5986251277146782e-01
4.6000000000000002e-01 1.5614934696359617e-01
4.7000000000000003e-01 1.5256497630637528e-01
4.7999999999999998e-01 1.4910445314314433e-01
4.8999999999999999e-01 1.4576297334532140e-01
5.0000000000000000e-01 1.4253588167133938e-01
5.1000000000000001e-01 1.3941867529175028e-01
5.2000000000000002e-01 1.3640700575062933e-01
5.3000000000000003e-01 1.3349667959189890e-01
5.4000000000000004e-01 1.3068365786351641e-01
5.5000000000000004e-01 1.2796405469422151e-01
5.6000000000000005e-01 1.2533413509910915e-01
5.7000000000000006e-01 1.2279031215868846e-01
5.7999999999999996e-01 1.2032914369699231e-01
5.8999999999999997e-01 1.1794732857012040e-01
5.9999999999999998e-01 1.1564170265617750e-01
6.0999999999999999e-01 1.1340923461716758e-01
6.2000000000000000e-01 1.1124702151643293e-01
6.3000000000000000e-01 1.0915228433899828e-01
6.4000000000000001e-01 1.0712236346513719e-01
6.5000000000000002e-01 1.0515471413684722e-01
6.6000000000000003e-01 1.0324690195106102e-01
6.7000000000000004e-01 1.0139659840856848e-01
6.8000000000000005e-01 9.9601576541390666e-02
6.9000000000000006e-01 9.7859706628000837e-02
7.0000000000000007e-01 9.6168952019935416e-02
7.0999999999999996e-01 9.4527365087888435e-02
7.1999999999999997e-01 9.2933083292516039e-02
7.2999999999999998e-01 9.1384325387315085e-02
7.3999999999999999e-01 8.9879387756336401e-02
7.5000000000000000e-01 8.8416640888840548e-02
7.6000000000000001e-01 8.6994525991977961e-02
7.7000000000000002e-01 8.5611551741613265e-02
7.8000000000000003e-01 8.4266291167396881e-02
7.9000000000000004e-01 8.2957378668932644e-02
8.0000000000000004e-01 8.1683507165525054e-02
8.1000000000000005e-01 8.0443425371801519e-02
8.2000000000000006e-01 7.9235935196437415e-02
8.3000000000000007e-01 7.8059889260521487e-02
8.3999999999999997e-01 7.6914188531162289e-02
8.4999999999999998e-01 7.5797780066143697e-02
8.5999999999999999e-01 7.4709654865480896e-02
8.7000000000000000e-01 7.3648845825682041e-02
8.8000000000000000e-01 7.2614425792976015e-02
8.9000000000000001e-01 7.1605505709327139e-02
9.0000000000000002e-01 7.0621232848666352e-02
9.1000000000000003e-01 6.9660789139548637e-02
9.2000000000000004e-01 6.8723389569701795e-02
9.3000000000000005e-01 6.7808280668342602e-02
9.4000000000000006e-01 6.6914739063053244e-02
9.5000000000000007e-01 6.6042070107477091e-02
9.5999999999999996e-01 6.5189606576371337e-02
9.6999999999999997e-01 6.4356707424716914e-02
9.7999999999999998e-01 6.3542756607729192e-02
9.8999999999999999e-01 6.2747161958761413e-02
1.0000000000000000e+00 6.1969354122345652e-02
1.0000000000000000e+00 6.1393840228277499e-02
9.8999999999999999e-01 6.2168532386015295e-02
9.7999999999999998e-01 6.2960983021810621e-02
9.6999999999999997e-01 6.3771761676965216e-02
9.5999999999999996e-01 6.4601460756174553e-02
9.5000000000000007e-01 6.5450696599673813e-02
9.4000000000000006e-01 6.6320110610679481e-02
9.3000000000000005e-01 6.7210370441115191e-02
9.2000000000000004e-01 6.8122171238779158e-02
9.1000000000000003e-01 6.9056236959159981e-02
9.0000000000000002e-01 7.0013321745208426e-02
8.9000000000000001e-01 7.0994211378538147e-02
8.8000000000000000e-01 7.1999724805661039e-02
8.7000000000000000e-01 7.3030715743378272e-02
8.5999999999999999e-01 7.4088074366393614e-02
8.4999999999999998e-01 7.5172729081795939e-02
8.3999999999999997e-01 7.6285648394774655e-02
8.3000000000000007e-01 7.7427842869737834e-02
8.2000000000000006e-01 7.8600367190103618e-02
8.1000000000000005e-01 7.9804322321831517e-02
8.0000000000000004e-01 8.1040857785462717e-02
7.9000000000000004e-01 8.2311174040799476e-02
7.8000000000000003e-01 8.3616524988363569e-02
7.7000000000000002e-01 8.4958220591742614e-02
7.6000000000000001e-01 8.6337629625585277e-02
7.5000000000000000e-01 8.7756182551369438e-02
7.3999999999999999e-01 8.9215374525657712e-02
7.2999999999999998e-01 9.0716768545892557e-02
7.1999999999999997e-01 9.2261998732374118e-02
7.0999999999999996e-01 9.3852773748391724e-02
7.0000000000000007e-01 9.5490880361826735e-02
6.9000000000000006e-01 9.7178187147114042e-02
6.8000000000000005e-01 9.8916648325192716e-02
6.7000000000000004e-01 1.0070830773791344e-01
6.6000000000000003e-01 1.0255530295266470e-01
6.5000000000000002e-01 1.0445986948588461e-01
6.4000000000000001e-01 1.0642434514272360e-01
6.3000000000000000e-01 1.0845117445384815e-01
6.2000000000000000e-01 1.1054291318785223e-01
6.0999999999999999e-01 1.1270223292453711e-01
5.9999999999999998e-01 1.1493192566012823e-01
5.8999999999999997e-01 1.1723490840925359e-01
5.7999999999999996e-01 1.1961422776385401e-01
5.7000000000000006e-01 1.2207306435829979e-01
5.6000000000000005e-01 1.2461473718765569e-01
5.5000000000000004e-01 1.2724270771256224e-01
5.4000000000000004e-01 1.2996058365769339e-01
5.3000000000000003e-01 1.3277212242212724e-01
5.2000000000000002e-01 1.3568123399121609e-01
5.1000000000000001e-01 1.3869198322017195e-01
5.0000000000000000e-01 1.4180859134364779e-01
4.8999999999999999e-01 1.4503543654524026e-01
4.7999999999999998e-01 1.4837705340545479e-01
4.7000000000000003e-01 1.5183813100003901e-01
4.6000000000000002e-01 1.5542350941368099e-01
4.5000000000000001e-01 1.5913817440366720e-01
4.4000000000000000e-01 1.6298724990791710e-01
4.2999999999999999e-01 1.6697598806475283e-01
4.1999999999999998e-01 1.7110975638761799e-01
4.1000000000000003e-01 1.7539402170215657e-01
4.0000000000000002e-01 1.7983433042063293e-01
3.9000000000000001e-01 1.8443628471685308e-01
3.8000000000000000e-01 1.8920551413944581e-01
3.7000000000000000e-01 1.9414764218920480e-01
3.5999999999999999e-01 1.9926824739398588e-01
3.5000000000000003e-01 2.0457281842637992e-01
3.4000000000000002e-01 2.1006670285243489e-01
3.3000000000000002e-01 2.1575504914631990e-01
3.2000000000000001e-01 2.2164274170262371e-01
3.1000000000000000e-01 2.2773432869554042e-01
2.9999999999999999e-01 2.3403394277178141e-01
2.8999999999999998e-01 2.4054521479148352e-01
2.8000000000000003e-01 2.4727118104583826e-01
2.7000000000000002e-01 2.5421418465953916e-01
2.6000000000000001e-01 2.6137577223458985e-01
2.5000000000000000e-01 2.6875658713240935e-01
2.3999999999999999e-01 2.7635626118587475e-01
2.3000000000000001e-01 2.8417330707002469e-01
2.2000000000000000e-01 2.9220501390921944e-01
2.0999999999999999e-01 3.0044734913641763e-01
2.0000000000000001e-01 3.0889486991382531e-01
1.9000000000000000e-01 3.1754064767498302e-01
1.7999999999999999e-01 3.2637620948732327e-01
1.7000000000000001e-01 3.3539149988185990e-01
1.6000000000000000e-01 3.4457486662466624e-01
1.4999999999999999e-01 3.5391307349412687e-01
1.4000000000000001e-01 3.6339134250392391e-01
1.3000000000000000e-01 3.7299342723052531e-01
1.2000000000000000e-01 3.8270171788084306e-01
1.1000000000000000e-01 3.9249737762304227e-01
1.0000000000000001e-01 4.0236050848084043e-01
8.9999999999999997e-02 4.1227034383686756e-01
8.0000000000000002e-02 4.2220546345985432e-01
7.0000000000000007e-02 4.3214402590581519e-01
5.9999999999999998e-02 4.4206401235752274e-01
5.0000000000000003e-02 4.5194347542346325e-01
4.0000000000000001e-02 4.6176078620720590e-01
2.9999999999999999e-02 4.7149487307312432e-01
2.0000000000000000e-02 4.8112544596808293e-01
1.0000000000000000e-02 4.9063320088497614e-01
0.0000000000000000e+00 5.0000000000000000e-01


==> bandit/rate_G_band.dat <==
x y
0.0000000000000000e+00 1.9551442639673411e-01
1.0000000000000000e-02 1.9426582344648241e-01
2.0000000000000000e-02 1.9300304124237758e-01
2.9999999999999999e-02 1.9172678879893465e-01
4.0000000000000001e-02 1.9043775218902345e-01
5.0000000000000003e-02 1.8913659554701837e-01
5.9999999999999998e-02 1.8782396206553092e-01
7.0000000000000007e-02 1.8650047497659872e-01
8.0000000000000002e-02 1.8516673850937512e-01
8.9999999999999997e-02 1.8382333881753637e-01
1.0000000000000001e-01 1.8247084487079010e-01
1.1000000000000000e-01 1.8110980930601642e-01
1.2000000000000000e-01 1.7974076923471641e-01
1.3000000000000000e-01 1.7836424700451653e-01
1.4000000000000001e-01 1.7698075091353982e-01
1.4999999999999999e-01 1.7559077587742769e-01
1.6000000000000000e-01 1.7419480404971971e-01
1.7000000000000001e-01 1.7279330539710552e-01
1.7999999999999999e-01 1.7138673823179232e-01
1.9000000000000000e-01 1.6997554970383494e-01
2.0000000000000001e-01 1.6856017625674236e-01
2.0999999999999999e-01 1.6714104405002594e-01
2.2000000000000000e-01 1.6571856935253459e-01
2.3000000000000001e-01 1.6429315891048976e-01
2.3999999999999999e-01 1.6286521029403059e-01
2.5000000000000000e-01 1.6143511222585741e-01
2.6000000000000001e-01 1.6000324489522094e-01
2.7000000000000002e-01 1.5856998026005276e-01
2.8000000000000003e-01 1.5713568233950070e-01
2.8999999999999998e-01 1.5570070749856241e-01
2.9999999999999999e-01 1.5426540472589031e-01
3.1000000000000000e-01 1.5283011590523837e-01
3.2000000000000001e-01 1.5139517608044431e-01
3.3000000000000002e-01 1.4996091371332432e-01
3.4000000000000002e-01 1.4852765093339576e-01
3.5000000000000003e-01 1.4709570377800943e-01
3.5999999999999999e-01 1.4566538242120144e-01
3.7000000000000000e-01 1.4423699138945018e-01
3.8000000000000000e-01 1.4281082976247320e-01
3.9000000000000001e-01 1.4138719135727451e-01
4.0000000000000002e-01 1.3996636489379954e-01
4.1000000000000003e-01 1.3854863414079796e-01
4.1999999999999998e-01 1.3713427804077724e-01
4.2999999999999999e-01 1.3572357081327263e-01
4.4000000000000000e-01 1.3431678203601918e-01
4.5000000000000001e-01 1.3291417670397271e-01
4.6000000000000002e-01 1.3151601526651210e-01
4.7000000000000003e-01 1.3012255364347169e-01
4.7999999999999998e-01 1.2873404322098753e-01
4.8999999999999999e-01 1.2735073082841680e-01
5.0000000000000000e-01 1.2597285869781105e-01
5.1000000000000001e-01 1.2460066440762924e-01
5.2000000000000002e-01 1.2323438081250999e-01
5.3000000000000003e-01 1.2187423596101934e-01
5.4000000000000004e-01 1.2052045300335303e-01
5.5000000000000004e-01 1.1917325009097278e-01
5.6000000000000005e-01 1.1783284027015344e-01
5.7000000000000006e-01 1.1649943137135149e-01
5.7999999999999996e-01 1.1517322589623781e-01
5.8999999999999997e-01 1.1385442090413835e-01
5.9999999999999998e-01 1.1254320789951475e-01
6.0999999999999999e-01 1.1123977272198260e-01
6.2000000000000000e-01 1.0994429544025019e-01
6.3000000000000000e-01 1.0865695025119886e-01
6.4000000000000001e-01 1.0737790538520749e-01
6.5000000000000002e-01 1.0610732301867093e-01
6.6000000000000003e-01 1.0484535919453501e-01
6.7000000000000004e-01 1.0359216375153107e-01
6.8000000000000005e-01 1.0234788026267619e-01
6.9000000000000006e-01 1.0111264598348148e-01
7.0000000000000007e-01 9.9886591810201819e-02
7.0999999999999996e-01 9.8669842248352027e-02
7.1999999999999997e-01 9.7462515391634461e-02
7.2999999999999998e-01 9.6264722911313924e-02
7.3999999999999999e-01 9.5076570056017662e-02
7.5000000000000000e-01 9.3898155661859148e-02
7.6000000000000001e-01 9.2729572172715324e-02
7.7000000000000002e-01 9.1570905670446456e-02
7.8000000000000003e-01 9.0422235914783836e-02
7.9000000000000004e-01 8.9283636392577942e-02
8.0000000000000004e-01 8.8155174376061463e-02
8.1000000000000005e-01 8.7036910989744906e-02
8.2000000000000006e-01 8.5928901285551362e-02
8.3000000000000007e-01 8.4831194325757878e-02
8.3999999999999997e-01 8.3743833273312071e-02
8.4999999999999998e-01 8.2666855489067742e-02
8.5999999999999999e-01 8.1600292635484017e-02
8.7000000000000000e-01 8.0544170786318842e-02
8.8000000000000000e-01 7.9498510541854028e-02
8.9000000000000001e-01 7.8463327149179293e-02
9.0000000000000002e-01 7.7438630627075414e-02
9.1000000000000003e-01 7.6424425895036535e-02
9.2000000000000004e-01 7.5420712905975018e-02
9.3000000000000005e-01 7.4427486782167832e-02
9.4000000000000006e-01 7.3444737954007300e-02
9.5000000000000007e-01 7.2472452301133777e-02
9.5999999999999996e-01 7.1510611295537402e-02
9.6999999999999997e-01 7.0559192146230465e-02
9.7999999999999998e-01 6.9618167945104698e-02
9.8999999999999999e-01 6.8687507813606594e-02
1.0000000000000000e+00 6.7767177049870578e-02
1.0000000000000000e+00 6.3338366679927080e-02
9.8999999999999999e-01 6.4260044886516862e-02
9.7999999999999998e-01 6.5191950873930510e-02
9.6999999999999997e-01 6.6134123861112837e-02
9.5999999999999996e-01 6.7086599752530673e-02
9.5000000000000007e-01 6.8049410981267267e-02
9.4000000000000006e-01 6.9022586348551240e-02
9.3000000000000005e-01 7.0006150859819552e-02
9.2000000000000004e-01 7.1000125557430432e-02
9.1000000000000003e-01 7.2004527350159386e-02
9.0000000000000002e-01 7.3019368839640844e-02
8.9000000000000001e-01 7.4044658143931033e-02
8.8000000000000000e-01 7.5080398718404218e-02
8.7000000000000000e-01 7.6126589174201453e-02
8.5999999999999999e-01 7.7183223094495323e-02
8.4999999999999998e-01 7.8250288848851018e-02
8.3999999999999997e-01 7.9327769405989859e-02
8.3000000000000007e-01 8.0415642145300378e-02
8.2000000000000006e-01 8.1513878667456241e-02
8.1000000000000005e-01 8.2622444604551579e-02
8.0000000000000004e-01 8.3741299430167448e-02
7.9000000000000004e-01 8.4870396269844578e-02
7.8000000000000003e-01 8.6009681712444067e-02
7.7000000000000002e-01 8.7159095622933169e-02
7.6000000000000001e-01 8.8318570957142961e-02
7.5000000000000000e-01 8.9488033579103524e-02
7.3999999999999999e-01 9.0667402081573645e-02
7.2999999999999998e-01 9.1856587610440313e-02
7.1999999999999997e-01 9.3055493693674177e-02
7.0999999999999996e-01 9.4264016075586002e-02
7.0000000000000007e-01 9.5482042557151758e-02
6.9000000000000006e-01 9.6709452843215346e-02
6.8000000000000005e-01 9.7946118397413434e-02
6.7000000000000004e-01 9.9191902305712731e-02
6.6000000000000003e-01 1.0044665914947327e-01
6.5000000000000002e-01 1.0171023488900266e-01
6.4000000000000001e-01 1.0298246675859514e-01
6.3000000000000000e-01 1.0426318317408863e-01
6.2000000000000000e-01 1.0555220365400736e-01
6.0999999999999999e-01 1.0684933875539032e-01
5.9999999999999998e-01 1.0815439002543156e-01
5.8999999999999997e-01 1.0946714997009215e-01
5.7999999999999996e-01 1.1078740204084885e-01
5.7000000000000006e-01 1.1211492064077236e-01
5.6000000000000005e-01 1.1344947115111058e-01
5.5000000000000004e-01 1.1479080997956435e-01
5.4000000000000004e-01 1.1613868463139392e-01
5.3000000000000003e-01 1.1749283380446490e-01
5.2000000000000002e-01 1.1885298750927688e-01
5.1000000000000001e-01 1.2021886721491279e-01
5.0000000000000000e-01 1.2159018602174092e-01
4.8999999999999999e-01 1.2296664886153558e-01
4.7999999999999998e-01 1.2434795272548682e-01
4.7000000000000003e-01 1.2573378692034248e-01
4.6000000000000002e-01 1.2712383335263563e-01
4.5000000000000001e-01 1.2851776684061800e-01
4.4000000000000000e-01 1.2991525545315494e-01
4.2999999999999999e-01 1.3131596087439423e-01
4.1999999999999998e-01 1.3271953879255868e-01
4.1000000000000003e-01 1.3412563931068902e-01
4.0000000000000002e-01 1.3553390737662036e-01
3.9000000000000001e-01 1.3694398322889301e-01
3.8000000000000000e-01 1.3835550285471906e-01
3.7000000000000000e-01 1.3976809845552945e-01
3.5999999999999999e-01 1.4118139891507250e-01
3.5000000000000003e-01 1.4259503026450163e-01
3.4000000000000002e-01 1.4400861613842358e-01
3.3000000000000002e-01 1.4542177821549218e-01
3.2000000000000001e-01 1.4683413663683839e-01
3.1000000000000000e-01 1.4824531039545913e-01
2.9999999999999999e-01 1.4965491768963188e-01
2.8999999999999998e-01 1.5106257623351765e-01
2.8000000000000003e-01 1.5246790351834394e-01
2.7000000000000002e-01 1.5387051701792953e-01
2.6000000000000001e-01 1.5527003433281317e-01
2.5000000000000000e-01 1.5666607326787238e-01
2.3999999999999999e-01 1.5805825183902719e-01
2.3000000000000001e-01 1.5944618820543341e-01
2.2000000000000000e-01 1.6082950052440836e-01
2.0999999999999999e-01 1.6220780672721902e-01
2.0000000000000001e-01 1.6358072421472847e-01
1.9000000000000000e-01 1.6494786947277551e-01
1.7999999999999999e-01 1.6630885760795847e-01
1.7000000000000001e-01 1.6766330180527461e-01
1.6000000000000000e-01 1.6901081270974633e-01
1.4999999999999999e-01 1.7035099773480208e-01
1.4000000000000001e-01 1.7168346030070691e-01
1.3000000000000000e-01 1.7300779900683072e-01
1.2000000000000000e-01 1.7432360674194566e-01
1.1000000000000000e-01 1.7563046973709570e-01
1.0000000000000001e-01 1.7692796656590634e-01
8.9999999999999997e-02 1.7821566709747344e-01
8.0000000000000002e-02 1.7949313140724957e-01
7.0000000000000007e-02 1.8075990865160185e-01
5.9999999999999998e-02 1.8201553591198488e-01
5.0000000000000003e-02 1.8325953701497047e-01
4.0000000000000001e-02 1.8449142133467086e-01
2.9999999999999999e-02 1.8571068258445347e-01
2.0000000000000000e-02 1.8691679760521016e-01
1.0000000000000000e-02 1.8810922515786432e-01
0.0000000000000000e+00 1.8928740472824512e-01


==> bandit/rate_H_band.dat <==
x y
0.0000000000000000e+00 -3.2100591668460396e-02
1.0000000000000000e-02 -3.0153141601823707e-02
2.0000000000000000e-02 -2.8232518169406633e-02
2.9999999999999999e-02 -2.6339362328526232e-02
4.0000000000000001e-02 -2.4474252251794951e-02
5.0000000000000003e-02 -2.2637705571757996e-02
5.9999999999999998e-02 -2.0830181625364021e-02
7.0000000000000007e-02 -1.9052083691421792e-02
8.0000000000000002e-02 -1.7303761215100452e-02
8.9999999999999997e-02 -1.5585512014381990e-02
1.0000000000000001e-01 -1.3897584464131932e-02
1.1000000000000000e-01 -1.2240179654168248e-02
1.2000000000000000e-01 -1.0613453518319594e-02
1.3000000000000000e-01 -9.0175189320315149e-03
1.4000000000000001e-01 -7.4524477765596031e-03
1.4999999999999999e-01 -5.9182729681921779e-03
1.6000000000000000e-01 -4.4149904513199291e-03
1.7000000000000001e-01 -2.9425611544104452e-03
1.7999999999999999e-01 -1.5009129081904361e-03
1.9000000000000000e-01 -8.9942325467266826e-05
2.0000000000000001e-01 1.2904833578938858e-03
2.0999999999999999e-01 2.6405244812843201e-03
2.2000000000000000e-01 3.9603671974468620e-03
2.3000000000000001e-01 5.2502217509175844e-03
2.3999999999999999e-01 6.5103207975095514e-03
2.5000000000000000e-01 7.7409177656967325e-03
2.6000000000000001e-01 8.9422852609562786e-03
2.7000000000000002e-01 1.0114713514336566e-02
2.8000000000000003e-01 1.1258508876749281e-02
2.8999999999999998e-01 1.2373992360688257e-02
2.9999999999999999e-01 1.3461498231301819e-02
3.1000000000000000e-01 1.4521372648887658e-02
3.2000000000000001e-01 1.5553972365024321e-02
3.3000000000000002e-01 1.6559663474599830e-02
3.4000000000000002e-01 1.7538820226004410e-02
3.5000000000000003e-01 1.8491823891654696e-02
3.5999999999999999e-01 1.9419061700846143e-02
3.7000000000000000e-01 2.0320925836662125e-02
3.8000000000000000e-01 2.1197812498316784e-02
3.9000000000000001e-01 2.2050121029862979e-02
4.0000000000000002e-01 2.2878253115695451e-02
4.1000000000000003e-01 2.3682612042698437e-02
4.1999999999999998e-01 2.4463602028287595e-02
4.2999999999999999e-01 2.5221627612964218e-02
4.4000000000000000e-01 2.5957093115370120e-02
4.5000000000000001e-01 2.6670402147240917e-02
4.6000000000000002e-01 2.7361957185096569e-02
4.7000000000000003e-01 2.8032159195031551e-02
4.7999999999999998e-01 2.8681407306564783e-02
4.8999999999999999e-01 2.9310098531212341e-02
5.0000000000000000e-01 2.9918627521233879e-02
5.1000000000000001e-01 3.0507386363939813e-02
5.2000000000000002e-01 3.1076764406929028e-02
5.3000000000000003e-01 3.1627148109757509e-02
5.4000000000000004e-01 3.2158920917734160e-02
5.5000000000000004e-01 3.2672463153809589e-02
5.6000000000000005e-01 3.3168151924859821e-02
5.7000000000000006e-01 3.3646361039050561e-02
5.7999999999999996e-01 3.4107460931362604e-02
5.8999999999999997e-01 3.4551818594786975e-02
5.9999999999999998e-01 3.4979797515121536e-02
6.0999999999999999e-01 3.5391757607685807e-02
6.2000000000000000e-01 3.5788055154684952e-02
6.3000000000000000e-01 3.6169042742276329e-02
6.4000000000000001e-01 3.6535069196734091e-02
6.5000000000000002e-01 3.6886479519369422e-02
6.6000000000000003e-01 3.7223614820110197e-02
6.7000000000000004e-01 3.7546812249839502e-02
6.8000000000000005e-01 3.7856404931749063e-02
6.9000000000000006e-01 3.8152721892089722e-02
7.0000000000000007e-01 3.8436087990785205e-02
7.0999999999999996e-01 3.8706823852434409e-02
7.1999999999999997e-01 3.8965245798267836e-02
7.2999999999999998e-01 3.9211665779616600e-02
7.3999999999999999e-01 3.9446391313465612e-02
7.5000000000000000e-01 3.9669725420622928e-02
7.6000000000000001e-01 3.9881966567012109e-02
7.7000000000000002e-01 4.0083408608542925e-02
7.8000000000000003e-01 4.0274340739981276e-02
7.9000000000000004e-01 4.0455047448164798e-02
8.0000000000000004e-01 4.0625808469878788e-02
8.1000000000000005e-01 4.0786898754634426e-02
8.2000000000000006e-01 4.0938588432549369e-02
8.3000000000000007e-01 4.1081142787469667e-02
8.3999999999999997e-01 4.1214822235430208e-02
8.4999999999999998e-01 4.1339882308499595e-02
8.5999999999999999e-01 4.1456573644019563e-02
8.7000000000000000e-01 4.1565141979199874e-02
8.8000000000000000e-01 4.1665828151008513e-02
8.9000000000000001e-01 4.1758868101253399e-02
9.0000000000000002e-01 4.1844492886735890e-02
9.1000000000000003e-01 4.1922928694327663e-02
9.2000000000000004e-01 4.1994396860798110e-02
9.3000000000000005e-01 4.2059113897218413e-02
9.4000000000000006e-01 4.2117291517738666e-02
9.5000000000000007e-01 4.2169136672530860e-02
9.5999999999999996e-01 4.2214851584684306e-02
9.6999999999999997e-01 4.2254633790833322e-02
9.7999999999999998e-01 4.2288676185292001e-02
9.8999999999999999e-01 4.2317167067466487e-02
1.0000000000000000e+00 4.2340290192327296e-02
1.0000000000000000e+00 3.6249984276498698e-02
9.8999999999999999e-01 3.6237499741159591e-02
9.7999999999999998e-01 3.6220122523441020e-02
9.6999999999999997e-01 3.6197665742610484e-02
9.5999999999999996e-01 3.6169936897496167e-02
9.5000000000000007e-01 3.6136737742088032e-02
9.4000000000000006e-01 3.6097864161211739e-02
9.3000000000000005e-01 3.6053106046532037e-02
9.2000000000000004e-01 3.6002247173173525e-02
9.1000000000000003e-01 3.5945065077272881e-02
9.0000000000000002e-01 3.5881330934801392e-02
8.9000000000000001e-01 3.5810809442035657e-02
8.8000000000000000e-01 3.5733258698083192e-02
8.7000000000000000e-01 3.5648430089907493e-02
8.5999999999999999e-01 3.5556068180344146e-02
8.4999999999999998e-01 3.5455910599631477e-02
8.3999999999999997e-01 3.5347687941033455e-02
8.3000000000000007e-01 3.5231123661183660e-02
8.2000000000000006e-01 3.5105933985827426e-02
8.1000000000000005e-01 3.4971827821697846e-02
8.0000000000000004e-01 3.4828506675326637e-02
7.9000000000000004e-01 3.4675664579648234e-02
7.8000000000000003e-01 3.4512988029325634e-02
7.7000000000000002e-01 3.4340155925803237e-02
7.6000000000000001e-01 3.4156839533150740e-02
7.5000000000000000e-01 3.3962702445854462e-02
7.3999999999999999e-01 3.3757400569773249e-02
7.2999999999999998e-01 3.3540582117563070e-02
7.1999999999999997e-01 3.3311887619946565e-02
7.0999999999999996e-01 3.3070949954268632e-02
7.0000000000000007e-01 3.2817394391861397e-02
6.9000000000000006e-01 3.2550838665788992e-02
6.8000000000000005e-01 3.2270893060593456e-02
6.7000000000000004e-01 3.1977160525715469e-02
6.6000000000000003e-01 3.1669236814262612e-02
6.5000000000000002e-01 3.1346710648817874e-02
6.4000000000000001e-01 3.1009163915953278e-02
6.3000000000000000e-01 3.0656171891062251e-02
6.2000000000000000e-01 3.0287303495045097e-02
6.0999999999999999e-01 2.9902121584275944e-02
5.9999999999999998e-01 2.9500183275114365e-02
5.8999999999999997e-01 2.9081040304044525e-02
5.7999999999999996e-01 2.8644239424281837e-02
5.7000000000000006e-01 2.8189322839429879e-02
5.6000000000000005e-01 2.7715828674432823e-02
5.5000000000000004e-01 2.7223291483746311e-02
5.4000000000000004e-01 2.6711242796253112e-02
5.3000000000000003e-01 2.6179211696056286e-02
5.2000000000000002e-01 2.5626725437869955e-02
5.1000000000000001e-01 2.5053310095320462e-02
5.0000000000000000e-01 2.4458491240057195e-02
4.8999999999999999e-01 2.3841794649235023e-02
4.7999999999999998e-01 2.3202747038572818e-02
4.7000000000000003e-01 2.2540876817970085e-02
4.6000000000000002e-01 2.1855714866459049e-02
4.5000000000000001e-01 2.1146795323189214e-02
4.4000000000000000e-01 2.0413656391162872e-02
4.2999999999999999e-01 1.9655841150543335e-02
4.1999999999999998e-01 1.8872898378606812e-02
4.1000000000000003e-01 1.8064383373750059e-02
4.0000000000000002e-01 1.7229858781388909e-02
3.9000000000000001e-01 1.6368895420146981e-02
3.8000000000000000e-01 1.5481073107311314e-02
3.7000000000000000e-01 1.4565981483203210e-02
3.5999999999999999e-01 1.3623220834803025e-02
3.5000000000000003e-01 1.2652402919653258e-02
3.4000000000000002e-01 1.1653151791765008e-02
3.3000000000000002e-01 1.0625104631874535e-02
3.2000000000000001e-01 9.5679125850091588e-03
3.1000000000000000e-01 8.4812416088156841e-03
2.9999999999999999e-01 7.3647733365648522e-03
2.8999999999999998e-01 6.2182059590591742e-03
2.8000000000000003e-01 5.0412551299526924e-03
2.7000000000000002e-01 3.8336548991154975e-03
2.6000000000000001e-01 2.5951586787712122e-03
2.5000000000000000e-01 1.3255402471043223e-03
2.3999999999999999e-01 2.4594793946907095e-05
2.3000000000000001e-01 -1.3078599869966105e-03
2.2000000000000000e-01 -2.6719827551320990e-03
2.0999999999999999e-01 -4.0679073251726587e-03
2.0000000000000001e-01 -5.4957414108380608e-03
1.9000000000000000e-01 -6.9555653066640452e-03
1.7999999999999999e-01 -8.4474305048696380e-03
1.7000000000000001e-01 -9.9713582445952360e-03
1.6000000000000000e-01 -1.1527337991189709e-02
1.4999999999999999e-01 -1.3115325843636692e-02
1.4000000000000001e-01 -1.4735242868609263e-02
1.3000000000000000e-01 -1.6386973360091386e-02
1.2000000000000000e-01 -1.8070363023958425e-02
1.1000000000000000e-01 -1.9785217087414108e-02
1.0000000000000001e-01 -2.1531298333706414e-02
8.9999999999999997e-02 -2.3308325063135446e-02
8.0000000000000002e-02 -2.5115968981993558e-02
7.0000000000000007e-02 -2.6953853021765409e-02
5.9999999999999998e-02 -2.8821549091689165e-02
5.0000000000000003e-02 -3.0718575768606468e-02
4.0000000000000001e-02 -3.2644395928935227e-02
2.9999999999999999e-02 -3.4598414328617752e-02
2.0000000000000000e-02 -3.6579975137969241e-02
1.0000000000000000e-02 -3.8588359439542530e-02
0.0000000000000000e+00 -4.0622782698412171e-02


==> bandit/selectivity_by_seed.dat <==
seed gamma fraction_c1 all_recorded_c1 fraction_c2 all_recorded_c2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
2.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
3.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
5.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
6.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
7.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
8.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
9.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.8415841584158412e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.9405940594059403e-01 0.0000000000000000e+00
2.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.8415841584158412e-01 0.0000000000000000e+00
3.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.7425742574257421e-01 0.0000000000000000e+00
4.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 6.0396039603960394e-01 0.0000000000000000e+00
5.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.7425742574257421e-01 0.0000000000000000e+00
6.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.8415841584158412e-01 0.0000000000000000e+00
7.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.7425742574257421e-01 0.0000000000000000e+00
8.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.9405940594059403e-01 0.0000000000000000e+00
9.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.6435643564356430e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
2.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
4.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
6.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
7.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
8.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
9.0000000000000000e+00 4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.6000000000000000e+01 2.0792079207920791e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 1.6000000000000000e+01 1.7821782178217821e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
2.0000000000000000e+00 1.6000000000000000e+01 2.2772277227722773e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.0000000000000000e+00 1.6000000000000000e+01 2.4752475247524752e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
4.0000000000000000e+00 1.6000000000000000e+01 1.9801980198019803e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e+00 1.6000000000000000e+01 2.1782178217821782e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
6.0000000000000000e+00 1.6000000000000000e+01 2.1782178217821782e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
7.0000000000000000e+00 1.6000000000000000e+01 2.2772277227722773e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
8.0000000000000000e+00 1.6000000000000000e+01 1.9801980198019803e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
9.0000000000000000e+00 1.6000000000000000e+01 2.6732673267326734e-01 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00


==> bandit/selectivity_fraction.dat <==
gamma fraction_c1_mean fraction_c1_std fraction_c2_mean fraction_c2_std
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 5.8316831683168302e-01 1.1853653462751145e-02
4.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.6000000000000000e+01 2.1881188118811884e-01 2.5755264706437853e-02 0.0000000000000000e+00 0.0000000000000000e+00


==> bandit/stationary_00.dat <==
t p p_G


==> bandit/stationary_01.dat <==
t p p_G
5.3950888596864166e+00 8.4043095646966448e-01 5.3389361524049739e-01


==> bandit/stationary_02.dat <==
t p p_G


==> bandit/step_error_summary.dat <==
eta z_max_rate_error_mean z_max_rate_error_std z_max_flow_error_mean z_max_flow_error_std p_max_rate_error_mean p_max_rate_error_std p_max_flow_error_mean p_max_flow_error_std q_max_rate_error_mean q_max_rate_error_std q_max_flow_error_mean q_max_flow_error_std p_G_max_rate_error_mean p_G_max_rate_error_std p_G_max_flow_error_mean p_G_max_flow_error_std
4.0000000000000002e-01 5.4063358424932814e-05 4.9483760731282974e-05 1.8332437717385464e-02 6.2619257439058297e-04 8.7883800499756329e-04 5.4940603420575186e-06 1.8389366863184042e-03 8.6044253698414723e-07 1.0289758812473022e-03 1.7486176986560358e-05 2.4498440549278909e-03 9.8780194159128268e-05 1.6542742940067647e-03 1.3724194562981267e-05 2.4484508626751167e-03 7.2498667711272445e-05
2.0000000000000001e-01 2.7064916645394565e-05 2.4735308672191597e-05 9.0885752569041418e-03 3.1299333308761691e-04 4.3395775979617054e-04 2.8507272498970809e-06 9.1379402784210753e-04 4.5559220984848739e-07 5.1830039256436087e-04 8.8888825465942518e-06 1.2327757554311924e-03 4.9119700430227438e-05 8.2964050885252628e-04 6.9124251621514475e-06 1.2262004191233799e-03 3.6589749885319928e-05
1.0000000000000001e-01 1.3537499767196647e-05 1.2366987601591444e-05 4.5243878964945864e-03 1.5645346345403497e-04 2.1559886712682746e-04 1.4365848310742840e-06 4.5544662016171466e-04 1.9736885249098870e-07 2.6022385983934943e-04 4.5314510158261744e-06 6.1783999384089632e-04 2.4724825519669369e-05 4.1532577084334583e-04 3.4693245924516878e-06 6.1359763651014365e-04 1.8473610877153286e-05
5.0000000000000003e-02 6.7702231221489217e-06 6.1836251632226327e-06 2.2571538531052761e-03 7.8213603342441808e-05 1.0745676345017066e-04 7.1606319501626527e-07 2.2735955700793343e-04 9.3401702759952768e-08 1.3035409349818546e-04 2.2752382294646538e-06 3.0927736501686900e-04 1.2393032047627542e-05 2.0777420431232902e-04 1.7380041571261252e-06 3.0689574904460006e-04 9.2468741079208033e-06
2.5000000000000001e-02 3.3854275129419075e-06 3.0917467889378411e-06 1.1273084926468613e-03 3.9103218939463681e-05 5.3642799888570933e-05 3.5817781729380494e-07 1.1358900286553286e-04 4.5791662069401250e-08 6.5237096397165883e-05 1.1407326730568988e-06 1.5471929758039126e-04 6.2032985349950007e-06 1.0391304924111250e-04 8.6984532865231354e-07 1.5346415123418389e-04 4.6289983249972766e-06


==> bandit/trajectory_00.dat <==
t p q p_G p_H p_N z leakage bias z_dot z_dot_decomposition p_dot q_dot p_G_dot p_H_dot p_G_dot_direct correctness_decline theta_0 theta_1 theta_2 theta_3 p_G_declining
0.0000000000000000e+00 6.6666666666666641e-01 1.0000000000000003e-01 5.9999999999999976e-01 6.6666666666666666e-02 3.3333333333333343e-01 -2.1972245773362191e+00 -1.0000000000000013e+00 4.0000000000000047e-01 -1.3333333333333355e-01 -1.3333333333333358e-01 5.3827160493827186e-02 -1.2000000000000023e-02 5.6444444444444478e-02 -2.6172839506172921e-03 5.6444444444444478e-02 -5.6444444444444478e-02 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 nan
1.0000000000000001e-01 6.7200888047589580e-01 9.8806555375504299e-02 6.0560999781432356e-01 6.6398882661572248e-02 3.2799111952410409e-01 -2.2105559819725507e+00 -9.9996809105979223e-01 3.9525275412923716e-01 -1.3328708832216485e-01 -1.3328708832216482e-01 5.3015544745775092e-02 -1.1868391499594290e-02 5.5752925872781134e-02 -2.7373811270060442e-03 5.5752925872781134e-02 -5.5752925872781134e-02 2.2131199440388917e-02 -6.6654783242455695e-03 1.3531893033085450e-06 -2.8898440376371189e-06 nan
2.0000000000000001e-01 6.7726948979651735e-01 9.7626416993286474e-02 6.1115009616881222e-01 6.6119393627705178e-02 3.2273051020348265e-01 -2.2238804834544799e+00 -9.9993828683540287e-01 3.9055854457123601e-01 -1.3319549891014448e-01 -1.3319549891014437e-01 5.2195352433687760e-02 -1.1733924034058802e-02 5.5046735935743107e-02 -2.8513835020553468e-03 5.5046735935743107e-02 -5.5046735935743107e-02 4.4078441964306089e-02 -1.3327048705740474e-02 5.3496735772505023e-06 -1.1490273035704929e-05 nan
3.0000000000000004e-01 6.8244772046934865e-01 9.6459856175930808e-02 6.1661891150528347e-01 6.5828808964065205e-02 3.1755227953065135e-01 -2.2371936168883781e+00 -9.9991052449542817e-01 3.8591842430683715e-01 -1.3305996519697921e-01 -1.3305996519697927e-01 5.1368243184491673e-02 -1.1596888146755600e-02 5.4327539715196736e-02 -2.9592965307050642e-03 5.4327539715196729e-02 -5.4327539715196736e-02 6.5839078018336175e-02 -1.9982467052755078e-02 1.1895420117774444e-05 -2.5694638998472708e-05 nan
4.0000000000000002e-01 6.8754296112990032e-01 9.5307115489495955e-02 6.2201522472950288e-01 6.5527736400397441e-02 3.1245703887009973e-01 -2.2504910599932750e+00 -9.9988474215002909e-01 3.8133333385080465e-01 -1.3288193785987606e-01 -1.3288193785987598e-01 5.0535812564588167e-02 -1.1457568256215295e-02 5.3596960446365652e-02 -3.0611478817774871e-03 5.3596960446365659e-02 -5.3596960446365652e-02 8.7410742484436491e-02 -2.6629561790551072e-02 2.0897334708150325e-05 -4.5392684283055134e-05 nan
5.0000000000000000e-01 6.9255475660549748e-01 9.4168409404660119e-02 6.2733797675032621e-01 6.5216779855171228e-02 3.0744524339450258e-01 -2.2637686377203381e+00 -9.9986087889348330e-01 3.7680410382142238e-01 -1.3266290943614534e-01 -1.3266290943614534e-01 4.9699588275601836e-02 -1.1316241702128664e-02 5.2856574117328615e-02 -3.1569858417267770e-03 5.2856574117328622e-02 -5.2856574117328615e-02 1.0879134716843433e-01 -3.3266236144923786e-02 3.2263434088956010e-05 -7.0471007106574413e-05 nan
6.0000000000000009e-01 6.9748280097108828e-01 9.3043925047507789e-02 6.3258626351560854e-01 6.4896537455479728e-02 3.0251719902891183e-01 -2.2770223260159144e+00 -9.9983887484145639e-01 3.7233145786190447e-01 -1.3240440592040051e-01 -1.3240440592040023e-01 4.8861027126454223e-02 -1.1173177906363064e-02 5.2107904802634560e-02 -3.2468776761803379e-03 5.2107904802634566e-02 -5.2107904802634560e-02 1.2997907265376854e-01 -3.9890469993779196e-02 4.5903003235718514e-05 -1.0081351176653212e-04 nan
7.0000000000000007e-01 7.0232693033948523e-01 9.1933823028528081e-02 6.3775933061748558e-01 6.4567599721999602e-02 2.9767306966051466e-01 -2.2902482547620511e+00 -9.9981867116339584e-01 3.6791601586906869e-01 -1.3210797872457300e-01 -1.3210797872457292e-01 4.8021512742981720e-02 -1.1028637647336919e-02 5.1352420713586852e-02 -3.3309079706051337e-03 5.1352420713586859e-02 -5.1352420713586852e-02 1.5097235961234143e-01 -4.6500321304168112e-02 6.1726737635447391e-05 -1.3630184183947635e-04 nan
8.0000000000000004e-01 7.0708711545762026e-01 9.0838238338622854e-02 6.4285656753751164e-01 6.4230547920108641e-02 2.9291288454237979e-01 -2.3034427099328609e+00 -9.9980021011038100e-01 3.6355829748555701e-01 -1.3177519704041424e-01 -1.3177519704041407e-01 4.7182353970801852e-02 -1.0882872444858501e-02 5.0591530940353104e-02 -3.4091769695512491e-03 5.0591530940353097e-02 -5.0591530940353104e-02 1.7176989966123282e-01 -5.3093927174403130e-02 7.9646870860909416e-05 -1.7681579492587128e-04 nan
9.0000000000000002e-01 7.1176345417574116e-01 8.9757281301268893e-02 6.4787750159932633e-01 6.3885952576414815e-02 2.8823654582425884e-01 -2.3166021350085955e+00 -9.9978343503878120e-01 3.5925872581322554e-01 -1.3140764063589067e-01 -1.3140764063589075e-01 4.6344783922956490e-02 -1.0736124051482788e-02 4.9826582854879800e-02 -3.4817989319233123e-03 4.9826582854879814e-02 -4.9826582854879800e-02 1.9237062585025261e-01 -5.9669504502624940e-02 9.9577287834681273e-05 -2.2223371779651115e-04 nan
1.0000000000000000e+00 7.1635616385148115e-01 8.8691038570415798e-02 6.5282179169317434e-01 6.3534372158306818e-02 2.8364383614851885e-01 -2.3297231316920728e+00 -9.9976829042999515e-01 3.5501763130697600e-01 -1.3100689310906122e-01 -1.3100689310906105e-01 4.5509959620924904e-02 -1.0588624045565110e-02 4.9058860138593965e-02 -3.5489005176690576e-03 4.9058860138593958e-02 -4.9058860138593965e-02 2.1277370286099689e-01 -6.6225350304556951e-02 1.2143362425521675e-04 -2.7243288106802737e-04 nan
1.1000000000000001e+00 7.2086557374548421e-01 8.7639574164221773e-02 6.5768922183278256e-01 6.3176351912701642e-02 2.7913442625451590e-01 -2.3428024599740667e+00 -9.9975472190659664e-01 3.5083525581034736e-01 -1.3057453561569241e-01 -1.3057453561569235e-01 4.4678962175821027e-02 -1.0440593520483488e-02 4.8289581395019418e-02 -3.6106192191983884e-03 4.8289581395019418e-02 -4.8289581395019418e-02 2.3297851699328875e-01 -7.2759841704152645e-02 1.4513335272409091e-04 -3.2728983278888769e-04 nan
1.2000000000000002e+00 7.2529211745991373e-01 8.6602930525309582e-02 6.6247969460097811e-01 6.2812422858935582e-02 2.7470788254008627e-01 -2.3558370375955735e+00 -9.9974267624511315e-01 3.4671175669638737e-01 -1.3011214108013550e-01 -1.3011214108013552e-01 4.3852797455830372e-02 -1.0292242863958932e-02 4.7519899304635085e-02 -3.6671018488047108e-03 4.7519899304635078e-02 -4.7519899304635085e-02 2.5298466600984665e-01 -7.9271435621462133e-02 1.7059585616787133e-04 -3.8668073055076466e-04 nan
1.3000000000000000e+00 7.2963632546577295e-01 8.5581129598853972e-02 6.6719322453605501e-01 6.2443100929717915e-02 2.7036367453422716e-01 -2.3688239389554901e+00 -9.9973210138570578e-01 3.4264721107979584e-01 -1.2962126889285239e-01 -1.2962126889285233e-01 4.3032397186098248e-02 -1.0143771621009656e-02 4.6750900277482882e-02 -3.7185030913846392e-03 4.6750900277482882e-02 -4.6750900277482882e-02 2.7279194890470765e-01 -8.5758668182342401e-02 1.9774248919105436e-04 -4.5048165195343414e-04 nan
1.4000000000000001e+00 7.3389881775962729e-01 8.4574173920470716e-02 6.7182993150639669e-01 6.2068886253230558e-02 2.6610118224037271e-01 -2.3817603935123168e+00 -9.9972294643896420e-01 3.3864162006887250e-01 -1.2910346009251927e-01 -1.2910346009251938e-01 4.2218620428220770e-02 -9.9953684338230028e-03 4.5983604558096691e-02 -3.7649841298759180e-03 4.5983604558096691e-02 -4.5983604558096691e-02 2.9240035565554129e-01 -9.2220153874637889e-02 2.2649662802777919e-04 -5.1856888344314911e-04 nan
1.5000000000000000e+00 7.3808029668511543e-01 8.3582047706557888e-02 6.7639003411630971e-01 6.1690262568805714e-02 2.6191970331488462e-01 -2.3946437837280250e+00 -9.9971516169002972e-01 3.3469491302845211e-01 -1.2856023302581646e-01 -1.2856023302581657e-01 4.1412255388086155e-02 -9.8472110517007910e-03 4.5218966737163246e-02 -3.8067113490770918e-03 4.5218966737163239e-02 -4.5218966737163246e-02 3.1181005701454367e-01 -9.8654584475203297e-02 2.5678370978204543e-04 -5.9081918771491959e-04 nan
1.6000000000000001e+00 7.4218153994960179e-01 8.2604717940424774e-02 6.8087384318147481e-01 6.1307696768126953e-02 2.5781846005039832e-01 -2.4074716426013483e+00 -9.9970869860024891e-01 3.3080695182768183e-01 -1.2799307947385491e-01 -1.2799307947385485e-01 4.0614021502954782e-02 -9.6994664042169623e-03 4.4457876624848028e-02 -3.8438551218932457e-03 4.4457876624848028e-02 -4.4457876624848028e-02 3.3102139438719291e-01 -1.0506072777167413e-01 2.8853126165807554e-04 -6.6711005001883895e-04 nan
1.7000000000000002e+00 7.4620339386155066e-01 8.1642135448227723e-02 6.8528175530797875e-01 6.0921638553571938e-02 2.5379660613844929e-01 -2.4202416508364482e+00 -9.9970350980651734e-01 3.2697753504914639e-01 -1.2740346123066693e-01 -1.2740346123066701e-01 3.9824571761233052e-02 -9.5522907308060959e-03 4.3701160441814539e-02 -3.8765886805814868e-03 4.3701160441814539e-02 -4.3701160441814539e-02 3.5003486984285354e-01 -1.1143742610220267e-01 3.2166892088732467e-04 -7.4731990383943069e-04 nan
1.8000000000000000e+00 7.5014676680968040e-01 8.0694235959402047e-02 6.8961424660455750e-01 6.0532520205122890e-02 2.4985323319031957e-01 -2.4329516336913217e+00 -9.9969954911850767e-01 3.2320640213848306e-01 -1.2679280711627977e-01 -1.2679280711627994e-01 3.9044495211279680e-02 -9.4058297601632267e-03 4.2949582285533652e-02 -3.9050870742539704e-03 4.2949582285533645e-02 -4.2949582285533652e-02 3.6885113629605798e-01 -1.1778359473556629e-01 3.5612844605501545e-04 -8.3132833652748372e-04 nan
1.9000000000000001e+00 7.5401262300074512e-01 7.9760941146930830e-02 6.9387186655353972e-01 6.0140756447205374e-02 2.4598737699925480e-01 -2.4455995575484244e+00 -9.9969677151393477e-01 3.1949323747615205e-01 -1.2616251040454404e-01 -1.2616251040454415e-01 3.8274319618703784e-02 -9.2602189330644579e-03 4.2203845831438623e-02 -3.9295262127348411e-03 4.2203845831438616e-02 -4.2203845831438623e-02 3.8747098789235507e-01 -1.2409822011308219e-01 3.9184372052017267e-04 -9.1901627555451425e-04 nan
2.0000000000000000e+00 7.5780197646890579e-01 7.8842159643416565e-02 6.9805523206204767e-01 5.9746744406858072e-02 2.4219802353109432e-01 -2.4581835262479128e+00 -9.9969513313198288e-01 3.1583767435547649e-01 -1.2551392664408273e-01 -1.2551392664408270e-01 3.7514514234862233e-02 -9.1155836625022597e-03 4.1464596230723884e-02 -3.9500819958616477e-03 4.1464596230723877e-02 -4.1464596230723884e-02 4.0589535062789184e-01 -1.3038035797270336e-01 4.2875074860816264e-04 -1.0102661561344442e-03 nan
2.1000000000000001e+00 7.6151588536607939e-01 7.7937788029515565e-02 7.0216502171130901e-01 5.9350863654770367e-02 2.3848411463392066e-01 -2.4707017772216950e+00 -9.9969459126508753e-01 3.1223929885340629e-01 -1.2484837184941766e-01 -1.2484837184941761e-01 3.6765492642590512e-02 -8.9720396253569132e-03 4.0732422169054802e-02 -3.9669295264642829e-03 4.0732422169054795e-02 -4.0732422169054802e-02 4.2412527322744914e-01 -1.3662913137453414e-01 4.6678764523551115e-04 -1.1049620710157416e-03 nan
2.2000000000000002e+00 7.6515544653943512e-01 7.7047711791855669e-02 7.0620197021849607e-01 5.8953476320939030e-02 2.3484455346056499e-01 -2.4831526774641111e+00 -9.9969510434913889e-01 3.0869765358261636e-01 -1.2416712103843271e-01 -1.2416712103843271e-01 3.6027615648521714e-02 -8.8296930801823638e-03 4.0007858053059758e-02 -3.9802424045380473e-03 4.0007858053059758e-02 -4.0007858053059758e-02 4.4216191830146889e-01 -1.4284372864580477e-01 5.0589461960371925e-04 -1.2029899032903804e-03 nan
2.3000000000000003e+00 7.6872179039929478e-01 7.6171806248081994e-02 7.1016686312232102e-01 5.8554927276973784e-02 2.3127820960070514e-01 -2.4955347193726545e+00 -9.9969663195229275e-01 3.0521224131565039e-01 -1.2347140709186476e-01 -1.2347140709186462e-01 3.5301194194621986e-02 -8.6886412060656025e-03 3.9291386294167160e-02 -3.9901920995451751e-03 3.9291386294167160e-02 -3.9291386294167160e-02 4.6000655379873334e-01 -1.4902340126212249e-01 5.4601395357272494e-04 -1.3042374430972247e-03 nan
2.4000000000000004e+00 7.7221607607812948e-01 7.5309937437157540e-02 7.1406053170071826e-01 5.8155544377411217e-02 2.2778392392187052e-01 -2.5078465164897406e+00 -9.9969913476247441e-01 3.0178252847366777e-01 -1.2276241991035895e-01 -1.2276241991035913e-01 3.4586492264744619e-02 -8.5489724579092801e-03 3.8583439662062673e-02 -3.9969473973180559e-03 3.8583439662062680e-02 -3.8583439662062673e-02 4.7766054476777264e-01 -1.5516746168057591e-01 5.8708997529626904e-04 -1.4085944891159658e-03 nan
2.5000000000000000e+00 7.7563948687906592e-01 7.4461962973494056e-02 7.1788384812629702e-01 5.7755638752768935e-02 2.2436051312093397e-01 -2.5200867991740314e+00 -9.9970257457369116e-01 2.9840794847413660e-01 -1.2204130584479060e-01 -1.2204130584479042e-01 3.3883729765053459e-02 -8.4107669338847751e-03 3.7884403682741971e-02 -4.0006739176885117e-03 3.7884403682741971e-02 -3.7884403682741971e-02 4.9512534543679004e-01 -1.6127528113902961e-01 6.2906902867141171e-04 -1.5159529357563794e-03 nan
2.6000000000000001e+00 7.7899322601035947e-01 7.3627732863890988e-02 7.2163772086288802e-01 5.7355505147471404e-02 2.2100677398964053e-01 -2.5322544102274658e+00 -9.9970691427129055e-01 2.9508790493338738e-01 -1.2130916737595478e-01 -1.2130916737595461e-01 3.3193085360047253e-02 -8.2740967511963030e-03 3.7194619058765602e-02 -4.0015336987183521e-03 3.7194619058765609e-02 -3.7194619058765602e-02 5.1240249161891382e-01 -1.6734628743472632e-01 6.7189943912304587e-04 -1.6262068469469898e-03 nan
2.7000000000000002e+00 7.8227851260058689e-01 7.2807090286629003e-02 7.2532309030438613e-01 5.6955422296200778e-02 2.1772148739941313e-01 -2.5443483005017491e+00 -9.9971211781622293e-01 2.9182177472138365e-01 -1.2056706302036205e-01 -1.2056706302036208e-01 3.2514699248632310e-02 -8.1390264266851132e-03 3.6514384091878647e-02 -3.9996848432463390e-03 3.6514384091878647e-02 -3.6514384091878647e-02 5.2949359344688218e-01 -1.7337996269411626e-01 7.1553147621258157e-04 -1.7392525174185114e-03 nan
2.8000000000000003e+00 7.8549657798789874e-01 7.1999872332391412e-02 7.2894092465523974e-01 5.6555653332659044e-02 2.1450342201210115e-01 -2.5563675245057924e+00 -9.9971815022845001e-01 2.8860891086736318e-01 -1.1981600743965756e-01 -1.1981600743965766e-01 3.1848675867202351e-02 -8.0056132591767998e-03 3.5843957090585993e-02 -3.9952812233836404e-03 3.5843957090585993e-02 -3.5843957090585993e-02 5.4640032843886110e-01 -1.7937584114467900e-01 7.5991731352763499e-04 -1.8549885223626496e-03 nan
2.9000000000000004e+00 7.8864866227547314e-01 7.1205910706979181e-02 7.3249221605030723e-01 5.6156446225165926e-02 2.1135133772452674e-01 -2.5683112360333715e+00 -9.9972497756955903e-01 2.8544864531613512e-01 -1.1905697173212192e-01 -1.1905697173212210e-01 3.1195086509008901e-02 -7.8739077108352807e-03 3.5183558747582701e-02 -3.9884722385737977e-03 3.5183558747582701e-02 -3.5183558747582701e-02 5.6312443489494657e-01 -1.8533350689838723e-01 8.0501098627764613e-04 -1.9733157563254144e-03 nan
3.0000000000000000e+00 7.9173601114435366e-01 7.0425032396041684e-02 7.3597797691039968e-01 5.5758034233953931e-02 2.0826398885564631e-01 -2.5801786838281777e+00 -9.9973256692470802e-01 2.8234029153585172e-01 -1.1829088388575199e-01 -1.1829088388575221e-01 3.0553971851221016e-02 -7.7439537851288461e-03 3.4533374474095165e-02 -3.9794026228741463e-03 3.4533374474095158e-02 -3.4533374474095165e-02 5.7966770562200964e-01 -1.9125259175539805e-01 8.5076834698891537e-04 -2.0941374621690121e-03 nan
3.1000000000000001e+00 7.9475987291409289e-01 6.9657060292267564e-02 7.3939923652864104e-01 5.5360636385451877e-02 2.0524012708590714e-01 -2.5919692073014478e+00 -9.9974088638395298e-01 2.7928314697892370e-01 -1.1751862937352302e-01 -1.1751862937352313e-01 2.9925344382991156e-02 -7.6157893993343169e-03 3.3893556680193705e-02 -3.9682122972025521e-03 3.3893556680193705e-02 -3.3893556680193705e-02 5.9603198198291130e-01 -1.9713277303555696e-01 8.9714701966135571e-04 -2.2173592509068382e-03 nan
3.2000000000000002e+00 7.9772149584103913e-01 6.8901813785673463e-02 7.4275703788177094e-01 5.4964457959268166e-02 2.0227850415896109e-01 -2.6036822323154611e+00 -9.9974990502305638e-01 2.7627649539852300e-01 -1.1674105187260791e-01 -1.1674105187260776e-01 2.9309190729566805e-02 -7.4894467498063657e-03 3.3264226991986751e-02 -3.9550362624199437e-03 3.3264226991986744e-02 -3.3264226991986751e-02 6.1221914826466983e-01 -2.0297377144434223e-01 9.4410635271964874e-04 -2.3428891131841395e-03 nan
3.3000000000000003e+00 8.0062212564368740e-01 6.8159109317791067e-02 7.4605243465969706e-01 5.4569690983990345e-02 1.9937787435631263e-01 -2.6153172670444440e+00 -9.9975959288385718e-01 2.7331960902376762e-01 -1.1595895409051728e-01 -1.1595895409051750e-01 2.8705473869019987e-02 -7.3649526685164515e-03 3.2645478398295243e-02 -3.9400045292752612e-03 3.2645478398295243e-02 -3.2645478398295243e-02 6.2823112635897627e-01 -2.0877534897899352e-01 9.9160737106259150e-04 -2.4706374231423852e-03 nan
3.4000000000000004e+00 8.0346300324424424e-01 6.7428760900689402e-02 7.4928648850593826e-01 5.4176514738305981e-02 1.9653699675575578e-01 -2.6268738979227684e+00 -9.9976992095426409e-01 2.7041175059720113e-01 -1.1517309868233182e-01 -1.1517309868233203e-01 2.8114135239517508e-02 -7.2423289696215559e-03 3.2037377320937366e-02 -3.9232420814198556e-03 3.2037377320937366e-02 -3.2037377320937366e-02 6.4406987074741417e-01 -2.1453730687973857e-01 1.0396127274865928e-03 -2.6005169353696175e-03 nan
3.5000000000000000e+00 8.0624536271540204e-01 6.6710580601881467e-02 7.5246026646108299e-01 5.3785096254318987e-02 1.9375463728459796e-01 -2.6383517856888155e+00 -9.9978086114795128e-01 2.6755217527864572e-01 -1.1438420924438530e-01 -1.1438420924438547e-01 2.7535096736239485e-02 -7.1215927850553839e-03 3.1439965604134347e-02 -3.9048688678948607e-03 3.1439965604134347e-02 -3.1439965604134347e-02 6.5973736378291048e-01 -2.2025948363027034e-01 1.0880866537332553e-03 -2.7324427756020139e-03 nan
3.6000000000000001e+00 8.0897042942129160e-01 6.6004378996254831e-02 7.5557483860100561e-01 5.3395590820285950e-02 1.9102957057870851e-01 -2.6497506615314617e+00 -9.9979238628381772e-01 2.6474013241984862e-01 -1.1359297137094886e-01 -1.1359297137094898e-01 2.6968262598074746e-02 -7.0027568883468663e-03 3.0853262419779773e-02 -3.8849998217050231e-03 3.0853262419779766e-02 -3.0853262419779773e-02 6.7523561125826081e-01 -2.2594175301090882e-01 1.1369949113858226e-03 -2.8663324258048810e-03 nan
3.7000000000000002e+00 8.1163941834163023e-01 6.5309965586234961e-02 7.5863127586130663e-01 5.3008142480323636e-02 1.8836058165836972e-01 -2.6610703233448652e+00 -9.9980447006526563e-01 2.6197486721462915e-01 -1.1280003376159906e-01 -1.1280003376159906e-01 2.6413521185098893e-02 -6.8858300060598131e-03 3.0277266086406528e-02 -3.8637449013076341e-03 3.0277266086406528e-02 -3.0277266086406528e-02 6.9056663825203846e-01 -2.3158402220724658e-01 1.1863047428158531e-03 -3.0021057042234735e-03 nan
3.8000000000000003e+00 8.1425353256822841e-01 6.4627149191442246e-02 7.6163064803928260e-01 5.2622884528945771e-02 1.8574646743177159e-01 -2.6723106320960572e+00 -9.9981708705936789e-01 2.5925562222943932e-01 -1.1200600936806689e-01 -1.1200600936806684e-01 2.5870746648580422e-02 -6.7708171164177029e-03 2.9711955800645149e-02 -3.8412091520647288e-03 2.9711955800645149e-02 -2.9711955800645149e-02 7.0573248524178855e-01 -2.3718622997648092e-01 1.2359848223596221e-03 -3.1396847409573478e-03 nan
3.9000000000000004e+00 8.1681396196321732e-01 6.3955738309139726e-02 7.6457402196464619e-01 5.2239939998571135e-02 1.8318603803678252e-01 -2.6834715083087599e+00 -9.9983021267597405e-01 2.5658163881939194e-01 -1.1121147657042676e-01 -1.1121147657042682e-01 2.5339800495879059e-02 -6.6577197348281665e-03 2.9157293280804505e-02 -3.8174927849254454e-03 2.9157293280804505e-02 -2.9157293280804505e-02 7.2073520447413086e-01 -2.4274834487309890e-01 1.2860052078828240e-03 -3.2789939495752509e-03 nan
4.0000000000000000e+00 8.1932188196863098e-01 6.3295541446790560e-02 7.6746245983022310e-01 5.1859422138407926e-02 1.8067811803136902e-01 -2.6945529286659076e+00 -9.9984382314679365e-01 2.5395215843490287e-01 -1.1041698037348521e-01 -1.1041698037348528e-01 2.4820533053104929e-02 -6.5465361861534819e-03 2.8613224322925703e-02 -3.7926912698207763e-03 2.8613224322925710e-02 -2.8613224322925703e-02 7.3557685658120386e-01 -2.4827036353510010e-01 1.3363372928732922e-03 -3.4199599952520320e-03 nan
4.1000000000000005e+00 8.2177845255727477e-01 6.2646367428052838e-02 7.7029701767391501e-01 5.1481434883359725e-02 1.7822154744272503e-01 -2.7055549227324711e+00 -9.9985789550451887e-01 2.5136642382413210e-01 -1.0962303361519438e-01 -1.0962303361519431e-01 2.4312784828814320e-02 -6.4372618636894720e-03 2.8079680270277921e-02 -3.7668954414636019e-03 2.8079680270277921e-02 -2.8079680270277921e-02 7.5025950743279823e-01 -2.5375230903150947e-01 1.3869537591834388e-03 -3.5625117598745339e-03 nan
4.2000000000000002e+00 8.2418481731516746e-01 6.2008025673539018e-02 7.7307874400334753e-01 5.1106073311819968e-02 1.7581518268483246e-01 -2.7164775697994221e+00 -9.9987240756202667e-01 2.4882368013641129e-01 -1.0883011817980386e-01 -1.0883011817980355e-01 2.3816387782334122e-02 -6.3298894749145270e-03 2.7556579397783817e-02 -3.7401916154496959e-03 2.7556579397783814e-02 -2.7556579397783817e-02 7.6478522521351211e-01 -2.5919422927154168e-01 1.4378285305280318e-03 -3.7065803045300051e-03 nan
4.2999999999999998e+00 8.2654210264620165e-01 6.1380326457656210e-02 7.7580867855478020e-01 5.0733424091421446e-02 1.7345789735379830e-01 -2.7273209958489693e+00 -9.9988733789169015e-01 2.4632317593179615e-01 -1.0803868620930986e-01 -1.0803868620931012e-01 2.3331166500544512e-02 -6.2244092741563012e-03 2.7043828213294825e-02 -3.7126617127503118e-03 2.7043828213294825e-02 -2.7043828213294825e-02 7.7915607771432183e-01 -2.6459619547544116e-01 1.4889367268274732e-03 -3.8520988297587309e-03 nan
4.4000000000000004e+00 8.2885141709007537e-01 6.0763081142824846e-02 7.7848785117808572e-01 5.0363565911989608e-02 1.7114858290992482e-01 -2.7380853706406247e+00 -9.9990266580484266e-01 2.4386416410182263e-01 -1.0724916130753999e-01 -1.0724916130753984e-01 2.2856939287119227e-02 -6.1208092823958008e-03 2.6541322677991228e-02 -3.6843833908720000e-03 2.6541322677991228e-02 -2.6541322677991228e-02 7.9337412982807765e-01 -2.6995830070671445e-01 1.5402546194732390e-03 -3.9990026339218930e-03 nan
4.5000000000000000e+00 8.3111385074493782e-01 6.0156102392348879e-02 7.8111728083982601e-01 4.9996569905111844e-02 1.6888614925506221e-01 -2.7487709049170927e+00 -9.9991837133144101e-01 2.4144590270645083e-01 -1.0646193973192472e-01 -1.0646193973192496e-01 2.2393519168329688e-02 -6.0190754944885001e-03 2.6048949348463447e-02 -3.6554301801337606e-03 2.6048949348463447e-02 -2.6048949348463447e-02 8.0744144123860251e-01 -2.7528065846520922e-01 1.5917595875794301e-03 -4.1472290700066295e-03 nan
4.6000000000000005e+00 8.3333047478662126e-01 5.9559204363179082e-02 7.8369797473673986e-01 4.9632500049881428e-02 1.6666952521337874e-01 -2.7593778477285484e+00 -9.9993443519991865e-01 2.3906765573204528e-01 -1.0567739156869664e-01 -1.0567739156869679e-01 2.1940714819577115e-02 -5.9191920741330549e-03 2.5566586443254193e-02 -3.6258716236770789e-03 2.5566586443254189e-02 -2.5566586443254193e-02 8.2136006429328801e-01 -2.8056340134026725e-01 1.6434300752727249e-03 -4.2967175011628398e-03 nan
4.7000000000000002e+00 8.3550234107673216e-01 5.8972202879777252e-02 7.8623092751222623e-01 4.9271413564505900e-02 1.6449765892326781e-01 -2.7699064838734460e+00 -9.9995083881731106e-01 2.3672869377513137e-01 -1.0489586188784061e-01 -1.0489586188784085e-01 2.1498331416827644e-02 -5.8211415369566191e-03 2.5094104836804059e-02 -3.5957734199764130e-03 2.5094104836804059e-02 -2.5094104836804059e-02 8.3513204204931724e-01 -2.8580667972297852e-01 1.6952455500630621e-03 -4.4474092552400863e-03 nan
4.8000000000000007e+00 8.3763048185230748e-01 5.8394915590249147e-02 7.8871712056872223e-01 4.8913361283585213e-02 1.6236951814769274e-01 -2.7803571314536790e+00 -9.9996756424962940e-01 2.3442829465649628e-01 -1.0411767187470161e-01 -1.0411767187470140e-01 2.1066171417099988e-02 -5.7249049221185415e-03 2.4631368983861514e-02 -3.5651975667615275e-03 2.4631368983861517e-02 -2.4631368983861514e-02 8.4875940648393133e-01 -2.9101066057639552e-01 1.7471864623274363e-03 -4.5992475785686226e-03 nan
4.9000000000000004e+00 8.3971590949014019e-01 5.7827162105873506e-02 7.9115752146917284e-01 4.8558388020967340e-02 1.6028409050985976e-01 -2.7907301395416302e+00 -9.9998459420252794e-01 2.3216574397005110e-01 -1.0334311993564538e-01 -1.0334311993564507e-01 2.0644035272097471e-02 -5.6304619528569728e-03 2.4178237777491444e-02 -3.5342025053939725e-03 2.4178237777491441e-02 -2.4178237777491444e-02 8.6224417685944410e-01 -2.9617552626243038e-01 1.7992342059312348e-03 -4.7521775892055244e-03 nan
5.0000000000000000e+00 8.4175961633929686e-01 5.7268764125111227e-02 7.9355308342111752e-01 4.8206532918179314e-02 1.5824038366070314e-01 -2.8010258859563884e+00 -1.0000019120022894e+00 2.2994033557070559e-01 -1.0257248277564492e-01 -1.0257248277564497e-01 2.0231722078993451e-02 -5.5377911864210785e-03 2.3734565343855717e-02 -3.5028432648622661e-03 2.3734565343855717e-02 -2.3734565343855717e-02 8.7558835823402936e-01 -3.0130147342403119e-01 1.8513710800036893e-03 -4.9061462298455221e-03 nan
5.1000000000000005e+00 8.4376257461572945e-01 5.6719545543132847e-02 7.9590474483722151e-01 4.7857829778507895e-02 1.5623742538427060e-01 -2.8112447751462555e+00 -1.0000195015771214e+00 2.2775137200532033e-01 -1.0180601644606668e-01 -1.0180601644606657e-01 1.9829030172273582e-02 -5.4468701538419101e-03 2.3300201776944376e-02 -3.4711716046707977e-03 2.3300201776944373e-02 -2.3300201776944376e-02 8.8879394010963697e-01 -3.0638871192115547e-01 1.9035802518774312e-03 -5.0611022205760189e-03 nan
5.2000000000000002e+00 8.4572573635328607e-01 5.6179332547857924e-02 7.9821342896641279e-01 4.7512307386873273e-02 1.5427426364671393e-01 -2.8213872361744827e+00 -1.0000373474388096e+00 2.2559816489063700e-01 -1.0104395736130646e-01 -1.0104395736130624e-01 1.9435757660417843e-02 -5.3576754900014883e-03 2.2874993816417118e-02 -3.4392361559992708e-03 2.2874993816417111e-02 -2.2874993816417118e-02 9.0186289520871665e-01 -3.1143746381896625e-01 1.9558457211960095e-03 -5.2169960116372361e-03 nan
5.3000000000000007e+00 8.4765003340578360e-01 5.5647953703453309e-02 8.0048004359008795e-01 4.7169989815695694e-02 1.5234996659421643e-01 -2.8314537208050710e+00 -1.0000554346647106e+00 2.2348003524190005e-01 -1.0028652328326591e-01 -1.0028652328326579e-01 1.9051702911070268e-02 -5.2701830544618676e-03 2.2458785471672280e-02 -3.4070825606020124e-03 2.2458785471672283e-02 -2.2458785471672280e-02 9.1479717837179164e-01 -3.1644796242662876e-01 2.0081522851881279e-03 -5.3737797363310937e-03 nan
5.4000000000000004e+00 8.4953637749516753e-01 5.5125240022191803e-02 8.0270548077816306e-01 4.6830896717004453e-02 1.5046362250483258e-01 -2.8414447016853703e+00 -1.0000737488801190e+00 2.2139631375570010e-01 -9.9533914272948457e-02 -9.9533914272948387e-02 1.8676664988200489e-02 -5.1843680435135842e-03 2.2051418595200111e-02 -3.3747536069996219e-03 2.2051418595200108e-02 -2.2051418595200111e-02 9.2759872556824952e-01 -3.2142045138504227e-01 2.0604855051025921e-03 -5.5314071642064274e-03 nan
5.5000000000000000e+00 8.5138566030112794e-01 5.4611025025525312e-02 8.0489061670004969e-01 4.6495043601078291e-02 1.4861433969887194e-01 -2.8513606706221890e+00 -1.0000922762409976e+00 2.1934634105040188e-01 -9.8786313608715731e-02 -9.8786313608715634e-02 1.8310444044609585e-02 -5.1002050938977177e-03 2.1652733408200214e-02 -3.3422893635906294e-03 2.1652733408200221e-02 -2.1652733408200214e-02 9.4026945301307141e-01 -3.2635518380181766e-01 2.1128316737937672e-03 -5.6898336546336338e-03 nan
5.6000000000000005e+00 8.5319875358786945e-01 5.4105144795183982e-02 8.0703631148592725e-01 4.6162442101942175e-02 1.4680124641213060e-01 -2.8612021369480436e+00 -1.0001110034170992e+00 2.1732946786733226e-01 -9.8043888670982821e-02 -9.8043888670982487e-02 1.7952841672978545e-02 -5.0176683786486084e-03 2.1262568981357286e-02 -3.3097273083787415e-03 2.1262568981357286e-02 -2.1262568981357286e-02 9.5281125638256237e-01 -3.3125242143178590e-01 2.1651777844443418e-03 -5.8490161108676556e-03 nan
5.7000000000000002e+00 8.5497650936403591e-01 5.3607438015066726e-02 8.0914340913396521e-01 4.5833100230070672e-02 1.4502349063596398e-01 -2.8709696259741944e+00 -1.0001299175754654e+00 2.1534505523573680e-01 -9.7306791793328726e-02 -9.7306791793328809e-02 1.7603661218498913e-02 -4.9367316954939981e-03 2.0880763673570255e-02 -3.2771024550713426e-03 2.0880763673570259e-02 -2.0880763673570255e-02 9.6522601012247855e-01 -3.3611243390132933e-01 2.2175115004084284e-03 -6.0089129346865468e-03 nan
5.8000000000000007e+00 8.5671976007210371e-01 5.3117746004645847e-02 8.1121273745943256e-01 4.5507022612671137e-02 1.4328023992789637e-01 -2.8806636775271279e+00 -1.0001490063643161e+00 2.1339247460434038e-01 -9.6575161080175734e-02 -9.6575161080175997e-02 1.7262708055967951e-02 -4.8573685482378292e-03 2.0507155531326787e-02 -3.2444474753588366e-03 2.0507155531326791e-02 -2.0507155531326787e-02 9.7751556684228003e-01 -3.4093549797482858e-01 2.2698211261561194e-03 -6.1694839816806638e-03 nan
5.9000000000000004e+00 8.5842931880381612e-01 5.2635912744567394e-02 8.1324510808188000e-01 4.5184210721936090e-02 1.4157068119618388e-01 -2.8902848445651390e+00 -1.0001682578973314e+00 2.1147110794219426e-01 -9.5849121191340092e-02 -9.5849121191340314e-02 1.6929789834072607e-02 -4.7795522215377927e-03 2.0141582651304453e-02 -3.2117928172318432e-03 2.0141582651304449e-02 -2.0141582651304453e-02 9.8968175678955883e-01 -3.4572189686152727e-01 2.3220955792980060e-03 -6.3306905172575189e-03 nan
6.0000000000000000e+00 8.6010597953851864e-01 5.2161784895086855e-02 8.1524131644685249e-01 4.4864663091666188e-02 1.3989402046148131e-01 -2.8998336918717409e+00 -1.0001876607383313e+00 2.0958034781131613e-01 -9.5128784093892749e-02 -9.5128784093893165e-02 1.6604716689433530e-02 -4.7032558494757466e-03 1.9783883508669046e-02 -3.1791668192355143e-03 1.9783883508669040e-02 -1.9783883508669046e-02 1.0017263873990143e+00 -3.5047191956114626e-01 2.3743243636666070e-03 -6.4924951734176032e-03 nan
6.1000000000000005e+00 8.6175051740148423e-01 5.1695211807942648e-02 8.1720214187881035e-01 4.4548375522673891e-02 1.3824948259851566e-01 -2.9093107948226336e+00 -1.0002072038863421e+00 2.0771959741349177e-01 -9.4414249781878415e-02 -9.4414249781878540e-02 1.6287301432826969e-02 -4.6284524783043049e-03 1.9433897253424086e-02 -3.1465958205971188e-03 1.9433897253424089e-02 -1.9433897253424086e-02 1.0136512429106388e+00 -3.5518586024659204e-01 2.4264975434299808e-03 -6.6548619063478073e-03 nan
6.2000000000000002e+00 8.6336368893956672e-01 5.1236045532230552e-02 8.1912834766218456e-01 4.4235341277382177e-02 1.3663631106043317e-01 -2.9187167382230754e+00 -1.0002268767610629e+00 2.0588827061345374e-01 -9.3705606964525720e-02 -9.3705606964525526e-02 1.5977359709856458e-02 -4.5551151237368508e-03 1.9091463977051283e-02 -3.1141042671948274e-03 1.9091463977051287e-02 -1.9091463977051283e-02 1.0254580840520868e+00 -3.5986401768214837e-01 2.4786057182117575e-03 -6.8177559548712324e-03 nan
6.3000000000000007e+00 8.6494623241173252e-01 5.0784140814807172e-02 8.2102068114769822e-01 4.3925551264034357e-02 1.3505376758826740e-01 -2.9280521152125285e+00 -1.0002466691887155e+00 2.0408579194050958e-01 -9.3002933723672021e-02 -9.3002933723672215e-02 1.5674710138202270e-02 -4.4832168231331033e-03 1.8756424951566396e-02 -3.0817148133641249e-03 1.8756424951566403e-02 -1.8756424951566396e-02 1.0371486477804774e+00 -3.6450669467556907e-01 2.5306399991908103e-03 -6.9811437997849210e-03 nan
6.4000000000000004e+00 8.6649886809223009e-01 5.0339355095716069e-02 8.2287987388129924e-01 4.3618994210930809e-02 1.3350113190776994e-01 -2.9373175262335316e+00 -1.0002665713882921e+00 2.0231159657056241e-01 -9.2306298141181811e-02 -9.2306298141181894e-02 1.5379174423440388e-02 -4.4127306829160216e-03 1.8428622843002451e-02 -3.0494484195620663e-03 1.8428622843002451e-02 -1.8428622843002451e-02 1.0487246470791542e+00 -3.6911419756252772e-01 2.5825919861531166e-03 -7.1449931241107014e-03 nan
6.5000000000000000e+00 8.6802229858434710e-01 4.9901548499097420e-02 8.2470664175324226e-01 4.3315656831104818e-02 1.3197770141565290e-01 -2.9465135780618570e+00 -1.0002865739581783e+00 2.0056513029033279e-01 -9.1615758897179642e-02 -9.1615758897179642e-02 1.5090577455289347e-02 -4.3436299215393664e-03 1.8107901901219185e-02 -3.0173244459298404e-03 1.8107901901219189e-02 -1.8107901901219185e-02 1.0601877708051930e+00 -3.7368683572192363e-01 2.6344537454678491e-03 -7.3092727742783354e-03 nan
6.6000000000000005e+00 8.6951720914288766e-01 4.9470583820010246e-02 8.2650168516504308e-01 4.3015523977844604e-02 1.3048279085711223e-01 -2.9556408828950671e+00 -1.0003066678631665e+00 1.9884584944547515e-01 -9.0931365839978434e-02 -9.0931365839978434e-02 1.4808747386018280e-02 -4.2758879083102950e-03 1.7794108127830693e-02 -2.9853607418124121e-03 1.7794108127830693e-02 -1.7794108127830693e-02 1.0715396835836974e+00 -3.7822492112059136e-01 2.6862177889594697e-03 -7.4739527222552225e-03 nan
6.7000000000000002e+00 8.7098426800366491e-01 4.9046326507568024e-02 8.2826568921220201e-01 4.2718578791462881e-02 1.2901573199633518e-01 -2.9647000574966800e+00 -1.0003268444218432e+00 1.9715322087415776e-01 -9.0253160528592835e-02 -9.0253160528592904e-02 1.4533515692628476e-02 -4.2094781983547892e-03 1.7487089423936387e-02 -2.9535737313079124e-03 1.7487089423936390e-02 -1.7487089423936387e-02 1.0827820257451573e+00 -3.8272876788599536e-01 2.7378770536475102e-03 -7.6390040286318317e-03 nan
6.8000000000000007e+00 8.7242412671846270e-01 4.8628644644758891e-02 8.2999932388075648e-01 4.2424802837706221e-02 1.2757587328153727e-01 -2.9736917223932595e+00 -1.0003470952943421e+00 1.9548672182757190e-01 -8.9581176748756985e-02 -8.9581176748757277e-02 1.4264717224306991e-02 -4.1443745639986405e-03 1.7186695719238920e-02 -2.9219784949319275e-03 1.7186695719238917e-02 -1.7186695719238920e-02 1.0939164133023900e+00 -3.8719869190555201e-01 2.7894248823255165e-03 -7.8043988066681946e-03 nan
6.9000000000000004e+00 8.7383742049406754e-01 4.8217408925296273e-02 8.3170324425587905e-01 4.2134176238188527e-02 1.2616257950593263e-01 -2.9826165011218180e+00 -1.0003674124704667e+00 1.9384583987872786e-01 -8.8915441003376672e-02 -8.8915441003376505e-02 1.4002190236541824e-02 -4.0805510228216811e-03 1.6892779084033624e-02 -2.8905888474917985e-03 1.6892779084033620e-02 -1.6892779084033624e-02 1.1049444379637852e+00 -3.9163501045125632e-01 2.8408550049509687e-03 -7.9701101873028129e-03 nan
7.0000000000000000e+00 8.7522476853409514e-01 4.7812492627820266e-02 8.3337809074087299e-01 4.1846677793222126e-02 1.2477523146590495e-01 -2.9914750195250268e+00 -1.0003877882581835e+00 1.9223007282080323e-01 -8.8255972978350847e-02 -8.8255972978350847e-02 1.3745776413186538e-02 -4.0179818626282834e-03 1.6605193825460423e-02 -2.8594174122738847e-03 1.6605193825460423e-02 -1.6605193825460423e-02 1.1158676671797909e+00 -3.9603804182834568e-01 2.8921615208183397e-03 -8.1361122851222132e-03 nan
7.1000000000000005e+00 8.7658677438247457e-01 4.7413771587746463e-02 8.3502448928506445e-01 4.1562285097410091e-02 1.2341322561752534e-01 -3.0002679050918148e+00 -1.0004082152724472e+00 1.9063892855620479e-01 -8.7602785984701878e-02 -8.7602785984701989e-02 1.3495320877665602e-02 -3.9566416635632125e-03 1.6323796569318802e-02 -2.8284756916532013e-03 1.6323796569318805e-02 -1.6323796569318802e-02 1.1266876442197762e+00 -4.0040810504677926e-01 2.9433388814871435e-03 -8.3023801652862949e-03 nan
7.2000000000000002e+00 8.7792402626755428e-01 4.7021124167037000e-02 8.3664305161920260e-01 4.1280974648351725e-02 1.2207597373244559e-01 -3.0089957863410359e+00 -1.0004286864243872e+00 1.8907192497742822e-01 -8.6955887377937705e-02 -8.6955887377937954e-02 1.3250672194420011e-02 -3.8965053175878230e-03 1.6048446328659118e-02 -2.7977741342391088e-03 1.6048446328659118e-02 -1.6048446328659118e-02 1.1374058882765883e+00 -4.0474551951435739e-01 2.9943818744382162e-03 -8.4688898114021801e-03 nan
7.3000000000000007e+00 8.7923709744590717e-01 4.6634431222147457e-02 8.3823437549710544e-01 4.1002721948801717e-02 1.2076290255409289e-01 -3.0176592922459702e+00 -1.0004491949108318e+00 1.8752858984071902e-01 -8.6315278955574448e-02 -8.6315278955574573e-02 1.3011682361608719e-02 -3.8375480455191541e-03 1.5779004560283322e-02 -2.7673221986746041e-03 1.5779004560283322e-02 -1.5779004560283322e-02 1.1480238945963026e+00 -4.0905060475035465e-01 3.0452856074309909e-03 -8.6356180943369613e-03 nan
7.4000000000000004e+00 8.8052654654500806e-01 4.6253576070383703e-02 8.3979904494239632e-01 4.0727501602611786e-02 1.1947345345499186e-01 -3.0262590516975263e+00 -1.0004697342041613e+00 1.8600846063344753e-01 -8.5680957333722219e-02 -8.5680957333722191e-02 1.2778206796000453e-02 -3.7797454118213519e-03 1.5515335210208946e-02 -2.7371284142084932e-03 1.5515335210208947e-02 -1.5515335210208946e-02 1.1585431346308299e+00 -4.1332368011858622e-01 3.0960454935357361e-03 -8.8025427419578476e-03 nan
7.5000000000000000e+00 8.8179291790404779e-01 4.5878444454884634e-02 8.4133763049927635e-01 4.0455287404771501e-02 1.1820708209595202e-01 -3.0347956930040896e+00 -1.0004902980424883e+00 1.8451108443605815e-01 -8.5052914303627311e-02 -8.5052914303627311e-02 1.2550104310916100e-02 -3.7230733373271956e-03 1.5257304749077237e-02 -2.7072004381611366e-03 1.5257304749077237e-02 -1.5257304749077237e-02 1.1689650562112039e+00 -4.1756506457887110e-01 3.1466572368147689e-03 -8.9696423097863354e-03 nan
7.6000000000000005e+00 8.8303674191222470e-01 4.5508924508429117e-02 8.4285068948637210e-01 4.0186052425852638e-02 1.1696325808777516e-01 -3.0432698434260641e+00 -1.0005108804201517e+00 1.8303601777936521e-01 -8.4431137169046239e-02 -8.4431137169046128e-02 1.2327237088011546e-02 -3.6675081100560800e-03 1.5004782198416302e-02 -2.6775451104047564e-03 1.5004782198416304e-02 -1.5004782198416302e-02 1.1792910837395201e+00 -4.2177507645590634e-01 3.1971168186279335e-03 -9.1368961525519644e-03 nan
7.7000000000000002e+00 8.8425853534393772e-01 4.5144906716250016e-02 8.4433876625278781e-01 3.9919769091149936e-02 1.1574146465606208e-01 -3.0516821287432210e+00 -1.0005314755785328e+00 1.8158282649792518e-01 -8.3815609065299654e-02 -8.3815609065300070e-02 1.2109470643626647e-02 -3.6130263942836804e-03 1.4757639148605230e-02 -2.6481685049785826e-03 1.4757639148605230e-02 -1.4757639148605230e-02 1.1895226183976364e+00 -4.2595403322460157e-01 3.2474204845373863e-03 -9.3042843966296140e-03 nan
7.8000000000000007e+00 8.8545880169037183e-01 4.4786283878022311e-02 8.4580239243557342e-01 3.9656409254798457e-02 1.1454119830962807e-01 -3.0600331728530792e+00 -1.0005520779971486e+00 1.8015108558013340e-01 -8.3206309260840688e-02 -8.3206309260840716e-02 1.1896673790363688e-02 -3.5596052380085681e-03 1.4515749769322069e-02 -2.6190759789583820e-03 1.4515749769322066e-02 -1.4515749769322069e-02 1.1996610383708859e+00 -4.3010225131097446e-01 3.2975647317883047e-03 -9.4717879133434171e-03 nan
7.9000000000000004e+00 8.8663803148702647e-01 4.4432951069179390e-02 8.4724208721788985e-01 3.9395944269136583e-02 1.1336196851297352e-01 -3.0683235973985941e+00 -1.0005726823850727e+00 1.7874037901566231e-01 -8.2603213442136877e-02 -8.2603213442136697e-02 1.1688718594503582e-02 -3.5072220789508120e-03 1.4278990813201381e-02 -2.5902722186977997e-03 1.4278990813201381e-02 -1.4278990813201381e-02 1.2097076990851645e+00 -4.3422004590774216e-01 3.3475462973421633e-03 -9.6393882931196349e-03 nan
8.0000000000000000e+00 8.8779670263680222e-01 4.4084805601697113e-02 8.4865835758723107e-01 3.9138345049571123e-02 1.1220329736319781e-01 -3.0765540214235441e+00 -1.0005932836726092e+00 1.7735029964078478e-01 -8.2006293982656076e-02 -8.2006293982656131e-02 1.1485480329814605e-02 -3.4558547492089765e-03 1.4047241613372074e-02 -2.5617612835574692e-03 1.4047241613372076e-02 -1.4047241613372074e-02 1.2196639334558845e+00 -4.3830773080379259e-01 3.3973621464401223e-03 -9.8070678204698579e-03 nan
8.0999999999999996e+00 8.8893528072830874e-01 4.3741746984474798e-02 8.5005169859311802e-01 3.8883582135190754e-02 1.1106471927169116e-01 -3.0847250610540411e+00 -1.0006138770032775e+00 1.7598044898209578e-01 -8.1415520196707308e-02 -8.1415520196707516e-02 1.1286837428260766e-02 -3.4054814786926789e-03 1.3820384075495616e-02 -2.5335466472348497e-03 1.3820384075495615e-02 -1.3820384075495616e-02 1.2295310521473886e+00 -4.4236561822674508e-01 3.4470094616750263e-03 -9.9748094497857705e-03 nan
8.2000000000000011e+00 8.9005421934910833e-01 4.3403676883429283e-02 8.5142259360374672e-01 3.8631625745361588e-02 1.0994578065089164e-01 -3.0928373292047033e+00 -1.0006344577260404e+00 1.7463043709908815e-01 -8.0830858578863088e-02 -8.0830858578863143e-02 1.1092671428070610e-02 -3.3560808974396066e-03 1.3598302664875651e-02 -2.5056312368050390e-03 1.3598302664875647e-02 -1.3598302664875651e-02 1.2393103438415223e+00 -4.4639401869786460e-01 3.4964856325506830e-03 -1.0142596781925889e-02 nan
8.3000000000000007e+00 8.9115396039365080e-01 4.3070499081408996e-02 8.5277151456112210e-01 3.8382445832528728e-02 1.0884603960634934e-01 -3.1008914353080805e+00 -1.0006550213878160e+00 1.7329988242600480e-01 -8.0252273029674276e-02 -8.0252273029674123e-02 1.0902866919586548e-02 -3.3076320369186925e-03 1.3380884389166781e-02 -2.4780174695802340e-03 1.3380884389166781e-02 -1.3380884389166781e-02 1.2490030755141635e+00 -4.5039324089861410e-01 3.5457882455083166e-03 -1.0310414041574617e-02 nan
8.4000000000000004e+00 8.9223493436569945e-01 4.2742119438024417e-02 8.5409892223426287e-01 3.8136012131436602e-02 1.0776506563430055e-01 -3.1088879850659890e+00 -1.0006755637262319e+00 1.7198841161335005e-01 -7.9679725068349264e-02 -7.9679725068349666e-02 1.0717311489275173e-02 -3.2601143304132286e-03 1.3168018777166984e-02 -2.4507072878918127e-03 1.3168018777166985e-02 -1.3168018777166984e-02 1.2586104927185970e+00 -4.5436359154817552e-01 3.5949150744004643e-03 -1.0478246055353706e-02 nan
8.5000000000000000e+00 8.9329756067508159e-01 4.2418445849482303e-02 8.5540526647011106e-01 3.7892294204970582e-02 1.0670243932491839e-01 -3.1168275802214969e+00 -1.0006960806626428e+00 1.7069565936940131e-01 -7.9113174033055358e-02 -7.9113174033055331e-02 1.0535895662244804e-02 -3.2135076125713717e-03 1.2959597854140890e-02 -2.4237021918960848e-03 1.2959597854140888e-02 -1.2959597854140890e-02 1.2681338198747025e+00 -4.5830537529129933e-01 3.6438640713933766e-03 -1.0646078230666245e-02 nan
8.5999999999999996e+00 8.9434224792862682e-01 4.2099388208503605e-02 8.5669098644181374e-01 3.7651261486813040e-02 1.0565775207137323e-01 -3.1247108183503380e+00 -1.0007165682953729e+00 1.6942126830203974e-01 -7.8552577269453819e-02 -7.8552577269454013e-02 1.0358512843581833e-02 -3.1677921182043170e-03 1.2755516114082547e-02 -2.3970032705007130e-03 1.2755516114082545e-02 -1.2755516114082547e-02 1.2775742605630092e+00 -4.6221889459587323e-01 3.6926333582797022e-03 -1.0813896535252842e-02 nan
8.7000000000000011e+00 8.9536939421519346e-01 4.1784858364395598e-02 8.5795651089409686e-01 3.7412883321096546e-02 1.0463060578480662e-01 -3.1325382926706258e+00 -1.0007370228932051e+00 1.6816488876117552e-01 -7.7997890308089957e-02 -7.7997890308089929e-02 1.0185059258788730e-02 -3.1229484804077027e-03 1.2555670489295170e-02 -2.3706112305064407e-03 1.2555670489295170e-02 -1.2555670489295170e-02 1.2869329978227426e+00 -4.6610444965963505e-01 3.7412212181838263e-03 -1.0981687477440378e-02 nan
8.8000000000000007e+00 8.9637938738470446e-01 4.1474770083343084e-02 8.5920225838547593e-01 3.7177128999228544e-02 1.0362061261529563e-01 -3.1403105918697616e+00 -1.0007574408890929e+00 1.6692617868202825e-01 -7.7449067031189242e-02 -7.7449067031189422e-02 1.0015433893577381e-02 -3.0789577280744599e-03 1.2359960317631124e-02 -2.3445264240537426e-03 1.2359960317631122e-02 -1.2359960317631124e-02 1.2962111944530603e+00 -4.6996233832548340e-01 3.7896260876429610e-03 -1.1149438087063177e-02 nan
8.9000000000000004e+00 8.9737260532113960e-01 4.1169039008975852e-02 8.6042863752708731e-01 3.6943967794052290e-02 1.0262739467886038e-01 -3.1480282999475273e+00 -1.0007778188740888e+00 1.6570480342948243e-01 -7.6906059829428705e-02 -7.6906059829428650e-02 9.8495384332471809e-03 -3.0358012828637106e-03 1.2168287307709087e-02 -2.3187488744619059e-03 1.2168287307709085e-02 -1.2168287307709087e-02 1.3054099933167318e+00 -4.7379285600486681e-01 3.8378465490477368e-03 -1.1317135897037065e-02 nan
9.0000000000000000e+00 8.9834941620945385e-01 4.0867582623264141e-02 8.6163604721795295e-01 3.6713368991500961e-02 1.0165058379054599e-01 -3.1556919960743701e+00 -1.0007981535914920e+00 1.6450043564372901e-01 -7.6368819749193920e-02 -7.6368819749193878e-02 9.6872772018518783e-03 -2.9934609556840478e-03 1.1980555502395291e-02 -2.2932783005434137e-03 1.1980555502395296e-02 -1.1980555502395291e-02 1.3145305176455908e+00 -4.7759629560876093e-01 3.8858813234264812e-03 -1.1484768925566709e-02 nan
9.0999999999999996e+00 8.9931017879640929e-01 4.0570320207787669e-02 8.6282487687651621e-01 3.6485301919893104e-02 1.0068982120359070e-01 -3.1633022544639569e+00 -1.0008184419312014e+00 1.6331275508736856e-01 -7.5837296630835938e-02 -7.5837296630836173e-02 9.5285571013397352e-03 -2.9519189427459885e-03 1.1796671240813596e-02 -2.2681141394738603e-03 1.1796671240813596e-02 -1.1796671240813596e-02 1.3235738713471275e+00 -4.8137294748576764e-01 3.9337292635584333e-03 -1.1652325658967001e-02 nan
9.2000000000000011e+00 9.0025524264532575e-01 4.0277172805418912e-02 8.6399550666831559e-01 3.6259735977010120e-02 9.9744757354674266e-02 -3.1708596442591279e+00 -1.0008386809242578e+00 1.6214144849413795e-01 -7.5311439238399447e-02 -7.5311439238399544e-02 9.3732875508296919e-03 -2.9111578212333237e-03 1.1616543119123288e-02 -2.2432555682935940e-03 1.1616543119123289e-02 -1.1616543119123288e-02 1.3325411393116575e+00 -4.8512309936689707e-01 3.9813893474011748e-03 -1.1819795035079716e-02 nan
9.3000000000000007e+00 9.0118494838477381e-01 3.9988063182456325e-02 8.6514830772968487e-01 3.6036640655088978e-02 9.8815051615226038e-02 -3.1783647294304149e+00 -1.0008588677375976e+00 1.6098620941940442e-01 -7.4791195381279665e-02 -7.4791195381279665e-02 9.2213804261694534e-03 -2.8711605446394318e-03 1.1440081950283610e-02 -2.2187015241141557e-03 1.1440081950283610e-02 -1.1440081950283610e-02 1.3414333877195443e+00 -4.8884703631661414e-01 4.0288606718185830e-03 -1.1987166427266481e-02 nan
9.4000000000000004e+00 9.0209962795124243e-01 3.9702915791239024e-02 8.6628364238738620e-01 3.5815985563856234e-02 9.7900372048757359e-02 -3.1858180686863347e+00 -1.0008789996689771e+00 1.5984673809254765e-01 -7.4276512028247477e-02 -7.4276512028247713e-02 9.0727499999042217e-03 -2.8319104378110136e-03 1.1267200723003617e-02 -2.1944507230993943e-03 1.1267200723003613e-02 -1.1267200723003617e-02 1.3502516643479983e+00 -4.9254504068975608e-01 4.0761424465959430e-03 -1.2154429628960085e-02 nan
9.5000000000000000e+00 9.0299960482582775e-01 3.9421656733269771e-02 8.6740186437410571e-01 3.5597740451722037e-02 9.7000395174172208e-02 -3.1932202153947351e+00 -1.0008990741420882e+00 1.5872274127134073e-01 -7.3767335414256341e-02 -7.3767335414256313e-02 8.9273128817696015e-03 -2.7933911917380344e-03 1.1097814560057376e-02 -2.1705016782877745e-03 1.1097814560057375e-02 -1.1097814560057376e-02 1.3589969988770167e+00 -4.9621739209395044e-01 4.1232339887295587e-03 -1.2321574838755959e-02 nan
9.6000000000000014e+00 9.0388519426500236e-01 3.9144213722870642e-02 8.6850331903975464e-01 3.5381875225247703e-02 9.6114805734997699e-02 -3.2005717175144577e+00 -1.0009190887018433e+00 1.5761393209842164e-01 -7.3263611140420029e-02 -7.3263611140420085e-02 8.7849879598088914e-03 -2.7555868581253334e-03 1.0931840676127990e-02 -2.1468527163190998e-03 1.0931840676127990e-02 -1.0931840676127990e-02 1.3676704031940798e+00 -4.9986436735717565e-01 4.1701347169785024e-03 -1.2488592646026475e-02 nan
9.7000000000000011e+00 9.0475670352553172e-01 3.8870516051390656e-02 8.6958834355853920e-01 3.5168359966992475e-02 9.5243296474468261e-02 -3.2078731175366872e+00 -1.0009390410098282e+00 1.5652002995993763e-01 -7.2765284267545999e-02 -7.2765284267546040e-02 8.6456963422012530e-03 -2.7184818437788281e-03 1.0769198335327610e-02 -2.1235019931263588e-03 1.0769198335327612e-02 -1.0769198335327610e-02 1.3762728716972332e+00 -5.0348624050013624e-01 4.2168441466669555e-03 -1.2655474017040780e-02 nan
9.8000000000000007e+00 9.0561443208361192e-01 3.8600494551983007e-02 8.7065726713177127e-01 3.4957164951840647e-02 9.4385567916388094e-02 -3.2151249524353425e+00 -1.0009589288399254e+00 1.5544076034642670e-01 -7.2272299403573076e-02 -7.2272299403573076e-02 8.5093612998771752e-03 -2.6820609048359093e-03 1.0609808808527041e-02 -2.1004475086498662e-03 1.0609808808527042e-02 -1.0609808808527041e-02 1.3848053815962462e+00 -5.0708328271313696e-01 4.2633618847258310e-03 -1.2822210281573498e-02 nan
9.9000000000000004e+00 9.0645867184830997e-01 3.8334081564965920e-02 8.7171041118640613e-01 3.4748260661903792e-02 9.3541328151690042e-02 -3.2223277536259176e+00 -1.0009787500740841e+00 1.5437585471599577e-01 -7.1784600785257335e-02 -7.1784600785257516e-02 8.3759082099858946e-03 -2.6463091408674643e-03 1.0453595330614391e-02 -2.0776871206284967e-03 1.0453595330614391e-02 -1.0453595330614391e-02 1.3932688932115445e+00 -5.1065576233715682e-01 4.3096876249629837e-03 -1.2988793119985933e-02 nan
1.0000000000000000e+01 9.0728970736939740e-01 3.8071210903778463e-02 8.7274808956930960e-01 3.4541617800087770e-02 9.2710292630602653e-02 -3.2294820469322247e+00 -1.0009985026982575e+00 1.5332505035984098e-01 -7.1302132354427838e-02 -7.1302132354428074e-02 8.2452645002705650e-03 -2.6112119888763953e-03 1.0300483057790454e-02 -2.0552185575198885e-03 1.0300483057790456e-02 -1.0300483057790454e-02 1.4016643502706603e+00 -5.1420394484884624e-01 4.3558211435517245e-03 -1.3155214550763857e-02 nan
1.0100000000000001e+01 9.0810781603966761e-01 3.7811817821540986e-02 8.7377060873725820e-01 3.4337207302409370e-02 9.1892183960332399e-02 -3.2365883525604948e+00 -1.0010181847984692e+00 1.5228809027014448e-01 -7.0824837829114515e-02 -7.0824837829114612e-02 8.1173595943989218e-03 -2.5767552172152128e-03 1.0150399024997698e-02 -2.0330394305987762e-03 1.0150399024997699e-02 -1.0150399024997698e-02 1.4099926802019671e+00 -5.1772809284917898e-01 4.4017622947278012e-03 -1.3321466918496455e-02 nan
1.0200000000000001e+01 9.0891326829183650e-01 3.7555838978226903e-02 8.7477826794269431e-01 3.4135000349142158e-02 9.1086731708163615e-02 -3.2436471850803548e+00 -1.0010377945570366e+00 1.5126472301037994e-01 -7.0352660769842063e-02 -7.0352660769842215e-02 7.9921248582873611e-03 -2.5429249194434517e-03 1.0003272103567738e-02 -2.0111472452803781e-03 1.0003272103567742e-02 -1.0003272103567738e-02 1.4182547944254817e+00 -5.2122846605551199e-01 4.4475110066855023e-03 -1.3487542882281305e-02 nan
1.0300000000000001e+01 9.0970632779012561e-01 3.7303212408450803e-02 8.7577135941525874e-01 3.3934968374866828e-02 9.0293672209874470e-02 -3.2506590534121984e+00 -1.0010573302489243e+00 1.5025470258804474e-01 -6.9885544641365330e-02 -6.9885544641365233e-02 7.8694935474524635e-03 -2.5097075081436486e-03 9.8590329591655770e-03 -1.9895394117131131e-03 9.8590329591655770e-03 -9.8590329591655770e-03 1.4264515886405567e+00 -5.2470532129681757e-01 4.4930672776637816e-03 -1.3653435404540799e-02 nan
1.0400000000000000e+01 9.1048725161663402e-01 3.7053877489876562e-02 8.7675016853913690e-01 3.3737083077497169e-02 8.9512748383365842e-02 -3.2576244608205172e+00 -1.0010767902382307e+00 1.4925778832983019e-01 -6.9423432870100887e-02 -6.9423432870101262e-02 7.7494007554138218e-03 -2.4770897087126732e-03 9.7176140100964110e-03 -1.9682132546825896e-03 9.7176140100964110e-03 -9.7176140100964110e-03 1.4345839431102907e+00 -5.2815891251186542e-01 4.5384311722139392e-03 -1.3819137740235755e-02 nan
1.0500000000000000e+01 9.1125629045260381e-01 3.6807774912246606e-02 8.7771497402625553e-01 3.3541316426348257e-02 8.8743709547396216e-02 -3.2645439049127694e+00 -1.0010961729748016e+00 1.4827374475924229e-01 -6.8966268897512867e-02 -6.8966268897512992e-02 7.6317833631701732e-03 -2.4450585531441147e-03 9.5789493860370927e-03 -1.9471660228669203e-03 9.5789493860370944e-03 -9.5789493860370927e-03 1.4426527229425163e+00 -5.3158949075014583e-01 4.5836028176404441e-03 -1.3984643426462421e-02 nan
1.0600000000000001e+01 9.1201368875468536e-01 3.6564846647033265e-02 8.7866604808537518e-01 3.3347640669310195e-02 8.7986311245314586e-02 -3.2714178776433886e+00 -1.0011154769909720e+00 1.4730234147666976e-01 -6.8513996229673912e-02 -6.8513996229673857e-02 7.5165799897624905e-03 -2.4136013738151854e-03 9.4429748872432301e-03 -1.9263948974807394e-03 9.4429748872432301e-03 -9.4429748872432301e-03 1.4506587783672391e+00 -5.3499730417533675e-01 4.6285824006073190e-03 -1.4149946272419556e-02 nan
1.0700000000000001e+01 9.1275968492631754e-01 3.6325035917710101e-02 8.7960365658713124e-01 3.3156028339186239e-02 8.7240315073682531e-02 -3.2782468653225800e+00 -1.0011347008984164e+00 1.4634335304189558e-01 -6.8066558483234077e-02 -6.8066558483234077e-02 7.4037309439347696e-03 -2.3827057972909357e-03 9.3096279442786631e-03 -1.9058970003438924e-03 9.3096279442786613e-03 -9.3096279442786631e-03 1.4586029450104130e+00 -5.3838259807113087e-01 4.6733701639022854e-03 -1.4315040349732524e-02 nan
1.0800000000000001e+01 9.1349451148432514e-01 3.6088287170641956e-02 8.8052805922507349e-01 3.2966452259251613e-02 8.6505488515674800e-02 -3.2850313486295275e+00 -1.0011538433851273e+00 1.4539655885904726e-01 -6.7623899428004217e-02 -6.7623899428004286e-02 7.2931781768987933e-03 -2.3523597381569540e-03 9.1788475783072913e-03 -1.8856694014084989e-03 9.1788475783072931e-03 -9.1788475783072913e-03 1.4664860441639680e+00 -5.4174561484924633e-01 4.7179664033517050e-03 -1.4479919983121928e-02 nan
1.0900000000000000e+01 9.1421839522085169e-01 3.5854546046589587e-02 8.8143950967276641e-01 3.2778885548085265e-02 8.5781604779148229e-02 -3.2917718026297114e+00 -1.0011729032124910e+00 1.4446174306396634e-01 -6.7185963026348175e-02 -6.7185963026348203e-02 7.1848652362051851e-03 -2.3225513928903873e-03 9.0505743619813291e-03 -1.8657091257761440e-03 9.0505743619813291e-03 -9.0505743619813291e-03 1.4743088830520004e+00 -5.4508659405945825e-01 4.7623714648793915e-03 -1.4644579741404535e-02 nan
1.1000000000000000e+01 9.1493155736073173e-01 3.5623759352825149e-02 8.8233825573700753e-01 3.2593301623724244e-02 8.5068442639268244e-02 -3.2984686967960015e+00 -1.0011918792124794e+00 1.4353869441398809e-01 -6.6752693469578225e-02 -6.6752693469578378e-02 7.0787372207197132e-03 -2.2932692337785132e-03 8.9247503809553354e-03 -1.8460131602356217e-03 8.9247503809553336e-03 -8.9247503809553354e-03 1.4820722550930669e+00 -5.4840577240149391e-01 4.8065857417026276e-03 -1.4809014428814746e-02 nan
1.1100000000000001e+01 9.1563421371441756e-01 3.5395875035852800e-02 8.8322453950723068e-01 3.2409674207186857e-02 8.4365786285582556e-02 -3.3051224950332587e+00 -1.0012107702849387e+00 1.4262720618010391e-01 -6.6324035211528881e-02 -6.6324035211528853e-02 6.9747407367013832e-03 -2.2645020028927007e-03 8.8013191960510107e-03 -1.8265784593496279e-03 8.8013191960510107e-03 -8.8013191960510107e-03 1.4897769401585261e+00 -5.5170338373865124e-01 4.8506096716594352e-03 -1.4973219076635300e-02 nan
1.1200000000000001e+01 9.1632657482656765e-01 3.5170842154729237e-02 8.8409859750115871e-01 3.2227977325408899e-02 8.3673425173432334e-02 -3.3117336557061492e+00 -1.0012295753949860e+00 1.4172707604149215e-01 -6.5899932999475552e-02 -6.5899932999475497e-02 6.8728238549757865e-03 -2.2362387061248181e-03 8.6802258060931260e-03 -1.8074019511173391e-03 8.6802258060931278e-03 -8.6802258060931260e-03 1.4974237048268826e+00 -5.5497965911299774e-01 4.8944437346607464e-03 -1.5137188935125947e-02 nan
1.1300000000000001e+01 9.1700884612040856e-01 3.4948610854976775e-02 8.8496066080677516e-01 3.2048185313633439e-02 8.2991153879591481e-02 -3.3183026316699378e+00 -1.0012482935704843e+00 1.4083810598237928e-01 -6.5480331902559835e-02 -6.5480331902559641e-02 6.7729360691948185e-03 -2.2084686072923543e-03 8.5614166114331997e-03 -1.7884805422383816e-03 8.5614166114332015e-03 -8.5614166114331997e-03 1.5050133026341073e+00 -5.5823482676202707e-01 4.9380884502621004e-03 -1.5300919465739785e-02 nan
1.1400000000000000e+01 9.1768122803797358e-01 3.4729132343082572e-02 8.8581095522068032e-01 3.1870272817293321e-02 8.2318771962026333e-02 -3.3248298703039887e+00 -1.0012669238996315e+00 1.3996010219121940e-01 -6.5065177337870705e-02 -6.5065177337870997e-02 6.6750282551723055e-03 -2.1811812223177206e-03 8.4448393781745047e-03 -1.7698111230021994e-03 8.4448393781745047e-03 -8.4448393781745047e-03 1.5125464743199015e+00 -5.6146911213664885e-01 4.9815443753491494e-03 -1.5464406333616686e-02 nan
1.1500000000000000e+01 9.1834391617633204e-01 3.4512358861575901e-02 8.8664970138290944e-01 3.1694214793422548e-02 8.1656083823668027e-02 -3.3313158135477781e+00 -1.0012854655286207e+00 1.3909287496214678e-01 -6.4654415094324721e-02 -6.4654415094324777e-02 6.5790526312830295e-03 -2.1543663134865119e-03 8.3304432031085646e-03 -1.7513905718255355e-03 8.3304432031085646e-03 -8.3304432031085646e-03 1.5200239480699040e+00 -5.6468273792039847e-01 5.0248121019321069e-03 -1.5627645400343920e-02 nan
1.1600000000000001e+01 9.1899710141990687e-01 3.4298243664675425e-02 8.8747711490827652e-01 3.1519986511630398e-02 8.1002898580092894e-02 -3.3377608979391833e+00 -1.0013039176593916e+00 1.3823623859867912e-01 -6.4247991354473982e-02 -6.4247991354474093e-02 6.4849627199111311e-03 -2.1280138837886458e-03 8.2181784793703676e-03 -1.7332157594592357e-03 8.2181784793703676e-03 -8.2181784793703676e-03 1.5274464397538183e+00 -5.6787592404976517e-01 5.0678922550437778e-03 -1.5790632716974558e-02 nan
1.1700000000000001e+01 9.1964097006899415e-01 3.4086740994498148e-02 8.8829340651432331e-01 3.1347563554670825e-02 8.0359029931005910e-02 -3.3441655546548521e+00 -1.0013222795474717e+00 1.3739001131963816e-01 -6.3845852714377344e-02 -6.3845852714377496e-02 6.3927133099323571e-03 -2.1021141713462189e-03 8.1079968628172284e-03 -1.7152835528848713e-03 8.1079968628172301e-03 -8.1079968628172284e-03 1.5348146531594742e+00 -5.7104888773552942e-01 5.1107854907366862e-03 -1.5953364517294021e-02 nan
1.1800000000000001e+01 9.2027570396457514e-01 3.3877806057821085e-02 8.8909878214593852e-01 3.1176921818636644e-02 7.9724296035424844e-02 -3.3505302095524740e+00 -1.0013405504998854e+00 1.3655401516724644e-01 -6.3447946201649605e-02 -6.3447946201649411e-02 6.3022604202144020e-03 -2.0766576439308782e-03 7.9998512391344020e-03 -1.6975908189199994e-03 7.9998512391344038e-03 -7.9998512391344020e-03 1.5421292802228237e+00 -5.7420184348502723e-01 5.1534924941747905e-03 -1.6115837211326214e-02 nan
1.1900000000000000e+01 9.2090148060953569e-01 3.3671395003386652e-02 8.8989344309672835e-01 3.1008037512807292e-02 7.9098519390464417e-02 -3.3568552832147640e+00 -1.0013587298731441e+00 1.3572807591737082e-01 -6.3054219291797053e-02 -6.3054219291796679e-02 6.2135612641170098e-03 -2.0516349935730629e-03 7.8936956916669521e-03 -1.6801344275499427e-03 7.8936956916669538e-03 -7.8936956916669521e-03 1.5493910012538878e+00 -5.7733500312524266e-01 5.1960139778153280e-03 -1.6278047379070286e-02 nan
1.2000000000000000e+01 9.2151847328637881e-01 3.3467464899742304e-02 8.9067758612720282e-01 3.0840887159176000e-02 7.8481526713621033e-02 -3.3631411909950044e+00 -1.0013768170713155e+00 1.3491202299187521e-01 -6.2664619922957798e-02 -6.2664619922957743e-02 6.1265742149745114e-03 -2.0270371312655416e-03 7.7894854699778089e-03 -1.6629112550032973e-03 7.7894854699778089e-03 -7.7894854699778089e-03 1.5566004851586688e+00 -5.8044857582665577e-01 5.2383506796767794e-03 -1.6439991764459913e-02 nan
1.2100000000000001e+01 9.2212685117153903e-01 3.3265973713605214e-02 8.9145140357985708e-01 3.0675447591681965e-02 7.7873148828461067e-02 -3.3693883430639811e+00 -1.0013948115441538e+00 1.3410568937304229e-01 -6.2279096509136510e-02 -6.2279096509136191e-02 6.0412587725413303e-03 -2.0028551817625234e-03 7.6871769591281593e-03 -1.6459181865868294e-03 7.6871769591281601e-03 -7.6871769591281593e-03 1.5637583896570542e+00 -5.8354276812775996e-01 5.2805033616889737e-03 -1.6601667269536890e-02 nan
1.2200000000000001e+01 9.2272677944638293e-01 3.3066880288742190e-02 8.9221508349121281e-01 3.0511695955170160e-02 7.7273220553617003e-02 -3.3755971444581689e+00 -1.0014127127853083e+00 1.3330891152002999e-01 -6.1897597952032264e-02 -6.1897597952032382e-02 5.9575755303813913e-03 -1.9790804784757463e-03 7.5867276496762621e-03 -1.6291521192948707e-03 7.5867276496762613e-03 -7.5867276496762621e-03 1.5708653614967421e+00 -5.8661778396018405e-01 5.3224728081215740e-03 -1.6763070948831272e-02 nan
1.2300000000000001e+01 9.2331841940500148e-01 3.2870144325354893e-02 8.9296880970090053e-01 3.0349609704100958e-02 7.6681580594998577e-02 -3.3817679951290440e+00 -1.0014305203305924e+00 1.3252152928732197e-01 -6.1520073651553063e-02 -6.1520073651553007e-02 5.8754861441818575e-03 -1.9557045584685639e-03 7.4880961083893275e-03 -1.6126099642074703e-03 7.4880961083893275e-03 -7.4880961083893275e-03 1.5779220366632141e+00 -5.8967382467434637e-01 5.3642598240874135e-03 -1.6924200003940803e-02 nan
1.2400000000000000e+01 9.2390192855887310e-01 3.2675726359961042e-02 8.9371276195784310e-01 3.0189166601030014e-02 7.6098071441126972e-02 -3.3879012899933736e+00 -1.0014482337563138e+00 1.3174338584513440e-01 -6.1146473515092281e-02 -6.1146473515092510e-02 5.7949533009703869e-03 -1.9327191575484177e-03 7.3912419496607890e-03 -1.5962886486904021e-03 7.3912419496607899e-03 -7.3912419496607890e-03 1.5849290405857936e+00 -5.9271108906557979e-01 5.4058652341172006e-03 -1.7085051778302118e-02 nan
1.2500000000000000e+01 9.2447746073849701e-01 3.2483587745761114e-02 8.9444711602361959e-01 3.0030344714877390e-02 7.5522539261502930e-02 -3.3939974189843825e+00 -1.0014658526776772e+00 1.3097432760174096e-01 -6.0776747965659010e-02 -6.0776747965659170e-02 5.7159406892164409e-03 -1.9101162054583761e-03 7.2961258076263257e-03 -1.5801851184098843e-03 7.2961258076263249e-03 -7.2961258076263257e-03 1.5918869883398308e+00 -5.9572977340066868e-01 5.4472898808023912e-03 -1.7245623752146999e-02 nan
1.2600000000000001e+01 9.2504516619207844e-01 3.2293690633481163e-02 8.9517204377307424e-01 2.9873122419004149e-02 7.4954833807921575e-02 -3.4000567671036750e+00 -1.0014833767472304e+00 1.3021420412767504e-01 -6.0410847948923790e-02 -6.0410847948923520e-02 5.6384129697954685e-03 -1.8878878211674606e-03 7.2027093089689406e-03 -1.5642963391734718e-03 7.2027093089689406e-03 -7.2027093089689406e-03 1.5987964848450480e+00 -5.9873007144474066e-01 5.4885346235030554e-03 -1.7405913537636791e-02 nan
1.2700000000000001e+01 9.2560519168135158e-01 3.2105997952681611e-02 8.9588771329223860e-01 2.9717478389112942e-02 7.4394808318648378e-02 -3.4060797144738095e+00 -1.0015008056533801e+00 1.2946286808177290e-01 -6.0048724939261139e-02 -6.0048724939261354e-02 5.5623357477958962e-03 -1.8660263082599443e-03 7.1109550464044232e-03 -1.5486192986085279e-03 7.1109550464044241e-03 -7.1109550464044232e-03 1.6056581250600990e+00 -6.0171217448846370e-01 5.5296003371178232e-03 -1.7565918874168713e-02 nan
1.2800000000000001e+01 9.2615768057462688e-01 3.1920473393522025e-02 8.9659428897363846e-01 2.9563391600988448e-02 7.3842319425373115e-02 -3.4120666363914371e+00 -1.0015181391189556e+00 1.2872017513901682e-01 -5.9690330944854257e-02 -5.9690330944854257e-02 5.4876755451482608e-03 -1.8445241504232558e-03 7.0208265528369611e-03 -1.5331510076887003e-03 7.0208265528369602e-03 -7.0208265528369611e-03 1.6124724941733779e+00 -6.0467627137549917e-01 5.5704879109130323e-03 -1.7725637623847670e-02 nan
1.2900000000000000e+01 9.2670277293713932e-01 3.1737081388972452e-02 8.9729193160904686e-01 2.9410841328092449e-02 7.3297227062860668e-02 -3.4180179033808948e+00 -1.0015353768998287e+00 1.2798598392014027e-01 -5.9335618511914344e-02 -5.9335618511914365e-02 5.4143997740557642e-03 -1.8233740070336803e-03 6.9322882761737366e-03 -1.5178885021179726e-03 6.9322882761737366e-03 -6.9322882761737366e-03 1.6192401677901342e+00 -6.0762254853016617e-01 5.6111982474084951e-03 -1.7885067767117648e-02 nan
1.3000000000000000e+01 9.2724060561878019e-01 3.1555787097461138e-02 8.9798079847975298e-01 2.9259807139027157e-02 7.2759394381219852e-02 -3.4239338812481863e+00 -1.0015525187835812e+00 1.2726015592295764e-01 -5.8984540728089764e-02 -5.8984540728089729e-02 5.3424767112065083e-03 -1.8025687088396723e-03 6.8453055547884924e-03 -1.5028288435819837e-03 6.8453055547884915e-03 -6.8453055547884924e-03 1.6259617121159338e+00 -6.1055118998527369e-01 5.6517322613169382e-03 -1.8044207398546855e-02 nan
1.3100000000000001e+01 9.2777131233928789e-01 3.1376556385949113e-02 8.9866104344440823e-01 2.9110268894879675e-02 7.2228687660712082e-02 -3.4298149311352670e+00 -1.0015695645882254e+00 1.2654255545537932e-01 -5.8637051225107623e-02 -5.8637051225107727e-02 5.2718754727463148e-03 -1.7821012537415617e-03 6.7598445936212868e-03 -1.4879691208749722e-03 6.7598445936212868e-03 -6.7598445936212868e-03 1.6326376841365295e+00 -6.1346237741008502e-01 5.6920908785352388e-03 -1.8203054722761153e-02 nan
1.3200000000000001e+01 9.2829502377097362e-01 3.1199355813422026e-02 8.9933281702451395e-01 2.8962206746459662e-02 7.1704976229026468e-02 -3.4356614095745521e+00 -1.0015865141609668e+00 1.2583304957007266e-01 -5.8293104180707579e-02 -5.8293104180707898e-02 5.2025659899930911e-03 -1.7619648026669594e-03 6.6758724409038319e-03 -1.4733064509107412e-03 6.6758724409038336e-03 -6.6758724409038319e-03 1.6392686317941774e+00 -6.1635629013837467e-01 5.7322750351845985e-03 -1.8361608050520249e-02 nan
1.3300000000000001e+01 9.2881186761905365e-01 3.1024152614789722e-02 8.9999626648761222e-01 2.8815601131441389e-02 7.1188132380946470e-02 -3.4414736685435865e+00 -1.0016033673770195e+00 1.2513150800073633e-01 -5.7952654319915545e-02 -5.7952654319915198e-02 5.1345189858720795e-03 -1.7421526755407408e-03 6.5933569654973755e-03 -1.4588379796252960e-03 6.5933569654973764e-03 -6.5933569654973755e-03 1.6458550941604675e+00 -6.1923310519654517e-01 5.7722856766976279e-03 -1.8519865794931620e-02 nan
1.3400000000000000e+01 9.2932196869966177e-01 3.0850914685184104e-02 9.0065153592824121e-01 2.8670432771420597e-02 7.0678031300338076e-02 -3.4472520555198121e+00 -1.0016201241384537e+00 1.2443780309994525e-01 -5.7615656915697797e-02 -5.7615656915697498e-02 5.0677059520529838e-03 -1.7226583473482918e-03 6.5122668348312181e-03 -1.4445608827782339e-03 6.5122668348312172e-03 -6.5122668348312181e-03 1.6523976016057123e+00 -6.2209299733177370e-01 5.8121237569501924e-03 -1.8677826467797073e-02 nan
1.3500000000000000e+01 9.2982544901560982e-01 3.0679610564646038e-02 9.0129876634671380e-01 2.8526682668896047e-02 7.0174550984390197e-02 -3.4529969135353706e+00 -1.0016367843731018e+00 1.2375180977853352e-01 -5.7282067789053821e-02 -5.7282067789053745e-02 5.0020991267696983e-03 -1.7034754442912126e-03 6.4325714934297899e-03 -1.4304723666600917e-03 6.4325714934297907e-03 -6.4325714934297899e-03 1.6588966759649486e+00 -6.2493613904015588e-01 5.8517902374359424e-03 -1.8835488676087312e-02 nan
1.3600000000000001e+01 9.3032242782996077e-01 3.0510209423192287e-02 9.0193809572577599e-01 2.8384332104184794e-02 6.9677572170039240e-02 -3.4587085812318881e+00 -1.0016533480334839e+00 1.2307340544647749e-01 -5.6951843308573898e-02 -5.6951843308573571e-02 4.9376714733035763e-03 -1.6845977400337332e-03 6.3542411420152087e-03 -1.4165696687116333e-03 6.3542411420152104e-03 -6.3542411420152087e-03 1.6653528307006162e+00 -6.2776270059482331e-01 5.8912860864816169e-03 -1.8992851118539655e-02 nan
1.3700000000000001e+01 9.3081302173748648e-01 3.0342681046253005e-02 9.0256965910520692e-01 2.8243362632279518e-02 6.9186978262513521e-02 -3.4643873929151936e+00 -1.0016698150957999e+00 1.2240246995524473e-01 -5.6624940389505128e-02 -5.6624940389505315e-02 4.8743966591113224e-03 -1.6660191520385806e-03 6.2772467171725421e-03 -1.4028500580612201e-03 6.2772467171725412e-03 -6.2772467171725421e-03 1.6717665710619545e+00 -6.3057285007400954e-01 5.9306122785012022e-03 -1.9149912582374647e-02 nan
1.3800000000000001e+01 9.3129734473406700e-01 3.0176995820471553e-02 9.0319358865441079e-01 2.8103756079656195e-02 6.8702655265932999e-02 -3.4700336786099166e+00 -1.0016861855589279e+00 1.2173888554157156e-01 -5.6301316492369913e-02 -5.6301316492370253e-02 4.8122490355800226e-03 -1.6477337379911439e-03 6.2015598715661480e-03 -1.3893108359861244e-03 6.2015598715661480e-03 -6.2015598715661480e-03 1.6781383942411883e+00 -6.3336675338903725e-01 5.9697697932872430e-03 -1.9306671940127227e-02 nan
1.3900000000000000e+01 9.3177550828409716e-01 3.0013124719857356e-02 9.0381001374305803e-01 2.7965494541039089e-02 6.8224491715903002e-02 -3.4756477641139298e+00 -1.0017024594434834e+00 1.2108253677263782e-01 -5.5980929621157562e-02 -5.5980929621157499e-02 4.7512036183906267e-03 -1.6297356923100209e-03 6.1271529546933351e-03 -1.3759493363027094e-03 6.1271529546933368e-03 -6.1271529546933351e-03 1.6844687895265467e+00 -6.3614457431221061e-01 6.0087596153375090e-03 -1.9463128146588304e-02 nan
1.4000000000000000e+01 9.3224762138595785e-01 2.9851039292283530e-02 9.0441906100982772e-01 2.7828560376130088e-02 6.7752378614042139e-02 -3.4812299710525894e+00 -1.0017186367909083e+00 1.2043331049260357e-01 -5.5663738321132299e-02 -5.5663738321132292e-02 4.6912360684727298e-03 -1.6120193427427891e-03 6.0539989941634934e-03 -1.3627629256907632e-03 6.0539989941634917e-03 -6.0539989941634934e-03 1.6907582384521753e+00 -6.3890647450458904e-01 6.0475827332156203e-03 -1.9619280235852736e-02 nan
1.4100000000000001e+01 9.3271379063561421e-01 2.9690711646320662e-02 9.0502085442930547e-01 2.7692936206308721e-02 6.7286209364385577e-02 -3.4867806169327338e+00 -1.0017347176625784e+00 1.1979109577047224e-01 -5.5349701676284016e-02 -5.5349701676283974e-02 4.6323226735332478e-03 -1.5945791470453232e-03 5.9820716774898067e-03 -1.3497490039565592e-03 5.9820716774898067e-03 -5.9820716774898067e-03 1.6970072149449997e+00 -6.4165261354362657e-01 6.0862401389436809e-03 -1.9775127318469966e-02 nan
1.4200000000000001e+01 9.3317412028839231e-01 2.9532114438398621e-02 9.0561551537708351e-01 2.7558604911308762e-02 6.6825879711607680e-02 -3.4923000151964212e+00 -1.0017507021389662e+00 1.1915578384925264e-01 -5.5038779306448453e-02 -5.5038779306448467e-02 4.5744403301426493e-03 -1.5774096897430601e-03 5.9113453343816163e-03 -1.3369050042389672e-03 5.9113453343816163e-03 -5.9113453343816163e-03 1.7032161854685919e+00 -6.4438314895065851e-01 6.1247328274259740e-03 -1.9930668578693599e-02 nan
1.4300000000000001e+01 9.3362871231899169e-01 2.9375220860288202e-02 9.0620316269311485e-01 2.7425549625876858e-02 6.6371287681008501e-02 -3.4977884752743531e+00 -1.0017665903188180e+00 1.1852726809638342e-01 -5.4730931364127586e-02 -5.4730931364127294e-02 4.5175665263615071e-03 -1.5605056789727337e-03 5.8417949195243802e-03 -1.3242283931628729e-03 5.8417949195243802e-03 -5.8417949195243802e-03 1.7093856091640984e+00 -6.4709823621822116e-01 6.1630617959018349e-03 -2.0085903271826341e-02 nan
1.4400000000000000e+01 9.3407766647978807e-01 2.9220004626894638e-02 9.0678391274336967e-01 2.7293753736418354e-02 6.5922333520211915e-02 -3.5032463026389702e+00 -1.0017823823183680e+00 1.1790544395539046e-01 -5.4426118531029306e-02 -5.4426118531029279e-02 4.4616793248921051e-03 -1.5438619434028130e-03 5.7733959958356880e-03 -1.3117166709435827e-03 5.7733959958356871e-03 -5.7733959958356880e-03 1.7155159379882805e+00 -6.4979802883718885e-01 6.2012280434267071e-03 -2.0240830721656881e-02 nan
1.4500000000000000e+01 9.3452108035747783e-01 2.9066439964355036e-02 9.0735787947984303e-01 2.7163200877634838e-02 6.5478919642522199e-02 -3.5086737988571937e+00 -1.0017980782705829e+00 1.1729020889874522e-01 -5.4124302014357834e-02 -5.4124302014357882e-02 4.4067573467392283e-03 -1.5274734292312550e-03 5.7061247181852863e-03 -1.2993673714460576e-03 5.7061247181852872e-03 -5.7061247181852863e-03 1.7216076168487284e+00 -6.5248267832371953e-01 6.2392325703797893e-03 -2.0395450317985474e-02 nan
1.4600000000000001e+01 9.3495904942810970e-01 2.8914501598432573e-02 9.0792517449895160e-01 2.7033874929158076e-02 6.5040950571890355e-02 -3.5140712616427732e+00 -1.0018136783244265e+00 1.1668146238189704e-01 -5.3825443542869215e-02 -5.3825443542869340e-02 4.3527797553645428e-03 -1.5113351972587659e-03 5.6399578175667306e-03 -1.2871780622021873e-03 5.6399578175667297e-03 -5.6399578175667306e-03 1.7276610837362958e+00 -6.5515233424599029e-01 6.2770763779974367e-03 -2.0549761514235012e-02 nan
1.4700000000000001e+01 9.3539166711055932e-01 2.8764164743199358e-02 9.0848590709837529e-01 2.6905760012184022e-02 6.4608332889440623e-02 -3.5194389849082417e+00 -1.0018291826441634e+00 1.1607910579844603e-01 -5.3529505362718596e-02 -5.3529505362718284e-02 4.2997262413201542e-03 -1.4954424200361014e-03 5.5748725857095822e-03 -1.2751463443894280e-03 5.5748725857095822e-03 -5.5748725857095822e-03 1.7336767698548148e+00 -6.5780714425071829e-01 6.3147604679307280e-03 -2.0703763825144553e-02 nan
1.4800000000000001e+01 9.3581902481848978e-01 2.8615405090001080e-02 9.0904018433237888e-01 2.6778840486110858e-02 6.4180975181510308e-02 -3.5247772588164366e+00 -1.0018445914086784e+00 1.1548304243642904e-01 -5.3236450233111958e-02 -5.3236450233111902e-02 4.2475770073464323e-03 -1.4797903790836303e-03 5.5108468601200661e-03 -1.2632698527736336e-03 5.5108468601200644e-03 -5.5108468601200661e-03 1.7396550997481415e+00 -6.6044725408945515e-01 6.3522858418264255e-03 -2.0857456824542365e-02 nan
1.4900000000000000e+01 9.3624121201084287e-01 2.8468198796696077e-02 9.0958811106565851e-01 2.6653100945184353e-02 6.3758787989157184e-02 -3.5300863698315799e+00 -1.0018599048108192e+00 1.1489317743569152e-01 -5.2946241421792536e-02 -5.2946241421792162e-02 4.1963127539207641e-03 -1.4643744621818892e-03 5.4478590095399342e-03 -1.2515462556191707e-03 5.4478590095399350e-03 -5.4478590095399342e-03 1.7455964914245847e+00 -6.6307280764464549e-01 6.3896535009300565e-03 -2.1010840143195601e-02 nan
1.5000000000000000e+01 9.3665831624090989e-01 2.8322522477161948e-02 9.1012979002575600e-01 2.6528526215153836e-02 6.3341683759090245e-02 -3.5353666007699025e+00 -1.0018751230567815e+00 1.1430941774631825e-01 -5.2658842700360788e-02 -5.2658842700360864e-02 4.1459146652423470e-03 -1.4491901607310367e-03 5.3858879198108514e-03 -1.2399732545685046e-03 5.3858879198108514e-03 -5.3858879198108514e-03 1.7515013564787720e+00 -6.6568394695544186e-01 6.4268644457101953e-03 -2.1163913466733995e-02 nan
1.5100000000000001e+01 9.3707042320401956e-01 2.8178353191062745e-02 9.1066532185407811e-01 2.6405101349941503e-02 6.2929576795980491e-02 -3.5406182308497880e+00 -1.0018902463654913e+00 1.1373167208809128e-01 -5.2374218339465151e-02 -5.2374218339465171e-02 4.0963643956404535e-03 -1.4342330671782166e-03 5.3249129801346932e-03 -1.2285485844942396e-03 5.3249129801346932e-03 -5.3249129801346932e-03 1.7573701002110025e+00 -6.6828081224327129e-01 6.4639196755029412e-03 -2.1316676533644850e-02 nan
1.5200000000000001e+01 9.3747761678388963e-01 2.8035668433870228e-02 9.1119480515556162e-01 2.6282811628327983e-02 6.2522383216110436e-02 -3.5458415357414288e+00 -1.0019052749680297e+00 1.1315985091095575e-01 -5.2092333103857226e-02 -5.2092333103857337e-02 4.0476440563934346e-03 -1.4194988725106826e-03 5.2649140697187957e-03 -1.2172700133253611e-03 5.2649140697187949e-03 -5.2649140697187957e-03 1.7632031217441368e+00 -6.7086354193714182e-01 6.5008201881756877e-03 -2.1469129133336776e-02 nan
1.5300000000000001e+01 9.3787997909767828e-01 2.7894446127132391e-02 9.1171833654702206e-01 2.6161642550656242e-02 6.2120020902321528e-02 -3.5510367876159910e+00 -1.0019202091070682e+00 1.1259386635646114e-01 -5.1813152247344403e-02 -5.1813152247344313e-02 3.9997362029447429e-03 -1.4049833638136520e-03 5.2058715447950935e-03 -1.2061353418503507e-03 5.2058715447950927e-03 -5.2058715447950935e-03 1.7690008141380791e+00 -6.7343227269869110e-01 6.5375669798092857e-03 -2.1621271104269889e-02 nan
1.5400000000000000e+01 9.3827759053977910e-01 2.7754664608983237e-02 9.1223601070422267e-01 2.6041579835556473e-02 6.1722409460220846e-02 -3.5562042551942592e+00 -1.0019350490363321e+00 1.1203363222015834e-01 -5.1536641507637551e-02 -5.1536641507637641e-02 3.9526238225049571e-03 -1.3906824218909530e-03 5.1477662260037225e-03 -1.1951424034987656e-03 5.1477662260037233e-03 -5.1477662260037225e-03 1.7747635645018920e+00 -6.7598713944696431e-01 6.5741610443977106e-03 -2.1773102332149935e-02 nan
1.5500000000000000e+01 9.3867052982439148e-01 2.7616302624887276e-02 9.1274792040769781e-01 2.5922609416693672e-02 6.1329470175608525e-02 -3.5613442037947651e+00 -1.0019497950200777e+00 1.1147906391492382e-01 -5.1262767101120064e-02 -5.1262767101119974e-02 3.9062903220271764e-03 -1.3765920189473236e-03 5.0905793861307190e-03 -1.1842890641035422e-03 5.0905793861307181e-03 -5.0905793861307190e-03 1.7804917541036032e+00 -6.7852827538292326e-01 6.6106033735646025e-03 -2.1924622748184221e-02 nan
1.5600000000000001e+01 9.3905887402691024e-01 2.7479339318612808e-02 9.1325415658737030e-01 2.5804717439539947e-02 6.0941125973089746e-02 -3.5664568953813944e+00 -1.0019644473325919e+00 1.1093007843518897e-01 -5.0991495717534696e-02 -5.0991495717534537e-02 3.8607195165439577e-03 -1.3627082163304770e-03 5.0342927381893726e-03 -1.1735732216454147e-03 5.0342927381893717e-03 -5.0342927381893726e-03 1.7861857584777427e+00 -6.8105581201367893e-01 6.6468949562956238e-03 -2.2075832327397082e-02 nan
1.5700000000000001e+01 9.3944269862416463e-01 2.7343754223428128e-02 9.1375480836599143e-01 2.5687890258173220e-02 6.0557301375835197e-02 -3.5715425886104470e+00 -1.0019790062577116e+00 1.1038659432205125e-01 -5.0722794514612680e-02 -5.0722794514612729e-02 3.8158956178556912e-03 -1.3490271623318461e-03 4.9788884238371172e-03 -1.1629928059814260e-03 4.9788884238371172e-03 -4.9788884238371172e-03 1.7918459475306630e+00 -6.8356987917644607e-01 6.6830367786861657e-03 -2.2226731087002852e-02 nan
1.5800000000000001e+01 9.3982207753354430e-01 2.7209527253514623e-02 9.1424996310144058e-01 2.5572114432103707e-02 6.0177922466455716e-02 -3.5766015388771746e+00 -1.0019934720883557e+00 1.0984853162924357e-01 -5.0456631112646401e-02 -5.0456631112646567e-02 3.7718032235582576e-03 -1.3355450900443139e-03 4.9243490021171265e-03 -1.1525457785588687e-03 4.9243490021171274e-03 -4.9243490021171265e-03 1.7974726856436878e+00 -6.8607060506221795e-01 6.7190298237035572e-03 -2.2377319084834323e-02 nan
1.5900000000000000e+01 9.4019708315104245e-01 2.7076638695591591e-02 9.1473970642791258e-01 2.5457376723129862e-02 5.9802916848957575e-02 -3.5816339983617533e+00 -1.0020078451260834e+00 1.0931581188994044e-01 -5.0192973589018829e-02 -5.0192973589019051e-02 3.7284273064001291e-03 -1.3222583152756465e-03 4.8706574385163296e-03 -1.1422301321162003e-03 4.8706574385163296e-03 -4.8706574385163296e-03 1.8030663317741347e+00 -6.8855811623915586e-01 6.7548750709631577e-03 -2.2527596417824734e-02 nan
1.6000000000000000e+01 9.4056778638825389e-01 2.6945069200746633e-02 9.1522412229602934e-01 2.5343664092224577e-02 5.9432213611746006e-02 -3.5866402160747262e+00 -1.0020221256806592e+00 1.0878835808437830e-01 -4.9931790472695317e-02 -4.9931790472695664e-02 3.6857532039582725e-03 -1.3091632345161176e-03 4.8177970943304544e-03 -1.1320438903721819e-03 4.8177970943304544e-03 -4.8177970943304544e-03 1.8086272395542549e+00 -6.9103253767569717e-01 6.7905734965176641e-03 -2.2677563220541198e-02 nan
1.6100000000000001e+01 9.4093425670835418e-01 2.6814799776466922e-02 9.1570329301190090e-01 2.5230963696453244e-02 5.9065743291645739e-02 -3.5916204379018799e+00 -1.0020363140696380e+00 1.0826609460826893e-01 -4.9673050738690015e-02 -4.9673050738690140e-02 3.6437666086234837e-03 -1.2962563229591034e-03 4.7657517163280970e-03 -1.1219851077046137e-03 4.7657517163280970e-03 -4.7657517163280970e-03 1.8141557573881366e+00 -6.9349399276337387e-01 6.8261260726590004e-03 -2.2827219663768283e-02 nan
1.6199999999999999e+01 9.4129656216109236e-01 2.6685811778865653e-02 9.1617729927516811e-01 2.5119262885924223e-02 5.8703437838907704e-02 -3.5965749066485748e+00 -1.0020504106179706e+00 1.0774894724198791e-01 -4.9416723802510380e-02 -4.9416723802510068e-02 3.6024535578845288e-03 -1.2835341325731758e-03 4.7145054267042673e-03 -1.1120518688197386e-03 4.7145054267042673e-03 -4.7145054267042673e-03 1.8196522285466159e+00 -6.9594260333934621e-01 6.8615337677323694e-03 -2.2976565953139464e-02 nan
1.6300000000000001e+01 9.4165476941682691e-01 2.6558086905098876e-02 9.1664622021605402e-01 2.5008549200772931e-02 5.8345230583173036e-02 -3.6015038620835145e+00 -1.0020644156576159e+00 1.0723684312051303e-01 -4.9162779514588674e-02 -4.9162779514588958e-02 3.5618004249030194e-03 -1.2709932902244426e-03 4.6640427133164582e-03 -1.1022422884134392e-03 4.6640427133164582e-03 -4.6640427133164582e-03 1.8251169912602327e+00 -6.9837848970864869e-01 6.8967975459616358e-03 -2.3125602327815083e-02 nan
1.6400000000000002e+01 9.4200894379963496e-01 2.6431607185967546e-02 9.1711013343145487e-01 2.4898810368180129e-02 5.7991056200365113e-02 -3.6064075409819574e+00 -1.0020783295271696e+00 1.0672971070409749e-01 -4.8911188154710274e-02 -4.8911188154710274e-02 3.5217939093684283e-03 -1.2586304958479215e-03 4.6143484201937798e-03 -1.0925545108253520e-03 4.6143484201937807e-03 -4.6143484201937798e-03 1.8305503788102815e+00 -7.0080177066614602e-01 6.9319183672856676e-03 -2.3274329059205061e-02 nan
1.6500000000000000e+01 9.4235914931951703e-01 2.6306354978700063e-02 9.1756911502009197e-01 2.4790034299425032e-02 5.7640850680482955e-02 -3.6112861771683789e+00 -1.0020921525715139e+00 1.0622747974965756e-01 -4.8661920426433934e-02 -4.8661920426434142e-02 3.4824210286259843e-03 -1.2464425206664112e-03 4.5654077383125331e-03 -1.0829867096865489e-03 4.5654077383125323e-03 -4.5654077383125331e-03 1.8359527196179868e+00 -7.0321256351820549e-01 6.9668971872052735e-03 -2.3422746449734876e-02 nan
1.6600000000000001e+01 9.4270544870373219e-01 2.6182312959910622e-02 9.1802323961675814e-01 2.4682209086974084e-02 5.7294551296267857e-02 -3.6161400015585645e+00 -1.0021058851414699e+00 1.0573008128285497e-01 -4.8414947451524984e-02 -4.8414947451524956e-02 3.4436691090679247e-03 -1.2344262054560190e-03 4.5172061966299937e-03 -1.0735370875620690e-03 4.5172061966299937e-03 -4.5172061966299937e-03 1.8413243373318584e+00 -7.0561098410407697e-01 7.0017349566398783e-03 -2.3570854831653373e-02 nan
1.6699999999999999e+01 9.4304790342728129e-01 2.6059464118728719e-02 9.1847258042567570e-01 2.4575323001605583e-02 5.6952096572718755e-02 -3.6209692422011570e+00 -1.0021195275934702e+00 1.0523744757085653e-01 -4.8170240764392760e-02 -4.8170240764392587e-02 3.4055257777800322e-03 -1.2225784588567785e-03 4.4697296533688091e-03 -1.0642038755887774e-03 4.4697296533688100e-03 -4.4697296533688091e-03 1.8466655509132492e+00 -7.0799714681699011e-01 7.0364326217937879e-03 -2.3718654565880671e-02 nan
1.6800000000000001e+01 9.4338657374257007e-01 2.5937791750095397e-02 9.1891720925299925e-01 2.4469364489570797e-02 5.6613426257430051e-02 -3.6257741243186397e+00 -1.0021330802892381e+00 1.0474951209575460e-01 -4.7927772306546212e-02 -4.7927772306545949e-02 3.3679789544357910e-03 -1.2108962557274110e-03 4.4229642875453206e-03 -1.0549853331095296e-03 4.4229642875453206e-03 -4.4229642875453206e-03 1.8519766747201689e+00 -7.1037116462496308e-01 7.0709911240315060e-03 -2.3866146040895216e-02 nan
1.6900000000000002e+01 9.4372151870827192e-01 2.5817279448221802e-02 9.1935719653848014e-01 2.4364322169791737e-02 5.6278481291728140e-02 -3.6305548703477717e+00 -1.0021465435954859e+00 1.0426620952862928e-01 -4.7687514421067841e-02 -4.7687514421067806e-02 3.3310168434301985e-03 -1.1993766355429586e-03 4.3768965907344456e-03 -1.0458797473042473e-03 4.3768965907344465e-03 -4.3768965907344456e-03 1.8572580185893794e+00 -7.1273314909132801e-01 7.1054113997615978e-03 -2.4013329671658170e-02 nan
1.7000000000000000e+01 9.4405279621741700e-01 2.5697911100205993e-02 9.1979261138632096e-01 2.4260184831096068e-02 5.5947203782582951e-02 -3.6353116999794697e+00 -1.0021599178836220e+00 1.0378747570423766e-01 -4.7449439847111599e-02 -4.7449439847111655e-02 3.2946279262455842e-03 -1.1880167008342126e-03 4.3315133590641980e-03 -1.0368854328186138e-03 4.3315133590641980e-03 -4.3315133590641980e-03 1.8625098879168187e+00 -7.1508321039497091e-01 7.1396943803288832e-03 -2.4160205898574285e-02 nan
1.7100000000000001e+01 9.4438046302472878e-01 2.5579670879803614e-02 9.2022352159523968e-01 2.4156941429489109e-02 5.5619536975271285e-02 -3.6400448301981418e+00 -1.0021732035294602e+00 1.0331324759631022e-01 -4.7213521714425888e-02 -4.7213521714425950e-02 3.2588009540425382e-03 -1.1768136156677504e-03 4.2868016854334555e-03 -1.0280007313909173e-03 4.2868016854334555e-03 -4.2868016854334555e-03 1.8677325837363852e+00 -7.1742145735029239e-01 7.1738409919143006e-03 -2.4306775186487689e-02 nan
1.7199999999999999e+01 9.4470457477322933e-01 2.5462543241348751e-02 9.2064999368776601e-01 2.4054581085463336e-02 5.5295425226770674e-02 -3.6447544753204717e+00 -1.0021864009129571e+00 1.0284346329344443e-01 -4.6979733537910753e-02 -4.6979733537910691e-02 3.2235249404685170e-03 -1.1657646041656621e-03 4.2427489519462746e-03 -1.0192240114777580e-03 4.2427489519462755e-03 -4.2427489519462746e-03 1.8729264027971140e+00 -7.1974799742688411e-01 7.2078521554423732e-03 -2.4453038023711401e-02 nan
1.7300000000000001e+01 9.4502518602013885e-01 2.5346512913820715e-02 9.2107209293879355e-01 2.3953093081345272e-02 5.4974813979861176e-02 -3.6494408470336679e+00 -1.0021995104179420e+00 1.0237806197557410e-01 -4.6748049212204948e-02 -4.6748049212204844e-02 3.1887891546776028e-03 -1.1548669490637127e-03 4.1993428225565611e-03 -1.0105536678789578e-03 4.1993428225565611e-03 -4.1993428225565611e-03 1.8780916376387904e+00 -7.2206293676892985e-01 7.2417287864956848e-03 -2.4598994921089697e-02 nan
1.7400000000000002e+01 9.4534235026208491e-01 2.5231564895053200e-02 9.2148988340340499e-01 2.3852466858679908e-02 5.4657649737915238e-02 -3.6541041544331638e+00 -1.0022125324318714e+00 1.0191698389100243e-01 -4.6518443006313324e-02 -4.6518443006313338e-02 3.1545831145549153e-03 -1.1441179903071074e-03 4.1565712359172384e-03 -1.0019881213623228e-03 4.1565712359172384e-03 -4.1565712359172384e-03 1.8832285766660239e+00 -7.2436638021432842e-01 7.2754717952361343e-03 -2.4744646411091923e-02 nan
1.7500000000000000e+01 9.4565611995964449e-01 2.5117684446082100e-02 9.2190342794399183e-01 2.3752692015652711e-02 5.4343880040355223e-02 -3.6587446040597884e+00 -1.0022254673455835e+00 1.0146017033398573e-01 -4.6290889558272326e-02 -4.6290889558272458e-02 3.1208965801386786e-03 -1.1335151236827458e-03 4.1144223984273002e-03 -9.9352581828862164e-04 4.1144223984272994e-03 -4.1144223984273002e-03 1.8883375042208239e+00 -7.2665843131354158e-01 7.3090820863326786e-03 -2.4889993046936697e-02 nan
1.7600000000000001e+01 9.4596654656124124e-01 2.5004857085628142e-02 9.2231278825669216e-01 2.3653758304549036e-02 5.4033453438758816e-02 -3.6633623999364078e+00 -1.0022383155530614e+00 1.0100756362284780e-01 -4.6065363869854714e-02 -4.6065363869854700e-02 3.0877195472345485e-03 -1.1230557994869347e-03 4.0728847774716779e-03 -9.8516523023712914e-04 4.0728847774716770e-03 -4.0728847774716779e-03 1.8934187006537053e+00 -7.2893919234816962e-01 7.3425605588951955e-03 -2.5035035401745679e-02 nan
1.7699999999999999e+01 9.4627368052640615e-01 2.4893068584711204e-02 9.2271802489715526e-01 2.3555655629250927e-02 5.3726319473593839e-02 -3.6679577436040298e+00 -1.0022510774512172e+00 1.0055910707861940e-01 -4.5841841301324043e-02 -4.5841841301323856e-02 3.0550422412158624e-03 -1.1127375212278382e-03 4.0319470948481824e-03 -9.7690485363232022e-04 4.0319470948481824e-03 -4.0319470948481824e-03 1.8984724423933586e+00 -7.3120876434925863e-01 7.3759081064141098e-03 -2.5179774067725674e-02 nan
1.7800000000000001e+01 9.4657757134843612e-01 2.4782304961392498e-02 9.2311919730566494e-01 2.3458374042771211e-02 5.3422428651564005e-02 -3.6725308341574001e+00 -1.0022637534396690e+00 1.0011474500418091e-01 -4.5620297566228436e-02 -4.5620297566228526e-02 3.0228551110037766e-03 -1.1025578443614056e-03 3.9915983203755636e-03 -9.6874320937178683e-04 3.9915983203755636e-03 -3.9915983203755636e-03 1.9034990020149136e+00 -7.3346724711533773e-01 7.4091256167057012e-03 -2.5324209655378238e-02 nan
1.7900000000000002e+01 9.4687826757645233e-01 2.4672552475641752e-02 9.2351636383162761e-01 2.3361903744824771e-02 5.3121732423547646e-02 -3.6770818682800654e+00 -1.0022763439205369e+00 9.9674422663901585e-02 -4.5400708726249552e-02 -4.5400708726249607e-02 2.9911488232222073e-03 -1.0925143750602406e-03 3.9518276656782146e-03 -9.6067884245600705e-04 3.9518276656782137e-03 -3.9518276656782146e-03 1.9084986483068329e+00 -7.3571473923019182e-01 7.4422139718626360e-03 -2.5468342792735708e-02 nan
1.8000000000000000e+01 9.4717581683688712e-01 2.4563797624325666e-02 9.2390958175745042e-01 2.3266235079436651e-02 5.2824183163112944e-02 -3.6816110402789355e+00 -1.0022888492982400e+00 9.9238086263758671e-02 -4.5183051186093233e-02 -4.5183051186093226e-02 2.9599142565216404e-03 -1.0826047690141395e-03 3.9126245781415641e-03 -9.5271032161992324e-04 3.9126245781415641e-03 -3.9126245781415641e-03 1.9134716463364516e+00 -7.3795133808037272e-01 7.4751740482095251e-03 -2.5612174124623032e-02 nan
1.8100000000000001e+01 9.4747026585440808e-01 2.4456027136314919e-02 9.2429890732182118e-01 2.3171358532586915e-02 5.2529734145591943e-02 -3.6861185421183307e+00 -1.0023012699793115e+00 9.8805682931925723e-02 -4.4967301688438016e-02 -4.4967301688438002e-02 2.9291424960669549e-03 -1.0728267302618116e-03 3.8739787350338824e-03 -9.4483623896692731e-04 3.8739787350338816e-03 -3.8739787350338824e-03 1.9184182575142139e+00 -7.4017713987244971e-01 7.5080067162632989e-03 -2.5755704311944180e-02 nan
1.8199999999999999e+01 9.4776166047230170e-01 2.4349227967706423e-02 9.2468439574240968e-01 2.3077264729892046e-02 5.2238339527698227e-02 -3.6906045634535301e+00 -1.0023136063722049e+00 9.8377160699817834e-02 -4.4753437308931547e-02 -4.4753437308931533e-02 2.8988248281839797e-03 -1.0631780100526667e-03 3.8358800377892334e-03 -9.3705520960525373e-04 3.8358800377892325e-03 -3.8358800377892334e-03 1.9233387396566137e+00 -7.4239223965000212e-01 7.5407128406981437e-03 -2.5898934030992578e-02 nan
1.8300000000000001e+01 9.4805004567232798e-01 2.4243387297157932e-02 9.2506610123800548e-01 2.2983944434322515e-02 5.1949954327671972e-02 -3.6950692916638181e+00 -1.0023258588871276e+00 9.7952468483581745e-02 -4.4541435451242589e-02 -4.4541435451242332e-02 2.8689527351598663e-03 -1.0536564057380122e-03 3.7983186064470082e-03 -9.2936587128714218e-04 3.7983186064470087e-03 -3.7983186064470082e-03 1.9282333470478838e+00 -7.4459673131035964e-01 7.5732932803147419e-03 -2.6041863972784667e-02 nan
1.8400000000000002e+01 9.4833546559406234e-01 2.4138492521332097e-02 9.2544407705010612e-01 2.2891388543956264e-02 5.1664534405937663e-02 -3.6995129118850452e+00 -1.0023380279358556e+00 9.7531556066018196e-02 -4.4331273842165196e-02 -4.4331273842165321e-02 2.8395178901926238e-03 -1.0442597596907622e-03 3.7612847742435032e-03 -9.2176688405087924e-04 3.7612847742435032e-03 -3.7612847742435032e-03 1.9331023305004493e+00 -7.4679070762108923e-01 7.6057488880136937e-03 -2.6184494842415650e-02 nan
1.8500000000000000e+01 9.4861796355374062e-01 2.4034531250447175e-02 9.2581837546397272e-01 2.2799588089767939e-02 5.1382036446259459e-02 -3.7039356070416929e+00 -1.0023501139315907e+00 9.7114374078929352e-02 -4.4122930526783455e-02 -4.4122930526783517e-02 2.8105121524850708e-03 -1.0349859582530615e-03 3.7247690823511430e-03 -9.1425692986607206e-04 3.7247690823511426e-03 -3.7247690823511430e-03 1.9379459374141801e+00 -7.4897426023623337e-01 7.6380805107726770e-03 -2.6326827358437079e-02 nan
1.8600000000000001e+01 9.4889758206261976e-01 2.3931491303931580e-02 9.2618904782916645e-01 2.2708534233453287e-02 5.1102417937380157e-02 -3.7083375578784676e+00 -1.0023621172887820e+00 9.6700873985875138e-02 -4.3916383863684509e-02 -4.3916383863684516e-02 2.7819275624788127e-03 -1.0258329307107671e-03 3.6887622747608412e-03 -9.0683471228202852e-04 3.6887622747608408e-03 -3.6887622747608412e-03 1.9427644118344638e+00 -7.5114747971230522e-01 7.6702889896276393e-03 -2.6468862252255115e-02 nan
1.8699999999999999e+01 9.4917436284487011e-01 2.3829360706179675e-02 9.2655614457958146e-01 2.2618218265288675e-02 5.0825637155129874e-02 -3.7127189429914136e+00 -1.0023740384229878e+00 9.6291008065330780e-02 -4.3711612520234158e-02 -4.3711612520234207e-02 2.7537563372240221e-03 -1.0167986482943717e-03 3.6532552933037179e-03 -8.9949895607969608e-04 3.6532552933037183e-03 -3.6532552933037179e-03 1.9475579945091308e+00 -7.5331045552403708e-01 7.7023751596571599e-03 -2.6610600267548919e-02 nan
1.8800000000000001e+01 9.4944834685500867e-01 2.3728127682406237e-02 9.2691971525298356e-01 2.2528631602025170e-02 5.0551653144991313e-02 -3.7170799388585536e+00 -1.0023858777507266e+00 9.5884729394237395e-02 -4.3508595467909202e-02 -4.3508595467909070e-02 2.7259908658807371e-03 -1.0078811232055176e-03 3.6182392728078940e-03 -8.9224840692715668e-04 3.6182392728078940e-03 -3.6182392728078940e-03 1.9523269229442475e+00 -7.5546327607989239e-01 7.7343398499704567e-03 -2.6752042159708729e-02 nan
1.8900000000000002e+01 9.4971957429489162e-01 2.3627780654596944e-02 9.2727980851007474e-01 2.2439765784816885e-02 5.0280425705108343e-02 -3.7214207198700713e+00 -1.0023976356893365e+00 9.5481991831930110e-02 -4.3307311977684268e-02 -4.3307311977684219e-02 2.6986237053474708e-03 -9.9907840766832708e-04 3.5837055363862067e-03 -8.8508183103873611e-04 3.5837055363862075e-03 -3.5837055363862067e-03 1.9570714314588096e+00 -7.5760602873733873e-01 7.7661838836983665e-03 -2.6893188695292503e-02 nan
1.9000000000000000e+01 9.4998808463027440e-01 2.3528308237552545e-02 9.2763647215309120e-01 2.2351612477183248e-02 5.0011915369725511e-02 -3.7257414583580348e+00 -1.0024093126568441e+00 9.5082750004439262e-02 -4.3107741615480963e-02 -4.3107741615480873e-02 2.6716475760138266e-03 -9.9038859300506696e-04 3.5496455908518190e-03 -8.7799801483799255e-04 3.5496455908518190e-03 -3.5496455908518190e-03 1.9617917512383583e+00 -7.5973879981788972e-01 7.7979080779875662e-03 -2.7034040651501102e-02 nan
1.9100000000000001e+01 9.5025391660695357e-01 2.3429699235024273e-02 9.2798975314394883e-01 2.2264163463004760e-02 4.9746083393046425e-02 -3.7300423246256629e+00 -1.0024209090718332e+00 9.4686959289152758e-02 -4.2909864237671583e-02 -4.2909864237671604e-02 2.6450553576323234e-03 -9.8180980873529200e-04 3.5160511222568436e-03 -8.7099576462452033e-04 3.5160511222568436e-03 -3.5160511222568436e-03 1.9664881103875400e+00 -7.6186167462191245e-01 7.8295132439974054e-03 -2.7174598815670775e-02 nan
1.9200000000000003e+01 9.5051710826650126e-01 2.3331942635938237e-02 9.2833969762194934e-01 2.2177410644551903e-02 4.9482891733498791e-02 -3.7343234869761495e+00 -1.0024324253533246e+00 9.4294575799830457e-02 -4.2713659986644836e-02 -4.2713659986644718e-02 2.6188400853069753e-03 -9.7334022169800506e-04 3.4829139915517606e-03 -8.6407390624478509e-04 3.4829139915517606e-03 -3.4829139915517606e-03 1.9711607339816357e+00 -7.6397473744321132e-01 7.8610001868996623e-03 -2.7314863984782788e-02 nan
1.9300000000000001e+01 9.5077769696160475e-01 2.3235027610706425e-02 9.2868635092105800e-01 2.2091346040546751e-02 4.9222303038395344e-02 -3.7385851117410440e+00 -1.0024438619206539e+00 9.3905556371961518e-02 -4.2519109286426576e-02 -4.2519109286426673e-02 2.5929949455941012e-03 -9.6497803519604325e-04 3.4502262303610287e-03 -8.5723128476692723e-04 3.4502262303610278e-03 -3.4502262303610287e-03 1.9758098441170797e+00 -7.6607807158338392e-01 7.8923697058807633e-03 -2.7454836964989519e-02 nan
1.9400000000000002e+01 9.5103571937102116e-01 2.3138943507622110e-02 9.2902975758676432e-01 2.2005961784256813e-02 4.8964280628978903e-02 -3.7428273633082032e+00 -1.0024552191933593e+00 9.3519858548457388e-02 -4.2326192838363155e-02 -4.2326192838363502e-02 2.5675132727122590e-03 -9.5672148816225780e-04 3.4179800368720069e-03 -8.5046676415974777e-04 3.4179800368720060e-03 -3.4179800368720069e-03 1.9804356599609920e+00 -7.6817175936595794e-01 7.9236225941464958e-03 -2.7594518571156450e-02 nan
1.9500000000000000e+01 9.5129121151415874e-01 2.3043679849337823e-02 9.2936996139253780e-01 2.1921250121620984e-02 4.8708788485841273e-02 -3.7470504041493036e+00 -1.0024664975910758e+00 9.3137440565671012e-02 -4.2134891616861118e-02 -4.2134891616861195e-02 2.5423885448584015e-03 -9.4856885434677074e-04 3.3861677718341975e-03 -8.4377922697579624e-04 3.3861677718341979e-03 -3.3861677718341975e-03 1.9850383977997439e+00 -7.7025588215030727e-01 7.9547596389289727e-03 -2.7733909626419480e-02 nan
1.9600000000000001e+01 9.5154420876529477e-01 2.2949226329423252e-02 9.2970700535588802e-01 2.1837203409406720e-02 4.8455791234705281e-02 -3.7512543948469421e+00 -1.0024776975334233e+00 9.2758261339732848e-02 -4.1945186865184128e-02 -4.1945186865184114e-02 2.5176143806262194e-03 -9.4051844152473777e-04 3.3547819546648427e-03 -8.3716757403862294e-04 3.3547819546648427e-03 -3.3547819546648427e-03 1.9896182710865791e+00 -7.7233052034535432e-01 7.9857816214958521e-03 -2.7873010961757195e-02 nan
1.9700000000000003e+01 9.5179474586743995e-01 2.2855572809001603e-02 9.3004093175404146e-01 2.1753814113398450e-02 4.8205254132560028e-02 -3.7554394941213110e+00 -1.0024888194399175e+00 9.2382280453198115e-02 -4.1757060091313226e-02 -4.1757060091313136e-02 2.4931845355242745e-03 -9.3256859072422186e-04 3.3238152596586400e-03 -8.3063072413436549e-04 3.3238152596586396e-03 -3.3238152596586400e-03 1.9941754904883096e+00 -7.7439575342305933e-01 8.0166893171615752e-03 -2.8011823415577456e-02 nan
1.9800000000000001e+01 9.5204285694586044e-01 2.2762709313462047e-02 9.3037178213924387e-01 2.1671074806616553e-02 4.7957143054139506e-02 -3.7596058588564669e+00 -1.0024998637298608e+00 9.2009458141995418e-02 -4.1570493063860237e-02 -4.1570493063860223e-02 2.4690928985905409e-03 -9.2471767547340023e-04 3.2932605122980223e-03 -8.2416761370748110e-04 3.2932605122980223e-03 -3.2932605122980223e-03 1.9987102639311078e+00 -7.7645165993170018e-01 8.0474834953005812e-03 -2.8150347833317924e-02 nan
1.9900000000000002e+01 9.5228857552126511e-01 2.2670626029246611e-02 9.3069959735369856e-01 2.1588978167566570e-02 4.7711424478734922e-02 -3.7637536441261901e+00 -1.0025108308222597e+00 9.1639755282670127e-02 -4.1385467808042857e-02 -4.1385467808042947e-02 2.4453334891006220e-03 -9.1696410106678172e-04 3.2631106856614522e-03 -8.1777719656082990e-04 3.2631106856614517e-03 -3.2631106856614522e-03 2.0032227966454137e+00 -7.7849831750894571e-01 8.0781649193623437e-03 -2.8288585067060053e-02 nan
2.0000000000000000e+01 9.5253193452266816e-01 2.2579313300709447e-02 9.3102441754415000e-01 2.1507516978518181e-02 4.7468065477331844e-02 -3.7678830032194477e+00 -1.0025217211357316e+00 9.1273133379915314e-02 -4.1201966601716190e-02 -4.1201966601716163e-02 2.4219004533667680e-03 -9.0930630384980981e-04 3.2333588969267859e-03 -8.1145844356001785e-04 3.2333588969267863e-03 -3.2333588969267859e-03 2.0077132912099738e+00 -7.8053580289472546e-01 8.1087343468881981e-03 -2.8426535975155990e-02 nan
2.0100000000000001e+01 9.5277296629993713e-01 2.2488761627046681e-02 9.3134628217612370e-01 2.1426684123813468e-02 4.7227033700062829e-02 -3.7719940876654627e+00 -1.0025325350884249e+00 9.0909554554381947e-02 -4.1019971971460630e-02 -4.1019971971460727e-02 2.3987880616246982e-03 -9.0174275052135738e-04 3.2039984039667129e-03 -8.0521034234201465e-04 3.2039984039667129e-03 -3.2039984039667129e-03 2.0121819475950358e+00 -7.8256419194390114e-01 8.1391925295297898e-03 -2.8564201421868225e-02 nan
2.0200000000000003e+01 9.5301170263603274e-01 2.2398961659295377e-02 9.3166523004782842e-01 2.1346472588204303e-02 4.6988297363967167e-02 -3.7760870472583896e+00 -1.0025432730979320e+00 9.0548981530763073e-02 -4.0839466688729939e-02 -4.0839466688730022e-02 2.3759907050061669e-03 -8.9427193745373614e-04 3.1750226020343005e-03 -7.9903189702813359e-04 3.1750226020343009e-03 -3.1750226020343005e-03 2.0166289632047132e+00 -7.8458355963873549e-01 8.1695402130690289e-03 -2.8701582277021232e-02 nan
2.0300000000000001e+01 9.5324817475895085e-01 2.2309904197399335e-02 9.3198129930373286e-01 2.1266875455217972e-02 4.6751825241049205e-02 -3.7801620300816134e+00 -1.0025539355812156e+00 9.0191377626142669e-02 -4.0660433766053224e-02 -4.0660433766053029e-02 2.3535028925941648e-03 -8.8689239002959740e-04 3.1464250205354041e-03 -7.9292212794123925e-04 3.1464250205354041e-03 -3.1464250205354041e-03 2.0210545329185376e+00 -7.8659398010117243e-01 8.1997781374395836e-03 -2.8838679415665012e-02 nan
2.0400000000000002e+01 9.5348241335337280e-01 2.2221580187340599e-02 9.3229452744782182e-01 2.1187885905551009e-02 4.6517586646627210e-02 -3.7842191825316718e+00 -1.0025645229545357e+00 8.9836706738606040e-02 -4.0482856453294656e-02 -4.0482856453294656e-02 2.3313192485585098e-03 -8.7960266199538684e-04 3.1181993198857887e-03 -7.8688007132727894e-04 3.1181993198857892e-03 -3.1181993198857887e-03 2.0254588491322156e+00 -7.8859552660492227e-01 8.2299070367496761e-03 -2.8975493717749944e-02 nan
2.0500000000000000e+01 9.5371444857203569e-01 2.2133980718334712e-02 9.3260495135654498e-01 2.1109497215490661e-02 4.6285551427964373e-02 -3.7882586493417989e+00 -1.0025750356333754e+00 8.9484933336101344e-02 -4.0306718233970230e-02 -4.0306718233969946e-02 2.3094345093695175e-03 -8.7240133483088358e-04 3.0903392884506194e-03 -7.8090477908110238e-04 3.0903392884506194e-03 -3.0903392884506194e-03 2.0298421017976174e+00 -7.9058827158735867e-01 8.2599276393062662e-03 -2.9112026067812685e-02 nan
2.0600000000000001e+01 9.5394431004682478e-01 2.2047097020088283e-02 9.3291260729146130e-01 2.1031702755363525e-02 4.6055689953175230e-02 -3.7922805736051131e+00 -1.0025854740323725e+00 8.9136022445549412e-02 -4.0132002821616317e-02 -4.0132002821616226e-02 2.2878435210872362e-03 -8.6528701713430283e-04 3.0628388395637029e-03 -7.7499531847646688e-04 3.0628388395637033e-03 -3.0628388395637029e-03 2.0342044784619917e+00 -7.9257228666122970e-01 8.2898406676403941e-03 -2.9248277354672735e-02 nan
2.0700000000000003e+01 9.5417202689960101e-01 2.1960920460117168e-02 9.3321753091159010e-01 2.0954495988010916e-02 4.5827973100398926e-02 -3.7962850967974400e+00 -1.0025958385652616e+00 8.8789939642193505e-02 -3.9958694156218375e-02 -3.9958694156218680e-02 2.2665412367240266e-03 -8.5825834402272142e-04 3.0356920086244098e-03 -7.6915077190038315e-04 3.0356920086244102e-03 -3.0356920086244098e-03 2.0385461643064482e+00 -7.9454764262618693e-01 8.3196468385335828e-03 -2.9384248471139244e-02 nan
2.0800000000000001e+01 9.5439762775276704e-01 2.1875442541124054e-02 9.3351975728547631e-01 2.0877870467290758e-02 4.5602372247233035e-02 -3.8002723587997753e+00 -1.0026061296447983e+00 8.8446651039183699e-02 -3.9786776400690484e-02 -3.9786776400690602e-02 2.2455227136785388e-03 -8.5131397654724370e-04 3.0088929502701390e-03 -7.6337023659160024e-04 3.0088929502701390e-03 -3.0088929502701390e-03 2.0428673421837065e+00 -7.9651440948013308e-01 8.3493468630454707e-03 -2.9519940313727875e-02 nan
2.0900000000000002e+01 9.5462114073957982e-01 2.1790654898433591e-02 9.3381932090297459e-01 2.0801819836605187e-02 4.5378859260420221e-02 -3.8042424979204124e+00 -1.0026163476827190e+00 8.8106123277392145e-02 -3.9616233937409061e-02 -3.9616233937409220e-02 2.2247831112386213e-03 -8.4445260112257759e-04 2.9824359356218975e-03 -7.5765282438327620e-04 2.9824359356218980e-03 -2.9824359356218975e-03 2.0471681926551333e+00 -7.9847265643039289e-01 8.3789414465423873e-03 -2.9655353782387268e-02 nan
2.1000000000000000e+01 9.5484259351421863e-01 2.1706549297484078e-02 9.3411625568676471e-01 2.0726337827453936e-02 4.5157406485781454e-02 -3.8081956509167099e+00 -1.0026264930896651e+00 8.7768323515448138e-02 -3.9447051364802019e-02 -3.9447051364802026e-02 2.2043176881515192e-03 -8.3767292897069315e-04 2.9563153496013706e-03 -7.5199766144985140e-04 2.9563153496013706e-03 -2.9563153496013706e-03 2.0514488940270823e+00 -8.0042245190470829e-01 8.4084312887267622e-03 -2.9790489780234842e-02 nan
2.1100000000000001e+01 9.5506201326161122e-01 2.1623117631373850e-02 9.3441059500359869e-01 2.0651418258012550e-02 4.4937986738388752e-02 -3.8121319530165332e+00 -1.0026365662751440e+00 8.7433219419994587e-02 -3.9279213493989239e-02 -3.9279213493989072e-02 2.1841218002590190e-03 -8.3097369557809310e-04 2.9305256883170251e-03 -7.4640388805800601e-04 2.9305256883170251e-03 -2.9305256883170251e-03 2.0557096223865527e+00 -8.0236386356206379e-01 8.4378170836675714e-03 -2.9925349213301672e-02 nan
2.1200000000000003e+01 9.5527942670702848e-01 2.1540351918461549e-02 9.3470237167529291e-01 2.0577055031735590e-02 4.4720573292971494e-02 -3.8160515379393556e+00 -1.0026465676474650e+00 8.7100779156155203e-02 -3.9112705345475000e-02 -3.9112705345475007e-02 2.1641908981957637e-03 -8.2435366016637946e-04 2.9050615565174749e-03 -7.4087065832171141e-04 2.9050615565174758e-03 -2.9050615565174749e-03 2.0599505516361765e+00 -8.0429695830333992e-01 8.4670995198315117e-03 -3.0059932990286007e-02 nan
2.1300000000000001e+01 9.5549486012545048e-01 2.1458244300018442e-02 9.3499161798946662e-01 2.0503242135983868e-02 4.4505139874549439e-02 -3.8199545379170337e+00 -1.0026564976137042e+00 8.6770971378209744e-02 -3.8947512145895161e-02 -3.8947512145895202e-02 2.1445205251490128e-03 -8.1781160517581191e-04 2.8799176651103939e-03 -7.3539713996138118e-04 2.8799176651103948e-03 -2.8799176651103939e-03 2.0641718535285554e+00 -8.0622180228180207e-01 8.4962792801149441e-03 -3.0194242022315371e-02 nan
2.1400000000000002e+01 9.5570833935071264e-01 2.1376787037931878e-02 9.3527836571003697e-01 2.0429973640675714e-02 4.4291660649287204e-02 -3.8238410837142620e+00 -1.0026663565796439e+00 8.6443765220470564e-02 -3.8783619324810961e-02 -3.8783619324810926e-02 2.1251063146779689e-03 -8.1134633576137097e-04 2.8550888287449195e-03 -7.2998251406695036e-04 2.8550888287449195e-03 -2.8550888287449195e-03 2.0683736976999532e+00 -8.0813846091342534e-01 8.5253570418765186e-03 -3.0328277222716776e-02 nan
2.1500000000000000e+01 9.5591988978443654e-01 2.1295972512458516e-02 9.3556264608747486e-01 2.0357243696961735e-02 4.4080110215563489e-02 -3.8277113046487052e+00 -1.0026761449497366e+00 8.6119130288357923e-02 -3.8621012511556085e-02 -3.8621012511556092e-02 2.1059439885907963e-03 -8.0495667930113955e-04 2.8305699634557811e-03 -7.2462597486498454e-04 2.8305699634557811e-03 -2.8305699634557811e-03 2.0725562517033680e+00 -8.1004699888705611e-01 8.5543334769705541e-03 -3.0462039506794849e-02 nan
2.1600000000000001e+01 9.5612953640474985e-01 2.1215793220026098e-02 9.3584448986882729e-01 2.0285046535922589e-02 4.3870463595250091e-02 -3.8315653286108193e+00 -1.0026858631270590e+00 8.5797036649667174e-02 -3.8459677532134737e-02 -3.8459677532134647e-02 2.0870293548777541e-03 -7.9864148491664135e-04 2.8063560843674925e-03 -7.1932672948973831e-04 2.8063560843674925e-03 -2.8063560843674925e-03 2.0767196810409843e+00 -8.1194748017441765e-01 8.5832092517809204e-03 -3.0595529791617664e-02 nan
2.1700000000000003e+01 9.5633730377480530e-01 2.1136241771082566e-02 9.3612392730751581e-01 2.0213376467289518e-02 4.3662696225194794e-02 -3.8354032820833690e+00 -1.0026955115132765e+00 8.5477454826023702e-02 -3.8299600406165334e-02 -3.8299600406165125e-02 2.0683583056989520e-03 -7.9239962300472187e-04 2.7824423034569800e-03 -7.1408399775802812e-04 2.7824423034569805e-03 -2.7824423034569800e-03 2.0808641491960262e+00 -8.1383996803995695e-01 8.6119850272554904e-03 -3.0728748995809980e-02 nan
2.1800000000000001e+01 9.5654321605109727e-01 2.1057310887991534e-02 9.3640098817291006e-01 2.0142227878187209e-02 4.3456783948902719e-02 -3.8392252901606327e+00 -1.0027050905085984e+00 8.5160355784521843e-02 -3.8140767343876357e-02 -3.8140767343876614e-02 2.0499268154249429e-03 -7.8622998478081825e-04 2.7588238273729584e-03 -7.0889701194801571e-04 2.7588238273729589e-03 -2.7588238273729584e-03 2.0849898176640260e+00 -8.1572452505053950e-01 8.6406614589411672e-03 -3.0861698039353649e-02 nan
2.1900000000000002e+01 9.5674729699158900e-01 2.0978993402972681e-02 9.3667570175969050e-01 2.0071595231898491e-02 4.3252703008411039e-02 -3.8430314765673237e+00 -1.0027146005117420e+00 8.4845710929541837e-02 -3.7983164743149715e-02 -3.7983164743149667e-02 2.0317309387286567e-03 -7.8013148183322630e-04 2.7354959553104350e-03 -7.0376501658177824e-04 2.7354959553104350e-03 -2.7354959553104350e-03 2.0890968459835140e+00 -8.1760121308499312e-01 8.6692391970193804e-03 -3.0994377843394944e-02 nan
2.2000000000000000e+01 9.5694956996364766e-01 2.0901282256086486e-02 9.3694809689699687e-01 2.0001473066650781e-02 4.3050430036352290e-02 -3.8468219636772005e+00 -1.0027240419199066e+00 8.4533492094743340e-02 -3.7826779186608366e-02 -3.7826779186608317e-02 2.0137668087273149e-03 -7.7410304568803674e-04 2.7124540769388836e-03 -6.9868726821156854e-04 2.7124540769388828e-03 -2.7124540769388836e-03 2.0931853917661418e+00 -8.1947009334350007e-01 8.6977188863418889e-03 -3.1126789330058750e-02 nan
2.2100000000000001e+01 9.5715005795179953e-01 2.0824170493261570e-02 9.3721820195737604e-01 1.9931855994423466e-02 4.2849942048200543e-02 -3.8505968725314030e+00 -1.0027334151287286e+00 8.4223671535226335e-02 -3.7671597438755269e-02 -3.7671597438755068e-02 1.9960306351726517e-03 -7.6814362738459609e-04 2.6896936703825151e-03 -6.9366303520986320e-04 2.6896936703825151e-03 -2.6896936703825151e-03 2.0972556107262625e+00 -8.2133122635684697e-01 8.7261011664671820e-03 -3.1258933422269007e-02 nan
2.2200000000000003e+01 9.5734878356530317e-01 2.0747651264364335e-02 9.3748604486552689e-01 1.9862738699776322e-02 4.2651216434696673e-02 -3.8543563228564972e+00 -1.0027427205322590e+00 8.3916221919861866e-02 -3.7517606443155799e-02 -3.7517606443155681e-02 1.9785187026884875e-03 -7.6225219706109318e-04 2.6672103002515018e-03 -6.8869159756301411e-04 2.6672103002515009e-03 -2.6672103002515018e-03 2.1013076567099604e+00 -8.2318467199552758e-01 8.7543866716970620e-03 -3.1390811043575780e-02 nan
2.2300000000000001e+01 9.5754576904555266e-01 2.0671717821309277e-02 9.3775165310685438e-01 1.9794115938698249e-02 4.2454230954447308e-02 -3.8581004330822442e+00 -1.0027519585229308e+00 8.3611116323782986e-02 -3.7364793319666086e-02 -3.7364793319665780e-02 1.9612273690536195e-03 -7.5642774355004602e-04 2.6449996157221350e-03 -6.8377224666851572e-04 2.6449996157221350e-03 -2.6449996157221350e-03 2.1053416817235582e+00 -8.2503048947870505e-01 8.7825760311136519e-03 -3.1522423117988155e-02 nan
2.2400000000000002e+01 9.5774103627330687e-01 2.0596363516209411e-02 9.3801505373583072e-01 1.9725982537476133e-02 4.2258963726693216e-02 -3.8618293203590919e+00 -1.0027611294915320e+00 8.3308328221034234e-02 -3.7213145361706008e-02 -3.7213145361706168e-02 1.9441530635295333e-03 -7.5066927398343439e-04 2.6230573486653521e-03 -6.7890428513581885e-04 2.6230573486653521e-03 -2.6230573486653521e-03 2.1093578359616041e+00 -8.2686873738303535e-01 8.8106698686166388e-03 -3.1653770569813208e-02 nan
2.2500000000000000e+01 9.5793460677575692e-01 2.0521581799565716e-02 9.3827627338417341e-01 1.9658333391583516e-02 4.2065393224243061e-02 -3.8655431005753935e+00 -1.0027702338271802e+00 8.3007831477377711e-02 -3.7062650033579725e-02 -3.7062650033579739e-02 1.9272922852311036e-03 -7.4497581340728970e-04 2.6013793118218232e-03 -6.7408702659071972e-04 2.6013793118218236e-03 -2.6013793118218232e-03 2.1133562678343485e+00 -8.2869947365135221e-01 8.8386688029608342e-03 -3.1784854323500589e-02 nan
2.2600000000000001e+01 9.5812650173343239e-01 2.0447366218494561e-02 9.3853533826884383e-01 1.9591163464588557e-02 4.1873498266567589e-02 -3.8692418883743698e+00 -1.0027792719172937e+00 8.2709600343247910e-02 -3.6913294967832314e-02 -3.6913294967832154e-02 1.9106416015389370e-03 -7.3934640440527640e-04 2.5799613970219981e-03 -6.6931979548306140e-04 2.5799613970219986e-03 -2.5799613970219981e-03 2.1173371239947305e+00 -8.3052275560121802e-01 8.8665734477938463e-03 -3.1915675303492694e-02 nan
2.2700000000000003e+01 9.5831674198694905e-01 2.0373710414992405e-02 9.3879227419986799e-01 1.9524467787081091e-02 4.1683258013050846e-02 -3.8729257971707982e+00 -1.0027882441475737e+00 8.2413609446856148e-02 -3.6765067962657327e-02 -3.6765067962657397e-02 1.8941976465529033e-03 -7.3378010673134713e-04 2.5587995734508949e-03 -6.6460192689799143e-04 2.5587995734508945e-03 -2.5587995734508949e-03 2.1213005493648689e+00 -8.3233863993334334e-01 8.8943844116941232e-03 -3.2046234434080223e-02 nan
2.2800000000000001e+01 9.5850534804360621e-01 2.0300608124236796e-02 9.3904710658798773e-01 1.9458241455618450e-02 4.1494651956393888e-02 -3.8765949391674512e+00 -1.0027971509019795e+00 8.2119833787437452e-02 -3.6617956979343579e-02 -3.6617956979343433e-02 1.8779571195850250e-03 -7.2827599695101026e-04 2.5378898859555413e-03 -6.5993276637051632e-04 2.5378898859555413e-03 -2.5378898859555413e-03 2.1252466871620834e+00 -8.3414718273987287e-01 8.9221022982090142e-03 -3.2176532639262824e-02 nan
2.2900000000000002e+01 9.5869234008383275e-01 2.0228053172922766e-02 9.3929986045214320e-01 1.9392479631689524e-02 4.1307659916167284e-02 -3.8802494253712818e+00 -1.0028059925627069e+00 8.1828248728639044e-02 -3.6471950139762017e-02 -3.6471950139761823e-02 1.8619167836906618e-03 -7.2283316809101787e-04 2.5172284533939980e-03 -6.5531166970333641e-04 2.5172284533939984e-03 -2.5172284533939980e-03 2.1291756789244456e+00 -8.3594843951254694e-01 8.9497277058930447e-03 -3.2306570842614894e-02 nan
2.3000000000000000e+01 9.5887773796749121e-01 2.0156039477633919e-02 9.3955056042679419e-01 1.9327177540697064e-02 4.1122262032508718e-02 -3.8838893656093547e+00 -1.0028147695101726e+00 8.1538829992046327e-02 -3.6327035723896096e-02 -3.6327035723896083e-02 1.8460734642374655e-03 -7.1745072929733629e-04 2.4968114670254394e-03 -6.5073800278797394e-04 2.4968114670254398e-03 -2.4968114670254394e-03 2.1330876645358736e+00 -8.3774246515073325e-01 8.9772612283463039e-03 -3.2436349967156081e-02 nan
2.3100000000000001e+01 9.5906156124003816e-01 2.0084561043247229e-02 9.3979923076908067e-01 1.9262330470957538e-02 4.0938438759961768e-02 -3.8875148685445367e+00 -1.0028234821229915e+00 8.1251553650841621e-02 -3.6183202167412089e-02 -3.6183202167412207e-02 1.8304240475101037e-03 -7.1212780550112544e-04 2.4766351889392111e-03 -6.4621114142910719e-04 2.4766351889392111e-03 -2.4766351889392111e-03 2.1369827822507772e+00 -8.3952931396933683e-01 9.0047034542529852e-03 -3.2565870935226698e-02 nan
2.3200000000000003e+01 9.5924382913854755e-01 2.0013611961370924e-02 9.4004589536582905e-01 1.9197933772718483e-02 4.0756170861452459e-02 -3.8911260416909474e+00 -1.0028321307779635e+00 8.0966396123595949e-02 -3.6040438059268869e-02 -3.6040438059268889e-02 1.8149654793509055e-03 -7.0686353709252731e-04 2.4566959505229464e-03 -6.4173047117204102e-04 2.4566959505229464e-03 -2.4566959505229464e-03 2.1408611687182661e+00 -8.4130903970658744e-01 9.0320549674198398e-03 -3.2695134668367445e-02 nan
2.3300000000000001e+01 9.5942456059759984e-01 1.9943186408814598e-02 9.4029057774040692e-01 1.9133982857192970e-02 4.0575439402400083e-02 -3.8947229914291670e+00 -1.0028407158500545e+00 8.0683334168186668e-02 -3.5898732139366570e-02 -3.5898732139366667e-02 1.7996947638343954e-03 -7.0165707960205971e-04 2.4369901509676793e-03 -6.3729538713328438e-04 2.4369901509676798e-03 -2.4369901509676793e-03 2.1447229590059274e+00 -8.4308169553170620e-01 9.0593163468148784e-03 -3.2824142087203759e-02 nan
2.3400000000000002e+01 9.5960377425504106e-01 1.9873278646090720e-02 9.4053330105943034e-01 1.9070473195610768e-02 4.0396225744958859e-02 -3.8983058230212175e+00 -1.0028492377123841e+00 8.0402344875841983e-02 -3.5758073296235281e-02 -3.5758073296235253e-02 1.7846089619752690e-03 -6.9650760338945338e-04 2.4175142558094764e-03 -6.3290529383420741e-04 2.4175142558094768e-03 -2.4175142558094764e-03 2.1485682866231794e+00 -8.4484733405245560e-01 9.0864881666059792e-03 -3.2952894111334355e-02 nan
2.3500000000000000e+01 9.5978148845761302e-01 1.9803883015947085e-02 9.4077408813932684e-01 1.9007400318286134e-02 4.0218511542387092e-02 -3.9018746406253091e+00 -1.0028576967362126e+00 8.0123405665305694e-02 -3.5618450564759929e-02 -3.5618450564760040e-02 1.7697051904688077e-03 -6.9141429333968577e-04 2.3982647955064816e-03 -6.2855960503767371e-04 2.3982647955064812e-03 -2.3982647955064816e-03 2.1523972835442180e+00 -8.4660600732257096e-01 9.1135709961995895e-03 -3.3081391659223865e-02 nan
2.3600000000000001e+01 9.5995772126645906e-01 1.9734993941929069e-02 9.4101296145275748e-01 1.8944759813701605e-02 4.0042278733540902e-02 -3.9054295473103666e+00 -1.0028660932909246e+00 7.9846494277122884e-02 -3.5479853123946005e-02 -3.5479853123945859e-02 1.7549806204630208e-03 -6.8637634856611677e-04 2.3792383640507024e-03 -6.2425774358768169e-04 2.3792383640507020e-03 -2.3792383640507024e-03 2.1562100802305517e+00 -8.4835776684908115e-01 9.1405654002793373e-03 -3.3209635648099527e-02 nan
2.3700000000000003e+01 9.6013249046251115e-01 1.9666605926971441e-02 9.4124994313490329e-01 1.8882547327607871e-02 3.9867509537488896e-02 -3.9089706450703292e+00 -1.0028744277440225e+00 7.9571588768041074e-02 -3.5342270294715622e-02 -3.5342270294715844e-02 1.7404324763610249e-03 -6.8139298212036871e-04 2.3604316176128364e-03 -6.1999914125181156e-04 2.3604316176128368e-03 -2.3604316176128364e-03 2.1600068056531487e+00 -8.5010266359951381e-01 9.1674719388447276e-03 -3.3337626993851760e-02 nan
2.3800000000000001e+01 9.6030581355175459e-01 1.9598713552018709e-02 9.4148505498961543e-01 1.8820758562139123e-02 3.9694186448245482e-02 -3.9124980348382321e+00 -1.0028827004611094e+00 7.9298667505524598e-02 -3.5205691537749773e-02 -3.5205691537749599e-02 1.7260580346537013e-03 -6.7646342070908105e-04 2.3418412732203998e-03 -6.1578323856669858e-04 2.3418412732203998e-03 -2.3418412732203998e-03 2.1637875873141872e+00 -8.5184074800899201e-01 9.1942911672497178e-03 -3.3465366610938442e-02 nan
2.3900000000000002e+01 9.6047770777038088e-01 1.9531311474673550e-02 9.4171831849543708e-01 1.8759389274943788e-02 3.9522292229619047e-02 -3.9160118165000806e+00 -1.0028909118058877e+00 7.9027709162382206e-02 -3.5070106451354582e-02 -3.5070106451354756e-02 1.7118546227809024e-03 -6.7158690441696033e-04 2.3234641074670170e-03 -6.1160948468611431e-04 2.3234641074670174e-03 -2.3234641074670170e-03 2.1675525512684324e+00 -8.5357206998722190e-01 9.2210236362412230e-03 -3.3592855412292962e-02 nan
2.4000000000000000e+01 9.6064819008982705e-01 1.9464394427872542e-02 9.4194975481149679e-01 1.8698435278330271e-02 3.9351809910173022e-02 -3.9195120889085020e+00 -1.0028990621401435e+00 7.8758692711501072e-02 -3.4935504769373904e-02 -3.4935504769373953e-02 1.6978196180211897e-03 -6.6676268643639915e-04 2.3052969552532030e-03 -6.0747733723201340e-04 2.3052969552532034e-03 -2.3052969552532030e-03 2.1713018221442355e+00 -8.5529667892537309e-01 9.2476698919977205e-03 -3.3720094309235497e-02 nan
2.4100000000000001e+01 9.6081727722170385e-01 1.9397957218588675e-02 9.4217938478327634e-01 1.8637892438427468e-02 3.9182722778296215e-02 -3.9229989498962001e+00 -1.0029071518237394e+00 7.8491597420687897e-02 -3.4801876359128250e-02 -3.4801876359127980e-02 1.6839504464088346e-03 -6.6199003280312707e-04 2.2873367085569796e-03 -6.0338626214814512e-04 2.2873367085569796e-03 -2.2873367085569796e-03 2.1750355231641705e+00 -8.5701462370285564e-01 9.2742304761675963e-03 -3.3847084211388129e-02 nan
2.4200000000000003e+01 9.6098498562261958e-01 1.9331994726560008e-02 9.4240722894825979e-01 1.8577756674359826e-02 3.9015014377380398e-02 -3.9264724962892013e+00 -1.0029151812146109e+00 7.8226402847614451e-02 -3.4669211219390664e-02 -3.4669211219390823e-02 1.6702445816774375e-03 -6.5726822213795779e-04 2.2695803152338340e-03 -5.9933573355639650e-04 2.2695803152338340e-03 -2.2695803152338340e-03 2.1787537761653120e+00 -8.5872595269399066e-01 9.3007059259074092e-03 -3.3973826026592817e-02 nan
2.4300000000000001e+01 9.6115133149889809e-01 1.9266501903043780e-02 9.4263330754146146e-01 1.8518023957436583e-02 3.8848668501102010e-02 -3.9299328239198954e+00 -1.0029231506687533e+00 7.7963088834862596e-02 -3.4537499478398896e-02 -3.4537499478399063e-02 1.6566995442295188e-03 -6.5259654539446925e-04 2.2520247778453242e-03 -5.9532523361580537e-04 2.2520247778453242e-03 -2.2520247778453242e-03 2.1824567016191625e+00 -8.6043071377458302e-01 9.3270967739201693e-03 -3.4100320660832864e-02 nan
2.4400000000000002e+01 9.6131633081119416e-01 1.9201473769595558e-02 9.4285764050083920e-01 1.8458690310354992e-02 3.8683669188805808e-02 -3.9333800276398914e+00 -1.0029310605402268e+00 7.7701635505070407e-02 -3.4406731391895491e-02 -3.4406731391895477e-02 1.6433129001314833e-03 -6.4797430561232868e-04 2.2346671525155458e-03 -5.9135425238406253e-04 2.2346671525155463e-03 -2.2346671525155458e-03 2.1861444186512338e+00 -8.6212895432839143e-01 9.3534035484934171e-03 -3.4226569018157446e-02 nan
2.4500000000000000e+01 9.6147999927901251e-01 1.9136905416872685e-02 9.4308024747259522e-01 1.8399751806417279e-02 3.8520000720987657e-02 -3.9368142013326639e+00 -1.0029389111811398e+00 7.7442023256173761e-02 -3.4276897341202026e-02 -3.4276897341201817e-02 1.6300822601328785e-03 -6.4340081767623892e-04 2.2175045478144599e-03 -5.8742228768158134e-04 2.2175045478144599e-03 -2.2175045478144599e-03 2.1898170450602947e+00 -8.6382072125350218e-01 9.3796267735371617e-03 -3.4352572000608955e-02 nan
2.4600000000000001e+01 9.6164235238512585e-01 1.9072792003461611e-02 9.4330114781636476e-01 1.8341204568761042e-02 3.8357647614874250e-02 -3.9402354379260234e+00 -1.0029467029416519e+00 7.7184232756742979e-02 -3.4147987831327622e-02 -3.4147987831327498e-02 1.6170052787097618e-03 -6.3887540808038492e-04 2.2005341236678595e-03 -5.8352884495809789e-04 2.2005341236678595e-03 -2.2005341236678595e-03 2.1934746973372854e+00 -8.6550606096860538e-01 9.4057669686217309e-03 -3.4478330508153431e-02 nan
2.4700000000000003e+01 9.6180340537990261e-01 1.9009128754728544e-02 9.4352036061029965e-01 1.8283044769602942e-02 3.8196594620097418e-02 -3.9436438294043845e+00 -1.0029544361699672e+00 7.6928244941411608e-02 -3.4019993489105831e-02 -3.4019993489105733e-02 1.6040796531310970e-03 -6.3439741469814028e-04 2.1837530902927655e-03 -5.7967343716166836e-04 2.1837530902927655e-03 -2.1837530902927655e-03 2.1971174906839082e+00 -8.6718501941917570e-01 9.4318246490154370e-03 -3.4603845438613771e-02 nan
2.4800000000000001e+01 9.6196317328553949e-01 1.8945910961692774e-02 9.4373790465604424e-01 1.8225268629495268e-02 3.8036826714460362e-02 -3.9470394668208622e+00 -1.0029621112123341e+00 7.6674041006396729e-02 -3.3892905061362916e-02 -3.3892905061363138e-02 1.5913031225480076e-03 -6.2996618655696544e-04 2.1671587071580779e-03 -5.7585558461007043e-04 2.1671587071580784e-03 -2.1671587071580779e-03 2.2007455390309039e+00 -8.6885764208356120e-01 9.4578003257221044e-03 -3.4729117687605573e-02 nan
2.4900000000000002e+01 9.6212167090020573e-01 1.8883133979922310e-02 9.4395379848361038e-01 1.8167872416595305e-02 3.7878329099794383e-02 -3.9504224403091781e+00 -1.0029697284130357e+00 7.6421602405105260e-02 -3.3766713413118044e-02 -3.3766713413117794e-02 1.5786734671047234e-03 -6.2558108361838885e-04 2.1507482819693221e-03 -5.7207481486459865e-04 2.1507482819693221e-03 -2.1507482819693221e-03 2.2043589550560094e+00 -8.7052397397897929e-01 9.4836945055184162e-03 -3.4854148148475754e-02 nan
2.5000000000000000e+01 9.6227891280209721e-01 1.8820793228451347e-02 9.4416806035614997e-01 1.8110852445947234e-02 3.7721087197902750e-02 -3.9537928390953891e+00 -1.0029772881144017e+00 7.6170910843830320e-02 -3.3641409525809657e-02 -3.3641409525809879e-02 1.5661885070711835e-03 -6.2124147656285561e-04 2.1345191696772944e-03 -5.6833066260611063e-04 2.1345191696772940e-03 -2.1345191696772944e-03 2.2079578502016228e+00 -8.7218405966742230e-01 9.5095076909910876e-03 -3.4978937712243488e-02 nan
2.5100000000000001e+01 9.6243491335340892e-01 1.8758884188718798e-02 9.4438070827463272e-01 1.8054205078776208e-02 3.7565086646590917e-02 -3.9571507515094484e+00 -1.0029847906567908e+00 7.5921948277527782e-02 -3.3516984495556817e-02 -3.3516984495557012e-02 1.5538461019964514e-03 -6.1694674657947614e-04 2.1184687715098934e-03 -5.6462266951344206e-04 2.1184687715098934e-03 -2.1184687715098934e-03 2.2115423346921541e+00 -8.7383794326147601e-01 9.5352403805739009e-03 -3.5103487267543920e-02 nan
2.5200000000000003e+01 9.6258968670422007e-01 1.8697402403527869e-02 9.4459175998242539e-01 1.7997926721794621e-02 3.7410313295779950e-02 -3.9604962649965811e+00 -1.0029922363786041e+00 7.5674696905679337e-02 -3.3393429531442254e-02 -3.3393429531442503e-02 1.5416441498821802e-03 -6.1269628516034188e-04 2.1025945340261212e-03 -5.6095038414394121e-04 2.1025945340261212e-03 -2.1025945340261212e-03 2.2151125175510953e+00 -8.7548566843004738e-01 9.5608930685844602e-03 -3.5227797700574028e-02 nan
2.5300000000000001e+01 9.6274324679629797e-01 1.8636343476025798e-02 9.4480123296977792e-01 1.7942013826520081e-02 3.7256753203701837e-02 -3.9638294661284981e+00 -1.0029996256162761e+00 7.5429139168232961e-02 -3.3270735953830746e-02 -3.3270735953830961e-02 1.5295805863762097e-03 -6.0848949389953459e-04 2.0868939481925156e-03 -5.5731336181630612e-04 2.0868939481925156e-03 -2.0868939481925156e-03 2.2186685066177940e+00 -8.7712727840400972e-01 9.5864662452608395e-03 -3.5351869895040910e-02 nan
2.5400000000000002e+01 9.6289560736682578e-01 1.8575703068703497e-02 9.4500914447822071e-01 1.7886462888605063e-02 3.7104392633174325e-02 -3.9671504406144433e+00 -1.0030069587042769e+00 7.5185257741625044e-02 -3.3148895192708819e-02 -3.3148895192708812e-02 1.5176533839848798e-03 -6.0432578429647538e-04 2.0713645484803514e-03 -5.5371116449547174e-04 2.0713645484803514e-03 -2.0713645484803514e-03 2.2222104085639516e+00 -8.7876281598176276e-01 9.6119603967979722e-03 -3.5475704732112257e-02 nan
2.5500000000000000e+01 9.6304678195204629e-01 1.8515476902414733e-02 9.4521551150486838e-01 1.7831270447177951e-02 3.6953218047953741e-02 -3.9704592733120712e+00 -1.0030142359751164e+00 7.4943035534878050e-02 -3.3027898786057643e-02 -3.3027898786057601e-02 1.5058605513046676e-03 -6.0020457756373253e-04 2.0560039119843685e-03 -5.5014336067970096e-04 2.0560039119843689e-03 -2.0560039119843685e-03 2.2257383289098391e+00 -8.8039232353470753e-01 9.6373760053838735e-03 -3.5599303090369114e-02 nan
2.5600000000000001e+01 9.6319678389083641e-01 1.8455660755414188e-02 9.4542035080664111e-01 1.7776433084195270e-02 3.6803216109163615e-02 -3.9737560482381666e+00 -1.0030214577593410e+00 7.4702455685774216e-02 -3.2907738378248008e-02 -3.2907738378248175e-02 1.4942001322714058e-03 -5.9612530443897964e-04 2.0408096575610804e-03 -5.4660952528967491e-04 2.0408096575610809e-03 -2.0408096575610804e-03 2.2292523720402455e+00 -8.8201584301264191e-01 9.6627135492356568e-03 -3.5722665845760532e-02 nan
2.5700000000000003e+01 9.6334562632820253e-01 1.8396250462414217e-02 9.4562367890439758e-01 1.7721947423804910e-02 3.6654373671797462e-02 -3.9770408485792070e+00 -1.0030286243855402e+00 7.4463501557103268e-02 -3.2788405718465558e-02 -3.2788405718465807e-02 1.4826702054276763e-03 -5.9208740500116405e-04 2.0257794449873561e-03 -5.4310923955967988e-04 2.0257794449873561e-03 -2.0257794449873561e-03 2.2327526412201602e+00 -8.8363341594907530e-01 9.6879735026352241e-03 -3.5845793871560519e-02 nan
2.5800000000000001e+01 9.6349332221870587e-01 1.8337241913659701e-02 9.4582551208698584e-01 1.7667810131720085e-02 3.6506677781294190e-02 -3.9803137567017632e+00 -1.0030357361803417e+00 7.4226156732981941e-02 -3.2669892659159316e-02 -3.2669892659158956e-02 1.4712688832073633e-03 -5.8809032849066142e-04 2.0109109741381073e-03 -5.3964209093074406e-04 2.0109109741381082e-03 -2.0109109741381073e-03 2.2362392386101901e+00 -8.8524508346646380e-01 9.7131563359648867e-03 -3.5968688038326715e-02 nan
2.5900000000000002e+01 9.6363988432981629e-01 1.8278631054020771e-02 9.4602586641521236e-01 1.7614017914603965e-02 3.6360115670183782e-02 -3.9835748541627494e+00 -1.0030427934684238e+00 7.3990405015244634e-02 -3.2552191154514791e-02 -3.2552191154514659e-02 1.4599943112368185e-03 -5.8413353313335444e-04 1.9962019841825440e-03 -5.3620767294572564e-04 1.9962019841825440e-03 -1.9962019841825440e-03 2.2397122652817303e+00 -8.8685088628136810e-01 9.7382625157426527e-03 -3.6091349213861153e-02 nan
2.6000000000000000e+01 9.6378532524519744e-01 1.8220413882102875e-02 9.4622475772573278e-01 1.7560567519464630e-02 3.6214674754802639e-02 -3.9868242217195258e+00 -1.0030497965725094e+00 7.3756230419902702e-02 -3.2435293258958151e-02 -3.2435293258958178e-02 1.4488446676527550e-03 -5.8021648596865956e-04 1.9816502527991741e-03 -5.3280558514641908e-04 1.9816502527991741e-03 -1.9816502527991741e-03 2.2431718212318685e+00 -8.8845086470953472e-01 9.7632925046573504e-03 -3.6213778263172736e-02 nan
2.6100000000000001e+01 9.6392965736792435e-01 1.8162586449373887e-02 9.4642220163486412e-01 1.7507455733060277e-02 3.6070342632075661e-02 -3.9900619393398427e+00 -1.0030567458133712e+00 7.3523617173671243e-02 -3.2319191125677979e-02 -3.2319191125677778e-02 1.4378181624357500e-03 -5.7633866268117699e-04 1.9672535954081854e-03 -5.2943543297243544e-04 1.9672535954081858e-03 -1.9672535954081854e-03 2.2466180053980613e+00 -8.9004505867090167e-01 9.7882467616034093e-03 -3.6335976048441673e-02 nan
2.6200000000000003e+01 9.6407289292363529e-01 1.8105144859307802e-02 9.4661821354232090e-01 1.7454679381314356e-02 3.5927107076364741e-02 -3.9932880862116473e+00 -1.0030636415098431e+00 7.3292549710563315e-02 -3.2203877005173555e-02 -3.2203877005173701e-02 1.4269130367594684e-03 -5.7249954743603863e-04 1.9530098644214371e-03 -5.2609682766196879e-04 1.9530098644214367e-03 -1.9530098644214371e-03 2.2500509156725546e+00 -8.9163350769453209e-01 9.8131257417155698e-03 -3.6457943428985375e-02 nan
2.6300000000000001e+01 9.6421504396361857e-01 1.8048085266544851e-02 9.4681280863487793e-01 1.7402235328740679e-02 3.5784956036381328e-02 -3.9965027407527440e+00 -1.0030704839788112e+00 7.3063012668546548e-02 -3.2089343243831191e-02 -3.2089343243831059e-02 1.4161275623550665e-03 -5.6869863271790603e-04 1.9389169485095235e-03 -5.2278938615445700e-04 1.9389169485095233e-03 -1.9389169485095235e-03 2.2534706489165730e+00 -8.9321625092347245e-01 9.8379298964031952e-03 -3.6579681261226321e-02 nan
2.6400000000000002e+01 9.6435612236783841e-01 1.7991403876067343e-02 9.4700600188996042e-01 1.7350120477878001e-02 3.5643877632161695e-02 -3.9997059806203108e+00 -1.0030772735352296e+00 7.2834990886265327e-02 -3.1975582282515423e-02 -3.1975582282515187e-02 1.4054600408901202e-03 -5.6493541917329278e-04 1.9249727718849978e-03 -5.1951273099487777e-04 1.9249727718849976e-03 -1.9249727718849978e-03 2.2568773009742813e+00 -8.9479332711954218e-01 9.8626596733844274e-03 -3.6701190398661390e-02 nan
2.6500000000000000e+01 9.6449613984789606e-01 1.7935096942391329e-02 9.4719780807916187e-01 1.7298331768734240e-02 3.5503860152103980e-02 -4.0028978827202781e+00 -1.0030840104921199e+00 7.2608469399823336e-02 -3.1862586655192211e-02 -3.1862586655192413e-02 1.3949088033620787e-03 -5.6120941545645560e-04 1.9111752936020303e-03 -5.1626649023995164e-04 1.9111752936020305e-03 -1.9111752936020303e-03 2.2602709666865062e+00 -8.9636477466805009e-01 9.8873155167200407e-03 -3.6822471691832719e-02 nan
2.6600000000000001e+01 9.6463510794993512e-01 1.7879160768773321e-02 9.4738824177169523e-01 1.7246866178239898e-02 3.5364892050064829e-02 -4.0060785232165728e+00 -1.0030906951605747e+00 7.2383433439627484e-02 -3.1750348987569996e-02 -3.1750348987569996e-02 1.3844722095056885e-03 -5.5752013807851297e-04 1.8975225068716666e-03 -5.1305029736597801e-04 1.8975225068716664e-03 -1.8975225068716666e-03 2.2636517399042444e+00 -8.9793063158244391e-01 9.9118978668471160e-03 -3.6943525988300190e-02 nan
2.6700000000000003e+01 9.6477303805748538e-01 1.7823591706432055e-02 9.4757731733777473e-01 1.7195720719710653e-02 3.5226961942514678e-02 -4.0092479775402206e+00 -1.0030973278497670e+00 7.2159868427291093e-02 -3.1638861995760957e-02 -3.1638861995760902e-02 1.3741486472139128e-03 -5.5386711125977070e-04 1.8840124383922383e-03 -5.0986379117832548e-04 1.8840124383922385e-03 -1.8840124383922383e-03 2.2670197135019503e+00 -8.9949093550889081e-01 9.9364071606123823e-03 -3.7064354132615371e-02 nan
2.6800000000000001e+01 9.6490994139424957e-01 1.7768386153784808e-02 9.4776504895193070e-01 1.7144892442318895e-02 3.5090058605750395e-02 -4.0124063203983278e+00 -1.0031039088669516e+00 7.1937759972594245e-02 -3.1528118484969885e-02 -3.1528118484970037e-02 1.3639365319723887e-03 -5.5024986678531111e-04 1.8706431476950575e-03 -5.0670661572266870e-04 1.8706431476950580e-03 -1.8706431476950575e-03 2.2703749793906027e+00 -9.0104572373079106e-01 9.9608438313053601e-03 -3.7184956966296819e-02 nan
2.6900000000000002e+01 9.6504582902683611e-01 1.7713540555698001e-02 9.4795145059626207e-01 1.7094378430574059e-02 3.4954170973163785e-02 -4.0155536257829194e+00 -1.0031104385174758e+00 7.1717093870502444e-02 -3.1418111348200342e-02 -3.1418111348200640e-02 1.3538343063065356e-03 -5.4666794386359235e-04 1.8574127265043160e-03 -5.0357842019778029e-04 1.8574127265043160e-03 -1.8574127265043160e-03 2.2737176285305645e+00 -9.0259503317322642e-01 9.9852083086912312e-03 -3.7305335327806805e-02 nan
2.7000000000000000e+01 9.6518071186743559e-01 1.7659051402751813e-02 9.4813653606362391e-01 1.7044175803811634e-02 3.4819288132564602e-02 -4.0186899669796583e+00 -1.0031169171047818e+00 7.1497856098239415e-02 -3.1308833564983041e-02 -3.1308833564982784e-02 1.3438404392414635e-03 -5.4312088898808390e-04 1.8443192981113952e-03 -5.0047885886993172e-04 1.8443192981113957e-03 -1.8443192981113952e-03 2.2770477509442362e+00 -9.0413890040734302e-01 1.0009501019043455e-02 -3.7425490052529369e-02 nan
2.7100000000000001e+01 9.6531460067644292e-01 1.7604915230518534e-02 9.4832031896075231e-01 1.6994281715690625e-02 3.4685399323557187e-02 -4.0218154165764339e+00 -1.0031233449304113e+00 7.1280032812415128e-02 -3.1200278200123582e-02 -3.1200278200123530e-02 1.3339534257740563e-03 -5.3960825580182006e-04 1.8313610167628900e-03 -4.9740759098883367e-04 1.8313610167628902e-03 -1.8313610167628900e-03 2.2803654357285028e+00 -9.0567736165467083e-01 1.0033722385176141e-02 -3.7545421972749626e-02 nan
2.7200000000000003e+01 9.6544750606503082e-01 1.7551128618854127e-02 9.4850281271133152e-01 1.6944693353699306e-02 3.4552493934969147e-02 -4.0249300464718312e+00 -1.0031297222940176e+00 7.1063610346206674e-02 -3.1092438402474467e-02 -3.1092438402474606e-02 1.3241717863571459e-03 -5.3612960496488742e-04 1.8185360670623146e-03 -4.9436428070516859e-04 1.8185360670623151e-03 -1.8185360670623146e-03 2.2836707710669817e+00 -9.0721045279138146e-01 1.0057872826476102e-02 -3.7665131917634417e-02 nan
2.7300000000000001e+01 9.6557943849766892e-01 1.7497688191203169e-02 9.4868403055899964e-01 1.6895407938669248e-02 3.4420561502331089e-02 -4.0280339278834685e+00 -1.0031360494933683e+00 7.0848575206591630e-02 -3.0985307403722556e-02 -3.0985307403722701e-02 1.3144940663952873e-03 -5.3268450402464446e-04 1.8058426633848414e-03 -4.9134859698955400e-04 1.8058426633848414e-03 -1.8058426633848414e-03 2.2869638442420750e+00 -9.0873820935248273e-01 1.0081952758934719e-02 -3.7784620713214034e-02 nan
2.7400000000000002e+01 9.6571040829459376e-01 1.7444590613916428e-02 9.4886398557029650e-01 1.6846422724297271e-02 3.4289591705406117e-02 -4.0311271313562278e+00 -1.0031423268243527e+00 7.0634914071631805e-02 -3.0878878517198421e-02 -3.0878878517198925e-02 1.3049188357518733e-03 -5.2927252728871379e-04 1.7932790493048888e-03 -4.8836021355301541e-04 1.7932790493048886e-03 -1.7932790493048888e-03 2.2902447416468319e+00 -9.1026066653595361e-01 1.0105962595179563e-02 -3.7903889182365251e-02 nan
2.7500000000000000e+01 9.6584042563423189e-01 1.7391832595581073e-02 9.4904269063755653e-01 1.6797734996675331e-02 3.4159574365768205e-02 -4.0342097267703538e+00 -1.0031485545809886e+00 7.0422613787807467e-02 -3.0773145136706138e-02 -3.0773145136705989e-02 1.2954446882674096e-03 -5.2589325570066598e-04 1.7808434970363314e-03 -4.8539880876892174e-04 1.7808434970363310e-03 -1.7808434970363314e-03 2.2935135487966178e+00 -9.1177785920681997e-01 1.0129902744505606e-02 -3.8022938144795355e-02 nan
2.7600000000000001e+01 9.6596950055557196e-01 1.7339410886363215e-02 9.4922015848174379e-01 1.6749342073828121e-02 3.4030499444428070e-02 -4.0372817833494530e+00 -1.0031547330554320e+00 7.0211661367400716e-02 -3.0668100735367267e-02 -3.0668100735367375e-02 1.2860702412886018e-03 -5.2254627671823397e-04 1.7685343068848604e-03 -4.8246406559625878e-04 1.7685343068848606e-03 -1.7685343068848604e-03 2.2967703503406023e+00 -9.1328982190117114e-01 1.0153773612906343e-02 -3.8141768417027350e-02 nan
2.7700000000000003e+01 9.6609764296049438e-01 1.7287322277362450e-02 9.4939640165523609e-01 1.6701241305258310e-02 3.3902357039505650e-02 -4.0403433696683573e+00 -1.0031608625379822e+00 7.0002043985925660e-02 -3.0563738864490837e-02 -3.0563738864491374e-02 1.2767941352079481e-03 -5.1923118419420274e-04 1.7563498067123676e-03 -4.7955567150441956e-04 1.7563498067123676e-03 -1.7563498067123676e-03 2.3000152300730630e+00 -9.1479658883011772e-01 1.0177575603104583e-02 -3.8260380812386266e-02 nan
2.7800000000000001e+01 9.6622486261605178e-01 1.7235563599978243e-02 9.4957143254455256e-01 1.6653430071499199e-02 3.3775137383948217e-02 -4.0433945536608951e+00 -1.0031669433170898e+00 6.9793748979606565e-02 -3.0460053152456812e-02 -3.0460053152456833e-02 1.2676150330136967e-03 -5.1594757825970412e-04 1.7442883514129678e-03 -4.7667331839927108e-04 1.7442883514129678e-03 -1.7442883514129678e-03 2.3032482709445095e+00 -9.1629819388369471e-01 1.0201309114582953e-02 -3.8378776140986337e-02 nan
2.7900000000000002e+01 9.6635116915670738e-01 1.7184131725287755e-02 9.4974526337303267e-01 1.6605905783674688e-02 3.3648830843292704e-02 -4.0464354026275382e+00 -1.0031729756793655e+00 6.9586763842901425e-02 -3.0357037303614765e-02 -3.0357037303614724e-02 1.2585316198495732e-03 -5.1269506520989583e-04 1.7323483224000954e-03 -4.7381670255052232e-04 1.7323483224000956e-03 -1.7323483224000954e-03 2.3064695550726380e+00 -9.1779467063470832e-01 1.0224974543614200e-02 -3.8496955209719304e-02 nan
2.8000000000000000e+01 9.6647657208652804e-01 1.7133023563435122e-02 9.4991790620346150e-01 1.6558665883066488e-02 3.3523427913471994e-02 -4.0494659832429507e+00 -1.0031789599095884e+00 6.9381076226070398e-02 -3.0254685097209140e-02 -3.0254685097209008e-02 1.2495426025847323e-03 -5.0947325739217006e-04 1.7205281271052740e-03 -4.7098552452054163e-04 1.7205281271052736e-03 -1.7205281271052740e-03 2.3096791637531049e+00 -9.1928605234252581e-01 1.0248572283291133e-02 -3.8614918822243653e-02 nan
2.8100000000000001e+01 9.6660108078133677e-01 1.7082236063031726e-02 9.5008937294064832e-01 1.6511707840688394e-02 3.3398919218663226e-02 -4.0524863615634166e+00 -1.0031848962907091e+00 6.9176673932788049e-02 -3.0152990386313149e-02 -3.0152990386312997e-02 1.2406467093926865e-03 -5.0628177309653018e-04 1.7088261984870147e-03 -4.6817948909432818e-04 1.7088261984870147e-03 -1.7088261984870147e-03 2.3128771774701420e+00 -9.2077237195681405e-01 1.0272102723556407e-02 -3.8732667778974703e-02 nan
2.8200000000000003e+01 9.6672470449082193e-01 1.7031766210567269e-02 9.5025967533395450e-01 1.6465029156867411e-02 3.3275295509178238e-02 -4.0554966030341788e+00 -1.0031907851038677e+00 6.8973544917799889e-02 -3.0051947096784777e-02 -3.0051947096784701e-02 1.2318426893400522e-03 -5.0312023644831917e-04 1.6972409945508699e-03 -4.6539830521081756e-04 1.6972409945508699e-03 -1.6972409945508699e-03 2.3160636759069959e+00 -9.2225366212122351e-01 1.0295566251232003e-02 -3.8850202877075697e-02 nan
2.8300000000000001e+01 9.6684745234060576e-01 1.6981611029831544e-02 9.5042882497977399e-01 1.6418627360831758e-02 3.3152547659394321e-02 -4.0584967724966621e+00 -1.0031966266283912e+00 6.8771677284619054e-02 -2.9951549226238421e-02 -2.9951549226238293e-02 1.2231293119840550e-03 -4.9998827730314457e-04 1.6857709978794699e-03 -4.6264168589541497e-04 1.6857709978794701e-03 -1.6857709978794699e-03 2.3192387379562107e+00 -9.2372995517702017e-01 1.0318963250048420e-02 -3.8967524910449677e-02 nan
2.8400000000000002e+01 9.6696933333427493e-01 1.6931767581346579e-02 9.5059683332396938e-01 1.6372500010305591e-02 3.3030666665724961e-02 -4.0614869341955941e+00 -1.0032024211418116e+00 6.8571059283266622e-02 -2.9851790843031151e-02 -2.9851790843031176e-02 1.2145053669788491e-03 -4.9688553114393284e-04 1.6744147151725611e-03 -4.5990934819371197e-04 1.6744147151725609e-03 -1.6744147151725611e-03 2.3224024417297509e+00 -9.2520128316666561e-01 1.0342294100673687e-02 -3.9084634669732200e-02 nan
2.8500000000000000e+01 9.6709035635537055e-01 1.6882232961808925e-02 9.5076371166426032e-01 1.6326644691110177e-02 3.2909643644629463e-02 -4.0644671517860402e+00 -1.0032081689198669e+00 6.8371679308050076e-02 -2.9752666085268192e-02 -2.9752666085268099e-02 1.2059696636906694e-03 -4.9381163898014791e-04 1.6631706767971099e-03 -4.5720101310644059e-04 1.6631706767971099e-03 -1.6631706767971099e-03 2.3255548645689617e+00 -9.2666767783734783e-01 1.0365559180741966e-02 -3.9201532942284963e-02 nan
2.8600000000000001e+01 9.6721053016933944e-01 1.6833004303542037e-02 9.5092947115256776e-01 1.6281059016771668e-02 3.2789469830660611e-02 -4.0674374883403166e+00 -1.0032138702365141e+00 6.8173525895383905e-02 -2.9654169159822299e-02 -2.9654169159822167e-02 1.1975210308213108e-03 -4.9076624724904254e-04 1.6520374363468771e-03 -4.5451640552556633e-04 1.6520374363468773e-03 -1.6520374363468771e-03 2.3286960830543832e+00 -9.2812917064445932e-01 1.0388758864882067e-02 -3.9318220512190027e-02 nan
2.8700000000000003e+01 9.6732986342545046e-01 1.6784078773958239e-02 9.5109412279731542e-01 1.6235740628135025e-02 3.2670136574549612e-02 -4.0703980063548304e+00 -1.0032195253639378e+00 6.7976587721647122e-02 -2.9556294341369384e-02 -2.9556294341369371e-02 1.1891583160396622e-03 -4.8774900771893193e-04 1.6410135702111983e-03 -4.5185525417153617e-04 1.6410135702111985e-03 -1.6410135702111983e-03 2.3318261730154077e+00 -9.2958579275503073e-01 1.0411893524745594e-02 -3.9434698160244981e-02 nan
2.8800000000000001e+01 9.6744836465867246e-01 1.6735453575030451e-02 9.5125767746568812e-01 1.6190687192984343e-02 3.2551635341327503e-02 -4.0733487677568014e+00 -1.0032251345725560e+00 6.7780853601079175e-02 -2.9459035971440124e-02 -2.9459035971440110e-02 1.1808803856215766e-03 -4.8475957739445438e-04 1.6300976771532368e-03 -4.4921729153166011e-04 1.6300976771532365e-03 -1.6300976771532368e-03 2.3349452095397880e+00 -9.3103757505111140e-01 1.0434963529034866e-02 -3.9550966663958749e-02 nan
2.8900000000000002e+01 9.6756604229151777e-01 1.6687125942773176e-02 9.5142014588584867e-01 1.6145896405669154e-02 3.2433957708482064e-02 -4.0762898339109119e+00 -1.0032306981310337e+00 6.7586312483714203e-02 -2.9362388457484893e-02 -2.9362388457484991e-02 1.1726861240971677e-03 -4.8179761842372516e-04 1.6192883778967384e-03 -4.4660225379957060e-04 1.6192883778967382e-03 -1.6192883778967384e-03 2.3380532669830045e+00 -9.3248454813310622e-01 1.0457969243530620e-02 -3.9667026797548070e-02 nan
2.9000000000000000e+01 9.6768290463585038e-01 1.6639093146732727e-02 9.5158153864911355e-01 1.6101365986736796e-02 3.2317095364149791e-02 -4.0792212656258418e+00 -1.0032362163062871e+00 6.7392953453350557e-02 -2.9266346271955981e-02 -2.9266346271955665e-02 1.1645744339059830e-03 -4.7886279800741436e-04 1.6085843147217831e-03 -4.4400988081580006e-04 1.6085843147217835e-03 -1.6085843147217831e-03 2.3411504189774845e+00 -9.3392674232306294e-01 1.0480911031119330e-02 -3.9782879331934758e-02 nan
2.9100000000000001e+01 9.6779895989465803e-01 1.6591352489486486e-02 9.5174186621208734e-01 1.6057093682570668e-02 3.2201040105341847e-02 -4.0821431231607317e+00 -1.0032416893634979e+00 6.7200765725557179e-02 -2.9170903951402236e-02 -2.9170903951402254e-02 1.1565442350596896e-03 -4.7595478830963025e-04 1.5979841510690730e-03 -4.4143991600938348e-04 1.5979841510690730e-03 -1.5979841510690730e-03 2.3442367384416811e+00 -9.3536418766791529e-01 1.0503789251820425e-02 -3.9898525034743462e-02 nan
2.9200000000000003e+01 9.6791421616379669e-01 1.6543901306150837e-02 9.5190113889876249e-01 1.6013077265034200e-02 3.2085783836203370e-02 -4.0850554662315437e+00 -1.0032471175661182e+00 6.7009738645714037e-02 -2.9076056095579610e-02 -2.9076056095579741e-02 1.1485944648116772e-03 -4.7307326637062214e-04 1.5874865711522094e-03 -4.3889210634053222e-04 1.5874865711522094e-03 -1.5874865711522094e-03 2.3473122975890175e+00 -9.3679691394268105e-01 1.0526604262813181e-02 -4.0013964670300273e-02 nan
2.9300000000000001e+01 9.6802868143369425e-01 1.6496736963897949e-02 9.5205936690257364e-01 1.5969314531120615e-02 3.1971318566305605e-02 -4.0879583540173394e+00 -1.0032525011758793e+00 6.6819861687087367e-02 -2.8981797366575728e-02 -2.8981797366575777e-02 1.1407240773341201e-03 -4.7021791402124551e-04 1.5770902795784424e-03 -4.3636620224432230e-04 1.5770902795784426e-03 -1.5770902795784424e-03 2.3503771679366903e+00 -9.3822495065361422e-01 1.0549356418463352e-02 -4.0129198999631785e-02 nan
2.9400000000000002e+01 9.6814236359103034e-01 1.6449856861480820e-02 9.5221656028842216e-01 1.5925803302608170e-02 3.1857636408969797e-02 -4.0908518451664708e+00 -1.0032578404528074e+00 6.6631124448938941e-02 -2.8888122487945471e-02 -2.8888122487945402e-02 1.1329320434017420e-03 -4.6738841779909323e-04 1.5667940009770846e-03 -4.3386195757534249e-04 1.5667940009770846e-03 -1.5667940009770846e-03 2.3534314203143434e+00 -9.3964832704131485e-01 1.0572046070349549e-02 -4.0244228780464811e-02 nan
2.9500000000000000e+01 9.6825527042037740e-01 1.6403258428766845e-02 9.5237272899465641e-01 1.5882541425720976e-02 3.1744729579622571e-02 -4.0937359978026819e+00 -1.0032631356552244e+00 6.6443516654667953e-02 -2.8795026243865800e-02 -2.8795026243865471e-02 1.1252173500823069e-03 -4.6458446886640413e-04 1.5565964796357221e-03 -4.3137912955341521e-04 1.5565964796357219e-03 -1.5565964796357221e-03 2.3564751248726079e+00 -9.4106707208379425e-01 1.0594673567289437e-02 -4.0359054767226600e-02 nan
2.9600000000000001e+01 9.6836740960581835e-01 1.6356939126279300e-02 9.5252788283502321e-01 1.5839526770795143e-02 3.1632590394181738e-02 -4.0966108695311290e+00 -1.0032683870397658e+00 6.6257028149985325e-02 -2.8702503478296920e-02 -2.8702503478296698e-02 1.1175790004338659e-03 -4.6180576292949299e-04 1.5464964791440327e-03 -4.2891747871016701e-04 1.5464964791440331e-03 -1.5464964791440327e-03 2.3595083510915162e+00 -9.4248121449949818e-01 1.0617239255365547e-02 -4.0473677711045750e-02 nan
2.9700000000000003e+01 9.6847878873252791e-01 1.6310896444746911e-02 9.5268203150057773e-01 1.5796757231950183e-02 3.1521211267472149e-02 -4.0994765174443240e+00 -1.0032735948613816e+00 6.6071648901119245e-02 -2.8610549094163613e-02 -2.8610549094163898e-02 1.1100160132083243e-03 -4.5905200015990290e-04 1.5364927820449795e-03 -4.2647676883665516e-04 1.5364927820449793e-03 -1.5364927820449795e-03 2.3625311677887866e+00 -9.4389078275029081e-01 1.0639743477951009e-02 -4.0588098359753515e-02 nan
2.9800000000000001e+01 9.6858941528832920e-01 1.6265127904661218e-02 9.5283518456156346e-01 1.5754230726765697e-02 3.1410584711670922e-02 -4.1023329981279826e+00 -1.0032787593733534e+00 6.5887368993052947e-02 -2.8519158052545648e-02 -2.8519158052545599e-02 1.1025274225613117e-03 -4.5632288511706330e-04 1.5265841894931754e-03 -4.2405676693186358e-04 1.5265841894931752e-03 -1.5265841894931754e-03 2.3655436431279844e+00 -9.4529580504439359e-01 1.0662186575734893e-02 -4.0702317457885669e-02 nan
2.9900000000000002e+01 9.6869929666521870e-01 1.6219631055841597e-02 9.5298735146925562e-01 1.5711945195963094e-02 3.1300703334781250e-02 -4.1051803676668026e+00 -1.0032838808272997e+00 6.5704178627791571e-02 -2.8428325371879015e-02 -2.8428325371878598e-02 1.0951122777681048e-03 -4.5361812667245273e-04 1.5167695209201829e-03 -4.2165724315207804e-04 1.5167695209201829e-03 -1.5167695209201829e-03 2.3685458446265635e+00 -9.4669630933928617e-01 1.0684568886747401e-02 -4.0816335746684945e-02 nan
3.0000000000000000e+01 9.6880844016086543e-01 1.6174403477007784e-02 9.5313854155777300e-01 1.5669898603092390e-02 3.1191559839134464e-02 -4.1080186816501607e+00 -1.0032889594731857e+00 6.5522068122659843e-02 -2.8338046127172778e-02 -2.8338046127173066e-02 1.0877696429456400e-03 -4.5093743793531339e-04 1.5070476137068445e-03 -4.1927797076120457e-04 1.5070476137068447e-03 -1.5070476137068445e-03 2.3715378391637838e+00 -9.4809232334456661e-01 1.0706890746384748e-02 -4.0930153964103787e-02 nan
3.0100000000000001e+01 9.6891685298008057e-01 1.6129442775359697e-02 9.5328876404585672e-01 1.5628088934223815e-02 3.1083147019919447e-02 -4.1108479951777346e+00 -1.0032939955593339e+00 6.5341027908628266e-02 -2.8248315449241963e-02 -2.8248315449241737e-02 1.0804985967804385e-03 -4.4828053617988880e-04 1.4974173228624529e-03 -4.1691872608201445e-04 1.4974173228624527e-03 -1.4974173228624529e-03 2.3745196929885135e+00 -9.4948387452477401e-01 1.0729152487433875e-02 -4.1043772844807751e-02 nan
3.0200000000000003e+01 9.6902454223626100e-01 1.6084746586164621e-02 9.5343802803861655e-01 1.5586514197644435e-02 3.0975457763739077e-02 -4.1136683628650372e+00 -1.0032989893324351e+00 6.5161048528668927e-02 -2.8159128523940383e-02 -2.8159128523940494e-02 1.0732982322619717e-03 -4.4564714277390861e-04 1.4878775207100437e-03 -4.1457928844807217e-04 1.4878775207100442e-03 -1.4878775207100437e-03 2.3774914717269153e+00 -9.5087099010216924e-01 1.0751354440096847e-02 -4.1157193120179181e-02 nan
3.0300000000000001e+01 9.6913151495280692e-01 1.6040312572351296e-02 9.5358634252924757e-01 1.5545172423559368e-02 3.0868485047193112e-02 -4.1164798388488881e+00 -1.0033039410375555e+00 6.4982120636138799e-02 -2.8070480591420175e-02 -2.8070480591420144e-02 1.0661676564218173e-03 -4.4303698310870767e-04 1.4784270965785432e-03 -4.1225944015672579e-04 1.4784270965785432e-03 -1.4784270965785432e-03 2.3804532403900160e+00 -9.5225369705948093e-01 1.0773496932015068e-02 -4.1270415518321446e-02 nan
3.0400000000000002e+01 9.6923777806451350e-01 1.5996138424110976e-02 9.5373371640071580e-01 1.5504061663797709e-02 3.0762221935486559e-02 -4.1192824767928116e+00 -1.0033088509181476e+00 6.4804234993190032e-02 -2.7982366945390406e-02 -2.7982366945390247e-02 1.0591059900782968e-03 -4.4044978653051827e-04 1.4690649565010281e-03 -4.0995896642273126e-04 1.4690649565010281e-03 -1.4690649565010281e-03 2.3834050633811712e+00 -9.5363202214261378e-01 1.0795580288293208e-02 -4.1383440764063563e-02 nan
3.0500000000000000e+01 9.6934333841893605e-01 1.5952221858505408e-02 9.5388015842741292e-01 1.5463179991523157e-02 3.0656661581063845e-02 -4.1220763298923426e+00 -1.0033137192160571e+00 6.4627382469208586e-02 -2.7894782932395557e-02 -2.7894782932395217e-02 1.0521123675861449e-03 -4.3788528627324149e-04 1.4597900229189687e-03 -4.0767765533282388e-04 1.4597900229189687e-03 -1.4597900229189687e-03 2.3863470045034090e+00 -9.5500599186331692e-01 1.0817604831523005e-02 -4.1496269578965059e-02 nan
3.0600000000000001e+01 9.6944820277773280e-01 1.5908560619081288e-02 9.5402567727678378e-01 1.5422525500948971e-02 3.0551797222267238e-02 -4.1248614508802897e+00 -1.0033185461715424e+00 6.4451554039278602e-02 -2.7807723951100167e-02 -2.7807723951100000e-02 1.0451859365917132e-03 -4.3534321939244522e-04 1.4506012343927109e-03 -4.0541529780099774e-04 1.4506012343927109e-03 -1.4506012343927109e-03 2.3892791269666769e+00 -9.5637563250182056e-01 1.0839570881806624e-02 -4.1608902681321579e-02 nan
3.0700000000000003e+01 9.6955237781798009e-01 1.5865152475491390e-02 9.5417028151092265e-01 1.5382096307057488e-02 3.0447622182019879e-02 -4.1276378920318999e+00 -1.0033233320232706e+00 6.4276740782672634e-02 -2.7721185451588842e-02 -2.7721185451589074e-02 1.0383258577929915e-03 -4.3282332670071784e-04 1.4414975453176297e-03 -4.0317168752463821e-04 1.4414975453176295e-03 -1.4414975453176297e-03 2.3922014933949747e+00 -9.5774097010943349e-01 1.0861478756780060e-02 -4.1721340786170395e-02 nan
3.0800000000000001e+01 9.6965587013346777e-01 1.5821995223122005e-02 9.5431397958814379e-01 1.5341890545323939e-02 3.0344129866532260e-02 -4.1304057051699719e+00 -1.0033280770083350e+00 6.4102933881367771e-02 -2.7635162934673378e-02 -2.7635162934673437e-02 1.0315313047047959e-03 -4.3032535270421513e-04 1.4324779256461530e-03 -4.0094662094135704e-04 1.4324779256461532e-03 -1.4324779256461530e-03 2.3951141658333870e+00 -9.5910203051110732e-01 1.0883328771636070e-02 -4.1833584605296681e-02 nan
3.0900000000000002e+01 9.6975868623596784e-01 1.5779086682726748e-02 9.5445677986452326e-01 1.5301906371444548e-02 3.0241313764032246e-02 -4.1331649416698948e+00 -1.0033327813622654e+00 6.3930124618586326e-02 -2.7549651951211118e-02 -2.7549651951211195e-02 1.0248014634284643e-03 -4.2784904554044772e-04 1.4235413606150586e-03 -3.9873989718659439e-04 1.4235413606150588e-03 -1.4235413606150586e-03 2.3980172057550111e+00 -9.6045883930796561e-01 1.0905121239147005e-02 -4.1945634847239795e-02 nan
3.1000000000000000e+01 9.6986083255648248e-01 1.5736424700066465e-02 9.5459869059541358e-01 1.5262141961068858e-02 3.0139167443517592e-02 -4.1359156524646163e+00 -1.0033374453190356e+00 6.3758304377361755e-02 -2.7464648101436503e-02 -2.7464648101436642e-02 1.0181355324266491e-03 -4.2539415691730988e-04 1.4146868504786403e-03 -3.9655131805199108e-04 1.4146868504786398e-03 -1.4146868504786403e-03 2.4009106740677857e+00 -9.6181142187979851e-01 1.0926856469687406e-02 -4.2057492217300298e-02 nan
3.1100000000000001e+01 9.6996231544646894e-01 1.5694007145555161e-02 9.5473971993693285e-01 1.5222595509536113e-02 3.0037684553530911e-02 -4.1386578880495497e+00 -1.0033420691110730e+00 6.3587464639127247e-02 -2.7380147034300421e-02 -2.7380147034300466e-02 1.0115327223025787e-03 -4.2296044205324395e-04 1.4059134102470258e-03 -3.9438068794444702e-04 1.4059134102470260e-03 -1.4059134102470258e-03 2.4037946311212202e+00 -9.6315980338752583e-01 1.0948534771256282e-02 -4.2169157417546822e-02 nan
3.1200000000000003e+01 9.7006314117904335e-01 1.5651831913911944e-02 9.5487987594742751e-01 1.5183265231615818e-02 2.9936858820956581e-02 -4.1413916984874124e+00 -1.0033466529692694e+00 6.3417596982329683e-02 -2.7296144446819503e-02 -2.7296144446819413e-02 1.0049922555836947e-03 -4.2054765961855488e-04 1.3972200694295860e-03 -3.9222781384589127e-04 1.3972200694295860e-03 -1.3972200694295860e-03 2.4066691367130222e+00 -9.6450400877562370e-01 1.0970156449499342e-02 -4.2280631146823580e-02 nan
3.1300000000000001e+01 9.7016331595016114e-01 1.5609896923818690e-02 9.5501916658890895e-01 1.5144149361252159e-02 2.9836684049838802e-02 -4.1441171334129976e+00 -1.0033511971229920e+00 6.3248693081065246e-02 -2.7212636083437592e-02 -2.7212636083437779e-02 9.9851336650988724e-04 -4.1815557167788116e-04 1.3886058717836613e-03 -3.9009250527377392e-04 1.3886058717836611e-03 -1.3886058717836613e-03 2.4095342500956374e+00 -9.6584406277452239e-01 1.0991721807730823e-02 -4.2391914100758023e-02 nan
3.1400000000000002e+01 9.7026284587977929e-01 1.5568200117583454e-02 9.5515759972846681e-01 1.5105246151312438e-02 2.9737154120220832e-02 -4.1468342420378930e+00 -1.0033557018000869e+00 6.3080744703738131e-02 -2.7129617735396145e-02 -2.7129617735395923e-02 9.9209530082598838e-04 -4.1578394363375520e-04 1.3800698750682204e-03 -3.8797457424223191e-04 1.3800698750682206e-03 -1.3800698750682204e-03 2.4123900299826886e+00 -9.6717998990296983e-01 1.1013231146955200e-02 -4.2503006971768842e-02 nan
3.1500000000000000e+01 9.7036173701299544e-01 1.5526739460809458e-02 9.5529518313965611e-01 1.5066553873339286e-02 2.9638262987004716e-02 -4.1495430731551197e+00 -1.0033601672268990e+00 6.2913743711742035e-02 -2.7047085240111051e-02 -2.7047085240111197e-02 9.8573731557839803e-04 -4.1343254417119073e-04 1.3716111508022730e-03 -3.8587383522387510e-04 1.3716111508022730e-03 -1.3716111508022730e-03 2.4152365345553242e+00 -9.6851181447036494e-01 1.1034684765888678e-02 -4.2613910449074144e-02 nan
3.1600000000000001e+01 9.7045999532116900e-01 1.5485512942069575e-02 9.5543192450386227e-01 1.5028070817306742e-02 2.9540004678831087e-02 -4.1522436751437244e+00 -1.0033645936282720e+00 6.2747682058162654e-02 -2.6965034480565326e-02 -2.6965034480565978e-02 9.7943867891594322e-04 -4.1110114520342343e-04 1.3632287840282683e-03 -3.8379010511232516e-04 1.3632287840282683e-03 -1.3632287840282683e-03 2.4180738214684756e+00 -9.6983956057905818e-01 1.1056082960980412e-02 -4.2724625218700095e-02 nan
3.1700000000000003e+01 9.7055762670302126e-01 1.5444518572586146e-02 9.5556783141164137e-01 1.4989795291379943e-02 2.9442373296978717e-02 -4.1549360959733068e+00 -1.0033689812275650e+00 6.2582551786502225e-02 -2.6883461384706504e-02 -2.6883461384706521e-02 9.7319866989462435e-04 -4.0878952181861182e-04 1.3549218730799556e-03 -3.8172320318533113e-04 1.3549218730799556e-03 -1.3549218730799556e-03 2.4209019478570264e+00 -9.7116325212662480e-01 1.1077426026433577e-02 -4.2835151963489491e-02 nan
3.1800000000000001e+01 9.7065463698571663e-01 1.5403754385916140e-02 9.5570291136403807e-01 1.4951725621678571e-02 2.9345363014283407e-02 -4.1576203832084833e+00 -1.0033733302466556e+00 6.2418345029424394e-02 -2.6802361924850415e-02 -2.6802361924850238e-02 9.6701657828634862e-04 -4.0649745222750644e-04 1.3466895293548257e-03 -3.7967295106847702e-04 1.3466895293548255e-03 -1.3466895293548257e-03 2.4237209703418912e+00 -9.7248291280810439e-01 1.1098714254226174e-02 -4.2945491363110877e-02 nan
3.1900000000000002e+01 9.7075103192592438e-01 1.5363218437641470e-02 9.5583717177388050e-01 1.4913860152043844e-02 2.9248968074075815e-02 -4.1602965840132988e+00 -1.0033776409059567e+00 6.2255054007520523e-02 -2.6721732117102926e-02 -2.6721732117102888e-02 9.6089170439163526e-04 -4.0422471771224463e-04 1.3385308770912760e-03 -3.7763917269964065e-04 1.3385308770912760e-03 -1.3385308770912760e-03 2.4265309450360086e+00 -9.7379856611821347e-01 1.1119947934131709e-02 -4.3055644094067702e-02 nan
3.2000000000000000e+01 9.7084681721086230e-01 1.5322908805064366e-02 9.5597061996705324e-01 1.4876197243809036e-02 2.9153182789137762e-02 -4.1629647451555698e+00 -1.0033819134244226e+00 6.2092671028095833e-02 -2.6641568020783813e-02 -2.6641568020783782e-02 9.5482335885581186e-04 -4.0197110257600871e-04 1.3304450531497782e-03 -3.7562169429396626e-04 1.3304450531497780e-03 -1.3304450531497782e-03 2.4293319275502512e+00 -9.7511023535352725e-01 1.1141127353739491e-02 -4.3165610829707823e-02 nan
3.2100000000000001e+01 9.7094199845932327e-01 1.5282823586907732e-02 9.5610326318374983e-01 1.4838735275573476e-02 2.9058001540676788e-02 -4.1656249130111878e+00 -1.0033861480195567e+00 6.1931188483974678e-02 -2.6561865737859118e-02 -2.6561865737858934e-02 9.4881086248905047e-04 -3.9973639409362864e-04 1.3224312067984800e-03 -3.7362034430942951e-04 1.3224312067984798e-03 -1.3224312067984800e-03 2.4321239729992499e+00 -9.7641794361463452e-01 1.1162252798474975e-02 -4.3275392240233100e-02 nan
3.2200000000000003e+01 9.7103658122268133e-01 1.5242960903020440e-02 9.5623510857970140e-01 1.4801472642979962e-02 2.8963418777318582e-02 -4.1682771335683437e+00 -1.0033903449074244e+00 6.1770598852326462e-02 -2.6482621412384680e-02 -2.6482621412385172e-02 9.4285354609007182e-04 -3.9752038246315154e-04 1.3144884995030981e-03 -3.7163495341302629e-04 1.3144884995030979e-03 -1.3144884995030981e-03 2.4349071360071335e+00 -9.7772171380826212e-01 1.1183324551619658e-02 -4.3384988992709275e-02 nan
3.2300000000000004e+01 9.7113057098588340e-01 1.5203318894087377e-02 9.5636616322738788e-01 1.4764407758495544e-02 2.8869429014116724e-02 -4.1709214524317222e+00 -1.0033945043026604e+00 6.1610894693510179e-02 -2.6403831229959748e-02 -2.6403831229959717e-02 9.3695075027307336e-04 -3.9532286075834343e-04 1.3066161047206404e-03 -3.6966535444756698e-04 1.3066161047206402e-03 -1.3066161047206404e-03 2.4376814707131942e+00 -9.7902156864937295e-01 1.1204342894330930e-02 -4.3494401751076030e-02 nan
3.2399999999999999e+01 9.7122397316842024e-01 1.5163895721344247e-02 9.5649643411722463e-01 1.4727539051195566e-02 2.8776026831579749e-02 -4.1735579148266124e+00 -1.0033986264184809e+00 6.1452068649937422e-02 -2.6325491417181587e-02 -2.6325491417181511e-02 9.3110182529834381e-04 -3.9314362488196978e-04 1.2988132076972682e-03 -3.6771138239892432e-04 1.2988132076972680e-03 -1.2988132076972682e-03 2.4404470307774631e+00 -9.8031753066323624e-01 1.1225308105661658e-02 -4.3603631176157086e-02 nan
3.2500000000000000e+01 9.7131679312528540e-01 1.5124689566296888e-02 9.5662592815873448e-01 1.4690864966550957e-02 2.8683206874714672e-02 -4.1761865656030031e+00 -1.0034027114666875e+00 6.1294113444953724e-02 -2.6247598241115822e-02 -2.6247598241116114e-02 9.2530613090610668e-04 -3.9098247352005818e-04 1.2910790052700553e-03 -3.6577287436394859e-04 1.2910790052700551e-03 -1.2910790052700553e-03 2.4432038693862226e+00 -9.8160962218747139e-01 1.1246220462579589e-02 -4.3712677925670899e-02 nan
3.2600000000000001e+01 9.7140903614791274e-01 1.5085698630445269e-02 9.5675465218169398e-01 1.4654383966218727e-02 2.8590963852087366e-02 -4.1788074492395832e+00 -1.0034067596576857e+00 6.1137021881738828e-02 -2.6170148008773837e-02 -2.6170148008773469e-02 9.1956303615382687e-04 -3.8883920809700109e-04 1.2834127056727384e-03 -3.6384966951891163e-04 1.2834127056727388e-03 -1.2834127056727384e-03 2.4459520392574241e+00 -9.8289786537406443e-01 1.1267080239986568e-02 -4.3821542654240916e-02 nan
3.2700000000000003e+01 9.7150070746510120e-01 1.5046921135011854e-02 9.5688261293726562e-01 1.4618094527835600e-02 2.8499292534898753e-02 -4.1814206098477200e+00 -1.0034107712004887e+00 6.0980786842223814e-02 -2.6093137066589896e-02 -2.6093137066590080e-02 9.1387191925628266e-04 -3.8671363273136888e-04 1.2758135283446556e-03 -3.6194160908837296e-04 1.2758135283446558e-03 -1.2758135283446556e-03 2.4486915926460431e+00 -9.8418228219135773e-01 1.1287887710737510e-02 -4.3930226013406522e-02 nan
3.2800000000000004e+01 9.7159181224392310e-01 1.5008355320674335e-02 9.5700981709910837e-01 1.4581995144814702e-02 2.8408187756076925e-02 -4.1840260911753751e+00 -1.0034147463027190e+00 6.0825401286025149e-02 -2.6016561799919308e-02 -2.6016561799919520e-02 9.0823216742933030e-04 -3.8460555419273711e-04 1.2682807037440846e-03 -3.6004853631475424e-04 1.2682807037440848e-03 -1.2682807037440846e-03 2.4514225813493553e+00 -9.8546289442601565e-01 1.1308643145659257e-02 -4.4038728651633850e-02 nan
3.2899999999999999e+01 9.7168235559061522e-01 1.4969999447302665e-02 9.5713627126446998e-01 1.4546084326145261e-02 2.8317644409384765e-02 -4.1866239366109710e+00 -1.0034186851706373e+00 6.0670858249397733e-02 -2.5940418632532929e-02 -2.5940418632532766e-02 9.0264317673631825e-04 -3.8251478185914603e-04 1.2608134731645895e-03 -3.5817029642827114e-04 1.2608134731645895e-03 -1.2608134731645895e-03 2.4541450567121368e+00 -9.8673972368496365e-01 1.1329346813569147e-02 -4.4147051214326723e-02 nan
3.3000000000000000e+01 9.7177234255145728e-01 1.4931851793700324e-02 9.5726198195526191e-01 1.4510360596195343e-02 2.8227657448542672e-02 -4.1892141891872052e+00 -1.0034225880091361e+00 6.0517150844202706e-02 -2.5864704026122762e-02 -2.5864704026122707e-02 8.9710435193770936e-04 -3.8044112767539714e-04 1.2534110885551307e-03 -3.5630673661742128e-04 1.2534110885551307e-03 -1.2534110885551307e-03 2.4568590696317978e+00 -9.8801279139730214e-01 1.1349998981293508e-02 -4.4255194343838115e-02 nan
3.3100000000000001e+01 9.7186177811363372e-01 1.4893910657349662e-02 9.5738695561911624e-01 1.4474822494517443e-02 2.8138221886366402e-02 -4.1917968915848247e+00 -1.0034264550217498e+00 6.0364272256892303e-02 -2.5789414479818203e-02 -2.5789414479818151e-02 8.9161510634349044e-04 -3.7838440611216294e-04 1.2460728123435052e-03 -3.5445770600001471e-04 1.2460728123435052e-03 -1.2460728123435052e-03 2.4595646705634389e+00 -9.8928211881619699e-01 1.1370599913685903e-02 -4.4363158679481117e-02 nan
3.3200000000000003e+01 9.7195066720608092e-01 1.4856174354161370e-02 9.5751119863042389e-01 1.4439468575657012e-02 2.8049332793919187e-02 -4.1943720861363349e+00 -1.0034302864106726e+00 6.0212215747511726e-02 -2.5714546529704969e-02 -2.5714546529705142e-02 8.8617486166864051e-04 -3.7634443412578271e-04 1.2387979172632658e-03 -3.5262305559462530e-04 1.2387979172632658e-03 -1.2387979172632658e-03 2.4622619095248446e+00 -9.9054772702074356e-01 1.1391149873645113e-02 -4.4470944857540606e-02 nan
3.3300000000000004e+01 9.7203901470032150e-01 1.4818641218227846e-02 9.5763471729135774e-01 1.4404297408963767e-02 2.7960985299678439e-02 -4.1969398148296850e+00 -1.0034340823767629e+00 6.0060974648715418e-02 -2.5640096748353824e-02 -2.5640096748353776e-02 8.8078304789125661e-04 -3.7432103111882995e-04 1.2315856861838147e-03 -3.5080263829255812e-04 1.2315856861838147e-03 -1.2315856861838147e-03 2.4649508361014028e+00 -9.9180963691780955e-01 1.1411649122133081e-02 -4.4578553511284688e-02 nan
3.3399999999999999e+01 9.7212682541128348e-01 1.4781309601580587e-02 9.5775751783287766e-01 1.4369307578405859e-02 2.7873174588716489e-02 -4.1995001193118791e+00 -1.0034378431195481e+00 5.9910542364800250e-02 -2.5566061744353007e-02 -2.5566061744353059e-02 8.7543910311332755e-04 -3.7231401890135487e-04 1.2244354119435700e-03 -3.4899630883024254e-04 1.2244354119435702e-03 -1.2244354119435700e-03 2.4676314994509574e+00 -9.9306786924384993e-01 1.1432097918192620e-02 -4.4685985270976405e-02 nan
3.3500000000000000e+01 9.7221410409810516e-01 1.4744177873951205e-02 9.5787960641571857e-01 1.4334497682386576e-02 2.7785895901894869e-02 -4.2020530408925660e+00 -1.0034415688372420e+00 5.9760912370752532e-02 -2.5492438161853669e-02 -2.5492438161853342e-02 8.7014247342457273e-04 -3.7032322165291682e-04 1.2173463971867356e-03 -3.4720392376216282e-04 1.2173463971867353e-03 -1.2173463971867356e-03 2.4703039483085978e+00 -9.9432244456670693e-01 1.1452496518964848e-02 -4.4793240763885502e-02 nan
3.3600000000000001e+01 9.7230085546492773e-01 1.4707244422536523e-02 9.5800098913136367e-01 1.4299866333564048e-02 2.7699144535072402e-02 -4.2045986205475696e+00 -1.0034452597267494e+00 5.9612078211311606e-02 -2.5419222680114251e-02 -2.5419222680114133e-02 8.6489261276841958e-04 -3.6834846588519978e-04 1.2103179542025616e-03 -3.4542534143414214e-04 1.2103179542025616e-03 -1.2103179542025616e-03 2.4729682309913792e+00 -9.9557338328737588e-01 1.1472845179706603e-02 -4.4900320614300264e-02 nan
3.3700000000000003e+01 9.7238708416167363e-01 1.4670507651767077e-02 9.5812167200300036e-01 1.4265412158673310e-02 2.7612915838326341e-02 -4.2071368989223741e+00 -1.0034489159836715e+00 5.9464033500047093e-02 -2.5346412013059254e-02 -2.5346412013059417e-02 8.5968898281092384e-04 -3.6638958040541156e-04 1.2033494047680937e-03 -3.4366042195716970e-04 1.2033494047680937e-03 -1.2033494047680937e-03 2.4756243954029800e+00 -9.9682070564175806e-01 1.1493144153807547e-02 -4.5007225443539564e-02 nan
3.3800000000000004e+01 9.7247279478481341e-01 1.4633965983079422e-02 9.5824166098646224e-01 1.4231133798351135e-02 2.7527205215186566e-02 -4.2096679163355715e+00 -1.0034525378023258e+00 5.9316771918450938e-02 -2.5274002908838553e-02 -2.5274002908838623e-02 8.5453105281211206e-04 -3.6444639628026125e-04 1.1964400799936937e-03 -3.4190902718158180e-04 1.1964400799936940e-03 -1.1964400799936937e-03 2.4782724890382974e+00 -9.9806443170238646e-01 1.1513393692807180e-02 -4.5113955869964868e-02 nan
3.3899999999999999e+01 9.7255799187811742e-01 1.4597617854691939e-02 9.5836096197115406e-01 1.4197029906963345e-02 2.7442008121882543e-02 -4.2121917127822641e+00 -1.0034561253757446e+00 5.9170287215043520e-02 -2.5201992149395159e-02 -2.5201992149395558e-02 8.4941829949952414e-04 -3.6251874680061483e-04 1.1895893201712255e-03 -3.4017102067170134e-04 1.1895893201712255e-03 -1.1895893201712255e-03 2.4809125589879777e+00 -9.9930458138013034e-01 1.1533594046411600e-02 -4.5220512508992353e-02 nan
3.4000000000000000e+01 9.7264267993339737e-01 1.4561461721384162e-02 9.5847958078096274e-01 1.4163099152434673e-02 2.7357320066602759e-02 -4.2147083279374185e+00 -1.0034596788956875e+00 5.9024573204493801e-02 -2.5130376550041515e-02 -2.5130376550041970e-02 8.4435020694465077e-04 -3.6060646744681836e-04 1.1827964746255722e-03 -3.3844626768092149e-04 1.1827964746255722e-03 -1.1827964746255722e-03 2.4835446519428870e+00 -1.0005411744258803e+00 1.1553745462510239e-02 -4.5326895973105269e-02 nan
3.4100000000000001e+01 9.7272686339123360e-01 1.4525496054279542e-02 9.5859752317515257e-01 1.4129340216081079e-02 2.7273136608766450e-02 -4.2172178011591823e+00 -1.0034631985526525e+00 5.8879623766753278e-02 -2.5059152959039082e-02 -2.5059152959039061e-02 8.3932626644127035e-04 -3.5870939585460254e-04 1.1760609015684365e-03 -3.3673463512716608e-04 1.1760609015684367e-03 -1.1760609015684365e-03 2.4861688141985221e+00 -1.0017742304322088e+00 1.1573848187192178e-02 -4.5433106871866066e-02 nan
3.4200000000000003e+01 9.7281054664169264e-01 1.4489719340631594e-02 9.5871479484924815e-01 1.4095751792444527e-02 2.7189453358307324e-02 -4.2197201714921615e+00 -1.0034666845358817e+00 5.8735432846203445e-02 -2.4988318257182902e-02 -2.4988318257182934e-02 8.3434597638630884e-04 -3.5682737178158126e-04 1.1693819679550446e-03 -3.3503599156873572e-04 1.1693819679550444e-03 -1.1693819679550446e-03 2.4887850916593601e+00 -1.0030037688350124e+00 1.1593902464762598e-02 -4.5539145811928909e-02 nan
3.4300000000000004e+01 9.7289373402503077e-01 1.4454130083613329e-02 9.5883140143590062e-01 1.4062332589130101e-02 2.7106265974969110e-02 -4.2222154776706509e+00 -1.0034701370333716e+00 5.8591994450815636e-02 -2.4917869357397784e-02 -2.4917869357398148e-02 8.2940884216299940e-04 -3.5496023707442810e-04 1.1627590493436268e-03 -3.3335020718062742e-04 1.1627590493436270e-03 -1.1627590493436268e-03 2.4913935298431520e+00 -1.0042298089151327e+00 1.1613908537758816e-02 -4.5645013397052049e-02 nan
3.4399999999999999e+01 9.7297642983238730e-01 1.4418726802109979e-02 9.5894734850574181e-01 1.4029081326645522e-02 2.7023570167612684e-02 -4.2247037581218301e+00 -1.0034735562318806e+00 5.8449302651325072e-02 -2.4847803204335890e-02 -2.4847803204335894e-02 8.2451437602606959e-04 -3.5310783563657536e-04 1.1561915297572541e-03 -3.3167715373118441e-04 1.1561915297572539e-03 -1.1561915297572541e-03 2.4939941738851568e+00 -1.0054523697999564e+00 1.1633866646966291e-02 -4.5750710228110281e-02 nan
3.4500000000000000e+01 9.7305863830646544e-01 1.4383508030514962e-02 9.5906264156822241e-01 1.3995996738243000e-02 2.6941361693534609e-02 -4.2271850509689077e+00 -1.0034769423169416e+00 5.8307351580417041e-02 -2.4778116773979227e-02 -2.4778116773979172e-02 8.1966209698929233e-04 -3.5127001339647495e-04 1.1496788015484059e-03 -3.3001670455911356e-04 1.1496788015484059e-03 -1.1496788015484059e-03 2.4965870685423188e+00 -1.0066714704649951e+00 1.1653777031434392e-02 -4.5856236903107694e-02 nan
3.4600000000000001e+01 9.7314036364220335e-01 1.4348472318528866e-02 9.5917728607244013e-01 1.3963077569763269e-02 2.6859636357796687e-02 -4.2296593940342468e+00 -1.0034802954728645e+00 5.8166135431925274e-02 -2.4708807073252202e-02 -2.4708807073252115e-02 8.1485153071493338e-04 -3.4944661827648145e-04 1.1432202652658728e-03 -3.2836873455093928e-04 1.1432202652658725e-03 -1.1432202652658728e-03 2.4991722581973916e+00 -1.0078871297354466e+00 1.1673639928492099e-02 -4.5961594017189994e-02 nan
3.4700000000000003e+01 9.7322160998743323e-01 1.4313618230961630e-02 9.5929128740795133e-01 1.3930322579481954e-02 2.6778390012566614e-02 -4.2321268248424282e+00 -1.0034836158827509e+00 5.8025648460043246e-02 -2.4639871139635814e-02 -2.4639871139636331e-02 8.1008220940551696e-04 -3.4763750016223225e-04 1.1368153295242868e-03 -3.2673312011876975e-04 1.1368153295242870e-03 -1.1368153295242868e-03 2.5017497868630039e+00 -1.0090993662877361e+00 1.1693455573763410e-02 -4.6066782162657437e-02 nan
3.4800000000000004e+01 9.7330238144353076e-01 1.4278944347537700e-02 9.5940465090557270e-01 1.3897730537958087e-02 2.6697618556469235e-02 -4.2345873806233003e+00 -1.0034869037284975e+00 5.7885884978546950e-02 -2.4571306040791694e-02 -2.4571306040791378e-02 8.0535367169740589e-04 -3.4584251087262834e-04 1.1304634108758927e-03 -3.2510973917848694e-04 1.1304634108758929e-03 -1.1304634108758927e-03 2.5043196981856748e+00 -1.0103081986510383e+00 1.1713224201182716e-02 -4.6171801928977359e-02 nan
3.4899999999999999e+01 9.7338268206605150e-01 1.4244449262704269e-02 9.5951738183816659e-01 1.3865300227884871e-02 2.6617317933948472e-02 -4.2370410983149629e+00 -1.0034901591908107e+00 5.7746839360030493e-02 -2.4503108874183270e-02 -2.4503108874183329e-02 8.0066546255644572e-04 -3.4406150413022915e-04 1.1241639336846232e-03 -3.2349847112817740e-04 1.1241639336846230e-03 -1.1241639336846232e-03 2.5068820354497721e+00 -1.0115136452087785e+00 1.1732946043009951e-02 -4.6276653902797026e-02 nan
3.5000000000000000e+01 9.7346251586536059e-01 1.4210131585442223e-02 9.5962948542141813e-01 1.3833030443942412e-02 2.6537484134639411e-02 -4.2394880145667422e+00 -1.0034933824492052e+00 5.7608506035151615e-02 -2.4435276766715266e-02 -2.4435276766714975e-02 7.9601713317563241e-04 -3.4229433553234533e-04 1.1179163300027188e-03 -3.2189919682708653e-04 1.1179163300027188e-03 -1.1179163300027188e-03 2.5094368415814219e+00 -1.0127157242001208e+00 1.1752621329845616e-02 -4.6381338667956330e-02 nan
3.5100000000000001e+01 9.7354188680724940e-01 1.4175989939080218e-02 9.5974096681459664e-01 1.3800919992652740e-02 2.6458113192750723e-02 -4.2419281657421113e+00 -1.0034965736820243e+00 5.7470879491890822e-02 -2.4367806874364861e-02 -2.4367806874364534e-02 7.9140824087447635e-04 -3.4054086252245408e-04 1.1117200394492126e-03 -3.2031179857473633e-04 1.1117200394492126e-03 -1.1117200394492126e-03 2.5119841591523637e+00 -1.0139144537214306e+00 1.1772250290645599e-02 -4.6485856805500707e-02 nan
3.5200000000000003e+01 9.7362079881354313e-01 1.4142022961111401e-02 9.5985183112130634e-01 1.3768967692236751e-02 2.6379201186456862e-02 -4.2443615879215777e+00 -1.0034997330664424e+00 5.7333954274820152e-02 -2.4300696381828336e-02 -2.4300696381828194e-02 7.8683834900048172e-04 -3.3880094436225424e-04 1.1055745090909946e-03 -3.1873616009051291e-04 1.1055745090909946e-03 -1.1055745090909946e-03 2.5145240303837584e+00 -1.0151098517277251e+00 1.1791833152735933e-02 -4.6590208893693870e-02 nan
3.5300000000000004e+01 9.7369925576269978e-01 1.4108229303012995e-02 9.5996208339022648e-01 1.3737172372473266e-02 2.6300744237300246e-02 -4.2467883169055405e+00 -1.0035028607784702e+00 5.7197724984383566e-02 -2.4233942502167115e-02 -2.4233942502166886e-02 7.8230702683225082e-04 -3.3707444210413247e-04 1.0994791933257642e-03 -3.1717216649351332e-04 1.0994791933257642e-03 -1.0994791933257642e-03 2.5170564971499401e+00 -1.0163019360341017e+00 1.1811370141827324e-02 -4.6694395508030791e-02 nan
3.5399999999999999e+01 9.7377726149039712e-01 1.4074607630068575e-02 9.6007172861583712e-01 1.3705532874560025e-02 2.6222738509602789e-02 -4.2492083882171112e+00 -1.0035059569929687e+00 5.7062186276187976e-02 -2.4167542476460468e-02 -2.4167542476460448e-02 7.7781384948450252e-04 -3.3536121856413104e-04 1.0934335537672369e-03 -3.1561970428273446e-04 1.0934335537672369e-03 -1.0934335537672369e-03 2.5195816009821264e+00 -1.0174907243171520e+00 1.1830861482029538e-02 -4.6798417221250568e-02 nan
3.5500000000000000e+01 9.7385481979011290e-01 1.4041156621193020e-02 9.6018077173913619e-01 1.3674048050976679e-02 2.6145180209887042e-02 -4.2516218371048939e+00 -1.0035090218836538e+00 5.6927332860305532e-02 -2.4101493573463612e-02 -2.4101493573464073e-02 7.7335839781467338e-04 -3.3366113829539154e-04 1.0874370591322652e-03 -3.1407866131759175e-04 1.0874370591322650e-03 -1.0874370591322652e-03 2.5220993830720748e+00 -1.0186762341163571e+00 1.1850307395865711e-02 -4.6902274603349309e-02 nan
3.5600000000000001e+01 9.7393193441369341e-01 1.4007874968760175e-02 9.6028921764834363e-01 1.3642716765349752e-02 2.6068065586306470e-02 -4.2540286985457358e+00 -1.0035120556231092e+00 5.6793159500585874e-02 -2.4035793089271840e-02 -2.4035793089272083e-02 7.6894025833151814e-04 -3.3197406756207786e-04 1.0814891851302806e-03 -3.1254892679876258e-04 1.0814891851302806e-03 -1.0814891851302806e-03 2.5246098842756943e+00 -1.0198584828354635e+00 1.1869708104286439e-02 -4.7005968221593114e-02 nan
3.5700000000000003e+01 9.7400860907191522e-01 1.3974761378432950e-02 9.6039707117959583e-01 1.3611537892319399e-02 2.5991390928084925e-02 -4.2564290072474487e+00 -1.0035150583827854e+00 5.6659661013978485e-02 -2.3970438346984070e-02 -2.3970438346984039e-02 7.6455902310499486e-04 -3.3029987431367288e-04 1.0755894143542638e-03 -3.1103039124926883e-04 1.0755894143542636e-03 -1.0755894143542638e-03 2.5271131451166062e+00 -1.0210374877438477e+00 1.1889063826683725e-02 -4.7109498640531010e-02 nan
3.5800000000000004e+01 9.7408484743503521e-01 1.3941814568996107e-02 9.6050433711762706e-01 1.3580510317408125e-02 2.5915152564964808e-02 -4.2588227976514919e+00 -1.0035180303330169e+00 5.6526832269865747e-02 -2.3905426696378438e-02 -2.3905426696378563e-02 7.6021428967818177e-04 -3.2863842815982267e-04 1.0697372361741380e-03 -3.0952294649595633e-04 1.0697372361741383e-03 -1.0697372361741380e-03 2.5296092057896646e+00 -1.0222132659778591e+00 1.1908374780904842e-02 -4.7212866422007942e-02 nan
3.5899999999999999e+01 9.7416065313333589e-01 1.3909033272191455e-02 9.6061102019644451e-01 1.3549632936891327e-02 2.5839346866664212e-02 -4.2612101039356229e+00 -1.0035209716430307e+00 5.6394668189406048e-02 -2.3840755513588018e-02 -2.3840755513587972e-02 7.5590566098056062e-04 -3.2698960034555172e-04 1.0639321466317754e-03 -3.0802648565121470e-04 1.0639321466317754e-03 -1.0639321466317754e-03 2.5320981061644265e+00 -1.0233858345421489e+00 1.1927641183266016e-02 -4.7316072125177674e-02 nan
3.6000000000000000e+01 9.7423602975765755e-01 1.3876416232555576e-02 9.6071712509998786e-01 1.3518904657669657e-02 2.5763970242342494e-02 -4.2635909600165141e+00 -1.0035238824809429e+00 5.6263163744885408e-02 -2.3776422200781477e-02 -2.3776422200781296e-02 7.5163274524292858e-04 -3.2535326372690968e-04 1.0581736483379200e-03 -3.0654090309499132e-04 1.0581736483379195e-03 -1.0581736483379200e-03 2.5345798857885797e+00 -1.0245552103109823e+00 1.1946863248565955e-02 -4.7419116306515907e-02 nan
3.6100000000000001e+01 9.7431098085992562e-01 1.3843962207259856e-02 9.6082265646278253e-01 1.3488324397143092e-02 2.5689019140074383e-02 -4.2659653995523454e+00 -1.0035267630137794e+00 5.6132313959080228e-02 -2.3712424185848860e-02 -2.3712424185849106e-02 7.4739515591387424e-04 -3.2372929274704322e-04 1.0524612503709752e-03 -3.0506609445710094e-04 1.0524612503709752e-03 -1.0524612503709752e-03 2.5370545838913228e+00 -1.0257214100295351e+00 1.1966041190099256e-02 -4.7521999519833123e-02 nan
3.6200000000000003e+01 9.7438550995366757e-01 1.3811669965953028e-02 9.6092761887058065e-01 1.3457891083086896e-02 2.5614490046332240e-02 -4.2683334559453616e+00 -1.0035296134074760e+00 5.6002113904628961e-02 -2.3648758922094514e-02 -2.3648758922094209e-02 7.4319251157782041e-04 -3.2211756341271705e-04 1.0467944681776730e-03 -3.0360195659985258e-04 1.0467944681776730e-03 -1.0467944681776730e-03 2.5395222393867085e+00 -1.0268844503151742e+00 1.1985175219669721e-02 -4.7624722316287650e-02 nan
3.6300000000000004e+01 9.7445962051452351e-01 1.3779538290605917e-02 9.6103201686099426e-01 1.3427603653529187e-02 2.5540379485476605e-02 -4.2706951623443903e+00 -1.0035324338268914e+00 5.5872558703412824e-02 -2.3585423887925578e-02 -2.3585423887925370e-02 7.3902443587433361e-04 -3.2051795327111464e-04 1.0411728234751719e-03 -3.0214838760083833e-04 1.0411728234751717e-03 -1.0411728234751719e-03 2.5419828908769366e+00 -1.0280443476587227e+00 1.2004265547603454e-02 -4.7727285244398635e-02 nan
3.6399999999999999e+01 9.7453331598074533e-01 1.3747565975358547e-02 9.6113585492411513e-01 1.3397461056630235e-02 2.5466684019254539e-02 -4.2730505516473460e+00 -1.0035352244358096e+00 5.5743643525945491e-02 -2.3522416586557973e-02 -2.3522416586558185e-02 7.3489055741921428e-04 -3.1893034138721378e-04 1.0355958441553782e-03 -3.0070528673616391e-04 1.0355958441553780e-03 -1.0355958441553782e-03 2.5444365766556114e+00 -1.0292011184257113e+00 1.2023312382761844e-02 -4.7829688850059074e-02 nan
3.6500000000000000e+01 9.7460659975369401e-01 1.3715751826369511e-02 9.6123913750313050e-01 1.3367462250563508e-02 2.5393400246306021e-02 -4.2753996565036916e+00 -1.0035379853969526e+00 5.5615363590772730e-02 -2.3459734545715566e-02 -2.3459734545715066e-02 7.3079050972675065e-04 -3.1735460832139916e-04 1.0300630641905566e-03 -2.9927255446380604e-04 1.0300630641905566e-03 -1.0300630641905566e-03 2.5468833347109507e+00 -1.0303547788576108e+00 1.2042315932554528e-02 -4.7931933676548667e-02 nan
3.6600000000000001e+01 9.7467947519832210e-01 1.3684094661667484e-02 9.6134186899492391e-01 1.3337606203398224e-02 2.5320524801677829e-02 -4.2777425093168784e+00 -1.0035407168719854e+00 5.5487714163879563e-02 -2.3397375317335458e-02 -2.3397375317335517e-02 7.2672393113336928e-04 -3.1579063610747907e-04 1.0245740235406231e-03 -2.9785009240725384e-04 1.0245740235406233e-03 -1.0245740235406231e-03 2.5493232027289605e+00 -1.0315053450730551e+00 1.2061276402952046e-02 -4.8034020264546916e-02 nan
3.6700000000000003e+01 9.7475194564365486e-01 1.3652593311005014e-02 9.6144405375067121e-01 1.3307891892983686e-02 2.5248054356345112e-02 -4.2800791422467439e+00 -1.0035434190215238e+00 5.5360690558107245e-02 -2.3335336477284759e-02 -2.3335336477284974e-02 7.2269046472289114e-04 -3.1423830823117653e-04 1.0191282680623980e-03 -2.9643780333950698e-04 1.0191282680623980e-03 -1.0191282680623980e-03 2.5517562180965654e+00 -1.0326528330690445e+00 1.2080193998498481e-02 -4.8135949152146022e-02 nan
3.6800000000000004e+01 9.7482401438325972e-01 1.3621246615714339e-02 9.6154569607642471e-01 1.3278318306835043e-02 2.5175985616740348e-02 -4.2824095872119043e+00 -1.0035460920051427e+00 5.5234288132577858e-02 -2.3273615625071298e-02 -2.3273615625071620e-02 7.1868975825282110e-04 -3.1269750960884559e-04 1.0137253494200140e-03 -2.9503559116719297e-04 1.0137253494200140e-03 -1.0137253494200140e-03 2.5541824179047001e+00 -1.0337972587221387e+00 1.2099068922323954e-02 -4.8237720874863860e-02 nan
3.6899999999999999e+01 9.7489568467571042e-01 1.3590053428565443e-02 9.6164680023368965e-01 1.3248884442020794e-02 2.5104315324289604e-02 -4.2847338758920896e+00 -1.0035487359813839e+00 5.5108502292127971e-02 -2.3212210383565097e-02 -2.3212210383565218e-02 7.1472146408215202e-04 -3.1116812656664119e-04 1.0083648249971768e-03 -2.9364336091502482e-04 1.0083648249971768e-03 -1.0083648249971768e-03 2.5566018389513632e+00 -1.0349386377896319e+00 1.2117901376156969e-02 -4.8339335965656892e-02 nan
3.7000000000000000e+01 9.7496695974504377e-01 1.3559012613626027e-02 9.6174737043999214e-01 1.3219589305051668e-02 2.5033040254955931e-02 -4.2870520397304794e+00 -1.0035513511077618e+00 5.4983328486750117e-02 -2.3151118398719913e-02 -2.3151118398720052e-02 7.1078523910033666e-04 -3.0965004681998405e-04 1.0030462578107862e-03 -2.9226101871044962e-04 1.0030462578107862e-03 -1.0030462578107862e-03 2.5590145177446293e+00 -1.0360769859107180e+00 1.2136691560336661e-02 -4.8440794954933149e-02 nan
3.7100000000000001e+01 9.7503784278121008e-01 1.3528123046123618e-02 9.6184741086943892e-01 1.3190431911771145e-02 2.4962157218789794e-02 -4.2893641099359892e+00 -1.0035539375407734e+00 5.4858762211042529e-02 -2.3090337339301291e-02 -2.3090337339301201e-02 7.0688074465763352e-04 -3.0814315945340884e-04 9.9776921642620781e-04 -2.9088847176857424e-04 9.9776921642620781e-04 -9.9776921642620781e-04 2.5614204905056277e+00 -1.0372123186076385e+00 1.2155439673824864e-02 -4.8542098370565050e-02 nan
3.7200000000000003e+01 9.7510833694051358e-01 1.3497383612309689e-02 9.6194692565326612e-01 1.3161411287247442e-02 2.4891663059486480e-02 -4.2916701174855403e+00 -1.0035564954359026e+00 5.4734799003666790e-02 -2.3029864896617066e-02 -2.3029864896617173e-02 7.0300764649655232e-04 -3.0664735490073196e-04 9.9253327487386139e-04 -2.8952562837730923e-04 9.9253327487386139e-04 -9.9253327487386139e-04 2.5638197931714788e+00 -1.0383446512868182e+00 1.2174145914218155e-02 -4.8643246737902351e-02 nan
3.7300000000000004e+01 9.7517844534604992e-01 1.3466793209325673e-02 9.6204591888038293e-01 1.3132526465666951e-02 2.4821554653950223e-02 -4.2939700931262994e+00 -1.0035590249476301e+00 5.4611434446813614e-02 -2.2969698784253100e-02 -2.2969698784252909e-02 6.9916561468465232e-04 -3.0516252492557007e-04 9.8733801256741557e-04 -2.8817239788276336e-04 9.8733801256741536e-04 -9.8733801256741557e-04 2.5662124613981967e+00 -1.0394739992399873e+00 1.2192810477759670e-02 -4.8744240579784985e-02 nan
3.7399999999999999e+01 9.7524817108813489e-01 1.3436350745070951e-02 9.6214439459790579e-01 1.3103776490229143e-02 2.4751828911865018e-02 -4.2962640673778978e+00 -1.0035615262294419e+00 5.4488664165675924e-02 -2.2909836737808172e-02 -2.2909836737808387e-02 6.9535432354835773e-04 -3.0368856260212351e-04 9.8218301422316602e-04 -2.8682869067480824e-04 9.8218301422316580e-04 -9.8218301422316602e-04 2.5685985305635546e+00 -1.0406003776452906e+00 1.2211433559350924e-02 -4.8845080416555935e-02 nan
3.7500000000000000e+01 9.7531751722472804e-01 1.3406055138072737e-02 9.6224235681168513e-01 1.3075160413042911e-02 2.4682482775271943e-02 -4.2985520705346127e+00 -1.0035639994338317e+00 5.4366483827929343e-02 -2.2850276514639105e-02 -2.2850276514639254e-02 6.9157345160811626e-04 -3.0222536229636819e-04 9.7706786978106822e-04 -2.8549441817295206e-04 9.7706786978106822e-04 -9.7706786978106822e-04 2.5709780357699166e+00 -1.0417238015683830e+00 1.2230015352563284e-02 -4.8945766766074025e-02 nan
3.7600000000000001e+01 9.7538648678184681e-01 1.3375905317357844e-02 9.6233980948682252e-01 1.3046677295024291e-02 2.4613513218153027e-02 -4.3008341326675392e+00 -1.0035664447123120e+00 5.4244889143220884e-02 -2.2791015893603848e-02 -2.2791015893604088e-02 6.8782268151449560e-04 -3.0077281964748534e-04 9.7199217432685728e-04 -2.8416949281236169e-04 9.7199217432685739e-04 -9.7199217432685728e-04 2.5733510118470293e+00 -1.0428442859635132e+00 1.2248556049649695e-02 -4.9046300143726684e-02 nan
3.7700000000000003e+01 9.7545508275397863e-01 1.3345900222326249e-02 9.6243675654818306e-01 1.3018326205795593e-02 2.4544917246021345e-02 -4.3031102836267179e+00 -1.0035688622154204e+00 5.4123875862664400e-02 -2.2732052674810942e-02 -2.2732052674811022e-02 6.8410169998561971e-04 -2.9933083154963682e-04 9.6695552801575615e-04 -2.8285382803013638e-04 9.6695552801575604e-04 -9.6695552801575615e-04 2.5757174933547833e+00 -1.0439618456745932e+00 1.2267055841555864e-02 -4.9146681062442799e-02 nan
3.7800000000000004e+01 9.7552330810448273e-01 1.3316038802626518e-02 9.6253320188089686e-01 1.2990106223585877e-02 2.4476691895517325e-02 -4.3053805530432570e+00 -1.0035712520927254e+00 5.4003439778343154e-02 -2.2673384679372126e-02 -2.2673384679371598e-02 6.8041019774550996e-04 -2.9789929613403842e-04 9.6195753599730204e-04 -2.8154733825179207e-04 9.6195753599730214e-04 -9.6195753599730204e-04 2.5780775145859391e+00 -1.0450764954362564e+00 1.2285514917931667e-02 -4.9246910032705406e-02 nan
3.7899999999999999e+01 9.7559116576598870e-01 1.3286320018033013e-02 9.6262914933085586e-01 1.2962016435132820e-02 2.4408834234011290e-02 -4.3076449703314115e+00 -1.0035736144928364e+00 5.3883576722820258e-02 -2.2615009749155712e-02 -2.2615009749155431e-02 6.7674786946359997e-04 -2.9647811275129477e-04 9.5699780834152047e-04 -2.8024993887792044e-04 9.5699780834152047e-04 -9.5699780834152047e-04 2.5804311095688170e+00 -1.0461882498749022e+00 1.2303933467142276e-02 -4.9346987562564351e-02 nan
3.8000000000000000e+01 9.7565865864078838e-01 1.3256742838324733e-02 9.6272460270520255e-01 1.2934055935585786e-02 2.4341341359211729e-02 -4.3099035646906518e+00 -1.0035759495634062e+00 5.3764282568654724e-02 -2.2556925746549120e-02 -2.2556925746548651e-02 6.7311441369522201e-04 -2.9506718195409864e-04 9.5207595996634798e-04 -2.7896154627112603e-04 9.5207595996634798e-04 -9.5207595996634798e-04 2.5827783120699599e+00 -1.0472971235097313e+00 1.2322311676279191e-02 -4.9446914157649124e-02 nan
3.8100000000000001e+01 9.7572578960122014e-01 1.3227306243166056e-02 9.6281956577280980e-01 1.2906223828410349e-02 2.4274210398779864e-02 -4.3121563651077075e+00 -1.0035782574511423e+00 5.3645553227925663e-02 -2.2499130554217702e-02 -2.2499130554217431e-02 6.6950953282327410e-04 -2.9366640548012744e-04 9.4719161056635106e-04 -2.7768207774307697e-04 9.4719161056635106e-04 -9.4719161056635106e-04 2.5851191555967521e+00 -1.0484031307537642e+00 1.2340649731171252e-02 -4.9546690321181322e-02 nan
3.8200000000000003e+01 9.7579256149005034e-01 1.3198009221989019e-02 9.6291404226475641e-01 1.2878519225293971e-02 2.4207438509949542e-02 -4.3144034003585734e+00 -1.0035805383018117e+00 5.3527384651762822e-02 -2.2441622074872204e-02 -2.2441622074871836e-02 6.6593293300072816e-04 -2.9227568623528620e-04 9.4234438454255049e-04 -2.7641145154182233e-04 9.4234438454255049e-04 -9.4234438454255049e-04 2.5874536734000211e+00 -1.0495062859148527e+00 1.2358947816395377e-02 -4.9646316553987387e-02 nan
3.8300000000000004e+01 9.7585897712084679e-01 1.3168850773877373e-02 9.6300803587479378e-01 1.2850941246053045e-02 2.4141022879153231e-02 -4.3166446990105092e+00 -1.0035827922602487e+00 5.3409772829883399e-02 -2.2384398231034879e-02 -2.2384398231035007e-02 6.6238432409411441e-04 -2.9089492827716925e-04 9.3753391093336384e-04 -2.7514958683924948e-04 9.3753391093336395e-04 -9.3753391093336384e-04 2.5897818984765943e+00 -1.0506066031966754e+00 1.2377206115287358e-02 -4.9745793354511181e-02 nan
3.8400000000000006e+01 9.7592503927834662e-01 1.3139829907452173e-02 9.6310155025980559e-01 1.2823489018541056e-02 2.4074960721653368e-02 -4.3188802894240128e+00 -1.0035850194703586e+00 5.3292713790135407e-02 -2.2327456964815761e-02 -2.2327456964815452e-02 6.5886341962827254e-04 -2.8952403679887980e-04 9.3275982334708693e-04 -2.7389640371881444e-04 9.3275982334708703e-04 -9.3275982334708693e-04 2.5921038635718299e+00 -1.0517040966997269e+00 1.2395424809952371e-02 -4.9845121218826408e-02 nan
3.8500000000000000e+01 9.7599075071882091e-01 1.3110945640759075e-02 9.6319458904026278e-01 1.2796161678558102e-02 2.4009249281179219e-02 -4.3211101997547550e+00 -1.0035872200751279e+00 5.3176203598048255e-02 -2.2270796237680402e-02 -2.2270796237680409e-02 6.5536993673166841e-04 -2.8816291811296473e-04 9.2802175989499026e-04 -2.7265182316332190e-04 9.2802175989499037e-04 -9.2802175989499026e-04 2.5944196011821199e+00 -1.0527987804222885e+00 1.2413604081275665e-02 -4.9944300640649322e-02 nan
3.8600000000000001e+01 9.7605611417043070e-01 1.3082197001157163e-02 9.6328715580066915e-01 1.2768958369761522e-02 2.3943885829569321e-02 -4.3233344579555171e+00 -1.0035893942166332e+00 5.3060238356388977e-02 -2.2214414030234820e-02 -2.2214414030235208e-02 6.5190359608288835e-04 -2.8681147963579282e-04 9.2331936312595273e-04 -2.7141576704306443e-04 9.2331936312595284e-04 -9.2331936312595273e-04 2.5967291435573543e+00 -1.0538906682613947e+00 1.2431744108932826e-02 -5.0043332111351098e-02 nan
3.8700000000000003e+01 9.7612113233358089e-01 1.3053583025209330e-02 9.6337925409000313e-01 1.2741878243577741e-02 2.3878867666419001e-02 -4.3255530917780884e+00 -1.0035915420360391e+00 5.2944814204724196e-02 -2.2158308342002220e-02 -2.2158308342002442e-02 6.4846412185801203e-04 -2.8546962987204097e-04 9.1865227996201391e-04 -2.7018815810400188e-04 9.1865227996201380e-04 -9.1865227996201391e-04 2.5990325227033644e+00 -1.0549797740137847e+00 1.2449845071400095e-02 -5.0142216119970204e-02 nan
3.8800000000000004e+01 9.7618580788126652e-01 1.3025102758574224e-02 9.6347088742215126e-01 1.2714920459115292e-02 2.3814192118733285e-02 -4.3277661287751448e+00 -1.0035936636736151e+00 5.2829927318989542e-02 -2.2102477191206549e-02 -2.2102477191206667e-02 6.4505124167870602e-04 -2.8413727839948240e-04 9.1402016163487799e-04 -2.6896891995617202e-04 9.1402016163487810e-04 -9.1402016163487799e-04 2.6013297703843303e+00 -1.0560661113768435e+00 1.2467907145964598e-02 -5.0240953153224910e-02 nan
3.8900000000000006e+01 9.7625014345941519e-01 1.2996755255899689e-02 9.6356205927633620e-01 1.2688084183078980e-02 2.3749856540584896e-02 -4.3299735963021133e+00 -1.0035957592687321e+00 5.2715573911063615e-02 -2.2046918614560446e-02 -2.2046918614560419e-02 6.4166468656152238e-04 -2.8281433585403918e-04 9.0942266362381368e-04 -2.6775797706229129e-04 9.0942266362381357e-04 -9.0942266362381368e-04 2.6036209181251606e+00 -1.0571496939495326e+00 1.2485930508734408e-02 -5.0339543695525533e-02 nan
3.9000000000000000e+01 9.7631414168722275e-01 1.2968539580717689e-02 9.6365277309753761e-01 1.2661368589685166e-02 2.3685858312777214e-02 -4.3321755215190070e+00 -1.0035978289598799e+00 5.2601750228349287e-02 -2.1991630667055093e-02 -2.1991630667055052e-02 6.3830419086783046e-04 -2.8150071391506331e-04 9.0485944559434857e-04 -2.6655525472651806e-04 9.0485944559434857e-04 -9.0485944559434857e-04 2.6059059972138461e+00 -1.0582305352333106e+00 1.2503915334648591e-02 -5.0437988228986888e-02 nan
3.9100000000000001e+01 9.7637780515748773e-01 1.2940454805340654e-02 9.6374303229690961e-01 1.2634772860578174e-02 2.3622194842512264e-02 -4.3343719313922442e+00 -1.0035998728846667e+00 5.2488452553359634e-02 -2.1936611421750983e-02 -2.1936611421750640e-02 6.3496949225459677e-04 -2.8019632529082935e-04 9.0033017133795941e-04 -2.6536067908336270e-04 9.0033017133795952e-04 -9.0033017133795941e-04 2.6081850387037835e+00 -1.0593086486330427e+00 1.2521861797487028e-02 -5.0536287233440461e-02 nan
3.9200000000000003e+01 9.7644113643693620e-01 1.2912500010759380e-02 9.6383284025218841e-01 1.2608296184747840e-02 2.3558863563063689e-02 -4.3365628526964421e+00 -1.0036018911798221e+00 5.2375677203309996e-02 -2.1881858969573516e-02 -2.1881858969573002e-02 6.3166033162608383e-04 -2.7890108370428826e-04 8.9583450871287399e-04 -2.6417417708679021e-04 8.9583450871287399e-04 -8.9583450871287399e-04 2.6104580734160669e+00 -1.0603840474578989e+00 1.2539770069880284e-02 -5.0634441186446645e-02 nan
3.9300000000000004e+01 9.7650413806654568e-01 1.2884674286542188e-02 9.6392220030809761e-01 1.2581937758448064e-02 2.3495861933454279e-02 -4.3387483120161967e+00 -1.0036038839812134e+00 5.2263420529716061e-02 -2.1827371419110113e-02 -2.1827371419110200e-02 6.2837645308633130e-04 -2.7761490387903117e-04 8.9137212958580159e-04 -2.6299567649947018e-04 8.9137212958580148e-04 -8.9137212958580159e-04 2.6127251319417595e+00 -1.0614567449222438e+00 1.2557640323319273e-02 -5.0732450563306948e-02 nan
3.9400000000000006e+01 9.7656681256186173e-01 1.2856976730735594e-02 9.6401111577674525e-01 1.2555696785116486e-02 2.3433187438138350e-02 -4.3409283357478374e+00 -1.0036058514238428e+00 5.2151678917997019e-02 -2.1773146896413940e-02 -2.1773146896413745e-02 6.2511760389246914e-04 -2.7633770152552862e-04 8.8694270977470705e-04 -2.6182510588223791e-04 8.8694270977470705e-04 -8.8694270977470705e-04 2.6149862446441339e+00 -1.0625267541465155e+00 1.2575472728164805e-02 -5.0830315837076159e-02 nan
3.9500000000000000e+01 9.7662916241331121e-01 1.2829406449766311e-02 9.6409958993801603e-01 1.2529572475295205e-02 2.3370837586688863e-02 -4.3431029501011622e+00 -1.0036077936418613e+00 5.2040448787084526e-02 -2.1719183544801707e-02 -2.1719183544801561e-02 6.2188353440871405e-04 -2.7506939332748096e-04 8.8254592899232283e-04 -2.6066239458360873e-04 8.8254592899232283e-04 -8.8254592899232283e-04 2.6172414416608820e+00 -1.0635940881580939e+00 1.2593267453657228e-02 -5.0928037478574398e-02 nan
3.9600000000000001e+01 9.7669119008651128e-01 1.2801962558344525e-02 9.6418762603995878e-01 1.2503564046552474e-02 2.3308809913488764e-02 -4.3452721811011594e+00 -1.0036097107685680e+00 5.1929726589036405e-02 -2.1665479524662707e-02 -2.1665479524663030e-02 6.1867399806128220e-04 -2.7380989692849238e-04 8.7818147079083461e-04 -2.5950747272955236e-04 8.7818147079083428e-04 -8.7818147079083461e-04 2.6194907529063105e+00 -1.0646587598921611e+00 1.2611024667925734e-02 -5.1025615956399185e-02 nan
3.9700000000000003e+01 9.7675289802257270e-01 1.2774644179368669e-02 9.6427522729916715e-01 1.2477670723405538e-02 2.3247101977427232e-02 -4.3474360545897008e+00 -1.0036116029364195e+00 5.1819508808656468e-02 -2.1612033013267751e-02 -2.1612033013267848e-02 6.1548875129389718e-04 -2.7255913091892698e-04 8.7384902250728944e-04 -2.5836027121339225e-04 8.7384902250728955e-04 -8.7384902250728944e-04 2.6217342080734936e+00 -1.0657207821925492e+00 1.2628744537997699e-02 -5.1123051736937479e-02 nan
3.9800000000000004e+01 9.7681428863840003e-01 1.2747450443831321e-02 9.6436239690115566e-01 1.2451891737244349e-02 2.3185711361599973e-02 -4.3495945962272184e+00 -1.0036134702770367e+00 5.1709791963119145e-02 -2.1558842204576305e-02 -2.1558842204576257e-02 6.1232755352416852e-04 -2.7131701482291452e-04 8.6954827520996619e-04 -2.5722072168579766e-04 8.6954827520996619e-04 -8.6954827520996619e-04 2.6239718366364149e+00 -1.0667801678125808e+00 1.2646427229807933e-02 -5.1220345284377591e-02 nan
3.9900000000000006e+01 9.7687536432698596e-01 1.2720380490726470e-02 9.6444913800072962e-01 1.2426226326256305e-02 2.3124635673014055e-02 -4.3517478314943707e+00 -1.0036153129212120e+00 5.1600572601598810e-02 -2.1505905309052942e-02 -2.1505905309053094e-02 6.0919016710068129e-04 -2.7008346908564881e-04 8.6527892364569089e-04 -2.5608875654500955e-04 8.6527892364569089e-04 -8.6527892364569089e-04 2.6262036678520735e+00 -1.0678369294159009e+00 1.2664072908207773e-02 -5.1317497060721126e-02 nan
4.0000000000000000e+01 9.7693612745770309e-01 1.2693433466958096e-02 9.6453545372235105e-01 1.2400673735352048e-02 2.3063872542296884e-02 -4.3538957856936769e+00 -1.0036171309989097e+00 5.1491847304905407e-02 -2.1453220553482158e-02 -2.1453220553482661e-02 6.0607635726070994e-04 -2.6885841506083669e-04 8.6104066618787438e-04 -2.5496430892716444e-04 8.6104066618787427e-04 -8.6104066618787438e-04 2.6284297307625750e+00 -1.0688910795772952e+00 1.2681681736974209e-02 -5.1414507525794836e-02 nan
4.0100000000000001e+01 9.7699658037659054e-01 1.2666608527249866e-02 9.6462134716049841e-01 1.2375233216092081e-02 2.3003419623409425e-02 -4.3560384839511457e+00 -1.0036189246392775e+00 5.1383612685123189e-02 -2.1400786180786890e-02 -2.1400786180787053e-02 6.0298589208872071e-04 -2.6764177499835704e-04 8.5683320478549410e-04 -2.5384731269677334e-04 8.5683320478549410e-04 -8.5683320478549410e-04 2.6306500541971887e+00 -1.0699426307835043e+00 1.2699253878818760e-02 -5.1511377137262455e-02 nan
4.0200000000000003e+01 9.7705672540663624e-01 1.2639904834056186e-02 9.6470682138002184e-01 1.2349904026614449e-02 2.2943274593363584e-02 -4.3581759512178753e+00 -1.0036206939706511e+00 5.1275865385256109e-02 -2.1348600449846839e-02 -2.1348600449847027e-02 5.9991854247553158e-04 -2.6643347203208540e-04 8.5265624491284524e-04 -2.5273770243731356e-04 8.5265624491284535e-04 -8.5265624491284524e-04 2.6328646667743842e+00 -1.0709915954340254e+00 1.2716789495396383e-02 -5.1608106350636444e-02 nan
4.0300000000000004e+01 9.7711656484805642e-01 1.2613321557474348e-02 9.6479187941649314e-01 1.2324685431563271e-02 2.2883435151943493e-02 -4.3603082122716437e+00 -1.0036224391205595e+00 5.1168602078876836e-02 -2.1296661635323979e-02 -2.1296661635323934e-02 5.9687408207813092e-04 -2.6523343016796627e-04 8.4850949552014716e-04 -2.5163541344201624e-04 8.4850949552014705e-04 -8.4850949552014716e-04 2.6350735969038475e+00 -1.0720379858419071e+00 1.2734288747314254e-02 -5.1704695619289726e-02 nan
4.0400000000000006e+01 9.7717610097856900e-01 1.2586857875157925e-02 9.6487652427655080e-01 1.2299576702018217e-02 2.2823899021430966e-02 -4.3624352917184792e+00 -1.0036241602157285e+00 5.1061819469781208e-02 -2.1244968027485624e-02 -2.1244968027486013e-02 5.9385228728017466e-04 -2.6404157427221454e-04 8.4439266898490753e-04 -2.5054038170473281e-04 8.4439266898490753e-04 -8.4439266898490753e-04 2.6372768727884659e+00 -1.0730818142345349e+00 1.2751751794140434e-02 -5.1801145394467327e-02 nan
4.0500000000000000e+01 9.7723533605366530e-01 1.2560512972231399e-02 9.6496075893824029e-01 1.2274577115424973e-02 2.2764663946334713e-02 -4.3645572139942024e+00 -1.0036258573820940e+00 5.0955514291647096e-02 -2.1193517932035156e-02 -2.1193517932034937e-02 5.9085293715319771e-04 -2.6285783005976942e-04 8.4030548106419994e-04 -2.4945254391100228e-04 8.4030548106420015e-04 -8.4030548106419994e-04 2.6394745224262981e+00 -1.0741230927544043e+00 1.2769178794412533e-02 -5.1897456125298017e-02 nan
4.0600000000000001e+01 9.7729427230687649e-01 1.2534286041205720e-02 9.6504458635135015e-01 1.2249685955526383e-02 2.2705727693123498e-02 -4.3666740033659801e+00 -1.0036275307447977e+00 5.0849683307697145e-02 -2.1142309669935327e-02 -2.1142309669935768e-02 5.8787581341825600e-04 -2.6168212408280377e-04 8.3624765084738654e-04 -2.4837183742913060e-04 8.3624765084738665e-04 -8.3624765084738654e-04 2.6416665736125147e+00 -1.0751618334598945e+00 1.2786569905646184e-02 -5.1993628258805970e-02 nan
4.0700000000000003e+01 9.7735291195003682e-01 1.2508176281895286e-02 9.6512800943774213e-01 1.2224902512294742e-02 2.2647088049963088e-02 -4.3687856839338206e+00 -1.0036291804282009e+00 5.0744323310367823e-02 -2.1091341577249002e-02 -2.1091341577248669e-02 5.8492070040848723e-04 -2.6051438371960594e-04 8.3221890071007436e-04 -2.4729820030158713e-04 8.3221890071007436e-04 -8.3221890071007436e-04 2.6438530539413194e+00 -1.0761980483260212e+00 1.2803925284343508e-02 -5.2089662239922091e-02 nan
4.0800000000000004e+01 9.7741125717354327e-01 1.2482182901335801e-02 9.6521103109167850e-01 1.2200226081864730e-02 2.2588742826456842e-02 -4.3708922796320930e+00 -1.0036308065558877e+00 5.0639431120980752e-02 -2.1040612004963054e-02 -2.1040612004962708e-02 5.8198738503206912e-04 -2.5935453716339498e-04 8.2821895626836498e-04 -2.4623157123629592e-04 8.2821895626836509e-04 -8.2821895626836498e-04 2.6460339908078483e+00 -1.0772317492451922e+00 1.2821245086001474e-02 -5.2185558511495644e-02 nan
4.0900000000000006e+01 9.7746931014660987e-01 1.2456305113703346e-02 9.6529365418014257e-01 1.2175655966467299e-02 2.2530689853390112e-02 -4.3729938142310019e+00 -1.0036324092506683e+00 5.0535003589420112e-02 -2.0990119318832916e-02 -2.0990119318833163e-02 5.7907565673576806e-04 -2.5820251341153873e-04 8.2424754633404675e-04 -2.4517188959827864e-04 8.2424754633404686e-04 -8.2424754633404675e-04 2.6482094114100434e+00 -1.0782629480279482e+00 1.2838529465120168e-02 -5.2281317514305529e-02 nan
4.1000000000000000e+01 9.7752707301752184e-01 1.2430542140234519e-02 9.6537588154315745e-01 1.2151191474364411e-02 2.2472926982478107e-02 -4.3750903113380604e+00 -1.0036339886345855e+00 5.0431037593813198e-02 -2.0939861899217635e-02 -2.0939861899217923e-02 5.7618530746930078e-04 -2.5705824225479587e-04 8.2030440287057934e-04 -2.4411909540127854e-04 8.2030440287057945e-04 -8.2030440287057934e-04 2.6503793427505098e+00 -1.0792916564036976e+00 1.2855778575211023e-02 -5.2376939687071820e-02 nan
4.1100000000000001e+01 9.7758454791388272e-01 1.2404893209147616e-02 9.6545771599409813e-01 1.2126831919784566e-02 2.2415452086117397e-02 -4.3771817943995401e+00 -1.0036355448289240e+00 5.0327530040216367e-02 -2.0889838140919131e-02 -2.0889838140919190e-02 5.7331613165004540e-04 -2.5592165426674944e-04 8.1638926094957818e-04 -2.4307312929953279e-04 8.1638926094957818e-04 -8.1638926094957818e-04 2.6525438116383477e+00 -1.0803178860214420e+00 1.2872992568804831e-02 -5.2472425466466972e-02 nan
4.1200000000000003e+01 9.7764173694285916e-01 1.2379357555564853e-02 9.6553916031999998e-01 1.2102576622859131e-02 2.2358263057140847e-02 -4.3792682867019090e+00 -1.0036370779542116e+00 5.0224477862303794e-02 -2.0840046453026149e-02 -2.0840046453026010e-02 5.7046792612838976e-04 -2.5479268079343475e-04 8.1250185870808595e-04 -2.4203393257969614e-04 8.1250185870808595e-04 -8.1250185870808595e-04 2.6547028446909642e+00 -1.0813416484504967e+00 1.2890171597459942e-02 -5.2567775287127069e-02 nan
4.1300000000000004e+01 9.7769864219142399e-01 1.2353934421435666e-02 9.6562021728186442e-01 1.2078424909559547e-02 2.2301357808576103e-02 -4.3813498113732514e+00 -1.0036385881302259e+00 5.0121878021061418e-02 -2.0790485258757707e-02 -2.0790485258757367e-02 5.6764049015376101e-04 -2.5367125394309666e-04 8.0864193730661137e-04 -2.4100144715285036e-04 8.0864193730661126e-04 -8.0864193730661137e-04 2.6568564683358642e+00 -1.0823629551811993e+00 1.2907315811770107e-02 -5.2662989581663065e-02 nan
4.1400000000000006e+01 9.7775526572659266e-01 1.2328623055460952e-02 9.6570088961495748e-01 1.2054376111635220e-02 2.2244734273407289e-02 -4.3834263913846723e+00 -1.0036400754760022e+00 5.0019727504484787e-02 -2.0741152995310281e-02 -2.0741152995310271e-02 5.6483362534095192e-04 -2.5255730657612374e-04 8.0480924088760432e-04 -2.3997561554665238e-04 8.0480924088760421e-04 -8.0480924088760432e-04 2.6590047088124207e+00 -1.0833818176256140e+00 1.2924425361372364e-02 -5.2758068780671914e-02 nan
4.1500000000000000e+01 9.7781160959565971e-01 1.2303422713018390e-02 9.6578118002910740e-01 1.2030429566552311e-02 2.2188390404340171e-02 -4.3854980495516926e+00 -1.0036415401098340e+00 4.9918023327279938e-02 -2.0692048113706556e-02 -2.0692048113706542e-02 5.6204713563728611e-04 -2.5145077229513291e-04 8.0100351653487499e-04 -2.3895638089758891e-04 8.0100351653487510e-04 -8.0100351653487499e-04 2.6611475921736263e+00 -1.0843982471182261e+00 1.2941500394954900e-02 -5.2853013312747721e-02 nan
4.1600000000000001e+01 9.7786767582642964e-01 1.2278332656088695e-02 9.6586109120899644e-01 1.2006584617433204e-02 2.2132324173570479e-02 -4.3875648085356165e+00 -1.0036429821492812e+00 4.9816762530569728e-02 -2.0643169078643563e-02 -2.0643169078643914e-02 5.5928082729003368e-04 -2.5035158543517338e-04 7.9722451423334907e-04 -2.3794368694331531e-04 7.9722451423334907e-04 -7.9722451423334907e-04 2.6632851442878236e+00 -1.0854122549166294e+00 1.2958541060264790e-02 -5.2947823604492746e-02 nan
4.1700000000000003e+01 9.7792346642744454e-01 1.2253352153182854e-02 9.6594062581444773e-01 1.1982840612996768e-02 2.2076533572555592e-02 -4.3896266908448984e+00 -1.0036444017111776e+00 4.9715942181602746e-02 -2.0594514368349384e-02 -2.0594514368348919e-02 5.5653450881459616e-04 -2.4925968105416081e-04 7.9347198682977634e-04 -2.3693747801518028e-04 7.9347198682977623e-04 -7.9347198682977634e-04 2.6654173908404131e+00 -1.0864238522022074e+00 1.2975547504115552e-02 -5.3042500080528403e-02 nan
4.1800000000000004e+01 9.7797898338821088e-01 1.2228480479270313e-02 9.6601978648071152e-01 1.1959196907499362e-02 2.2021016611789207e-02 -4.3916837188364841e+00 -1.0036457989116299e+00 4.9615559373466817e-02 -2.0546082474429544e-02 -2.0546082474429458e-02 5.5380799096300839e-04 -2.4817499492330904e-04 7.8974568999372547e-04 -2.3593769903071713e-04 7.8974568999372536e-04 -7.8974568999372547e-04 2.6675443573355482e+00 -1.0874330500808052e+00 1.2992519872394833e-02 -5.3137043163506203e-02 nan
4.1900000000000006e+01 9.7803422867942069e-01 1.2203716915708117e-02 9.6609857581874414e-01 1.1935652860676587e-02 2.1965771320579339e-02 -4.3937359147171442e+00 -1.0036471738660302e+00 4.9515611224805647e-02 -2.0497871901731669e-02 -2.0497871901731701e-02 5.5110108669305358e-04 -2.4709746351790542e-04 7.8604538217948844e-04 -2.3494429548643478e-04 7.8604538217948833e-04 -7.8604538217948844e-04 2.6696660690978025e+00 -1.0884398595833955e+00 1.3009458310071794e-02 -5.3231453274118733e-02 nan
4.2000000000000000e+01 9.7808920425317070e-01 1.2179060750170985e-02 9.6617699641548493e-01 1.1912207837685762e-02 2.1910795746829165e-02 -4.3957833005447871e+00 -1.0036485266890598e+00 4.9416094879540129e-02 -2.0449881168197369e-02 -2.0449881168197764e-02 5.4841361113778739e-04 -2.4602702400805022e-04 7.8237082458832916e-04 -2.3395721345054180e-04 7.8237082458832894e-04 -7.8237082458832916e-04 2.6717825512738278e+00 -1.0894442916667364e+00 1.3026362961204753e-02 -5.3325730831110280e-02 nan
4.2100000000000001e+01 9.7814391204317885e-01 1.2154511276582219e-02 9.6625505083412977e-01 1.1888861209049063e-02 2.1856087956821035e-02 -4.3978258982297698e+00 -1.0036498574946844e+00 4.9317007506591438e-02 -2.0402108804724099e-02 -2.0402108804724546e-02 5.4574538157561392e-04 -2.4496361424963218e-04 7.7872178113148189e-04 -2.3297639955586797e-04 7.7872178113148167e-04 -7.7872178113148189e-04 2.6738938288339851e+00 -1.0904463572140246e+00 1.3043233968948312e-02 -5.3419876251287836e-02 nan
4.2200000000000003e+01 9.7819835396499655e-01 1.2130067795045659e-02 9.6633274161439908e-01 1.1865612350597479e-02 2.1801646035003446e-02 -4.3998637295361771e+00 -1.0036511663961767e+00 4.9218346299610263e-02 -2.0354553355026398e-02 -2.0354553355026204e-02 5.4309621740085846e-04 -2.4390717277541474e-04 7.7509801839371992e-04 -2.3200180099286144e-04 7.7509801839372003e-04 -7.7509801839371992e-04 2.6759999265739607e+00 -1.0914460670355368e+00 1.3060071475560823e-02 -5.3513889949531691e-02 nan
4.2300000000000004e+01 9.7825253191621908e-01 1.2105729611778377e-02 9.6641007127280376e-01 1.1842460643415344e-02 2.1747468083780863e-02 -4.4018968160831005e+00 -1.0036524535061033e+00 4.9120108476707211e-02 -2.0307213375496139e-02 -2.0307213375496534e-02 5.4046594009470007e-04 -2.4285763878622039e-04 7.7149930559735269e-04 -2.3103336550265262e-04 7.7149930559735258e-04 -7.7149930559735269e-04 2.6781008691163652e+00 -1.0924434318692693e+00 1.3076875622411532e-02 -5.3607772338806169e-02 nan
4.2400000000000006e+01 9.7830644777669329e-01 1.2081496039044301e-02 9.6648704230290772e-01 1.1819405473785620e-02 2.1693552223306489e-02 -4.4039251793458991e+00 -1.0036537189363444e+00 4.9022291280188278e-02 -2.0260087435073581e-02 -2.0260087435073692e-02 5.3785437319667380e-04 -2.4181495214235704e-04 7.6792541456699600e-04 -2.3007104137032211e-04 7.6792541456699600e-04 -7.6792541456699600e-04 2.6801966809123119e+00 -1.0934384623815683e+00 1.3093646549987698e-02 -5.3701523830170163e-02 nan
4.2500000000000000e+01 9.7836010340872215e-01 1.2057366395088729e-02 9.6656365717558623e-01 1.1796446233135860e-02 2.1639896591277824e-02 -4.4059488406574498e+00 -1.0036549627980911e+00 4.8924891976292968e-02 -2.0213174115106460e-02 -2.0213174115106362e-02 5.3526134227651592e-04 -2.4077905335501072e-04 7.6437611969462356e-04 -2.2911477741810755e-04 7.6437611969462367e-04 -7.6437611969462356e-04 2.6822873862429795e+00 -1.0944311691677526e+00 1.3110384397901811e-02 -5.3795144832787842e-02 nan
4.2600000000000001e+01 9.7841350065726496e-01 1.2033340004073656e-02 9.6663991833928009e-01 1.1773582317984813e-02 2.1586499342735037e-02 -4.4079678212093762e+00 -1.0036561852018504e+00 4.8827907854935598e-02 -2.0166472009223186e-02 -2.0166472009223231e-02 5.3268667490656877e-04 -2.3974988357791397e-04 7.6085119790541720e-04 -2.2816452299884832e-04 7.6085119790541709e-04 -7.6085119790541720e-04 2.6843730092211562e+00 -1.0954215627527317e+00 1.3127089304898447e-02 -5.3888635753939006e-02 nan
4.2700000000000003e+01 9.7846664135013783e-01 1.2009416196013898e-02 9.6671582822024815e-01 1.1750813129889667e-02 2.1533358649862083e-02 -4.4099821420532770e+00 -1.0036573862574523e+00 4.8731336229450951e-02 -2.0119979723201953e-02 -2.0119979723201353e-02 5.3013020063454302e-04 -2.3872738459906990e-04 7.5735042862400093e-04 -2.2722022798945797e-04 7.5735042862400104e-04 -7.5735042862400093e-04 2.6864535737927668e+00 -1.0964096535916168e+00 1.3143761408861343e-02 -5.3981996999029641e-02 nan
4.2800000000000004e+01 9.7851952729820957e-01 1.1985594306714102e-02 9.6679138922281560e-01 1.1728138075393996e-02 2.1480472701790449e-02 -4.4119918241019267e+00 -1.0036585660740560e+00 4.8635174436342098e-02 -2.0073695874838010e-02 -2.0073695874837913e-02 5.2759175095666263e-04 -2.3771149883255977e-04 7.5387359374111244e-04 -2.2628184278444978e-04 7.5387359374111244e-04 -7.5387359374111244e-04 2.6885291037383849e+00 -1.0973954520703242e+00 1.3160400846820212e-02 -5.4075228971602288e-02 nan
4.2900000000000006e+01 9.7857216029559413e-01 1.1961873677706571e-02 9.6686660372961786e-01 1.1705556565976322e-02 2.1427839704405760e-02 -4.4139968881304776e+00 -1.0036597247601502e+00 4.8539419835032183e-02 -2.0027619093823987e-02 -2.0027619093824070e-02 5.2507115929143996e-04 -2.3670216931060759e-04 7.5042047758112364e-04 -2.2534931828968360e-04 7.5042047758112353e-04 -7.5042047758112364e-04 2.6905996226747217e+00 -1.0983789685061720e+00 1.3177007754957573e-02 -5.4168332073346460e-02 nan
4.3000000000000000e+01 9.7862454211984329e-01 1.1938253656189760e-02 9.6694147410184406e-01 1.1683068017999249e-02 2.1375457880156670e-02 -4.4159973547776383e+00 -1.0036608624235632e+00 4.8444069807618784e-02 -1.9981748021618229e-02 -1.9981748021618125e-02 5.2256826095350951e-04 -2.3569933967560006e-04 7.4699086686955607e-04 -2.2442260591604656e-04 7.4699086686955607e-04 -7.4699086686955607e-04 2.6926651540561091e+00 -1.0993602131484745e+00 1.3193582268615540e-02 -5.4261306704108767e-02 nan
4.3100000000000001e+01 9.7867667453213336e-01 1.1914733594967719e-02 9.6701600267947407e-01 1.1660671852659298e-02 2.1323325467866680e-02 -4.4179932445468513e+00 -1.0036619791714603e+00 4.8349121758631583e-02 -1.9936081311323028e-02 -1.9936081311322951e-02 5.2008289312824925e-04 -2.3470295417232572e-04 7.4358455070156555e-04 -2.2350165757331627e-04 7.4358455070156534e-04 -7.4358455070156555e-04 2.6947257211759550e+00 -1.1003391961791253e+00 1.3210124522302420e-02 -5.4354153261903293e-02 nan
4.3200000000000003e+01 9.7872855927745184e-01 1.1891312852390234e-02 9.6709019178151445e-01 1.1638367495937340e-02 2.1271440722548253e-02 -4.4199845778074422e+00 -1.0036630751103595e+00 4.8254573114794121e-02 -1.9890617627563081e-02 -1.9890617627563181e-02 5.1761489484650647e-04 -2.3371295764031228e-04 7.4020132051060461e-04 -2.2258642566409809e-04 7.4020132051060439e-04 -7.4020132051060461e-04 2.6967813471681898e+00 -1.1013159277131759e+00 1.3226634649699451e-02 -5.4446872142921758e-02 nan
4.3300000000000004e+01 9.7878019808478045e-01 1.1867990792293703e-02 9.6716404370623088e-01 1.1616154378549581e-02 2.1219801915219529e-02 -4.4219713747957705e+00 -1.0036641503461250e+00 4.8160421324786727e-02 -1.9845355646364370e-02 -1.9845355646364349e-02 5.1516410695983468e-04 -2.3272929550626314e-04 7.3684097003766684e-04 -2.2167686307783213e-04 7.3684097003766673e-04 -7.3684097003766684e-04 2.6988320550086957e+00 -1.1022904177994097e+00 1.3243112783667283e-02 -5.4539463741543635e-02 nan
4.3400000000000006e+01 9.7883159266727671e-01 1.1844766783942803e-02 9.6723756073137757e-01 1.1594031935899191e-02 2.1168407332723484e-02 -4.4239536556163648e+00 -1.0036652049839767e+00 4.8066663859013814e-02 -1.9800294055033175e-02 -1.9800294055033082e-02 5.1273037211618387e-04 -2.3175191377659029e-04 7.3350329530105275e-04 -2.2077292318486888e-04 7.3350329530105264e-04 -7.3350329530105275e-04 2.7008778675167169e+00 -1.1032626764209086e+00 1.3259559056252535e-02 -5.4631928450346215e-02 nan
4.3500000000000000e+01 9.7888274472245052e-01 1.1821640201972905e-02 9.6731074511442205e-01 1.1571999608028502e-02 2.1117255277549464e-02 -4.4259314402430423e+00 -1.0036662391284998e+00 4.7973298209374016e-02 -1.9755431552040903e-02 -1.9755431552040990e-02 5.1031353473577636e-04 -2.3078075903010790e-04 7.3018809456645547e-04 -2.1987455983067913e-04 7.3018809456645536e-04 -7.3018809456645547e-04 2.7029188073562591e+00 -1.1042327134956136e+00 1.3275973598694145e-02 -5.4724266660114644e-02 nan
4.3600000000000001e+01 9.7893365593234272e-01 1.1798610426333166e-02 9.6738359909277094e-01 1.1550056839571783e-02 2.1066344067657176e-02 -4.4279047485200227e+00 -1.0036672528836375e+00 4.7880321889032393e-02 -1.9710766846905575e-02 -1.9710766846905745e-02 5.0791344098755770e-04 -2.2981577841077577e-04 7.2689516831764517e-04 -2.1898172733008734e-04 7.2689516831764506e-04 -7.2689516831764517e-04 2.7049548970374704e+00 -1.1052005388768802e+00 1.3292356541429861e-02 -5.4816478759851871e-02 nan
4.3700000000000003e+01 9.7898432796369705e-01 1.1775676842230385e-02 9.6745612488398847e-01 1.1528203079708584e-02 2.1015672036302953e-02 -4.4298736001630230e+00 -1.0036682463527069e+00 4.7787732432196577e-02 -1.9666298660078026e-02 -1.9666298660077949e-02 5.0552993876586301e-04 -2.2885691962058825e-04 7.2362431922748708e-04 -2.1809438046162410e-04 7.2362431922748708e-04 -7.2362431922748708e-04 2.7069861589180086e+00 -1.1061661623540280e+00 1.3308708014102458e-02 -5.4908565136788594e-02 nan
4.3800000000000004e+01 9.7903476246813148e-01 1.1752838840073580e-02 9.6752832468601380e-01 1.1506437782117667e-02 2.0965237531868425e-02 -4.4318380147603449e+00 -1.0036692196383967e+00 4.7695527393894745e-02 -1.9622025722827112e-02 -1.9622025722827487e-02 5.0316287766747942e-04 -2.2790413091253910e-04 7.2037535212940949e-04 -2.1721247446193011e-04 7.2037535212940960e-04 -7.2037535212940949e-04 2.7090126152043910e+00 -1.1071295936528831e+00 1.3325028145566050e-02 -5.5000526176393096e-02 nan
4.3900000000000006e+01 9.7908496108230858e-01 1.1730095815419166e-02 9.6760020067737718e-01 1.1484760404931425e-02 2.0915038917691298e-02 -4.4337980117739617e+00 -1.0036701728427782e+00 4.7603704349757567e-02 -1.9577946777130522e-02 -1.9577946777130290e-02 5.0081210896916811e-04 -2.2695736108373622e-04 7.1714807398945099e-04 -2.1633596502028285e-04 7.1714807398945088e-04 -7.1714807398945099e-04 2.7110342879533351e+00 -1.1080908424363174e+00 1.3341317063892275e-02 -5.5092362262381012e-02 nan
4.4000000000000000e+01 9.7913492542810132e-01 1.1707447168916956e-02 9.6767175501741043e-01 1.1463170410690940e-02 2.0865074571898588e-02 -4.4357536105405648e+00 -1.0036711060672987e+00 4.7512260895801295e-02 -1.9534060575558121e-02 -1.9534060575558350e-02 4.9847748560532515e-04 -2.2601655946851622e-04 7.1394229387842785e-04 -2.1546480827310275e-04 7.1394229387842796e-04 -7.1394229387842785e-04 2.7130511990730772e+00 -1.1090499183047804e+00 1.3357574896376456e-02 -5.5184073776725177e-02 nan
4.4100000000000001e+01 9.7918465711275815e-01 1.1684892306256750e-02 9.6774298984645668e-01 1.1441667266301522e-02 2.0815342887241871e-02 -4.4377048302726356e+00 -1.0036720194127984e+00 4.7421194648215197e-02 -1.9490365881169799e-02 -1.9490365881170122e-02 4.9615886214613499e-04 -2.2508167593180962e-04 7.1075782294481647e-04 -2.1459896079868148e-04 7.1075782294481647e-04 -7.1075782294481647e-04 2.7150633703246836e+00 -1.1100068307968245e+00 1.3373801769543572e-02 -5.5275661099665252e-02 nan
4.4200000000000003e+01 9.7923415772906519e-01 1.1662430638115591e-02 9.6781390728607641e-01 1.1420250442988765e-02 2.0765842270934830e-02 -4.4396516900594749e+00 -1.0036729129795079e+00 4.7330503243150503e-02 -1.9446861467402692e-02 -1.9446861467402522e-02 4.9385609477607456e-04 -2.2415266086246415e-04 7.0759447438792182e-04 -2.1373837961184727e-04 7.0759447438792182e-04 -7.0759447438792182e-04 2.7170708233233429e+00 -1.1109615893896290e+00 1.3389997809154459e-02 -5.5367124609717357e-02 nan
4.4300000000000004e+01 9.7928342885550701e-01 1.1640061580105714e-02 9.6788450943925186e-01 1.1398919416255175e-02 2.0716571144492851e-02 -4.4415942088682474e+00 -1.0036737868670507e+00 4.7240184336512198e-02 -1.9403546117963414e-02 -1.9403546117963730e-02 4.9156904127254796e-04 -2.2322946516670734e-04 7.0445206343129618e-04 -2.1288302215874814e-04 7.0445206343129607e-04 -7.0445206343129618e-04 2.7190735795396468e+00 -1.1119142034995144e+00 1.3406163140211638e-02 -5.5458464683683699e-02 nan
4.4400000000000006e+01 9.7933247205642526e-01 1.1617784552723116e-02 9.6795479839058796e-01 1.1377673665837281e-02 2.0667527943574827e-02 -4.4435324055449970e+00 -1.0036746411744542e+00 4.7150235603754066e-02 -1.9360418626727140e-02 -1.9360418626727435e-02 4.8929756098517972e-04 -2.2231204026176737e-04 7.0133040729694520e-04 -2.1203284631176545e-04 7.0133040729694531e-04 -7.0133040729694520e-04 2.7210716603008560e+00 -1.1128646824824540e+00 1.3422297886965369e-02 -5.5549681696662155e-02 nan
4.4500000000000000e+01 9.7938128888217324e-01 1.1595598981296820e-02 9.6802477620650995e-01 1.1356512675663295e-02 2.0618711117826954e-02 -4.4454662988156546e+00 -1.0036754760001476e+00 4.7060654739675439e-02 -1.9317477797629958e-02 -1.9317477797629958e-02 4.8704151481503453e-04 -2.2140033806949442e-04 6.9822932517944638e-04 -2.1118781036441185e-04 6.9822932517944649e-04 -6.9822932517944638e-04 2.7230650867921518e+00 -1.1138130356345775e+00 1.3438402172919270e-02 -5.5640776022055562e-02 nan
4.4600000000000001e+01 9.7942988086927163e-01 1.1573504295938668e-02 9.6809444493546037e-01 1.1335435933811212e-02 2.0570119130728520e-02 -4.4473959072870466e+00 -1.0036762914419703e+00 4.6971439458220889e-02 -1.9274722444565868e-02 -1.9274722444565868e-02 4.8480076519444093e-04 -2.2049431101011085e-04 6.9514863822077368e-04 -2.1034787302633278e-04 6.9514863822077368e-04 -6.9514863822077368e-04 2.7250538800578790e+00 -1.1147592721926731e+00 1.3454476120836393e-02 -5.5731748031581430e-02 nan
4.4700000000000003e+01 9.7947824954056006e-01 1.1551499931493825e-02 9.6816380660809265e-01 1.1314442932467471e-02 2.0521750459439939e-02 -4.4493212494478822e+00 -1.0036770875971750e+00 4.6882587492282454e-02 -1.9232151391286850e-02 -1.9232151391286739e-02 4.8257517606700728e-04 -2.1959391199607341e-04 6.9208816948540639e-04 -2.0951299341839911e-04 6.9208816948540639e-04 -6.9208816948540639e-04 2.7270380610027658e+00 -1.1157034013346816e+00 1.3470519852744769e-02 -5.5822598095281076e-02 nan
4.4800000000000004e+01 9.7952639640534755e-01 1.1529585327491846e-02 9.6823286323746149e-01 1.1293533167886057e-02 2.0473603594652473e-02 -4.4512423436697368e+00 -1.0036778645624296e+00 4.6794096593503649e-02 -1.9189763471300355e-02 -1.9189763471300327e-02 4.8036461286791895e-04 -2.1869909442597909e-04 6.8904774393574279e-04 -2.0868313106782387e-04 6.8904774393574290e-04 -6.8904774393574279e-04 2.7290176503931414e+00 -1.1166454321801871e+00 1.3486533489943204e-02 -5.5913326581529060e-02 nan
4.4900000000000006e+01 9.7957432295955993e-01 1.1507759928098396e-02 9.6830161681921179e-01 1.1272706140348140e-02 2.0425677040440120e-02 -4.4531592082080147e+00 -1.0036786224338246e+00 4.6705964532087217e-02 -1.9147557527771988e-02 -1.9147557527772020e-02 4.7816894250458133e-04 -2.1780981217860431e-04 6.8602718840797116e-04 -2.0785824590338980e-04 6.8602718840797116e-04 -6.8602718840797116e-04 2.7309926688581334e+00 -1.1175853737909003e+00 1.3502517153006897e-02 -5.6003933857042443e-02 nan
4.5000000000000000e+01 9.7962203068588671e-01 1.1486023182067462e-02 9.6837006933176462e-01 1.1251961354122098e-02 2.0377969314113276e-02 -4.4550718612029190e+00 -1.0036793613068740e+00 4.6618189096603417e-02 -1.9105532413426368e-02 -1.9105532413426069e-02 4.7598803333758757e-04 -2.1692601960699272e-04 6.8302633158829403e-04 -2.0703829825070646e-04 6.8302633158829392e-04 -6.8302633158829403e-04 2.7329631368908558e+00 -1.1185232351711412e+00 1.3518470961793030e-02 -5.6094420286889962e-02 nan
4.5100000000000001e+01 9.7966952105392557e-01 1.1464374542694273e-02 9.6843822273650149e-01 1.1231298317424115e-02 2.0330478946074471e-02 -4.4569803206804011e+00 -1.0036800812765234e+00 4.6530768093802709e-02 -1.9063686990448647e-02 -1.9063686990448671e-02 4.7382175516178730e-04 -2.1604767153262410e-04 6.8004500398931756e-04 -2.0622324882753018e-04 6.8004500398931756e-04 -6.8004500398931756e-04 2.7349290748495818e+00 -1.1194590252683125e+00 1.3534395035446258e-02 -5.6184786234501322e-02 nan
4.5200000000000003e+01 9.7971679552032431e-01 1.1442813467768728e-02 9.6850607897794516e-01 1.1210716542379187e-02 2.0283204479675743e-02 -4.4588846045530959e+00 -1.0036807824371525e+00 4.6443699348428985e-02 -1.9022020130392479e-02 -1.9022020130392621e-02 4.7166997918790196e-04 -2.1517472323972383e-04 6.7708303792710328e-04 -2.0541305873920135e-04 6.7708303792710328e-04 -6.7708303792710328e-04 2.7368905029589081e+00 -1.1203927529733697e+00 1.3550289492404293e-02 -5.6275032061676125e-02 nan
4.5300000000000004e+01 9.7976385552892187e-01 1.1421339419529410e-02 9.6857363998393931e-01 1.1190215544982594e-02 2.0236144471078098e-02 -4.4607847306212607e+00 -1.0036814648825763e+00 4.6356980703035990e-02 -1.8980530714081862e-02 -1.8980530714082299e-02 4.6953257802418683e-04 -2.1430713046957206e-04 6.7414026749825352e-04 -2.0460768947406667e-04 6.7414026749825352e-04 -6.7414026749825352e-04 2.7388474413109010e+00 -1.1213244271212874e+00 1.3566154450403260e-02 -5.6365158128593058e-02 nan
4.5400000000000006e+01 9.7981070251088742e-01 1.1399951864618131e-02 9.6864090766582567e-01 1.1169794845061792e-02 2.0189297489112499e-02 -4.4626807165736935e+00 -1.0036821287060491e+00 4.6270610017805462e-02 -1.8939217631520028e-02 -1.8939217631519956e-02 4.6740942565850742e-04 -2.1344484941495870e-04 6.7121652855753290e-04 -2.0380710289902545e-04 6.7121652855753301e-04 -6.7121652855753290e-04 2.7407999098662388e+00 -1.1222540564915211e+00 1.3581990026483092e-02 -5.6455164793818888e-02 nan
4.5500000000000000e+01 9.7985733788485696e-01 1.1378650274035094e-02 9.6870788391861817e-01 1.1149453966238825e-02 2.0142662115142956e-02 -4.4645725799886495e+00 -1.0036827740002738e+00 4.6184585170368435e-02 -1.8898079781793350e-02 -1.8898079781793812e-02 4.6530039744061192e-04 -2.1258783671465026e-04 6.6831165869568360e-04 -2.0301126125507162e-04 6.6831165869568349e-04 -6.6831165869568360e-04 2.7427479284553304e+00 -1.1231816498084610e+00 1.3597796336992922e-02 -5.6545052414317357e-02 nan
4.5600000000000001e+01 9.7990376305706883e-01 1.1357434123094550e-02 9.6877457062117578e-01 1.1129192435893109e-02 2.0096236942931112e-02 -4.4664603383347412e+00 -1.0036834008574038e+00 4.6098904055627846e-02 -1.8857116072986572e-02 -1.8857116072986554e-02 4.6320537006470447e-04 -2.1173604944804762e-04 6.6542549721771045e-04 -2.0222012715300595e-04 6.6542549721771045e-04 -6.6542549721771045e-04 2.7446915167794357e+00 -1.1241072157418854e+00 1.3613573497596251e-02 -5.6634821345458164e-02 nan
4.5700000000000003e+01 9.7994997942149731e-01 1.1336302891381014e-02 9.6884096963637267e-01 1.1109009785124685e-02 2.0050020578502692e-02 -4.4683440089718349e+00 -1.0036840093690411e+00 4.6013564585582888e-02 -1.8816325422085698e-02 -1.8816325422085001e-02 4.6112422155220745e-04 -2.1088944512976971e-04 6.6255788512126820e-04 -2.0143366356906070e-04 6.6255788512126820e-04 -6.6255788512126820e-04 2.7466306944117616e+00 -1.1250307629074070e+00 1.3629321623276324e-02 -5.6724471941025756e-02 nan
4.5800000000000004e+01 9.7999598835998458e-01 1.1315256062705973e-02 9.6890708281126670e-01 1.1088905548717849e-02 2.0004011640015605e-02 -4.4702236091519376e+00 -1.0036845996262476e+00 4.5928564689156952e-02 -1.8775706754891305e-02 -1.8775706754890934e-02 4.5905683123490128e-04 -2.1004798170441640e-04 6.5970866507558353e-04 -2.0065183384068220e-04 6.5970866507558353e-04 -6.5970866507558353e-04 2.7485654807985567e+00 -1.1259522998669163e+00 1.3645040828341228e-02 -5.6814004553228166e-02 nan
4.5900000000000006e+01 9.8004179124237023e-01 1.1294293125065184e-02 9.6897291197726498e-01 1.1068879265105271e-02 1.9958208757629780e-02 -4.4720991560200769e+00 -1.0036851717195445e+00 4.5843902312026265e-02 -1.8735259005933619e-02 -1.8735259005933640e-02 4.5700307973818040e-04 -2.0921161754141460e-04 6.5687768140056156e-04 -1.9987460166238111e-04 6.5687768140056167e-04 -6.5687768140056156e-04 2.7504958952601868e+00 -1.1268718351290190e+00 1.3660731226429058e-02 -5.6903419532705765e-02 nan
4.6000000000000000e+01 9.8008738942662132e-01 1.1273413570596436e-02 9.6903845895028884e-01 1.1048930476332507e-02 1.9912610573378599e-02 -4.4739706666151626e+00 -1.0036857257389202e+00 4.5759575416451467e-02 -1.8694981118381523e-02 -1.8694981118381422e-02 4.5496284896466587e-04 -2.0838031142985584e-04 6.5406478004622411e-04 -1.9910193108155826e-04 6.5406478004622422e-04 -6.5406478004622411e-04 2.7524219569922042e+00 -1.1277893771494696e+00 1.3676392930513013e-02 -5.6992717228539914e-02 nan
4.6100000000000001e+01 9.8013278425895800e-01 1.1252616895537830e-02 9.6910372553093516e-01 1.1029058728022885e-02 1.9867215741042003e-02 -4.4758381578708484e+00 -1.0036862617738291e+00 4.5675581981110727e-02 -1.8654872043956820e-02 -1.8654872043956723e-02 4.5293602207792638e-04 -2.0755402257345362e-04 6.5126980857236033e-04 -1.9833378649443395e-04 6.5126980857236022e-04 -6.5126980857236033e-04 2.7543436850664045e+00 -1.1287049343316014e+00 1.3692026052906448e-02 -5.7081897988261701e-02 nan
4.6200000000000003e+01 9.8017797707397880e-01 1.1231902600186573e-02 9.6916871350463596e-01 1.1009263569342837e-02 1.9822022926021192e-02 -4.4777016466163886e+00 -1.0036867799131968e+00 4.5591920000934739e-02 -1.8614930742851504e-02 -1.8614930742851078e-02 4.5092248348662577e-04 -2.0673271058559264e-04 6.4849261612867626e-04 -1.9757013264205052e-04 6.4849261612867626e-04 -6.4849261612867626e-04 2.7562610984318696e+00 -1.1296185150267513e+00 1.3707630705267860e-02 -5.7170962157860432e-02 nan
4.6300000000000004e+01 9.8022296919478524e-01 1.1211270188858244e-02 9.6923342464181761e-01 1.0989544552967608e-02 1.9777030805214899e-02 -4.4795611495774752e+00 -1.0036872802454249e+00 4.5508587486944391e-02 -1.8575156183640057e-02 -1.8575156183640286e-02 4.4892211882868494e-04 -2.0591633548438124e-04 6.4573305343495146e-04 -1.9681093460626657e-04 6.4573305343495156e-04 -6.4573305343495146e-04 2.7581742159160050e+00 -1.1305301275346811e+00 1.3723206998605859e-02 -5.7259910081792258e-02 nan
4.6400000000000006e+01 9.8026776193310261e-01 1.1190719169846633e-02 9.6929786069805524e-01 1.0969901235047427e-02 1.9732238066897272e-02 -4.4814166833770681e+00 -1.0036877628583976e+00 4.5425582466089992e-02 -1.8535547343202768e-02 -1.8535547343202698e-02 4.4693481495589553e-04 -2.0510485768788432e-04 6.4299097276180662e-04 -1.9605615780591109e-04 6.4299097276180651e-04 -6.4299097276180662e-04 2.7600830562255605e+00 -1.1314397801039919e+00 1.3738755043284064e-02 -5.7348742102988667e-02 nan
4.6500000000000000e+01 9.8031235658940274e-01 1.1170249055383854e-02 9.6936202341422883e-01 1.0950333175173896e-02 1.9687643410597207e-02 -4.4832682645362345e+00 -1.0036882278394788e+00 4.5342902981091789e-02 -1.8496103206635094e-02 -1.8496103206634976e-02 4.4496045991850996e-04 -2.0429823800925407e-04 6.4026622791133652e-04 -1.9530576799282664e-04 6.4026622791133663e-04 -6.4026622791133652e-04 2.7619876379476462e+00 -1.1323474809325411e+00 1.3754274949025992e-02 -5.7437458562864870e-02 nan
4.6600000000000001e+01 9.8035675445302062e-01 1.1149859361601167e-02 9.6942591451667370e-01 1.0930839936346949e-02 1.9643245546979250e-02 -4.4851159094749553e+00 -1.0036886752755190e+00 4.5260547090283459e-02 -1.8456822767173437e-02 -1.8456822767173371e-02 4.4299894295029825e-04 -2.0349643765210277e-04 6.3755867419843133e-04 -1.9455973124813314e-04 6.3755867419843144e-04 -6.3755867419843133e-04 2.7638879795507356e+00 -1.1332532381678480e+00 1.3769766824919833e-02 -5.7526059801328272e-02 nan
4.6700000000000003e+01 9.8040095680227402e-01 1.1129549608490160e-02 9.6948953571733187e-01 1.0911421084942127e-02 1.9599043197726040e-02 -4.4869596345129397e+00 -1.0036891052528603e+00 4.5178512867456860e-02 -1.8417705026111404e-02 -1.8417705026111664e-02 4.4105015445371546e-04 -2.0269941820582197e-04 6.3486816843214282e-04 -1.9381801397842725e-04 6.3486816843214271e-04 -6.3486816843214282e-04 2.7657840993856544e+00 -1.1341570599074970e+00 1.3785230779423292e-02 -5.7614546156786767e-02 nan
4.6800000000000004e+01 9.8044496490457789e-01 1.1109319319864374e-02 9.6955288871389966e-01 1.0892076190678175e-02 1.9555035095422175e-02 -4.4887994558704243e+00 -1.0036895178573397e+00 4.5096798401708819e-02 -1.8378748992723484e-02 -1.8378748992723522e-02 4.3911398598518188e-04 -2.0190714164103753e-04 6.3219456889728473e-04 -1.9308058291210282e-04 6.3219456889728484e-04 -6.3219456889728473e-04 2.7676760156865643e+00 -1.1350589541995413e+00 1.3800666920368281e-02 -5.7702917966157063e-02 nan
4.6900000000000006e+01 9.8048878001656037e-01 1.1089168023321409e-02 9.6961597518997533e-01 1.0872804826585061e-02 1.9511219983439451e-02 -4.4906353896689710e+00 -1.0036899131742893e+00 4.5015401797289231e-02 -1.8339953684182841e-02 -1.8339953684182876e-02 4.3719033024080319e-04 -2.0111957030505276e-04 6.2953773533644755e-04 -1.9234740509564439e-04 6.2953773533644755e-04 -6.2953773533644755e-04 2.7695637465719374e+00 -1.1359589290428973e+00 1.3816075354965582e-02 -5.7791175564872913e-02 nan
4.7000000000000000e+01 9.8053240338417647e-01 1.1069095250205496e-02 9.6967879681520408e-01 1.0853606568972368e-02 1.9467596615823743e-02 -4.4924674519322467e+00 -1.0036902912885397e+00 4.4934321173451863e-02 -1.8301318125486261e-02 -1.8301318125486115e-02 4.3527908104203832e-04 -2.0033666691742270e-04 6.2689752893207778e-04 -1.9161844789003946e-04 6.2689752893207778e-04 -6.2689752893207778e-04 2.7714473100455135e+00 -1.1368569923877372e+00 1.3831456189809594e-02 -5.7879319286893348e-02 nan
4.7100000000000001e+01 9.8057583624281697e-01 1.1049100535570471e-02 9.6974135524541905e-01 1.0834480997397972e-02 1.9424163757182991e-02 -4.4942956585868128e+00 -1.0036906522844333e+00 4.4853554664306232e-02 -1.8262841349378299e-02 -1.8262841349378427e-02 4.3338013332182724e-04 -1.9955839456557001e-04 6.2427381228904327e-04 -1.9089367896721603e-04 6.2427381228904338e-04 -6.2427381228904327e-04 2.7733267239972585e+00 -1.1377531521358792e+00 1.3846809530882818e-02 -5.7967349464710778e-02 nan
4.7200000000000003e+01 9.8061907981742313e-01 1.1029183418143225e-02 9.6980365212278596e-01 1.0815427694637191e-02 1.9380920182576943e-02 -4.4961200254628810e+00 -1.0036909962458140e+00 4.4773100418671212e-02 -1.8224522396273785e-02 -1.8224522396273979e-02 4.3149338311070757e-04 -1.9878471670043389e-04 6.2166644941721112e-04 -1.9017306630650350e-04 6.2166644941721112e-04 -6.2166644941721112e-04 2.7752020062042999e+00 -1.1386474161411708e+00 1.3862135483560524e-02 -5.8055266429359147e-02 nan
4.7300000000000004e+01 9.8066213532259205e-01 1.1009343440287563e-02 9.6986568907593984e-01 1.0796446246652174e-02 1.9337864677407928e-02 -4.4979405682950908e+00 -1.0036913232560369e+00 4.4692956599930882e-02 -1.8186360314184396e-02 -1.8186360314184705e-02 4.2961872752327382e-04 -1.9801559713221255e-04 6.1907530571444439e-04 -1.8945657819117065e-04 6.1907530571444439e-04 -6.1907530571444439e-04 2.7770731743318655e+00 -1.1395397922098707e+00 1.3877434152615218e-02 -5.8143070510421932e-02 nan
4.7400000000000006e+01 9.8070500396268678e-01 1.0989580147968438e-02 9.6992746772012517e-01 1.0777536242561652e-02 1.9294996037313168e-02 -4.4997573027232614e+00 -1.0036916333979751e+00 4.4613121385891484e-02 -1.8148354158644176e-02 -1.8148354158644235e-02 4.2775606474469973e-04 -1.9725100002614243e-04 6.1650024794969015e-04 -1.8874418320499048e-04 6.1650024794969026e-04 -6.1650024794969015e-04 2.7789402459342036e+00 -1.1404302881010278e+00 1.3892705642221125e-02 -5.8230762036040232e-02 nan
4.7500000000000000e+01 9.8074768693194159e-01 1.0969893090716762e-02 9.6998898965733038e-01 1.0758697274611153e-02 1.9252313068058413e-02 -4.5015702442931307e+00 -1.0036919267540165e+00 4.4533592968640456e-02 -1.8110502992635707e-02 -1.8110502992635780e-02 4.2590529401763291e-04 -1.9649088989833505e-04 6.1394114424648011e-04 -1.8803585022884718e-04 6.1394114424648011e-04 -6.1394114424648011e-04 2.7808032384554981e+00 -1.1413189115268512e+00 1.3907950055958655e-02 -5.8318341332920610e-02 nan
4.7600000000000001e+01 9.8079018541456708e-01 1.0950281821594444e-02 9.7005025647642373e-01 1.0739928938143378e-02 1.9209814585432829e-02 -4.5033794084571097e+00 -1.0036922034060722e+00 4.4454369554407173e-02 -1.8072805886519785e-02 -1.8072805886519928e-02 4.2406631562904548e-04 -1.9573523161169618e-04 6.1139786406646092e-04 -1.8733154843741546e-04 6.1139786406646103e-04 -6.1139786406646092e-04 2.7826621692307718e+00 -1.1422056701530834e+00 1.3923167496818840e-02 -5.8405808726343100e-02 nan
4.7700000000000003e+01 9.8083250058485483e-01 1.0930745897159904e-02 9.7011126975328588e-01 1.0721230831568991e-02 1.9167499415145166e-02 -4.5051848105750123e+00 -1.0036924634355771e+00 4.4375449363424392e-02 -1.8035261917962134e-02 -1.8035261917962488e-02 4.2223903089753332e-04 -1.9498399037186050e-04 6.0887027819337455e-04 -1.8663124729584120e-04 6.0887027819337455e-04 -6.0887027819337455e-04 2.7845170554867846e+00 -1.1430905715993669e+00 1.3938358067207593e-02 -5.8493164540169021e-02 nan
4.7800000000000004e+01 9.8087463360727878e-01 1.0911284877434046e-02 9.7017203105094096e-01 1.0702602556337761e-02 1.9125366392721270e-02 -4.5069864659147783e+00 -1.0036927069234938e+00 4.4296830629792810e-02 -1.7997870171864824e-02 -1.7997870171864872e-02 4.2042334216051754e-04 -1.9423713172322425e-04 6.0635825871702749e-04 -1.8593491655651001e-04 6.0635825871702760e-04 -6.0635825871702749e-04 2.7863679143429185e+00 -1.1439736234396063e+00 1.3953521868950118e-02 -5.8580409096848821e-02 nan
4.7900000000000006e+01 9.8091658563659712e-01 1.0891898325866605e-02 9.7023254191968711e-01 1.0684043716910039e-02 1.9083414363402877e-02 -4.5087843896531954e+00 -1.0036929339503151e+00 4.4218511601346211e-02 -1.7960629740293822e-02 -1.7960629740293804e-02 4.1861915276186610e-04 -1.9349462154498047e-04 6.0386167901767122e-04 -1.8524252625580511e-04 6.0386167901767122e-04 -6.0386167901767122e-04 2.7882147628120526e+00 -1.1448548332023252e+00 1.3968659003295197e-02 -5.8667542717429827e-02 nan
4.8000000000000000e+01 9.8095835781795271e-01 1.0872585809302738e-02 9.7029280389722428e-01 1.0665553920728391e-02 1.9041642182047448e-02 -4.5105785968766190e+00 -1.0036931445960704e+00 4.4140490539517893e-02 -1.7923539722411952e-02 -1.7923539722411966e-02 4.1682636703957047e-04 -1.9275642604725488e-04 6.0138041375052559e-04 -1.8455404671095517e-04 6.0138041375052569e-04 -6.0138041375052559e-04 2.7900576178014376e+00 -1.1457342083710289e+00 1.3983769570919378e-02 -5.8754565721563963e-02 nan
4.8100000000000001e+01 9.8099995128697060e-01 1.0853346897950257e-02 9.7035281850878075e-01 1.0647132778189796e-02 1.9000048713029488e-02 -4.5123691025816663e+00 -1.0036933389403273e+00 4.4062765719209848e-02 -1.7886599224410688e-02 -1.7886599224410993e-02 4.1504489031358777e-04 -1.9202251176727726e-04 5.9891433883049337e-04 -1.8386944851690566e-04 5.9891433883049326e-04 -5.9891433883049337e-04 2.7918964961135511e+00 -1.1466117563845504e+00 1.3998853671931230e-02 -5.8841478427515428e-02 nan
4.8200000000000003e+01 9.8104136716985713e-01 1.0834181165347028e-02 9.7041258726723911e-01 1.0628779902617964e-02 1.8958632830142909e-02 -4.5141559216759273e+00 -1.0036935170621892e+00 4.3985335428662065e-02 -1.7849807359442530e-02 -1.7849807359442534e-02 4.1327462887392585e-04 -1.9129284556559820e-04 5.9646333141715098e-04 -1.8318870254322513e-04 5.9646333141715098e-04 -5.9646333141715098e-04 2.7937314144469503e+00 -1.1474874846374030e+00 1.4013911405875516e-02 -5.8928281152168333e-02 nan
4.8300000000000004e+01 9.8108260658349533e-01 1.0815088188328869e-02 9.7047211167325931e-01 1.0610494910236058e-02 1.8917393416504610e-02 -4.5159390689786507e+00 -1.0036936790403062e+00 4.3908197969324450e-02 -1.7813163247552520e-02 -1.7813163247552673e-02 4.1151548996878521e-04 -1.9056739462234185e-04 5.9402726989982212e-04 -1.8251177993103694e-04 5.9402726989982212e-04 -5.9402726989982212e-04 2.7955623893971149e+00 -1.1483614004801252e+00 1.4028942871737315e-02 -5.9014974211034243e-02 nan
4.8400000000000006e+01 9.8112367063554085e-01 1.0796067546997756e-02 9.7053139321540116e-01 1.0592277420139677e-02 1.8876329364459214e-02 -4.5177185592214286e+00 -1.0036938249528782e+00 4.3831351655729593e-02 -1.7776666015615325e-02 -1.7776666015615394e-02 4.0976738179306294e-04 -1.8984612643355815e-04 5.9160603388310016e-04 -1.8183865209003722e-04 5.9160603388310016e-04 -5.9160603388310016e-04 2.7973894374572827e+00 -1.1492335112196226e+00 1.4043948167946102e-02 -5.9101557918259919e-02 nan
4.8500000000000000e+01 9.8116456042451494e-01 1.0777118824690401e-02 9.7059043337024486e-01 1.0574127054270122e-02 1.8835439575485044e-02 -4.5194944070488861e+00 -1.0036939548776511e+00 4.3754794815367246e-02 -1.7740314797268147e-02 -1.7740314797268272e-02 4.0803021347672521e-04 -1.8912900880757247e-04 5.8919950417222881e-04 -1.8116929069550360e-04 5.8919950417222870e-04 -5.8919950417222881e-04 2.7992125750192733e+00 -1.1501038241195092e+00 1.4058927392379858e-02 -5.9188032586634402e-02 nan
4.8600000000000001e+01 9.8120527703989902e-01 1.0758241607947243e-02 9.7064923360251099e-01 1.0556043437388044e-02 1.8794722960101113e-02 -4.5212666270193402e+00 -1.0036940688919260e+00 4.3678525788560053e-02 -1.7704108732846804e-02 -1.7704108732846707e-02 4.0630389507366683e-04 -1.8841600986140987e-04 5.8680756275903128e-04 -1.8050366768536448e-04 5.8680756275903139e-04 -5.8680756275903128e-04 2.8010318183743084e+00 -1.1509723464004404e+00 1.4073880642369063e-02 -5.9274398527596826e-02 nan
4.8700000000000003e+01 9.8124582156222462e-01 1.0739435486481723e-02 9.7070779536517737e-01 1.0538026197047268e-02 1.8754178437775323e-02 -4.5230352336054782e+00 -1.0036941670725603e+00 4.3602542928340940e-02 -1.7668046969321616e-02 -1.7668046969321862e-02 4.0458833755042896e-04 -1.8770709801725665e-04 5.8443009280772726e-04 -1.7984175525729830e-04 5.8443009280772736e-04 -5.8443009280772726e-04 2.8028471837138200e+00 -1.1518390852404485e+00 1.4088808014700686e-02 -5.9360656051243674e-02 nan
4.8800000000000004e+01 9.8128619506316617e-01 1.0720700053149941e-02 9.7076612009959717e-01 1.0520074963568989e-02 1.8713804936833740e-02 -4.5248002411950106e+00 -1.0036942494959697e+00 4.3526844600331620e-02 -1.7632128660235970e-02 -1.7632128660235828e-02 4.0288345277532584e-04 -1.8700224199898950e-04 5.8206697864121397e-04 -1.7918352586588816e-04 5.8206697864121397e-04 -5.8206697864121397e-04 2.8046586871302530e+00 -1.1527040477752708e+00 1.4103709605622161e-02 -5.9446805466336135e-02 nan
4.8900000000000006e+01 9.8132639860562898e-01 1.0702034903920660e-02 9.7082420923561275e-01 1.0502189370016200e-02 1.8673601394370985e-02 -4.5265616640913331e+00 -1.0036943162381347e+00 4.3451429182622854e-02 -1.7596352965641122e-02 -1.7596352965640827e-02 4.0118915350755799e-04 -1.8630141082870381e-04 5.7971810572732545e-04 -1.7852895221976737e-04 5.7971810572732534e-04 -5.7971810572732545e-04 2.8064663446178573e+00 -1.1535672410986773e+00 1.4118585510845246e-02 -5.9532847080307413e-02 nan
4.9000000000000000e+01 9.8136643324383832e-01 1.0683439637845691e-02 9.7088206419166989e-01 1.0484369052168470e-02 1.8633566756161644e-02 -4.5283195165141645e+00 -1.0036943673745982e+00 4.3376295065655823e-02 -1.7560719052036843e-02 -1.7560719052037127e-02 3.9950535338648113e-04 -1.8560457382334276e-04 5.7738336066533700e-04 -1.7787800727885587e-04 5.7738336066533711e-04 -5.7738336066533700e-04 2.8082701720734766e+00 -1.1544286722627921e+00 1.4133435825550010e-02 -5.9618781199269999e-02 nan
4.9100000000000001e+01 9.8140630002342721e-01 1.0664913857030535e-02 9.7093968637493033e-01 1.0466613648496916e-02 1.8593699976572793e-02 -4.5300738126001958e+00 -1.0036944029804711e+00 4.3301440652104534e-02 -1.7525226092311930e-02 -1.7525226092311844e-02 3.9783196692116907e-04 -1.8491170059136103e-04 5.7506263117278915e-04 -1.7723066425162011e-04 5.7506263117278894e-04 -5.7506263117278915e-04 2.8100701852973247e+00 -1.1552883482784155e+00 1.4148260644388623e-02 -5.9704608128023015e-02 nan
4.9200000000000003e+01 9.8144599998152249e-01 1.0646457166605408e-02 9.7099707718138295e-01 1.0448922800139490e-02 1.8554000018477543e-02 -4.5318245664037233e+00 -1.0036944231304379e+00 4.3226864356760444e-02 -1.7489873265679017e-02 -1.7489873265679183e-02 3.9616890947995653e-04 -1.8422276102936580e-04 5.7275580607226036e-04 -1.7658689659230383e-04 5.7275580607226036e-04 -5.7275580607226036e-04 2.8118663999937561e+00 -1.1561462761153409e+00 1.4163060061489159e-02 -5.9790328170059137e-02 nan
4.9300000000000004e+01 9.8148553414683026e-01 1.0628069174696598e-02 9.7105423799595370e-01 1.0431296150876552e-02 1.8514465853169678e-02 -4.5335717918972769e+00 -1.0036944278987583e+00 4.3152564606417657e-02 -1.7454659757620870e-02 -1.7454659757620769e-02 3.9451609728021435e-04 -1.8353772531891601e-04 5.7046277527851943e-04 -1.7594667799830505e-04 5.7046277527851943e-04 -5.7046277527851943e-04 2.8136588317720288e+00 -1.1570024627026683e+00 1.4177834170459402e-02 -5.9875941627571920e-02 nan
4.9400000000000006e+01 9.8152490353972099e-01 1.0609749492398112e-02 9.7111117019261428e-01 1.0413733347106661e-02 1.8475096460279169e-02 -4.5353155029722485e+00 -1.0036944173592663e+00 4.3078539839759462e-02 -1.7419584759826412e-02 -1.7419584759826114e-02 3.9287344737820107e-04 -1.8285656392324828e-04 5.6818342978567460e-04 -1.7530998240747355e-04 5.6818342978567460e-04 -5.6818342978567460e-04 2.8154474961470615e+00 -1.1578569149291171e+00 1.4192583064390647e-02 -5.9961448801462827e-02 nan
4.9500000000000000e+01 9.8156410917231118e-01 1.0591497733743717e-02 9.7116787513448843e-01 1.0396234037822704e-02 1.8435890827688848e-02 -4.5370557134395044e+00 -1.0036943915853771e+00 4.3004788507246525e-02 -1.7384647470135857e-02 -1.7384647470135978e-02 3.9124087765916534e-04 -1.8217924758413541e-04 5.6591766165469412e-04 -1.7467678399552884e-04 5.6591766165469412e-04 -5.6591766165469412e-04 2.8172324085401796e+00 -1.1587096396433321e+00 1.4207306835861303e-02 -6.0046849991348322e-02 nan
4.9600000000000001e+01 9.8160315204854798e-01 1.0573313515679143e-02 9.7122435417395980e-01 1.0378797874588161e-02 1.8396847951451981e-02 -4.5387924370300032e+00 -1.0036943506500871e+00 4.2931309071005744e-02 -1.7349847092482718e-02 -1.7349847092482752e-02 3.8961830682745634e-04 -1.8150574731874396e-04 5.6366536400092790e-04 -1.7404705717347159e-04 5.6366536400092790e-04 -5.6366536400092790e-04 2.8190135842798565e+00 -1.1595606436541932e+00 1.4222005576940682e-02 -6.0132145495566787e-02 nan
4.9700000000000003e+01 9.8164203316428922e-01 1.0555196458034826e-02 9.7128060865277543e-01 1.0361424511513811e-02 1.8357966835710872e-02 -4.5405256873953936e+00 -1.0036942946259793e+00 4.2858100004721435e-02 -1.7315182836834621e-02 -1.7315182836834770e-02 3.8800565439686316e-04 -1.8083603441651790e-04 5.6142643098187396e-04 -1.7342077658501074e-04 5.6142643098187385e-04 -5.6142643098187396e-04 2.8207910386024482e+00 -1.1604099337311125e+00 1.4236679379192610e-02 -6.0217335611185578e-02 nan
4.9800000000000004e+01 9.8168075350738349e-01 1.0537146183498745e-02 9.7133663990214902e-01 1.0344113605234498e-02 1.8319246492616344e-02 -4.5422554781086273e+00 -1.0036942235852286e+00 4.2785159793526456e-02 -1.7280653919140118e-02 -1.7280653919140465e-02 3.8640284068103275e-04 -1.8017008043615473e-04 5.5920075778510782e-04 -1.7279791710407506e-04 5.5920075778510782e-04 -5.5920075778510782e-04 2.8225647866529178e+00 -1.1612575166043384e+00 1.4251328333679052e-02 -6.0302420634007876e-02 nan
4.9900000000000006e+01 9.8171931405775181e-01 1.0519162317589663e-02 9.7139244924286550e-01 1.0326864814886275e-02 1.8280685942248243e-02 -4.5439818226645432e+00 -1.0036941375995949e+00 4.2712486933895066e-02 -1.7246259561270422e-02 -1.7246259561270415e-02 3.8480978678401772e-04 -1.7950785720256414e-04 5.5698824061631768e-04 -1.7217845383229999e-04 5.5698824061631779e-04 -5.5698824061631768e-04 2.8243348434855586e+00 -1.1621033989652514e+00 1.4265952530963705e-02 -6.0387400858579618e-02 nan
5.0000000000000000e+01 9.8175771578746307e-01 1.0501244488630688e-02 9.7144803798537938e-01 1.0309677802083750e-02 1.8242284212536930e-02 -4.5457047344804611e+00 -1.0036940367404377e+00 4.2640079933537633e-02 -1.7211998990965385e-02 -1.7211998990965479e-02 3.8322641459103129e-04 -1.7884933680390299e-04 5.5478877668761197e-04 -1.7156236209658069e-04 5.5478877668761186e-04 -5.5478877668761197e-04 2.8261012240647005e+00 -1.1629475874666571e+00 1.4280552061115566e-02 -6.0472276578196260e-02 nan


==> bandit/trajectory_01.dat <==
t p q p_G p_H p_N z leakage bias z_dot z_dot_decomposition p_dot q_dot p_G_dot p_H_dot p_G_dot_direct correctness_decline theta_0 theta_1 theta_2 theta_3 p_G_declining
0.0000000000000000e+00 6.6666666666666674e-01 2.9999999999999988e-01 4.6666666666666673e-01 1.9999999999999996e-01 3.3333333333333348e-01 -8.4729786038720389e-01 -1.0000000000000004e+00 1.2000000000000006e+00 4.4444444444444890e-02 4.4444444444444481e-02 4.9876543209876598e-02 9.3333333333334260e-03 2.8691358024691343e-02 2.1185185185185258e-02 2.8691358024691339e-02 -2.8691358024691343e-02 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 nan
1.0000000000000001e-01 6.7161741606575909e-01 3.0093921706589855e-01 4.6950139670710778e-01 2.0211601935865137e-01 3.2838258393424080e-01 -8.4282938774176119e-01 -1.0001453293508009e+00 1.2038378235046454e+00 4.4923862716519568e-02 4.4923862716519665e-02 4.9137626870997243e-02 9.4508488452524075e-03 2.8002833230886585e-02 2.1134793640110651e-02 2.8002833230886585e-02 -2.8002833230886585e-02 2.2137773389036886e-02 2.2341611882272065e-03 1.2469861331948769e-06 -3.3726088326226501e-06 nan
2.0000000000000001e-01 6.7649404972615446e-01 3.0189013746974303e-01 4.7226716805686247e-01 2.0422688166929193e-01 3.2350595027384560e-01 -8.3831331857511382e-01 -1.0002931152907206e+00 1.2077246465312004e+00 4.5396359582558055e-02 4.5396359582557957e-02 4.8394439230439998e-02 9.5673954725054716e-03 2.7312349209864438e-02 2.1082090020575560e-02 2.7312349209864435e-02 -2.7312349209864438e-02 4.4105091552356063e-02 4.4919656296113870e-03 4.9409495167374930e-06 -1.3418714576876912e-05 nan
3.0000000000000004e-01 6.8129620281582859e-01 3.0285266298396446e-01 4.7496383351219174e-01 2.0633236930363683e-01 3.1870379718417147e-01 -8.3375034935156245e-01 -1.0004432709538416e+00 1.2116600299409088e+00 4.5861851168703456e-02 4.5861851168703206e-02 4.7648216785872714e-02 9.6829468981609653e-03 2.6620872492049551e-02 2.1027344293823157e-02 2.6620872492049551e-02 -2.6620872492049551e-02 6.5899793950393096e-02 6.7730581469787905e-03 1.1011785205248005e-05 -3.0027549292949615e-05 nan
4.0000000000000002e-01 6.8602363128404376e-01 3.0382669288724684e-01 4.7759134014851279e-01 2.0843229113553102e-01 3.1397636871595613e-01 -8.2914118415339122e-01 -1.0005957106804437e+00 1.2156435252626252e+00 4.6320268881741136e-02 4.6320268881741386e-02 4.6900138393564765e-02 9.7974795480603397e-03 2.5929321952502280e-02 2.0970816441062481e-02 2.5929321952502294e-02 -2.5929321952502280e-02 8.7519949280127782e-02 9.0770799742005623e-03 1.9389990214230097e-05 -5.3084459229054403e-05 nan
5.0000000000000000e-01 6.9067620602419366e-01 3.0481212423383314e-01 4.8014972450819465e-01 2.1052648151599904e-01 3.0932379397580623e-01 -8.2448653318558374e-01 -1.0007503500889419e+00 1.2196746758138211e+00 4.6771558748198355e-02 4.6771558748198355e-02 4.6151323892119671e-02 9.9109724901899343e-03 2.5238567942824482e-02 2.0912755949295193e-02 2.5238567942824478e-02 -2.5238567942824482e-02 1.0896384867913397e-01 1.1403669507058276e-02 3.0006762755489965e-05 -8.2471348154507506e-05 nan
6.0000000000000009e-01 6.9525390692364131e-01 3.0580885211243242e-01 4.8263910772063862e-01 2.1261479920300266e-01 3.0474609307635875e-01 -8.1978711134808346e-01 -1.0009071061394914e+00 1.2237530177744935e+00 4.7215680725488686e-02 4.7215680725488561e-02 4.5402833212657381e-02 1.0023407327523312e-02 2.4549431800094765e-02 2.0853401412562613e-02 2.4549431800094768e-02 -2.4549431800094765e-02 1.3022999857428769e-01 1.3752463019516173e-02 4.2794092913186758e-05 -1.1806710645580381e-04 nan
7.0000000000000007e-01 6.9975681684737634e-01 3.0681676989413437e-01 4.8505969059086296e-01 2.1469712625651338e-01 3.0024318315262366e-01 -8.1504363687805703e-01 -1.0010658971896369e+00 1.2278780812118957e+00 4.7652607992230728e-02 4.7652607992230631e-02 4.4655665938717858e-02 1.0134768085631948e-02 2.3862685702840735e-02 2.0792980235877122e-02 2.3862685702840742e-02 -2.3862685702840735e-02 1.5131711323764885e-01 1.6123095344214522e-02 5.7684844965487863e-05 -1.5974802465435037e-04 nan
8.0000000000000004e-01 7.0418511559856678e-01 3.0783576946888019e-01 4.8741174868974957e-01 2.1677336690881716e-01 2.9581488440143322e-01 -8.1025683006386295e-01 -1.0012266430424404e+00 1.2320493910545494e+00 4.8082326224377352e-02 4.8082326224377331e-02 4.3910761277863114e-02 1.0245041096284633e-02 2.3179052843228548e-02 2.0731708434634562e-02 2.3179052843228552e-02 -2.3179052843228548e-02 1.7222410710883504e-01 1.8515200516378418e-02 7.4612831596140795e-05 -2.0738819024319869e-04 nan
9.0000000000000002e-01 7.0853907389524662e-01 3.0886574147013723e-01 4.8969562747602691e-01 2.1884344641921971e-01 2.9146092610475349e-01 -8.0542741203187818e-01 -1.0013892649874783e+00 1.2362664680144333e+00 4.8504832863313412e-02 4.8504832863313301e-02 4.3168998406353722e-02 1.0354214878180430e-02 2.2499207884353764e-02 2.0669790521999958e-02 2.2499207884353761e-02 -2.2499207884353764e-02 1.9295008693981827e-01 2.0928412380617090e-02 9.3512880273322301e-05 -2.6085986696582661e-04 nan
1.0000000000000000e+00 7.1281904739851609e-01 3.0990657548754935e-01 4.9191173747694489e-01 2.2090730992157126e-01 2.8718095260148391e-01 -8.0055610360666773e-01 -1.0015536858351339e+00 1.2405288294567187e+00 4.8920136381557337e-02 4.8920136381557164e-02 4.2431197148291154e-02 1.0462280015874960e-02 2.1823777671694647e-02 2.0607419476596500e-02 2.1823777671694650e-02 -2.1823777671694647e-02 2.1349434381442892e-01 2.3362365160413113e-02 1.1432089210029658e-04 -3.2003385587181011e-04 nan
1.1000000000000001e+00 7.1702547082378976e-01 3.1095816026743112e-01 4.9406054955153555e-01 2.2296492127225426e-01 2.8297452917621008e-01 -7.9564362424449264e-01 -1.0017198299446015e+00 1.2448359902168160e+00 4.9328255551176876e-02 4.9328255551177209e-02 4.1698118951173938e-02 1.0569229037872706e-02 2.1153342168379236e-02 2.0544776782794701e-02 2.1153342168379243e-02 -2.1153342168379236e-02 2.3385634509110920e-01 2.5816693990357707e-02 1.3697389346419621e-04 -3.8477983768052984e-04 nan
1.2000000000000002e+00 7.2115885216287146e-01 3.1202038390106412e-01 4.9614259025736157e-01 2.2501626190550991e-01 2.7884114783712860e-01 -7.9069069103965328e-01 -1.0018876232459926e+00 1.2491874633648365e+00 4.9729218719499119e-02 4.9729218719499542e-02 4.0970468120817449e-02 1.0675056294768507e-02 2.0488435584844387e-02 2.0482032535973062e-02 2.0488435584844391e-02 -2.0488435584844387e-02 2.5403572631363963e-01 2.8291035411425160e-02 1.6141008082573078e-04 -4.5496669616444191e-04 nan
1.3000000000000000e+00 7.2521976704099667e-01 3.1309313400084682e-01 4.9815843733876697e-01 2.2706132970222967e-01 2.7478023295900333e-01 -7.8569801780271620e-01 -1.0020569932569825e+00 1.2535827609179819e+00 5.0123063096170477e-02 5.0123063096170865e-02 4.0248893279977452e-02 1.0779757838232002e-02 1.9829547674682715e-02 2.0419345605294733e-02 1.9829547674682712e-02 -1.9829547674682715e-02 2.7403228313072453e-01 3.0785027829813363e-02 1.8756885900467329e-04 -5.3046282242751649e-04 nan
1.4000000000000001e+00 7.2920885322950113e-01 3.1417629786441209e-01 5.0010871535190304e-01 2.2910013787759811e-01 2.7079114677049898e-01 -7.8066631420932298e-01 -1.0022278690943529e+00 1.2580213945015570e+00 5.0509834055121342e-02 5.0509834055121314e-02 3.9533989016700230e-02 1.0883331301542159e-02 1.9177125169906731e-02 2.0356863846793499e-02 1.9177125169906731e-02 -1.9177125169906731e-02 2.9384596326151713e-01 3.3298311940043034e-02 2.1539087332336866e-04 -6.1113640010205140e-04 nan
1.5000000000000000e+00 7.3312680533146390e-01 3.1526976262690382e-01 5.0199409143919294e-01 2.3113271389227094e-01 2.6687319466853621e-01 -7.7559628501792510e-01 -1.0024001814808412e+00 1.2625028759596559e+00 5.0889584454489795e-02 5.0889584454489253e-02 3.8826297690342897e-02 1.0985775782291322e-02 1.8531573330467982e-02 2.0294724359874908e-02 1.8531573330467985e-02 -1.8531573330467982e-02 3.1347685854043267e-01 3.5830531113189019e-02 2.4481803597443773e-04 -6.9685567161853327e-04 nan
1.6000000000000001e+00 7.3697436965458030e-01 3.1637341540165348e-01 5.0381527126348002e-01 2.3315909839110027e-01 2.6302563034541976e-01 -7.7048862935452245e-01 -1.0025738627476437e+00 1.2670267179167216e+00 5.1262373977098694e-02 5.1262373977098548e-02 3.8126311365300036e-02 1.1087091727797026e-02 1.7893257584597460e-02 2.0233053780702573e-02 1.7893257584597453e-02 -1.7893257584597460e-02 3.3292519707096657e-01 3.8381331751247971e-02 2.7579354697914327e-04 -7.8748918581879616e-04 nan
1.7000000000000002e+00 7.4075233928262563e-01 3.1748714340955370e-01 5.0557299510984033e-01 2.3517934417278535e-01 2.5924766071737437e-01 -7.6534404006223222e-01 -1.0027488468329495e+00 1.2715924342914313e+00 5.1628268493642188e-02 5.1628268493642111e-02 3.7434473844670635e-02 1.1187280823681674e-02 1.7262505238332646e-02 2.0171968606337992e-02 1.7262505238332646e-02 -1.7262505238332646e-02 3.5219133551473975e-01 4.0950363608767949e-02 3.0826191010011690e-04 -8.8290602728318714e-04 nan
1.8000000000000000e+00 7.4446154935421127e-01 3.1861083409746443e-01 5.0726803416097532e-01 2.3719351519323592e-01 2.5553845064578873e-01 -7.6016320311332952e-01 -1.0029250692768279e+00 1.2761995407644471e+00 5.1987339450307680e-02 5.1987339450307979e-02 3.6751182778368884e-02 1.1286345886001956e-02 1.6639607234443857e-02 2.0111575543925023e-02 1.6639607234443861e-02 -1.6639607234443857e-02 3.7127575153865444e-01 4.3537280082959200e-02 3.4216894406697488e-04 -9.8297602782830757e-04 nan
1.9000000000000001e+00 7.4810287255509667e-01 3.1974437524602267e-01 5.0890118695021236e-01 2.3920168560488431e-01 2.5189712744490339e-01 -7.5494679708124712e-01 -1.0031024672128130e+00 1.2808475552017737e+00 5.2339663282210812e-02 5.2339663282210784e-02 3.6076791822465010e-02 1.1384290757247419e-02 1.6024819942810881e-02 2.0051971879654126e-02 1.6024819942810888e-02 -1.6024819942810881e-02 3.9017903643987040e-01 4.6141738473579080e-02 3.7746178946568276e-04 -1.0875699607042044e-03 nan
2.0000000000000000e+00 7.5167721482811523e-01 3.2088765506725636e-01 5.1047327599443504e-01 2.4120393883368019e-01 2.4832278517188483e-01 -7.4969549266989732e-01 -1.0032809793564637e+00 1.2855359980354883e+00 5.2685320853636058e-02 5.2685320853636287e-02 3.5411612828808371e-02 1.1481120206455621e-02 1.5418366966127124e-02 1.9993245862681246e-02 1.5418366966127131e-02 -1.5418366966127124e-02 4.0890188796533578e-01 4.8763400213944187e-02 4.1408891163316908e-04 -1.1965597180794269e-03 nan
2.1000000000000001e+00 7.5518551130278722e-01 3.2204056229242478e-01 5.1198514460774536e-01 2.4320036669504191e-01 2.4481448869721278e-01 -7.4440995229759499e-01 -1.0034605459912436e+00 1.2902643926037820e+00 5.3024396925792416e-02 5.3024396925792500e-02 3.4755918046201290e-02 1.1576839833639656e-02 1.4820440946575556e-02 1.9935477099625735e-02 1.4820440946575553e-02 -1.4820440946575556e-02 4.2744510333981295e-01 5.1401931074463843e-02 4.5200009988766496e-04 -1.3098184724500478e-03 nan
2.2000000000000002e+00 7.5862872244492741e-01 3.2320298625052035e-01 5.1343765389530971e-01 2.4519106854961770e-01 2.4137127755507268e-01 -7.3909082973282458e-01 -1.0036411089519341e+00 1.2950322654521755e+00 5.3356979652472478e-02 5.3356979652472623e-02 3.4109942316535032e-02 1.1671455978662395e-02 1.4231205360833056e-02 1.9878736955701977e-02 1.4231205360833051e-02 -1.4231205360833056e-02 4.4580957251375058e-01 5.4057001340103911e-02 4.9114646341301112e-04 -1.4272208226458207e-03 nan
2.3000000000000003e+00 7.6200783042499987e-01 3.2437481693788855e-01 5.1483167992565293e-01 2.4717615049934696e-01 2.3799216957500008e-01 -7.3373876977901864e-01 -1.0038226116059137e+00 1.2998391465979724e+00 5.3683160103785037e-02 5.3683160103784773e-02 3.3473885251347570e-02 1.1764975634651311e-02 1.3650796292378180e-02 1.9823088958969386e-02 1.3650796292378184e-02 -1.3650796292378180e-02 4.6399627163996721e-01 5.6728285963223754e-02 5.3148042410186189e-04 -1.5486429251335299e-03 nan
2.4000000000000004e+00 7.6532383570261853e-01 3.2555594507941432e-01 5.1616811107865013e-01 2.4915572462396837e-01 2.3467616429738150e-01 -7.2835440800558016e-01 -1.0040049988324724e+00 1.3046845697598262e+00 5.4003031817869432e-02 5.4003031817869453e-02 3.2847913376197704e-02 1.1857406365996167e-02 1.3079324171614093e-02 1.9768589204583614e-02 1.3079324171614089e-02 -1.3079324171614093e-02 4.8200625678591458e-01 5.9415464693201685e-02 5.7295570664885542e-04 -1.6739626113361648e-03 nan
2.5000000000000000e+00 7.6857775382341587e-01 3.2674626218174013e-01 5.1744784556557710e-01 2.5112990825783876e-01 2.3142224617658405e-01 -7.2293837052233512e-01 -1.0041882170004603e+00 1.3095680725545176e+00 5.4316690380342786e-02 5.4316690380343244e-02 3.2232162232072481e-02 1.1948756230942215e-02 1.2516875475746234e-02 1.9715286756326250e-02 1.2516875475746234e-02 -1.2516875475746234e-02 4.9984065788629661e-01 6.2118222184274749e-02 6.1552732617024234e-04 -1.8030594916968131e-03 nan
2.6000000000000001e+00 7.7177061242352329e-01 3.2794566057897323e-01 5.1867178911685219e-01 2.5309882330667105e-01 2.2822938757647687e-01 -7.1749127379466648e-01 -1.0043722139444440e+00 1.3144891966628460e+00 5.4624233031023164e-02 5.4624233031023088e-02 3.1626738424731460e-02 1.2039033708749312e-02 1.1963514381685610e-02 1.9663224043045852e-02 1.1963514381685610e-02 -1.1963514381685610e-02 5.1750067293901991e-01 6.4836248082994208e-02 6.5915157361173457e-04 -1.9358150472196789e-03 nan
2.7000000000000002e+00 7.7490344843605663e-01 3.2915403347133004e-01 5.1984085283248571e-01 2.5506259560357086e-01 2.2509655156394345e-01 -7.1201372449665723e-01 -1.0045569389395836e+00 1.3194474879665721e+00 5.4925758297345487e-02 5.4925758297345764e-02 3.1031721614451013e-02 1.2128247631361971e-02 1.1419284366466180e-02 1.9612437247984831e-02 1.1419284366466184e-02 -1.1419284366466180e-02 5.3498756244581613e-01 6.7569237096651372e-02 7.0378599919135537e-04 -2.0721127092179345e-03 nan
2.8000000000000003e+00 7.7797730549334210e-01 3.3037127495717611e-01 5.2095595118975813e-01 2.5702135430358392e-01 2.2202269450665799e-01 -7.0650631939955888e-01 -1.0047423426754110e+00 1.3244424966583901e+00 5.5221365653789621e-02 5.5221365653789496e-02 3.0447166440061246e-02 1.2216407119515783e-02 1.0884209750774296e-02 1.9562956689286946e-02 1.0884209750774294e-02 -1.0884209750774296e-02 5.5230264409744811e-01 7.0316889044035824e-02 7.4938939410918652e-04 -2.2118379279903997e-03 nan
2.9000000000000004e+00 7.8099323151805000e-01 3.3159728005889061e-01 5.2201800020226119e-01 2.5897523131578881e-01 2.1900676848195003e-01 -7.0096964529306638e-01 -1.0049283772286930e+00 1.3294737773267018e+00 5.5511155206476516e-02 5.5511155206476717e-02 2.9873104372460130e-02 1.2303521523170064e-02 1.0358297182204526e-02 1.9514807190255602e-02 1.0358297182204528e-02 -1.0358297182204526e-02 5.6944728770211328e-01 7.3078908889800107e-02 7.9592177074111199e-04 -2.3548782311364107e-03 nan
3.0000000000000000e+00 7.8395227649600030e-01 3.3283194474298555e-01 5.2302791572414575e-01 2.6092436077185449e-01 2.1604772350399976e-01 -6.9540427893691070e-01 -1.0051149960355343e+00 1.3345408890170791e+00 5.5795227402087449e-02 5.5795227402087741e-02 2.9309545493959404e-02 1.2389600366156531e-02 9.8415370557477962e-03 1.9468008438211608e-02 9.8415370557477979e-03 -9.8415370557477962e-03 5.8642291035454630e-01 7.5855006763696706e-02 8.4334434151914087e-04 -2.5011232722022513e-03 nan
3.1000000000000001e+00 7.8685549042308012e-01 3.3407516593489744e-01 5.2398661189320450e-01 2.6286887852987562e-01 2.1314450957691988e-01 -6.8981078704037357e-01 -1.0053021538628581e+00 1.3396433952721176e+00 5.6073682760132255e-02 5.6073682760132311e-02 2.8756480200859767e-02 1.2474653294904714e-02 9.3339048698338044e-03 1.9422575331025961e-02 9.3339048698338027e-03 -9.3339048698338044e-03 6.0323097184233987e-01 7.8644897965890026e-02 8.9161949668670280e-04 -2.6504648703331766e-03 nan
3.2000000000000002e+00 7.8970392141850798e-01 3.3532684152884690e-01 5.2489499970629505e-01 2.6480892171221299e-01 2.1029607858149191e-01 -6.8418972626745989e-01 -1.0054898067794080e+00 1.3447808641513657e+00 5.6346621627584664e-02 5.6346621627584664e-02 2.8213880827581216e-02 1.2558690031101806e-02 8.8353625169565013e-03 1.9378518310624718e-02 8.8353625169564978e-03 -8.8353625169565013e-03 6.1987297028515687e-01 8.1448302959497662e-02 9.4071078110353546e-04 -2.8027970415830483e-03 nan
3.3000000000000003e+00 7.9249861399654953e-01 3.3658687039315549e-01 5.2575398572053755e-01 2.6674462827601197e-01 2.0750138600345058e-01 -6.7854164326552524e-01 -1.0056779121263990e+00 1.3499528682329949e+00 5.6614143954864860e-02 5.6614143954864762e-02 2.7681703191485673e-02 1.2641720328134641e-02 8.3458595085325760e-03 1.9335843682953095e-02 8.3458595085325778e-03 -8.3458595085325760e-03 6.3635043800180380e-01 8.4264947351465849e-02 9.9058287026151937e-04 -2.9580160225099760e-03 nan
3.4000000000000004e+00 7.9524060748874037e-01 3.3785515237139008e-01 5.2656447087371516e-01 2.6867613661502521e-01 2.0475939251125966e-01 -6.7286707471528018e-01 -1.0058664284879242e+00 1.3551589845987040e+00 5.6876349092112734e-02 5.6876349092113088e-02 2.7159888058244559e-02 1.2723753931151497e-02 7.8653341341902820e-03 1.9294553924054277e-02 7.8653341341902785e-03 -7.8653341341902820e-03 6.5266493759952016e-01 8.7094561862831349e-02 1.0412015456600140e-03 -3.1160202866607092e-03 nan
3.5000000000000000e+00 7.9793093460869180e-01 3.3913158827968654e-01 5.2732734941735138e-01 2.7060358519134037e-01 2.0206906539130823e-01 -6.6716654740019854e-01 -1.0060553156612162e+00 1.3603987948033716e+00 5.7133335604712870e-02 5.7133335604712954e-02 2.6648362528212958e-02 1.2804800540582674e-02 7.3937145561421991e-03 1.9254647972070757e-02 7.3937145561421974e-03 -7.3937145561421991e-03 6.6881805827935403e-01 8.9936882289364653e-02 1.0925336696770670e-03 -3.2767105545202036e-03 nan
3.6000000000000001e+00 8.0057062015162150e-01 3.4041607990059158e-01 5.2804350795602095e-01 2.7252711219560055e-01 1.9942937984837841e-01 -6.6144057829345637e-01 -1.0062445346268758e+00 1.3656718848308422e+00 5.7385201107003091e-02 5.7385201107002758e-02 2.6147041344800580e-02 1.2884869778950002e-02 6.9309198396979837e-03 1.9216121505102594e-02 6.9309198396979846e-03 -6.9309198396979837e-03 6.8481141235109533e-01 9.2791649453537031e-02 1.1445471600612870e-03 -3.4399897974754685e-03 nan
3.7000000000000002e+00 8.0316067982088069e-01 3.4170852997374329e-01 5.2871382458657523e-01 2.7444685523430545e-01 1.9683932017911931e-01 -6.5568967466063044e-01 -1.0064340475191285e+00 1.3709778450371926e+00 5.7632042113141095e-02 5.7632042113140998e-02 2.5655828126269729e-02 1.2963971160801949e-02 6.4768609212950985e-03 1.9178967204974633e-02 6.4768609212950976e-03 -6.4768609212950985e-03 7.0064663195091970e-01 9.5658609148703916e-02 1.1972109641579295e-03 -3.6057632363151347e-03 nan
3.8000000000000003e+00 8.0570211917390444e-01 3.4300884218369465e-01 5.2933916813111437e-01 2.7636295104279013e-01 1.9429788082609553e-01 -6.4991433417649735e-01 -1.0066238175962035e+00 1.3763162700827314e+00 5.7873953904095124e-02 5.7873953904094597e-02 2.5174616522760606e-02 1.3042114065606219e-02 6.0314415157032650e-03 1.9143175007057339e-02 6.0314415157032590e-03 -6.0314415157032650e-03 7.1632536595467577e-01 9.8537512076339054e-02 1.2504950329727173e-03 -3.7739383347585600e-03 nan
3.9000000000000004e+00 8.0819593268021428e-01 3.4431692114516688e-01 5.2992039745771635e-01 2.7827553522249793e-01 1.9180406731978558e-01 -6.4411504505436967e-01 -1.0068138092109038e+00 1.3816867588539219e+00 5.8111030409744587e-02 5.8111030409744732e-02 2.4703291300644119e-02 1.3119307713433044e-02 5.5945589642774022e-03 1.9108732336366716e-02 5.5945589642774039e-03 -5.5945589642774022e-03 7.3184927707957215e-01 1.0142811377710660e-01 1.3043702951666964e-03 -3.9444247884804946e-03 nan
4.0000000000000000e+00 8.1064310288431807e-01 3.4563267238600459e-01 5.3045836088312837e-01 2.8018474200118970e-01 1.8935689711568199e-01 -6.3829228618650480e-01 -1.0070039877814030e+00 1.3870889143763427e+00 5.8343364105136228e-02 5.8343364105136644e-02 2.4241729356544457e-02 1.3195561143272670e-02 5.1661050263014409e-03 1.9075624330243016e-02 5.1661050263014409e-03 -5.1661050263014409e-03 7.4722003916692825e-01 1.0433017455650510e-01 1.3588086310664430e-03 -4.1171345100701941e-03 nan
4.1000000000000005e+00 8.1304459966659937e-01 3.4695600232808671e-01 5.3095389565183637e-01 2.8209070401476299e-01 1.8695540033340058e-01 -6.3244652729422357e-01 -1.0071943197623843e+00 1.3925223437197716e+00 5.8571045919921981e-02 5.8571045919921585e-02 2.3789800663560557e-02 1.3270883193822924e-02 4.7459666156055621e-03 1.9043834047954997e-02 4.7459666156055612e-03 -4.7459666156055621e-03 7.6243933463860591e-01 1.0724345940576746e-01 1.4137828467651846e-03 -4.2919816103370754e-03 nan
4.2000000000000002e+00 8.1540137959555237e-01 3.4828681826643448e-01 5.3140782748615623e-01 2.8399355210939609e-01 1.8459862040444766e-01 -6.2657822908646177e-01 -1.0073847726164824e+00 1.3979866578962952e+00 5.8794165160076663e-02 5.8794165160077169e-02 2.3347369152355069e-02 1.3345282486595753e-02 4.3340264847268797e-03 1.9013342667628191e-02 4.3340264847268849e-03 -4.3340264847268797e-03 7.7750885211973486e-01 1.1016773791866023e-01 1.4692666483825162e-03 -4.4688823763486610e-03 nan
4.2999999999999998e+00 8.1771438536498109e-01 3.4962502834673886e-01 5.3182097020221342e-01 2.8589341516276767e-01 1.8228561463501891e-01 -6.2068784342557271e-01 -1.0075753147861635e+00 1.4034814717524853e+00 5.9012809441033487e-02 5.9012809441033473e-02 2.2914293529878577e-02 1.3418767411197454e-02 3.9301638589463207e-03 1.8984129670932257e-02 3.9301638589463216e-03 -3.9301638589463207e-03 7.9243028422039963e-01 1.1310278420477025e-01 1.5252346165426527e-03 -4.6477552465616660e-03 nan
4.4000000000000004e+00 8.1998454531007281e-01 3.5097054154151897e-01 5.3219412538692035e-01 2.8779041992315246e-01 1.8001545468992719e-01 -6.1477581349928256e-01 -1.0077659156660081e+00 1.4090064038563801e+00 5.9227064631355512e-02 5.9227064631355610e-02 2.2490428038556543e-02 1.3491346112629593e-02 3.5342550225783958e-03 1.8956173015978149e-02 3.5342550225783954e-03 -3.5342550225783958e-03 8.0720532546902390e-01 1.1604837679983160e-01 1.5816621811244138e-03 -4.8285207833820938e-03 nan
4.5000000000000000e+00 8.2221277299653039e-01 3.5232326762510624e-01 5.3252808213129310e-01 2.8968469086523729e-01 1.7778722700346961e-01 -6.0884257399778241e-01 -1.0079565455754751e+00 1.4145610763801537e+00 5.9437014806187072e-02 5.9437014806187655e-02 2.2075623158798584e-02 1.3563026480483116e-02 3.1461738598868028e-03 1.8929449298911782e-02 3.1461738598868045e-03 -3.1461738598868028e-03 8.2183567039030714e-01 1.1900429857359979e-01 1.6385255963295858e-03 -5.0111016434669460e-03 nan
4.6000000000000005e+00 8.2439996687724282e-01 3.5368311714763639e-01 5.3282361681569146e-01 2.9157635006155141e-01 1.7560003312275704e-01 -6.0288855129502095e-01 -1.0081471757321521e+00 1.4201451149791884e+00 5.9642742209692838e-02 5.9642742209692831e-02 2.1669726257691646e-02 1.3633816139886753e-02 2.7657923530022190e-03 1.8903933904689425e-02 2.7657923530022247e-03 -2.7657923530022190e-03 8.3632301172070278e-01 1.2197033663574208e-01 1.6958019161103721e-03 -5.1954225460575064e-03 nan
4.7000000000000002e+00 8.2654701001125164e-01 3.5505000140821880e-01 5.3308149294279772e-01 2.9346551706845392e-01 1.7345298998874831e-01 -5.9691416363333349e-01 -1.0083377782255232e+00 1.4257581486682149e+00 5.9844327225762939e-02 5.9844327225762849e-02 2.1272582186717428e-02 1.3703722444084030e-02 2.3929810391852199e-03 1.8879601147532211e-02 2.3929810391852152e-03 -2.3929810391852199e-03 8.5066903875458477e-01 1.2494628224017433e-01 1.7534689699912620e-03 -5.3814102396124866e-03 nan
4.8000000000000007e+00 8.2865476984005693e-01 3.5642383242744163e-01 5.3330246101438428e-01 2.9535230882567265e-01 1.7134523015994296e-01 -5.9091982131061094e-01 -1.0085283259912872e+00 1.4313998096952225e+00 6.0041848356319462e-02 6.0041848356319094e-02 2.0884033831298433e-02 1.3772752468523287e-02 2.0276094297344595e-03 1.8856424401563973e-02 2.0276094297344591e-03 -2.0276094297344595e-03 8.6487543581442938e-01 1.2793193068824080e-01 1.8115053393154049e-03 -5.5689934669889869e-03 nan
4.9000000000000004e+00 8.3072409801658575e-01 3.5780452291935344e-01 5.3348725844815104e-01 2.9723683956843466e-01 1.6927590198341427e-01 -5.8490592686929621e-01 -1.0087187927862040e+00 1.4370697334136375e+00 6.0235382206551530e-02 6.0235382206551856e-02 2.0503922614916726e-02 1.3840913006340412e-02 1.6695463927929362e-03 1.8834376222123791e-02 1.6695463927929345e-03 -1.6695463927929362e-03 8.7894388083852604e-01 1.3092708123109648e-01 1.8698903339412522e-03 -5.7581029293995748e-03 nan
5.0000000000000000e+00 8.3275583028241074e-01 3.5919198626306176e-01 5.3363660953112646e-01 2.9911922075128428e-01 1.6724416971758918e-01 -5.7887287528652331e-01 -1.0089091531635328e+00 1.4427675581534021e+00 6.0425003476496743e-02 6.0425003476496701e-02 2.0132088960486360e-02 1.3908210565132207e-02 1.3186605022353377e-03 1.8813428458251021e-02 1.3186605022353400e-03 -1.3186605022353377e-03 8.9287604407993770e-01 1.3393153697162447e-01 1.9286039694107993e-03 -5.9486712493554313e-03 nan
5.1000000000000005e+00 8.3475078638907985e-01 3.6058613647406690e-01 5.3375122540635245e-01 3.0099956098272740e-01 1.6524921361092013e-01 -5.7282105416481488e-01 -1.0090993824490382e+00 1.4484929250913863e+00 6.0610784958371390e-02 6.0610784958371029e-02 1.9768372711575857e-02 1.3974651364912037e-02 9.7482035475579369e-04 1.8793552356820065e-02 9.7482035475579803e-04 -9.7482035475579369e-04 9.0667358691063837e-01 1.3694510476618904e-01 1.9876269446070347e-03 -6.1406329327880621e-03 nan
5.2000000000000002e+00 8.3670977005966296e-01 3.6198688817544694e-01 5.3383180408977182e-01 3.0287796596989114e-01 1.6329022994033698e-01 -5.6675084392277697e-01 -1.0092894567175779e+00 1.4542454781216181e+00 6.0792797539141089e-02 6.0792797539141082e-02 1.9412613515994135e-02 1.4040241337157639e-02 6.3789485719145493e-04 1.8774718658802682e-02 6.3789485719145385e-04 -6.3789485719145493e-04 9.2033816072497665e-01 1.3996759512649218e-01 2.0469406199146267e-03 -6.3339243305256879e-03 nan
5.3000000000000007e+00 8.3863356898687935e-01 3.6339415656899965e-01 5.3387903051444241e-01 3.0475453847243700e-01 1.6136643101312059e-01 -5.6066261798529404e-01 -1.0094793527702930e+00 1.4600248637257676e+00 6.0971110207817349e-02 6.0971110207817217e-02 1.9064651174157857e-02 1.4104986124857145e-02 3.0775348604321177e-04 1.8756897688114643e-02 3.0775348604321009e-04 -3.0775348604321177e-04 9.3387140593683193e-01 1.4299882212178902e-01 2.1065269958949299e-03 -6.5284835992851752e-03 nan
5.4000000000000004e+00 8.4052295486439554e-01 3.6480785740643296e-01 5.3389357659939141e-01 3.0662937826500408e-01 1.5947704513560443e-01 -5.5455674297278379e-01 -1.0096690481123798e+00 1.4658307308442104e+00 6.1145790067008349e-02 6.1145790067008314e-02 1.8724325954558540e-02 1.4168891083467038e-02 -1.5733478931124339e-05 1.8740059433489664e-02 -1.5733478931125522e-05 1.5733478931124339e-05 9.4727495106505333e-01 1.4603860328167470e-01 2.1663686924832211e-03 -6.7242506623256589e-03 5.3389357659939141e-01
5.5000000000000000e+00 8.4237868344811939e-01 3.6622790696069563e-01 5.3387610134060826e-01 3.0850258210751114e-01 1.5762131655188055e-01 -5.4843357888909616e-01 -1.0098585209314666e+00 1.4716627307480945e+00 6.1316902348306251e-02 6.1316902348306238e-02 1.8391478878550832e-02 1.4231961282706151e-02 -3.3269474526329695e-04 1.8724173623814129e-02 -3.3269474526329527e-04 3.3269474526329695e-04 9.6055041190199919e-01 1.4908675949964892e-01 2.2264489287137867e-03 -6.9211671698967935e-03 5.3387610134060826e-01
5.6000000000000005e+00 8.4420149464452710e-01 3.6765422199752412e-01 5.3382725092184646e-01 3.1037424372268063e-01 1.5579850535547282e-01 -5.4229347930770522e-01 -1.0100477500765765e+00 1.4775205169126491e+00 6.1484510431089330e-02 6.1484510431089365e-02 1.8065951976576407e-02 1.4294201509106924e-02 -6.4325782075454370e-04 1.8709209797330952e-02 -6.4325782075454782e-04 6.4325782075454370e-04 9.7369939076021150e-01 1.5214311493763305e-01 2.2867515029760580e-03 -7.1191764596017651e-03 5.3382725092184646e-01
5.7000000000000002e+00 8.4599211262326868e-01 3.6908671974728197e-01 5.3374765884307329e-01 3.1224445378019539e-01 1.5400788737673138e-01 -5.3613679155585559e-01 -1.0102367150376905e+00 1.4834037448921011e+00 6.1648675864377937e-02 6.1648675864377916e-02 1.7747588517836713e-02 1.4355616269257359e-02 -9.4754884727416520e-04 1.8695137365110880e-02 -9.4754884727416618e-04 9.4754884727416520e-04 9.8672347579248432e-01 1.5520749693160363e-01 2.3472607738029088e-03 -7.3182235167835886e-03 5.3374765884307329e-01
5.8000000000000007e+00 8.4775124595149265e-01 3.7052531787715287e-01 5.3363794606456350e-01 3.1411329988692921e-01 1.5224875404850730e-01 -5.2996385689639525e-01 -1.0104253959258962e+00 1.4893120721963817e+00 6.1809458391385512e-02 6.1809458391385561e-02 1.7436233215325690e-02 1.4416209793665778e-02 -1.2456924538413062e-03 1.8681925669166995e-02 -1.2456924538413014e-03 1.2456924538413062e-03 9.9962424038080289e-01 1.5827973589847522e-01 2.4079616411904251e-03 -7.5182549350322368e-03 5.3363794606456350e-01
5.9000000000000004e+00 8.4947958774751942e-01 3.7196993446374882e-01 5.3349872116478225e-01 3.1598086658273716e-01 1.5052041225248058e-01 -5.2377501070703159e-01 -1.0106137734541165e+00 1.4952451581699144e+00 6.1966915976452930e-02 6.1966915976453249e-02 1.7131732408029645e-02 1.4475986041189855e-02 -1.5378116275444262e-03 1.8669544035574071e-02 -1.5378116275444268e-03 1.5378116275444262e-03 1.0124032425898379e+00 1.6135966524436388e-01 2.4688395284468527e-03 -7.7192188769000143e-03 5.3349872116478225e-01
6.0000000000000000e+00 8.5117781585166219e-01 3.7342048796618937e-01 5.3333058051033921e-01 3.1784723534132298e-01 1.4882218414833775e-01 -5.1757058265677813e-01 -1.0108018289184211e+00 1.5012026638726637e+00 6.2121104834065098e-02 6.2121104834064918e-02 1.6833934222003417e-02 1.4534948703972431e-02 -1.8240276009310330e-03 1.8657961822934450e-02 -1.8240276009310330e-03 1.8240276009310330e-03 1.0250620246808977e+00 1.6444712127433586e-01 2.5298803645669218e-03 -7.9210650349032553e-03 5.3333058051033921e-01
6.1000000000000005e+00 8.5284659301216970e-01 3.7487689719969625e-01 5.3313410843643538e-01 3.1971248457573431e-01 1.4715340698783044e-01 -5.1135089687941193e-01 -1.0109895441799075e+00 1.5071842519636411e+00 6.2272079459672502e-02 6.2272079459672718e-02 1.6542688711934032e-02 1.4593101212830447e-02 -2.1044597545804462e-03 1.8647148466514479e-02 -2.1044597545804441e-03 2.1044597545804462e-03 1.0376021126824349e+00 1.6754194310374151e-01 2.5910705671265215e-03 -8.1237445928796729e-03 5.3313410843643538e-01
6.2000000000000002e+00 8.5448656708440951e-01 3.7633908130974497e-01 5.3290987743634499e-01 3.2157668964806446e-01 1.4551343291559063e-01 -5.0511627214377885e-01 -1.0111769016471401e+00 1.5131895865870328e+00 6.2419892662082650e-02 6.2419892662082546e-02 1.6257847984707190e-02 1.4650446743052084e-02 -2.3792255336545463e-03 1.8637073518361736e-02 -2.3792255336545433e-03 2.3792255336545463e-03 1.0500250160134030e+00 1.7064397257120206e-01 2.6523970256915599e-03 -8.3272101877626403e-03 5.3290987743634499e-01
6.3000000000000007e+00 8.5609837124157218e-01 3.7780695974681938e-01 5.3265844835858989e-01 3.2343992288298229e-01 1.4390162875842785e-01 -4.9886702202077404e-01 -1.0113638842591495e+00 1.5192183332610933e+00 6.2564595597165970e-02 6.2564595597165665e-02 1.5979266306401646e-02 1.4706988220551128e-02 -2.6484403772875573e-03 1.8627706683689203e-02 -2.6484403772875590e-03 2.6484403772875573e-03 1.0623322271559612e+00 1.7375305415333839e-01 2.7138470857339700e-03 -8.5314158718265490e-03 5.3265844835858989e-01
6.4000000000000004e+00 8.5768262419529884e-01 3.7928045224179413e-01 5.3238037061057719e-01 3.2530225358472170e-01 1.4231737580470105e-01 -4.9260345504690584e-01 -1.0115504754689717e+00 1.5252701587699435e+00 6.2706237802689663e-02 6.2706237802689441e-02 1.5706800194047726e-02 1.4762728328342505e-02 -2.9122176597572713e-03 1.8619017853804997e-02 -2.9122176597572739e-03 2.9122176597572713e-03 1.0745252213741874e+00 1.7686903488128353e-01 2.7754085330468333e-03 -8.7363170754501621e-03 5.3238037061057719e-01
6.5000000000000000e+00 8.5923993042477731e-01 3.8075947878198085e-01 5.3207618236757359e-01 3.2716374805720372e-01 1.4076006957522269e-01 -4.8632587488432499e-01 -1.0117366592277210e+00 1.5313447310583737e+00 6.2844867234071053e-02 6.2844867234070761e-02 1.5440308493400471e-02 1.4817669513296652e-02 -3.1706686424420420e-03 1.8610977135842515e-02 -3.1706686424420416e-03 3.1706686424420420e-03 1.0866054564756646e+00 1.7999176425903521e-01 2.8370695786500612e-03 -8.9418705704390599e-03 5.3207618236757359e-01
6.6000000000000005e+00 8.6077088041296379e-01 3.8224395958786272e-01 5.3174641078598184e-01 3.2902446962698195e-01 1.3922911958703640e-01 -4.8003458047723535e-01 -1.0119224199691896e+00 1.5374417191297700e+00 6.2980530300879231e-02 6.2980530300878801e-02 1.5179652443897988e-02 1.4871813993138335e-02 -3.4239024356366738e-03 1.8603554879534662e-02 -3.4239024356366747e-03 3.4239024356366738e-03 1.0985743726129555e+00 1.8312109418368686e-01 2.8988188441773201e-03 -9.1480344339422565e-03 5.3174641078598184e-01
6.7000000000000002e+00 8.6227605088870640e-01 3.8373381509053611e-01 5.3139157221998179e-01 3.3088447866872456e-01 1.3772394911129371e-01 -4.7372986620464008e-01 -1.0121077425949661e+00 1.5435607929472142e+00 6.3113271903920770e-02 6.3113271903920909e-02 1.4924695731897350e-02 1.4925163763655934e-02 -3.6720259693615205e-03 1.8596721701258871e-02 -3.6720259693615179e-03 3.6720259693615205e-03 1.1104333921221572e+00 1.8625687886755921e-01 2.9606453477345734e-03 -9.3547680129929724e-03 5.3139157221998179e-01
6.8000000000000007e+00 8.6375600507364969e-01 3.8522896590988776e-01 5.3101217244067178e-01 3.3274383263297785e-01 1.3624399492635023e-01 -4.6741202202933207e-01 -1.0122926124600395e+00 1.5497016233378702e+00 6.3243135472772966e-02 6.3243135472773535e-02 1.4675304533206568e-02 1.4977720606093176e-02 -3.9151439723616108e-03 1.8590448505568180e-02 -3.9151439723616082e-03 3.9151439723616108e-03 1.1221839193958802e+00 1.8939897476227335e-01 3.0225384902199275e-03 -9.5620318896987629e-03 5.3101217244067178e-01
6.9000000000000004e+00 8.6521129293289567e-01 3.8672933283351496e-01 5.3060870685693406e-01 3.3460258607596161e-01 1.3478870706710430e-01 -4.6108133364313519e-01 -1.0124770153589087e+00 1.5558638819006796e+00 6.3370163003617946e-02 6.3370163003617891e-02 1.4431347545861565e-02 1.5029486094691904e-02 -4.1533589585434211e-03 1.8584706504404986e-02 -4.1533589585434193e-03 4.1533589585434211e-03 1.1338273407881512e+00 1.9254724048476152e-01 3.0844880420944861e-03 -9.7697878471017154e-03 5.3060870685693406e-01
7.0000000000000000e+00 8.6664245142849161e-01 3.8823483679640797e-01 5.3018166073731221e-01 3.3646079069117935e-01 1.3335754857150842e-01 -4.5473808260834070e-01 -1.0126609375121656e+00 1.5620472409174395e+00 6.3494395097265580e-02 6.3494395097265385e-02 1.4192696014030013e-02 1.5080461604361946e-02 -4.3867712201554384e-03 1.8579467234185451e-02 -4.3867712201554358e-03 4.3867712201554384e-03 1.1453650245488776e+00 1.9570153674523821e-01 3.1464841305933948e-03 -9.9779988357256363e-03 5.3018166073731221e-01
7.1000000000000005e+00 8.6805000477490024e-01 3.8974539886140547e-01 5.2973150943226177e-01 3.3831849534263841e-01 1.3194999522509984e-01 -4.4838254649533849e-01 -1.0128443655535453e+00 1.5682513732672936e+00 6.3615870997262541e-02 6.3615870997262222e-02 1.3959223743861972e-02 1.5130648318455835e-02 -4.6154788270680383e-03 1.8574702570930010e-02 -4.6154788270680383e-03 4.6154788270680383e-03 1.1567983207856563e+00 1.9886172627713225e-01 3.2085172273661373e-03 -1.0186628940823381e-02 5.2973150943226177e-01
7.2000000000000002e+00 8.6943446469568331e-01 3.9126094020043017e-01 5.2925871859619256e-01 3.4017574609949075e-01 1.3056553530431669e-01 -4.4201499901644115e-01 -1.0130272865174343e+00 1.5744759523446732e+00 6.3734628627976742e-02 6.3734628627976866e-02 1.3730807112047326e-02 1.5180047236623371e-02 -4.8395776315518918e-03 1.8570384743599219e-02 -4.8395776315518901e-03 4.8395776315518918e-03 1.1681285614508377e+00 2.0202767376897626e-01 3.2705781365351327e-03 -1.0395643350334329e-02 5.2925871859619256e-01
7.3000000000000007e+00 8.7079633068070650e-01 3.9278138207651447e-01 5.2876374440878116e-01 3.4203258627192540e-01 1.2920366931929333e-01 -4.3563571015589919e-01 -1.0132096878268135e+00 1.5807206519806811e+00 6.3850704632580232e-02 6.3850704632579885e-02 1.3507325067784428e-02 1.5228659182728655e-02 -5.0591612780038486e-03 1.8566486345788277e-02 -5.0591612780038469e-03 5.0591612780038486e-03 1.1793570603518759e+00 2.0519924579825347e-01 3.3326579831614378e-03 -1.0605008323559003e-02 5.2876374440878116e-01
7.4000000000000004e+00 8.7213609024323890e-01 3.9430664582661928e-01 5.2824703379508564e-01 3.4388905644815326e-01 1.2786390975676104e-01 -4.2924494629613019e-01 -1.0133915572816439e+00 1.5869851463679789e+00 6.3964134410841089e-02 6.3964134410841242e-02 1.3288659128812077e-02 1.5276484812808655e-02 -5.2743212171062568e-03 1.8562980345918332e-02 -5.2743212171062542e-03 5.2743212171062568e-03 1.1904851131831264e+00 2.0837631076718641e-01 3.3947482021064431e-03 -1.0814691160555117e-02 5.2824703379508564e-01
7.5000000000000000e+00 8.7345421917638277e-01 3.9583665284525021e-01 5.2770902464404190e-01 3.4574519453234093e-01 1.2654578082361717e-01 -4.2284297034018192e-01 -1.0135728830476645e+00 1.5932691099891476e+00 6.4074952156673137e-02 6.4074952156673068e-02 1.3074693372107763e-02 1.5323524623060955e-02 -5.4851467239511315e-03 1.8559840096058895e-02 -5.4851467239511332e-03 5.4851467239511315e-03 1.2015139975773530e+00 2.1155873884045759e-01 3.4568405272784163e-03 -1.1024660172257119e-02 5.2770902464404190e-01
7.6000000000000005e+00 8.7475118180833267e-01 3.9737132456887519e-01 5.2715014602496657e-01 3.4760103578336610e-01 1.2524881819166742e-01 -4.1643004183044463e-01 -1.0137536536455996e+00 1.5995722175485383e+00 6.4183190895354597e-02 6.4183190895354722e-02 1.2865314419808158e-02 1.5369778957839026e-02 -5.6917249196885922e-03 1.8557039339496748e-02 -5.6917249196885957e-03 5.6917249196885922e-03 1.2124449731753220e+00 2.1474640188485017e-01 3.5189269812527864e-03 -1.1234884651318848e-02 5.2715014602496657e-01
7.7000000000000002e+00 8.7602743125600613e-01 3.9891058246113681e-01 5.2657081840173925e-01 3.4945661285426688e-01 1.2397256874399372e-01 -4.1000641706368179e-01 -1.0139338579407637e+00 1.6058941439076022e+00 6.4288882520386711e-02 6.4288882520386600e-02 1.2660411420865802e-02 1.5415248017647145e-02 -5.8941407963030712e-03 1.8554552217168875e-02 -5.8941407963030677e-03 5.8941407963030712e-03 1.2232792817119600e+00 2.1793917341077246e-01 3.5809998652552187e-03 -1.1445334843677428e-02 5.2657081840173925e-01
7.8000000000000007e+00 8.7728340967665031e-01 4.0045434799886875e-01 5.2597145384436284e-01 3.5131195583228747e-01 1.2271659032334961e-01 -4.0357234920237361e-01 -1.0141134851330433e+00 1.6122345640236844e+00 6.4392057829921634e-02 6.4392057829921495e-02 1.2459876028914196e-02 1.5459931867116822e-02 -6.0924772441443209e-03 1.8552353273058517e-02 -6.0924772441443191e-03 6.0924772441443209e-03 1.2340181471176461e+00 2.2113692851567027e-01 3.6430517494964627e-03 -1.1655981920834307e-02 5.2597145384436284e-01
7.9000000000000004e+00 8.7851954851705960e-01 4.0200254265890584e-01 5.2535245623764770e-01 3.5316709227941195e-01 1.2148045148294045e-01 -3.9712808838245062e-01 -1.0142925247472625e+00 1.6185931528922968e+00 6.4492746562735709e-02 6.4492746562735667e-02 1.2263602376777191e-02 1.5503830442957519e-02 -6.2868150818771243e-03 1.8550417458654316e-02 -6.2868150818771226e-03 6.2868150818771243e-03 1.2446627756333013e+00 2.2433954382927937e-01 3.7050754638483260e-03 -1.1866797952848271e-02 5.2535245623764770e-01
8.0000000000000000e+00 8.7973626876009625e-01 4.0355508790568700e-01 5.2471422148679447e-01 3.5502204727330172e-01 1.2026373123990369e-01 -3.9067388181745655e-01 -1.0144709666238967e+00 1.6249695854927921e+00 6.4590977433694949e-02 6.4590977433695032e-02 1.2071487048021105e-02 1.5546943561866942e-02 -6.4772330885360385e-03 1.8548720136557145e-02 -6.4772330885360394e-03 6.4772330885360385e-03 1.2552143559380289e+00 2.2754689746070506e-01 3.7670640888500901e-03 -1.2077755882033686e-02 5.2471422148679447e-01
8.0999999999999996e+00 8.8093398116823374e-01 4.0511190517964890e-01 5.2405713771967755e-01 3.5687684344855614e-01 1.1906601883176629e-01 -3.8420997389918365e-01 -1.0146488009101413e+00 1.6313635367374772e+00 6.4686778168690909e-02 6.4686778168690409e-02 1.1883429045918539e-02 1.5589270928393753e-02 -6.6638080374008136e-03 1.8547237083319353e-02 -6.6638080374008127e-03 6.6638080374008136e-03 1.2656740592881330e+00 2.3075886894729833e-01 3.8290109470348766e-03 -1.2288829497356083e-02 5.2405713771967755e-01
8.2000000000000011e+00 8.8211308652387865e-01 4.0667291588640037e-01 5.2338158548566038e-01 3.5873150103821833e-01 1.1788691347612121e-01 -3.7773660629485184e-01 -1.0148260180513293e+00 1.6377746814241021e+00 6.4780175539010831e-02 6.4780175539010873e-02 1.1699329760158313e-02 1.5630812142741507e-02 -6.8466147314304423e-03 1.8545944491588754e-02 -6.8466147314304431e-03 6.8466147314304423e-03 1.2760430396664217e+00 2.3397533920529587e-01 3.8909095945658030e-03 -1.2499993409516233e-02 5.2338158548566038e-01
8.3000000000000007e+00 8.8327397586626744e-01 4.0823804138667652e-01 5.2268793795079982e-01 3.6058603791546762e-01 1.1672602413373248e-01 -3.7125401804086944e-01 -1.0150026087826505e+00 1.6442026941916914e+00 6.4871195395132267e-02 6.4871195395131892e-02 1.1519092931610931e-02 1.5671566708509128e-02 -7.0257260400193172e-03 1.8544818971630246e-02 -7.0257260400193164e-03 7.0257260400193172e-03 1.2863224339407813e+00 2.3719619048220061e-01 3.9527538131717693e-03 -1.2711223026712855e-02 5.2268793795079982e-01
8.4000000000000004e+00 8.8441703072475086e-01 4.0980720298706175e-01 5.2197656108931845e-01 3.6244046963543242e-01 1.1558296927524916e-01 -3.6476244563325411e-01 -1.0151785641212163e+00 1.6506472494797144e+00 6.4959862699899215e-02 6.4959862699899423e-02 1.1342624615430638e-02 1.5711534040354722e-02 -7.2012129368525602e-03 1.8543837552283199e-02 -7.2012129368525628e-03 7.2012129368525602e-03 1.2965133620310632e+00 2.4042130631086428e-01 4.0145376023730554e-03 -1.2922494531073447e-02 5.2197656108931845e-01
8.5000000000000000e+00 8.8554262334831846e-01 4.1138032193147539e-01 5.2124781387124397e-01 3.6429480947707449e-01 1.1445737665168154e-01 -3.5826212311476180e-01 -1.0153538753584079e+00 1.6571080214905214e+00 6.5046201561091949e-02 6.5046201561092046e-02 1.1169833142751433e-02 1.5750713471582901e-02 -7.3731445386677370e-03 1.8542977681419170e-02 -7.3731445386677362e-03 7.3731445386677370e-03 1.3066169270834000e+00 2.4365057146524305e-01 4.0762551719870721e-03 -1.3133784855741956e-02 5.2124781387124397e-01
8.5999999999999996e+00 8.8665111693123222e-01 4.1295731939341307e-01 5.2050204844613490e-01 3.6614906848509732e-01 1.1334888306876779e-01 -3.5175328215878754e-01 -1.0155285340525271e+00 1.6635846841550275e+00 6.5130235263348407e-02 6.5130235263348116e-02 1.1000629081211011e-02 1.5789104261642369e-02 -7.5415881447359985e-03 1.8542217225947011e-02 -7.5415881447359967e-03 7.5415881447359985e-03 1.3166342156511257e+00 2.4688387191779704e-01 4.1379009349048722e-03 -1.3345071662611618e-02 5.2050204844613490e-01
8.7000000000000011e+00 8.8774286583466111e-01 4.1453811646893068e-01 5.1973961032283011e-01 3.6800325551183105e-01 1.1225713416533881e-01 -3.4523615215011794e-01 -1.0157025320217450e+00 1.6700769111016092e+00 6.5211986299447591e-02 6.5211986299447799e-02 1.0834925194516617e-02 1.5826705603533230e-02 -7.7066092769021433e-03 1.8541534471418760e-02 -7.7066092769021459e-03 7.7066092769021433e-03 1.3265662978815220e+00 2.5012109479848882e-01 4.1994695001292036e-03 -1.3556333320690488e-02 5.1973961032283011e-01
8.8000000000000007e+00 8.8881821580423526e-01 4.1612263417036716e-01 5.1896083854517094e-01 3.6985737725906426e-01 1.1118178419576491e-01 -3.3871096026257241e-01 -1.0158758613373007e+00 1.6765843756281407e+00 6.5291476400940490e-02 6.5291476400940976e-02 1.0672636401246655e-02 1.5863516631117246e-02 -7.8682717200330952e-03 1.8540908121279748e-02 -7.8682717200330952e-03 7.8682717200330952e-03 1.3364142277076896e+00 2.5336212835536243e-01 4.2609556660651512e-03 -1.3767548885087339e-02 5.1896083854517094e-01
8.9000000000000004e+00 8.8987750418344569e-01 4.1771079342079143e-01 5.1816606586366498e-01 3.7171143831978076e-01 1.1012249581655424e-01 -3.3217793153362696e-01 -1.0160485143169875e+00 1.6831067506771646e+00 6.5368726568117097e-02 6.5368726568117097e-02 1.0513679733063556e-02 1.5899536426324974e-02 -8.0266375627383660e-03 1.8540317295801922e-02 -8.0266375627383695e-03 8.0266375627383660e-03 1.3461790430448644e+00 2.5660686191665599e-01 4.3223544140546565e-03 -1.3978698076604748e-02 5.1816606586366498e-01
9.0000000000000000e+00 8.9092106012284789e-01 4.1930251504916533e-01 5.1735561890306914e-01 3.7356544121977875e-01 1.0907893987715205e-01 -3.2563728893606592e-01 -1.0162204835188848e+00 1.6896437088141052e+00 6.5443757099308039e-02 6.5443757099307623e-02 1.0357974292497447e-02 1.5934764026256015e-02 -8.1817672382407617e-03 1.8539741530738209e-02 -8.1817672382407548e-03 8.1817672382407617e-03 1.3558617659905705e+00 2.5985518585442069e-01 4.3836609021464194e-03 -1.4189761261926307e-02 5.1735561890306914e-01
9.0999999999999996e+00 8.9194920478502271e-01 4.2089771978620999e-01 5.1652981832588341e-01 3.7541938645913930e-01 1.0805079521497732e-01 -3.1908925344674677e-01 -1.0163917617353375e+00 1.6961949222085144e+00 6.5516587619526473e-02 6.5516587619527153e-02 1.0205441210445159e-02 1.5969198430170282e-02 -8.3337195652880437e-03 1.8539160775733202e-02 -8.3337195652880437e-03 8.3337195652880437e-03 1.3654634030280306e+00 2.6310699154960571e-01 4.4448704590928966e-03 -1.4400719434384654e-02 5.1652981832588341e-01
9.2000000000000011e+00 8.9296225154528219e-01 4.2249632826096906e-01 5.1568897899175259e-01 3.7727327255352955e-01 1.0703774845471789e-01 -3.1253404411251684e-01 -1.0165623419871761e+00 1.7027600626182942e+00 6.5587237108446703e-02 6.5587237108446952e-02 1.0056003603513781e-02 1.6002838606365987e-02 -8.4825517890062020e-03 1.8538555392519983e-02 -8.4825517890062038e-03 8.4825517890062020e-03 1.3749849452323071e+00 2.6636217135858642e-01 4.5059785785665166e-03 -1.4611554195296732e-02 5.1568897899175259e-01
9.3000000000000007e+00 8.9396050618810530e-01 4.2409826099804876e-01 5.1483341011279449e-01 3.7912709607531087e-01 1.0603949381189461e-01 -3.0597187811338822e-01 -1.0167322175181588e+00 1.7093388013768014e+00 6.5655723927701179e-02 6.5655723927701817e-02 9.9095865313252943e-03 1.6035683498936221e-02 -8.6283196216007212e-03 1.8537906152926012e-02 -8.6283196216007281e-03 8.6283196216007212e-03 1.3844273684786759e+00 2.6962061858108266e-01 4.5669809135871105e-03 -1.4822247735852927e-02 5.1483341011279449e-01
9.4000000000000004e+00 8.9494426709930774e-01 4.2570343841553210e-01 5.1396341540486412e-01 3.8098085169444368e-01 1.0505573290069209e-01 -2.9940297082299550e-01 -1.0169013817896393e+00 1.7159308093828498e+00 6.5722065847535677e-02 6.5722065847535871e-02 9.7661169538885879e-03 1.6067732034410368e-02 -8.7710772828334636e-03 1.8537194236722052e-02 -8.7710772828334584e-03 8.7710772828334636e-03 1.3937916336527836e+00 2.7288222742945234e-01 4.6278732711532147e-03 -1.5032782819546415e-02 5.1396341540486412e-01
9.5000000000000000e+00 8.9591382545395493e-01 4.2731178082354865e-01 5.1307929323478751e-01 3.8283453221916741e-01 1.0408617454604502e-01 -2.9282753586643429e-01 -1.0170698284754538e+00 1.7225357570935074e+00 6.5786280072787029e-02 6.5786280072787709e-02 9.6255236891305378e-03 1.6098983128267977e-02 -8.9108775401963280e-03 1.8536401229326864e-02 -8.9108775401963262e-03 8.9108775401963280e-03 1.4030786868621616e+00 2.7614689299931322e-01 4.6886516070698244e-03 -1.5243142765129248e-02 5.1307929323478751e-01
9.6000000000000014e+00 8.9686946540003987e-01 4.2892320842349069e-01 5.1218133676359390e-01 3.8468812863644597e-01 1.0313053459996015e-01 -2.8624578517552635e-01 -1.0172375514569856e+00 1.7291533145196447e+00 6.5848383268222302e-02 6.5848383268222191e-02 9.4877373706719788e-03 1.6129435691331125e-02 -9.0477717487245680e-03 1.8535509119396547e-02 -9.0477717487245663e-03 9.0477717487245680e-03 1.4122894596487099e+00 2.7941451124146433e-01 4.7493120209654684e-03 -1.5453311430081631e-02 5.1218133676359390e-01
9.7000000000000011e+00 8.9781146423795488e-01 4.3053764130786054e-01 5.1126983408578919e-01 3.8654163015216569e-01 1.0218853576204504e-01 -2.7965792904159237e-01 -1.0174045448184541e+00 1.7357831512241890e+00 6.5908391583209769e-02 6.5908391583209658e-02 9.3526904059211251e-03 1.6159088636024235e-02 -9.1818098903866281e-03 1.8534500296307752e-02 -9.1818098903866212e-03 9.1818098903866281e-03 1.4214248692017923e+00 2.8268497893507144e-01 4.8098507514919555e-03 -1.5663273194581179e-02 5.1126983408578919e-01
9.8000000000000007e+00 8.9874009259579102e-01 4.3215499946073982e-01 5.1034506836471172e-01 3.8839502423107930e-01 1.0125990740420891e-01 -2.7306417616577972e-01 -1.0175708028423738e+00 1.7424249363230186e+00 6.5966320675762594e-02 6.5966320675762982e-02 9.2203169345516992e-03 1.6187940882508009e-02 -9.3130406130077815e-03 1.8533357547559481e-02 -9.3130406130077815e-03 9.3130406130077815e-03 1.4304858185716141e+00 2.8595819366208691e-01 4.8702641716998609e-03 -1.5873012945958623e-02 5.1034506836471172e-01
9.9000000000000004e+00 8.9965561460050592e-01 4.3377520275886333e-01 5.0940731796402172e-01 3.9024829663648425e-01 1.0034438539949395e-01 -2.6646473370702450e-01 -1.0177363200052001e+00 1.7490783384884514e+00 6.6022185735938058e-02 6.6022185735937738e-02 9.0905527874227798e-03 1.6215991364679508e-02 -9.4415112686789260e-03 1.8532064056101707e-02 -9.4415112686789242e-03 9.4415112686789260e-03 1.4394731968825738e+00 2.8923405378286565e-01 4.9305487845834649e-03 -1.6082516063627060e-02 5.0940731796402172e-01
1.0000000000000000e+01 9.0055828804500948e-01 4.3539817097328692e-01 5.0845685657537787e-01 3.9210143146963161e-01 9.9441711954990533e-02 -2.5985980732770630e-01 -1.0179010909731467e+00 1.7557430259552442e+00 6.6076001508599630e-02 6.6076001508600213e-02 8.9633354459917429e-03 1.6243239036036708e-02 -9.5672679516121805e-03 1.8530603397603925e-02 -9.5672679516121857e-03 9.5672679516121805e-03 1.4483878795463150e+00 2.9251245841294848e-01 4.9907012187889316e-03 -1.6291768404471635e-02 5.0845685657537787e-01
1.0100000000000001e+01 9.0144836455121558e-01 4.3702382377163679e-01 5.0749395334235492e-01 3.9395441120886066e-01 9.8551635448784383e-02 -2.5324960123704832e-01 -1.0180651105981591e+00 1.7624186665290744e+00 6.6127782315575936e-02 6.6127782315575992e-02 8.8386040022648896e-03 1.6269682875412455e-02 -9.6903555354156817e-03 1.8528959537680571e-02 -9.6903555354156783e-03 9.6903555354156817e-03 1.4572307284742176e+00 2.9579330740098225e-01 5.0507182244797161e-03 -1.6500756288686875e-02 5.0749395334235492e-01
1.0200000000000001e+01 9.0232608972911965e-01 4.3865208072092177e-01 5.0651887298066811e-01 3.9580721674845148e-01 9.7673910270880376e-02 -2.4663431823234638e-01 -1.0182283739140701e+00 1.7691049275974449e+00 6.6177542077182058e-02 6.6177542077181822e-02 8.7162991193232998e-03 1.6295321892565662e-02 -9.8108177097498937e-03 1.8527116829073195e-02 -9.8108177097498937e-03 9.8108177097498937e-03 1.4660025922890985e+00 2.9907650130773805e-01 5.1105966693533664e-03 -1.6709466486049117e-02 5.0651887298066811e-01
1.0300000000000001e+01 9.0319170333195631e-01 4.4028286129090116e-01 5.0553187589475979e-01 3.9765982743719647e-01 9.6808296668043720e-02 -2.4001415973806517e-01 -1.0183908761328873e+00 1.7758014761429093e+00 6.6225294333152163e-02 6.6225294333152593e-02 8.5963629924577199e-03 1.6320155133638572e-02 -9.9286970163495712e-03 1.8525060008807291e-02 -9.9286970163495730e-03 9.9286970163495712e-03 1.4747043065359025e+00 3.0236194138620470e-01 5.1703335348040986e-03 -1.6917886202611580e-02 5.0553187589475979e-01
1.0400000000000000e+01 9.0404543940750459e-01 4.4191608485798961e-01 5.0453321829081921e-01 3.9951222111668533e-01 9.5954560592495394e-02 -2.3338932584287531e-01 -1.0185526126412161e+00 1.7825079787586109e+00 6.6271052262972530e-02 6.6271052262972349e-02 8.4787393109402014e-03 1.6344181686473870e-02 -1.0044034884386380e-02 1.8522774195326584e-02 -1.0044034884386382e-02 1.0044034884386380e-02 1.4833366938911943e+00 3.0564952956272262e-01 5.2299259122257158e-03 -1.7126003067809887e-02 5.0453321829081921e-01
1.0500000000000000e+01 9.0488752644560155e-01 4.4355167070968726e-01 5.0352315228629874e-01 4.0136437415930287e-01 9.5112473554398447e-02 -2.2676001533468759e-01 -1.0187135789968609e+00 1.7892241016660591e+00 6.6314828705615364e-02 6.6314828705615378e-02 8.3633732204554459e-03 1.6367400685788489e-02 -1.0156871665153413e-02 1.8520244885608859e-02 -1.0156871665153416e-02 1.0156871665153413e-02 1.4919005643712673e+00 3.0893916841912744e-01 5.2893709994496444e-03 -1.7333805121966143e-02 5.0352315228629874e-01
1.0600000000000001e+01 9.0571818752193356e-01 4.4518953804952094e-01 5.0250192601599453e-01 4.0321626150593898e-01 9.4281812478066537e-02 -2.2012642573373487e-01 -1.0188737709255198e+00 1.7959495107350625e+00 6.6356636178710154e-02 6.6356636178710210e-02 8.2502112862121446e-03 1.6389811318209883e-02 -1.0267246666063112e-02 1.8517457952275256e-02 -1.0267246666063117e-02 1.0267246666063112e-02 1.5003967155387119e+00 3.1223076117587645e-01 5.3486660973131846e-03 -1.7541280804179823e-02 5.0250192601599453e-01
1.0700000000000001e+01 9.0653764043817264e-01 4.4682960600247873e-01 5.0146978373476725e-01 4.0506785670340539e-01 9.3462359561827496e-02 -2.1348875332378481e-01 -1.0190331843176221e+00 1.8026838715057685e+00 6.6396486897132997e-02 6.6396486897132623e-02 8.1392014567492552e-03 1.6411412827166686e-02 -1.0375198183941264e-02 1.8514399640690519e-02 -1.0375198183941264e-02 1.0375198183941264e-02 1.5088259327072946e+00 3.1552421167612088e-01 5.4078086063527224e-03 -1.7748418940593896e-02 5.0146978373476725e-01
1.0800000000000001e+01 9.0734609785852993e-01 4.4847179362093109e-01 5.0042696591696212e-01 4.0691913194156776e-01 9.2653902141470137e-02 -2.0684719318149591e-01 -1.0191918152252935e+00 1.8094268492127730e+00 6.6434392791039382e-02 6.6434392791039076e-02 8.0302930284495370e-03 1.6432204517636995e-02 -1.0480763537612120e-02 1.8511056566061657e-02 -1.0480763537612117e-02 1.0480763537612120e-02 1.5171889891450212e+00 3.1881942437071009e-01 5.4667960236176750e-03 -1.7955208733025200e-02 5.0042696591696212e-01
1.0900000000000000e+01 9.0814376744279546e-01 4.5011601989101585e-01 4.9937370935261205e-01 4.0877005809018341e-01 9.1856232557204612e-02 -2.0020193920401852e-01 -1.0193496598594229e+00 1.8161781088111992e+00 6.6470365523349242e-02 6.6470365523349326e-02 7.9234366107702771e-03 1.6452185760753309e-02 -1.0583979099767625e-02 1.8507415710537902e-02 -1.0583979099767627e-02 1.0583979099767625e-02 1.5254866462752570e+00 3.2211630430408300e-01 5.5256259396002684e-03 -1.8161639747947805e-02 4.9937370935261205e-01
1.1000000000000000e+01 9.0893085197593682e-01 4.5176220373947823e-01 4.9831024724048611e-01 4.1062060473545070e-01 9.1069148024063254e-02 -1.9355318413486511e-01 -1.0195067145868497e+00 1.8229373150047110e+00 6.6504416506688077e-02 6.6504416506687911e-02 7.8185840921966947e-03 1.6471355998262147e-02 -1.0684880328115882e-02 1.8503464420312577e-02 -1.0684880328115881e-02 1.0684880328115882e-02 1.5337196538758047e+00 3.2541475710102946e-01 5.5842960352769601e-03 -1.8367701905818840e-02 4.9831024724048611e-01
1.1100000000000001e+01 9.0970754949433030e-01 4.5341026404094920e-01 4.9723680927806108e-01 4.1247074021626917e-01 9.0292450505669752e-02 -1.8690111958811351e-01 -1.0196629759276536e+00 1.8297041322753855e+00 6.6536556919792753e-02 6.6536556919793127e-02 7.7156886069228922e-03 1.6489714746837442e-02 -1.0783501795805769e-02 1.8499190402728662e-02 -1.0783501795805769e-02 1.0783501795805769e-02 1.5418887502758434e+00 3.2871468895429135e-01 5.6428040792571750e-03 -1.8573385470736288e-02 4.9723680927806108e-01
1.1200000000000001e+01 9.1047405340869603e-01 4.5506011962564824e-01 4.9615362174848598e-01 4.1432043166021004e-01 8.9525946591303973e-02 -1.8024593607099682e-01 -1.0198184405525375e+00 1.8364782249153893e+00 6.6566797723405097e-02 6.6566797723404680e-02 7.6147045022617182e-03 1.6507261602250755e-02 -1.0879877221130433e-02 1.8494581723392151e-02 -1.0879877221130435e-02 1.0879877221130433e-02 1.5499946625506416e+00 3.3201600661297553e-01 5.7011479250354494e-03 -1.8778681040418386e-02 4.9615362174848598e-01
1.1300000000000001e+01 9.1123055262381092e-01 4.5671168928749400e-01 4.9506090760461352e-01 4.1616964501919740e-01 8.8769447376189137e-02 -1.7358782300493503e-01 -1.0199731052803220e+00 1.8432592570604023e+00 6.6595149675637441e-02 6.6595149675637441e-02 7.5155873067831568e-03 1.6523996243391511e-02 -1.0974039496504849e-02 1.8489626803288004e-02 -1.0974039496504847e-02 1.0974039496504849e-02 1.5580381067139748e+00 3.3531861737175273e-01 5.7593255083428748e-03 -1.8983579536494950e-02 4.9506090760461352e-01
1.1400000000000000e+01 9.1197723165507116e-01 4.5836489179261286e-01 4.9395888655016784e-01 4.1801834510490332e-01 8.8022768344928837e-02 -1.6692696874504376e-01 -1.0201269670755069e+00 1.8500468927246960e+00 6.6621623346852343e-02 6.6621623346852413e-02 7.4182936991803103e-03 1.6539918436145086e-02 -1.1066020716726565e-02 1.8484314415906873e-02 -1.1066020716726566e-02 1.1066020716726565e-02 1.5660197879081774e+00 3.3862242906081957e-01 5.8173348445941979e-03 -1.9188072195100665e-02 4.9395888655016784e-01
1.1500000000000000e+01 9.1271427074197853e-01 4.6001964588822541e-01 4.9284777511812367e-01 4.1986649562385486e-01 8.7285729258021458e-02 -1.6026356059818925e-01 -1.0202800230459481e+00 1.8568407958378652e+00 6.6646229134033161e-02 6.6646229134033119e-02 7.3227814778576645e-03 1.6555028037120452e-02 -1.1155852206516676e-02 1.8478633684374340e-02 -1.1155852206516680e-02 1.1155852206516676e-02 1.5739404005917772e+00 3.4192735003659547e-01 5.8751740264269053e-03 -1.9392150557761067e-02 4.9284777511812367e-01
1.1600000000000001e+01 9.1344184595862066e-01 4.6167587031189949e-01 4.9172778674636641e-01 4.2171405921225424e-01 8.6558154041379357e-02 -1.5359778483962638e-01 -1.0204322704405759e+00 1.8636406302830648e+00 6.6668977274677535e-02 6.6668977274677466e-02 7.2290095312384541e-03 1.6569324997232786e-02 -1.1243564547349708e-02 1.8472574078588162e-02 -1.1243564547349713e-02 1.1243564547349708e-02 1.5818006287246602e+00 3.4523328917312834e-01 5.9328412213287482e-03 -1.9595806462561927e-02 4.9172778674636641e-01
1.1700000000000001e+01 9.1416012932121760e-01 4.6333348380115302e-01 4.9059913185070525e-01 4.2356099747051235e-01 8.5839870678782335e-02 -1.4692982672827526e-01 -1.0205837066472370e+00 1.8704460599367820e+00 6.6689877860213159e-02 6.6689877860213451e-02 7.1369378087836896e-03 1.6582809365138510e-02 -1.1329187603576343e-02 1.8466125412360031e-02 -1.1329187603576341e-02 1.1329187603576343e-02 1.5896011459507242e+00 3.4854015585418818e-01 5.9903346693504413e-03 -1.9799032035593123e-02 4.9059913185070525e-01
1.1800000000000001e+01 9.1486928889280672e-01 4.6499240510339446e-01 4.8946201789530835e-01 4.2540727099749842e-01 8.5130711107193141e-02 -1.4025987052067501e-01 -1.0207343291905724e+00 1.8772567487100011e+00 6.6708940848947906e-02 6.6708940848947698e-02 7.0465272927160158e-03 1.6595481290523489e-02 -1.1412750547845817e-02 1.8459277840561832e-02 -1.1412750547845820e-02 1.1412750547845817e-02 1.5973426157779922e+00 3.5184785996602308e-01 6.0476526809001294e-03 -2.0001819682658403e-02 4.8946201789530835e-01
1.1900000000000000e+01 9.1556948888513356e-01 4.6665255298618324e-01 4.8831664946063114e-01 4.2725283942450248e-01 8.4430511114866297e-02 -1.3358809948366901e-01 -1.0208841357299814e+00 1.8840723605907528e+00 6.6726176078557214e-02 6.6726176078557242e-02 6.9577399704399455e-03 1.6607341027242938e-02 -1.1494281885833792e-02 1.8452021856273738e-02 -1.1494281885833795e-02 1.1494281885833792e-02 1.6050256917561485e+00 3.5515631189075475e-01 6.1047936346166265e-03 -2.0204162081242386e-02 4.8831664946063114e-01
1.2000000000000000e+01 9.1626088975781983e-01 4.6831384624779826e-01 4.8716322830890535e-01 4.2909766144891448e-01 8.3739110242180129e-02 -1.2691469590586091e-01 -1.0210331240576513e+00 1.8908925596879640e+00 6.6741593278131575e-02 6.6741593278131811e-02 6.8705388076496961e-03 1.6618388936316539e-02 -1.1573809480286397e-02 1.8444348287936094e-02 -1.1573809480286397e-02 1.1573809480286397e-02 1.6126510176514828e+00 3.5846542250038987e-01 6.1617559753183518e-03 -2.0406052172726757e-02 4.8716322830890535e-01
1.2100000000000001e+01 9.1694364831487618e-01 4.6997620372810028e-01 4.8600195344725639e-01 4.3094169486761980e-01 8.3056351685123944e-02 -1.2023984110788033e-01 -1.0211812920966354e+00 1.8977170102765450e+00 6.6755202079776629e-02 6.6755202079776449e-02 6.7848877221141869e-03 1.6628625488775022e-02 -1.1651360574385546e-02 1.8436248296499733e-02 -1.1651360574385547e-02 1.1651360574385546e-02 1.6202192276192193e+00 3.6177510315143024e-01 6.2185382120250625e-03 -2.0607483154847641e-02 4.8600195344725639e-01
1.2200000000000001e+01 9.1761791779862600e-01 4.7163954431966298e-01 4.8483302118852406e-01 4.3278489661010194e-01 8.2382082201373982e-02 -1.1356371545154265e-01 -1.0213286378990123e+00 1.9045453768436484e+00 6.6767012029781483e-02 6.6767012029781095e-02 6.7007515581290217e-03 1.6638051268360085e-02 -1.1726961814445592e-02 1.8427713372574612e-02 -1.1726961814445592e-02 1.1726961814445592e-02 1.6277309463732235e+00 3.6508526568003957e-01 6.2751389160496177e-03 -2.0808448474386350e-02 4.8483302118852406e-01
1.2300000000000001e+01 9.1828384798110974e-01 4.7330378697917913e-01 4.8365662520983765e-01 4.3462722277127208e-01 8.1716152018890237e-02 -1.0688649834786679e-01 -1.0214751596440736e+00 1.9113773241360525e+00 6.6777032599367653e-02 6.6777032599367875e-02 6.6180960616246043e-03 1.6646666974079079e-02 -1.1800639271951704e-02 1.8418735333576308e-02 -1.1800639271951706e-02 1.1800639271951704e-02 1.6351867893530740e+00 3.6839582239778185e-01 6.3315567191570537e-03 -2.1008941820086106e-02 4.8365662520983765e-01
1.2400000000000000e+01 9.1894158525302894e-01 4.7496885073910605e-01 4.8247295660902556e-01 4.3646862864400338e-01 8.1058414746970980e-02 -1.0020836826407264e-01 -1.0216208556365878e+00 1.9182125172086153e+00 6.6785273195025335e-02 6.6785273195025446e-02 6.5368878559187741e-03 1.6654473422614332e-02 -1.1872418464949039e-02 1.8409306320867812e-02 -1.1872418464949039e-02 1.1872418464949039e-02 1.6425873628885013e+00 3.7170668608787349e-01 6.3877903117884006e-03 -2.1208957115787293e-02 4.8247295660902556e-01
1.2500000000000000e+01 9.1959127271030017e-01 4.7663465471954752e-01 4.8128220395891697e-01 4.3830906875138320e-01 8.0408727289699861e-02 -9.3529502729553182e-02 -1.0217657243050839e+00 1.9250506214736698e+00 6.6791743168433351e-02 6.6791743168433032e-02 6.4570944181017824e-03 1.6661471550584686e-02 -1.1942324378790309e-02 1.8399418796892091e-02 -1.1942324378790312e-02 1.1942324378790309e-02 1.6499332643611868e+00 3.7501777000194952e-01 6.4438384413467433e-03 -2.1408488513774297e-02 4.8128220395891697e-01
1.2600000000000001e+01 9.2023305023827662e-01 4.7830111814035547e-01 4.8008455335959899e-01 4.4014849687867763e-01 7.9766949761723535e-02 -8.6850078340874104e-02 -1.0219097642002140e+00 1.9318913027514186e+00 6.6796451825990075e-02 6.6796451825990200e-02 6.3786840560421222e-03 1.6667662416664550e-02 -1.2010381486255986e-02 1.8389065542298109e-02 -1.2010381486255987e-02 1.2010381486255986e-02 1.6572250823639330e+00 3.7832898785731811e-01 6.4996999105431811e-03 -2.1607530388327002e-02 4.8008455335959899e-01
1.2700000000000001e+01 9.2086705459370188e-01 4.7996816033343426e-01 4.7888018848869462e-01 4.4198686610500726e-01 7.9132945406298089e-02 -8.0170270765845153e-02 -1.0220529739931312e+00 1.9387342273211496e+00 6.6799408437953511e-02 6.6799408437953622e-02 6.3016258860005498e-03 1.6673047203558680e-02 -1.2076613767055521e-02 1.8378239653056072e-02 -1.2076613767055518e-02 1.2076613767055521e-02 1.6644633968572078e+00 3.8164025383468253e-01 6.5553735758001998e-03 -2.1806077329470319e-02 4.7888018848869462e-01
1.2800000000000001e+01 9.2149341948445573e-01 4.8163570075523776e-01 4.7766929064971958e-01 4.4382412883473610e-01 7.8506580515544461e-02 -7.3490254746687800e-02 -1.0221953524739198e+00 1.9455790619732742e+00 6.6800622247191466e-02 6.6800622247191119e-02 6.2258898108391511e-03 1.6677627219831587e-02 -1.2141044726718904e-02 1.8366934537558055e-02 -1.2141044726718902e-02 1.2141044726718904e-02 1.6716487793230723e+00 3.8495148257631395e-01 6.6108583457105416e-03 -2.2004124136915302e-02 4.7766929064971958e-01
1.2900000000000000e+01 9.2211227564714682e-01 4.8330365899944011e-01 4.7645203881858045e-01 4.4566023682856637e-01 7.7887724352853169e-02 -6.6810204102357051e-02 -1.0223368985500549e+00 1.9524254740621247e+00 6.6800102477564488e-02 6.6800102477564724e-02 6.1514464988142248e-03 1.6681403901596170e-02 -1.2203697414892023e-02 1.8355143913706247e-02 -1.2203697414892026e-02 1.2203697414892023e-02 1.6787817929165079e+00 3.8826258918465167e-01 6.6661531795491466e-03 -2.2201665814185558e-02 4.7645203881858045e-01
1.3000000000000000e+01 9.2272375092261827e-01 4.8497195480976885e-01 4.7522860968827380e-01 4.4749514123434442e-01 7.7276249077381801e-02 -6.0130291730036922e-02 -1.0224776112449023e+00 1.9592731315594261e+00 6.6797858341941491e-02 6.6797858341941310e-02 6.0782673629383747e-03 1.6684378814060409e-02 -1.2264594443045954e-02 1.8342861805984330e-02 -1.2264594443045954e-02 1.2264594443045954e-02 1.6858629926141542e+00 3.9157348922131613e-01 6.7212570858362622e-03 -2.2398697562922967e-02 4.7522860968827380e-01
1.3100000000000001e+01 9.2332797032941238e-01 4.8664050809298609e-01 4.7399917771184152e-01 4.4932879261757080e-01 7.6672029670587658e-02 -5.3450689605855084e-02 -1.0226174896962577e+00 1.9661217031084068e+00 6.6793899049848074e-02 6.6793899049848171e-02 6.0063245409007152e-03 1.6686553652931237e-02 -1.2323758001608421e-02 1.8330082542509136e-02 -1.2323758001608419e-02 1.2323758001608421e-02 1.6928929253604812e+00 3.9488409870651464e-01 6.7761691209497687e-03 -2.2595214777366798e-02 4.7399917771184152e-01
1.3200000000000001e+01 9.2392505613525833e-01 4.8830923893200362e-01 4.7276391514364169e-01 4.5116114099161669e-01 7.6074943864741673e-02 -4.6771568784844897e-02 -1.0227565331548854e+00 1.9729708580784713e+00 6.6788233814774972e-02 6.6788233814775000e-02 5.9355908755312327e-03 1.6687930245681586e-02 -1.2381209876533803e-02 1.8316800752065036e-02 -1.2381209876533803e-02 1.2381209876533803e-02 1.6998721302114013e+00 3.9819433411882521e-01 6.8308883877846354e-03 -2.2791213039000564e-02 4.7276391514364169e-01
1.3300000000000001e+01 9.2451512792663126e-01 4.8997806759911539e-01 4.7152299207899157e-01 4.5299213584763975e-01 7.5484872073368639e-02 -4.0093099400204224e-02 -1.0228947409831328e+00 1.9798202666204101e+00 6.6780871861131880e-02 6.6780871861131380e-02 5.8660398957971014e-03 1.6688510552676176e-02 -1.2436971465317229e-02 1.8303011361114330e-02 -1.2436971465317232e-02 1.2436971465317229e-02 1.7068011384753627e+00 4.0150411239533279e-01 6.8854140344579533e-03 -2.2986688111361106e-02 4.7152299207899157e-01
1.3400000000000000e+01 9.2509830267643778e-01 4.9164691456933873e-01 4.7027657649223492e-01 4.5482172618420286e-01 7.4901697323562222e-02 -3.3415450661865909e-02 -1.0230321126535162e+00 1.9866695997220036e+00 6.6771822430865643e-02 6.6771822430865796e-02 5.7976457983175958e-03 1.6688296668160185e-02 -1.2491063792466979e-02 1.8288709590784574e-02 -1.2491063792466979e-02 1.2491063792466979e-02 1.7136804738519289e+00 4.0481335093211107e-01 6.9397452530575599e-03 -2.3181635935004597e-02 4.7027657649223492e-01
1.3500000000000000e+01 9.2567469480987752e-01 4.9331570053384605e-01 4.6902483427328862e-01 4.5664986053658885e-01 7.4325305190122551e-02 -2.6738790854424987e-02 -1.0231686477473654e+00 1.9935185292640860e+00 6.6761094789756836e-02 6.6761094789757058e-02 5.7303834293863211e-03 1.6687290821113736e-02 -1.2543507524447063e-02 1.8273890953833385e-02 -1.2543507524447059e-02 1.2543507524447063e-02 1.7205106525678779e+00 4.0812196758502728e-01 6.9938812784326680e-03 -2.3376052622624294e-02 4.6902483427328862e-01
1.3600000000000001e+01 9.2624441626853260e-01 4.9498434641347394e-01 4.6776792926272337e-01 4.5847648700580929e-01 7.3755583731467372e-02 -2.0063287334461943e-02 -1.0233043459534921e+00 2.0003667280769162e+00 6.6748698233379866e-02 6.6748698233379727e-02 5.6642282674863684e-03 1.6685495375968144e-02 -1.2594322984097010e-02 1.8258551251583377e-02 -1.2594322984097015e-02 1.2594322984097010e-02 1.7272921835108450e+00 4.1142988067085084e-01 7.0478213870248602e-03 -2.3569934454315083e-02 4.6776792926272337e-01
1.3700000000000001e+01 9.2680757657273305e-01 4.9665277337230007e-01 4.6650602328542484e-01 4.6030155328730821e-01 7.3192423427267006e-02 -1.3389106527270322e-02 -1.0234392070668414e+00 2.0072138699968125e+00 6.6734642092754176e-02 6.6734642092754287e-02 5.5991564062875480e-03 1.6682912833190414e-02 -1.2643530164543799e-02 1.8242686570831345e-02 -1.2643530164543801e-02 1.2643530164543799e-02 1.7340255683605337e+00 4.1473700896866050e-01 7.1015648957378471e-03 -2.3763277872979903e-02 4.6650602328542484e-01
1.3800000000000001e+01 9.2736428288224371e-01 4.9832090283127040e-01 4.6523927618289040e-01 4.6212500669935330e-01 7.2635717117756307e-02 -6.7164139230447839e-03 -1.0235732309872048e+00 2.0140596299230644e+00 6.6718935739690413e-02 6.6718935739689997e-02 5.5351445381127597e-03 1.6679545829736752e-02 -1.2691148742616508e-02 1.8226293280729267e-02 -1.2691148742616504e-02 1.2691148742616508e-02 1.7407113017175260e+00 4.1804327172152234e-01 7.1551111608445543e-03 -2.3956079479873563e-02 4.6523927618289040e-01
1.3900000000000000e+01 9.2791464005532309e-01 4.9998865648186464e-01 4.6396784584420903e-01 4.6394679421111401e-01 7.2085359944676894e-02 -4.5374072549120292e-05 -1.0237064177179216e+00 2.0209036838749488e+00 6.6701588591820682e-02 6.6701588591820668e-02 5.4721699378613518e-03 1.6675397139372317e-02 -1.2737198091770624e-02 1.8209368029631974e-02 -1.2737198091770617e-02 1.2737198091770624e-02 1.7473498712297193e+00 4.2134858863842956e-01 7.2084595769300276e-03 -2.4148336030279199e-02 4.6396784584420903e-01
1.4000000000000000e+01 9.2845875070619521e-01 5.0165595629978776e-01 4.6269188823577251e-01 4.6576686247042265e-01 7.1541249293804787e-02 6.6238494177048857e-03 -1.0238387673645992e+00 2.0277457090489106e+00 6.6682610117348745e-02 6.6682610117349134e-02 5.4102104473781228e-03 1.6670469672866076e-02 -1.2781697294539204e-02 1.8191907741917326e-02 -1.2781697294539205e-02 1.2781697294539204e-02 1.7539417577164185e+00 4.2465287989648814e-01 7.2616095758688002e-03 -2.4340044429313205e-02 4.6269188823577251e-01
1.4100000000000001e+01 9.2899671526098082e-01 5.0332272455867555e-01 4.6141155742976386e-01 4.6758515783121696e-01 7.1003284739019179e-02 1.3291093890742345e-02 -1.0239702801338471e+00 2.0345853838757835e+00 6.6662009839500241e-02 6.6662009839500200e-02 5.3492444602553845e-03 1.6664766478055898e-02 -1.2824665154515989e-02 1.8173909614771375e-02 -1.2824665154515989e-02 1.2824665154515989e-02 1.7604874352901154e+00 4.2795606614333520e-01 7.3145606258354107e-03 -2.4531201727854231e-02 4.6141155742976386e-01
1.4200000000000001e+01 9.2952863201212987e-01 5.0498888384379859e-01 4.6012700563147141e-01 4.6940162638065841e-01 7.0471367987870140e-02 1.9956197644836804e-02 -1.0241009563320365e+00 2.0414223880780176e+00 6.6639797340690241e-02 6.6639797340690282e-02 5.2892509070574410e-03 1.6658290739788400e-02 -1.2866120207883138e-02 1.8155371114940578e-02 -1.2866120207883134e-02 1.2866120207883138e-02 1.7669873714759841e+00 4.3125806849977227e-01 7.3673122303466385e-03 -2.4721805118592417e-02 4.6012700563147141e-01
1.4300000000000001e+01 9.3005459717139716e-01 5.0665435706575557e-01 4.5883838320547266e-01 4.7121621396592450e-01 6.9945402828602926e-02 2.6618999939625021e-02 -1.0242307963640469e+00 2.0482564027268726e+00 6.6615982266422277e-02 6.6615982266422805e-02 5.2302092409554869e-03 1.6651045779737292e-02 -1.2906080734496249e-02 1.8136289975451737e-02 -1.2906080734496252e-02 1.2906080734496249e-02 1.7734420273291269e+00 4.3455880856260176e-01 7.4198639273345291e-03 -2.4911851932194567e-02 4.5883838320547266e-01
1.4400000000000000e+01 9.3057470492140126e-01 5.0831906747414191e-01 4.5754583870072979e-01 4.7302886622067147e-01 6.9425295078598764e-02 3.3279341002602103e-02 -1.0243598007320283e+00 2.0550871102994983e+00 6.6590574328912244e-02 6.6590574328912480e-02 5.1720994237624517e-03 1.6643035056099004e-02 -1.2944564768533893e-02 1.8116664192296343e-02 -1.2944564768533891e-02 1.2944564768533893e-02 1.7798518575496010e+00 4.3785820840765383e-01 7.4722152882486566e-03 -2.5101339633581757e-02 4.5754583870072979e-01
1.4500000000000000e+01 9.3108904746580712e-01 5.0998293867118227e-01 4.5624951887464299e-01 4.7483952859116418e-01 6.8910952534192868e-02 3.9937062035963145e-02 -1.0244879700341887e+00 2.0619141947358908e+00 6.6563583310446151e-02 6.6563583310445984e-02 5.1149019123561705e-03 1.6634262163168212e-02 -1.2981590108722886e-02 1.8096492021079057e-02 -1.2981590108722891e-02 1.2981590108722886e-02 1.7862173105952555e+00 4.4115619059298972e-01 7.5243659171867127e-03 -2.5290265818315481e-02 4.5624951887464299e-01
1.4600000000000001e+01 9.3159771507816913e-01 5.1164589462531129e-01 4.5494956871610337e-01 4.7664814636206571e-01 6.8402284921830911e-02 4.6592005223758393e-02 -1.0246153049635616e+00 2.0687373414956149e+00 6.6535019066485526e-02 6.6535019066485387e-02 5.0585976454807806e-03 1.6624730830797310e-02 -1.3017174328151093e-02 1.8075771973631874e-02 -1.3017174328151093e-02 1.3017174328151093e-02 1.7925388287924173e+00 4.4445267816226169e-01 7.5763154500523506e-03 -2.5478628209088968e-02 4.5494956871610337e-01
1.4700000000000001e+01 9.3210079614947294e-01 5.1330785968470272e-01 4.5364613146757959e-01 4.7845466468189335e-01 6.7899203850526973e-02 5.3244013739371265e-02 -1.0247418063067990e+00 2.0755562376143319e+00 6.6504891528522056e-02 6.6504891528522514e-02 5.0031680309160107e-03 1.6614444923740788e-02 -1.3051334783676772e-02 1.8054502814592782e-02 -1.3051334783676772e-02 1.3051334783676772e-02 1.7988168484444524e+00 4.4774759464823627e-01 7.6280635537390043e-03 -2.5666424652319771e-02 4.5364613146757959e-01
1.4800000000000001e+01 9.3259837723441363e-01 5.1496875859071789e-01 4.5233934864628961e-01 4.8025902858812403e-01 6.7401622765586450e-02 5.9892931753242618e-02 -1.0248674749429538e+00 2.0823705717599759e+00 6.6473210706684424e-02 6.6473210706684466e-02 4.9485949330035119e-03 1.6603408440886001e-02 -1.3084088624944073e-02 1.8032683557947585e-02 -1.3084088624944073e-02 1.3084088624944073e-02 1.8050517999382407e+00 4.5104086407644239e-01 7.6796099253389595e-03 -2.5853653114841044e-02 4.5233934864628961e-01
1.4900000000000000e+01 9.3309054309644079e-01 5.1662851649127761e-01 4.5102936006448607e-01 4.8206118303195472e-01 6.6909456903559289e-02 6.6538604440857352e-02 -1.0249923118422843e+00 2.0891800342886411e+00 6.6439986692106157e-02 6.6439986692105352e-02 4.8948606605207492e-03 1.6591625514373317e-02 -1.3115452803014963e-02 1.8010313463535713e-02 -1.3115452803014965e-02 1.3115452803014963e-02 1.8112441078485917e+00 4.5433241096895227e-01 7.7309542913764637e-03 -2.6040311680687499e-02 4.5102936006448607e-01
1.5000000000000000e+01 9.3357737675161157e-01 5.1828705895413807e-01 4.4971630384889949e-01 4.8386107290271207e-01 6.6422623248388463e-02 7.3180877990952631e-02 -1.0251163180650436e+00 2.0959843173000361e+00 6.6405229659060164e-02 6.6405229659060303e-02 4.8419479548927500e-03 1.6579100408607873e-02 -1.3145444078627326e-02 1.7987392033520077e-02 -1.3145444078627331e-02 1.3145444078627326e-02 1.8173941910406390e+00 4.5762216034827397e-01 7.7820964070640817e-03 -2.6226398547973432e-02 4.4971630384889949e-01
1.5100000000000001e+01 9.3405895951127915e-01 5.1994431198006541e-01 4.4840031645937134e-01 4.8565864305190781e-01 6.5941040488720765e-02 7.9819599613934367e-02 -1.0252394947602754e+00 2.1027831146925426e+00 6.6368949866876817e-02 6.6368949866876678e-02 4.7898399787320231e-03 1.6565837519168146e-02 -1.3174079030091518e-02 1.7963919008823541e-02 -1.3174079030091518e-02 1.3174079030091518e-02 1.8235024627702476e+00 4.6091003774135109e-01 7.8330360555813761e-03 -2.6411912025859633e-02 4.4840031645937134e-01
1.5200000000000001e+01 9.3453537102365192e-01 5.2160020201589152e-01 4.4708153270671896e-01 4.8745383831693301e-01 6.5464628976348041e-02 8.6454617550461577e-02 -1.0253618431646156e+00 2.1095761222177640e+00 6.6331157661621315e-02 6.6331157661621690e-02 4.7385203046972366e-03 1.6551841371606264e-02 -1.3201374060827938e-02 1.7939894365525174e-02 -1.3201374060827938e-02 1.3201374060827938e-02 1.8295693307824572e+00 4.6419596918364592e-01 7.8837730473749566e-03 -2.6596850531606257e-02 4.4708153270671896e-01
1.5300000000000001e+01 9.3500668931425346e-01 5.2325465596744902e-01 4.4576008576986026e-01 4.8924660354439320e-01 6.4993310685746472e-02 9.3085781080200380e-02 -1.0254833646011052e+00 2.1163630375345943e+00 6.6291863477577165e-02 6.6291863477577165e-02 4.6879729046620756e-03 1.6537116620152847e-02 -1.3227345406564431e-02 1.7915318311226506e-02 -1.3227345406564435e-02 1.3227345406564431e-02 1.8355951974080085e+00 4.6747988122331174e-01 7.9343072194792263e-03 -2.6781212587708929e-02 4.4576008576986026e-01
1.5400000000000000e+01 9.3547299082531588e-01 5.2490760121236968e-01 4.4443610721223814e-01 4.9103688361307768e-01 6.4527009174684152e-02 9.9712940530709115e-02 -1.0256040604779717e+00 2.1231435602626823e+00 6.6251077838503244e-02 6.6251077838503411e-02 4.6381821391847100e-03 1.6521668046319361e-02 -1.3252009142194220e-02 1.7890191281378930e-02 -1.3252009142194217e-02 1.3252009142194220e-02 1.8415804596579737e+00 4.7076170092543090e-01 7.9846384348569097e-03 -2.6964996819115263e-02 4.4443610721223814e-01
1.5500000000000000e+01 9.3593435045413331e-01 5.2655896561273918e-01 4.4310972699757389e-01 4.9282462345655936e-01 6.4065649545866812e-02 1.0633594728644280e-01 -1.0257239322874354e+00 2.1299173920353178e+00 6.6208811358700645e-02 6.6208811358700950e-02 4.5891327472702831e-03 1.6505500557408303e-02 -1.3275381188310181e-02 1.7864513935580462e-02 -1.3275381188310179e-02 1.3275381188310181e-02 1.8475255093165324e+00 4.7404135587631457e-01 8.0347665817586539e-03 -2.7148201950519295e-02 4.4310972699757389e-01
1.5600000000000001e+01 9.3639084159040664e-01 5.2820867752759648e-01 4.4178107350498486e-01 4.9460976808542179e-01 6.3609158409593330e-02 1.1295465379784697e-01 -1.0258429816045203e+00 2.1366842365516812e+00 6.6165074743873578e-02 6.6165074743873925e-02 4.5408098364171879e-03 1.6488619184928503e-02 -1.3297477317419962e-02 1.7838287153837149e-02 -1.3297477317419967e-02 1.3297477317419962e-02 1.8534307330319153e+00 4.7731877418784907e-01 8.0846915731009293e-03 -2.7330826803731213e-02 4.4178107350498486e-01
1.5700000000000001e+01 9.3684253615260760e-01 5.2985666582527269e-01 4.4045027354349442e-01 4.9639226260911318e-01 6.3157463847392417e-02 1.1956891359053812e-01 -1.0259612100858304e+00 2.1434437996283848e+00 6.6119878791801215e-02 6.6119878791801076e-02 4.4931988729391787e-03 1.6471029082921140e-02 -1.3318313159853448e-02 1.7811512032792624e-02 -1.3318313159853445e-02 1.3318313159853448e-02 1.8592965124055612e+00 4.8059388450188884e-01 8.1344133458615721e-03 -2.7512870295119844e-02 4.4045027354349442e-01
1.5800000000000001e+01 9.3728950462338623e-01 5.3150285989555746e-01 4.3911745236596611e-01 4.9817205225742006e-01 6.2710495376613745e-02 1.2617858127453796e-01 -1.0260786194683695e+00 2.1501957892503358e+00 6.6073234392822297e-02 6.6073234392822131e-02 4.4462856725557727e-03 1.6452735526198265e-02 -1.3337904209370222e-02 1.7784189881925996e-02 -1.3337904209370222e-02 1.3337904209370222e-02 1.8651232240795048e+00 4.8386661599467584e-01 8.1839318604922783e-03 -2.7694331433125871e-02 4.3911745236596611e-01
1.5900000000000000e+01 9.3773181608405298e-01 5.3314718966168295e-01 4.3778273368249399e-01 4.9994908240155900e-01 6.2268183915947059e-02 1.3278351255354193e-01 -1.0261952115683157e+00 2.1569399156207978e+00 6.6025152530139894e-02 6.6025152530140824e-02 4.4000563912428335e-03 1.6433743908497167e-02 -1.3356265828476502e-02 1.7756322219719334e-02 -1.3356265828476504e-02 1.3356265828476502e-02 1.8709112398220411e+00 4.8713689838128094e-01 8.2332471003473736e-03 -2.7875209315843075e-02 4.3778273368249399e-01
1.6000000000000000e+01 9.3816953824815663e-01 5.3478958559212109e-01 4.3644623967327334e-01 5.0172329857488329e-01 6.1830461751843493e-02 1.3938356423421294e-01 -1.0263109882798174e+00 2.1636758912107088e+00 6.5975644279956128e-02 6.5975644279955864e-02 4.3544975163361983e-03 1.6414059740554487e-02 -1.3373413253460819e-02 1.7727910769797017e-02 -1.3373413253460819e-02 1.3373413253460819e-02 1.8766609266116852e+00 4.9040466192005833e-01 8.2823590711282469e-03 -2.8055503128665678e-02 4.3644623967327334e-01
1.6100000000000001e+01 9.3860273749418610e-01 5.3642997871218456e-01 4.3510809100098163e-01 5.0349464649320441e-01 6.1397262505813996e-02 1.4597859423548509e-01 -1.0264259515737975e+00 2.1704034308071480e+00 6.5924720811418383e-02 6.5924720811418480e-02 4.3095958578800875e-03 1.6393688648097003e-02 -1.3389361599151857e-02 1.7698957457031945e-02 -1.3389361599151854e-02 1.3389361599151857e-02 1.8823726467194681e+00 4.9366983741710757e-01 8.3312678003429723e-03 -2.8235212141999616e-02 4.3510809100098163e-01
1.6199999999999999e+01 9.3903147889741878e-01 5.3806830061542177e-01 4.3376840682269840e-01 5.0526307207472043e-01 6.0968521102581191e-02 1.5256846159784632e-01 -1.0265401034967170e+00 2.1771222515609483e+00 6.5872393386428404e-02 6.5872393386428432e-02 4.2653385402148906e-03 1.6372636369763514e-02 -1.3404125863416699e-02 1.7669464403631589e-02 -1.3404125863416706e-02 1.3404125863416699e-02 1.8880467577895947e+00 4.9693235623072796e-01 8.3799733367801894e-03 -2.8414335709035562e-02 4.3376840682269840e-01
1.6300000000000001e+01 9.3945582626093938e-01 5.3970448347480093e-01 4.3242730480138675e-01 5.0702852145955257e-01 6.0544173739060708e-02 1.5915302649259744e-01 -1.0266534461693715e+00 2.1838320730334364e+00 6.5818673359269969e-02 6.5818673359269594e-02 4.2217129937958450e-03 1.6350908754948365e-02 -1.3417720931396841e-02 1.7639433925192686e-02 -1.3417720931396843e-02 1.3417720931396841e-02 1.8936836129184957e+00 5.0019215027586283e-01 8.4284757499972513e-03 -2.8592873263581887e-02 4.3242730480138675e-01
1.6400000000000002e+01 9.3987584214585063e-01 5.4133846005367492e-01 4.3108490111696490e-01 5.0879094102888567e-01 6.0124157854149339e-02 1.6573215023106547e-01 -1.0267659817856727e+00 2.1905326172422499e+00 6.5763572176093438e-02 6.5763572176093479e-02 4.1787069472367334e-03 1.6328511761577839e-02 -1.3430161579497392e-02 1.7608868526734125e-02 -1.3430161579497389e-02 1.3430161579497392e-02 1.8992835607323018e+00 5.0344915202852369e-01 8.4767751298215639e-03 -2.8770824317955516e-02 4.3108490111696490e-01
1.6500000000000000e+01 9.4029158790070233e-01 5.4297016371652185e-01 4.2974131047698966e-01 5.1055027742371262e-01 5.9708412099297864e-02 1.7230569527376183e-01 -1.0268777126114168e+00 2.1972236087062020e+00 6.5707101374251828e-02 6.5707101374251786e-02 4.1363084195719223e-03 1.6305451453819723e-02 -1.3441462479135035e-02 1.7577770898706959e-02 -1.3441462479135032e-02 1.3441462479135035e-02 1.9048469454627752e+00 5.0670329453018981e-01 8.5248715858649276e-03 -2.8948188460928885e-02 4.2974131047698966e-01
1.6600000000000001e+01 9.4070312369015308e-01 5.4459952843944870e-01 4.2839664612697942e-01 5.1230647756317371e-01 5.9296876309847001e-02 1.7887352523945332e-01 -1.0269886409830695e+00 2.2039047744891769e+00 6.5649272581489115e-02 6.5649272581488949e-02 4.0945057127304606e-03 1.6281733999728046e-02 -1.3451638200251519e-02 1.7546143912981982e-02 -1.3451638200251519e-02 1.3451638200251519e-02 1.9103741070217233e+00 5.0995451139216574e-01 8.5727652470503641e-03 -2.9124965355731242e-02 4.2839664612697942e-01
1.6699999999999999e+01 9.4111050852289413e-01 5.4622648882046376e-01 4.2705101986039257e-01 5.1405948866250162e-01 5.8889491477105801e-02 1.8543550491416994e-01 -1.0270987693065214e+00 2.2105758442430345e+00 6.5590097514994977e-02 6.5590097514994561e-02 4.0532874042158379e-03 1.6257365668828131e-02 -1.3460703214602675e-02 1.7513990618818514e-02 -1.3460703214602679e-02 1.3460703214602675e-02 1.9158653810739188e+00 5.1320273679991080e-01 8.6204562611508200e-03 -2.9301154738102419e-02 4.2705101986039257e-01
1.6800000000000001e+01 9.4151380027884835e-01 5.4785098008949784e-01 4.2570454202829355e-01 5.1580925825055479e-01 5.8486199721151579e-02 1.9199150026008405e-01 -1.0272081000558793e+00 2.2172365502494831e+00 6.5529587980322893e-02 6.5529587980323115e-02 4.0126423399858549e-03 1.6232352829643106e-02 -1.3468671898828409e-02 1.7481314238814265e-02 -1.3468671898828409e-02 1.3468671898828409e-02 1.9213210991085727e+00 5.1644790551730646e-01 8.6679447943394904e-03 -2.9476756414397669e-02 4.2570454202829355e-01
1.6900000000000002e+01 9.4191305573566730e-01 5.4947293811817854e-01 4.2435732154871852e-01 5.1755573418694878e-01 5.8086944264332654e-02 1.9854137842429120e-01 -1.0273166357722050e+00 2.2238866274608995e+00 6.5467755870187896e-02 6.5467755870188424e-02 3.9725596275267498e-03 1.6206701947167609e-02 -1.3475558537313862e-02 1.7448118164840612e-02 -1.3475558537313864e-02 1.3475558537313862e-02 1.9267415885093655e+00 5.1968995289087871e-01 8.7152310307511728e-03 -2.9651770259741701e-02 4.2435732154871852e-01
1.7000000000000000e+01 9.4230833059454622e-01 5.5109229942934967e-01 4.2300946591576594e-01 5.1929886467878028e-01 5.7691669405453776e-02 2.0508500774746330e-01 -1.0274243790622992e+00 2.2305258135400976e+00 6.5404613163132855e-02 6.5404613163132660e-02 3.9330286291156067e-03 1.6180419580287805e-02 -1.3481377324845485e-02 1.7414405953961092e-02 -1.3481377324845488e-02 1.3481377324845485e-02 1.9321271726230813e+00 5.2292881485395626e-01 8.7623151720543305e-03 -2.9826196216230540e-02 4.2300946591576594e-01
1.7100000000000001e+01 9.4269967950537392e-01 5.5270900120632904e-01 4.2166108120843210e-01 5.2103859829694177e-01 5.7300320494626217e-02 2.1162225777235888e-01 -1.0275313325974440e+00 2.2371538488989784e+00 6.5340171922078763e-02 6.5340171922078721e-02 3.8940389552658172e-03 1.6153512379153349e-02 -1.3486142369071643e-02 1.7380181324337461e-02 -1.3486142369071643e-02 1.3486142369071643e-02 1.9374781708268669e+00 5.2616442793076379e-01 8.8091974370335599e-03 -3.0000034291179613e-02 4.2166108120843210e-01
1.7199999999999999e+01 9.4308715609123539e-01 5.5432298130190105e-01 4.2031227209921052e-01 5.2277488399202487e-01 5.6912843908764610e-02 2.1815299925217979e-01 -1.0276374991121691e+00 2.2437704767360942e+00 6.5274444292770906e-02 6.5274444292771031e-02 3.8555804583508646e-03 1.6125987082506090e-02 -1.3489867692776204e-02 1.7345448151127069e-02 -1.3489867692776205e-02 1.3489867692776204e-02 1.9427948985941410e+00 5.2939672924043935e-01 8.8558780611817135e-03 -3.0173284555416697e-02 4.2031227209921052e-01
1.7300000000000001e+01 9.4347081297228752e-01 5.5593417824704117e-01 4.1896314186247102e-01 5.2450767110981655e-01 5.6529187027712383e-02 2.2467710415877840e-01 -1.0277428814030001e+00 2.2503754430730702e+00 6.5207442502105986e-02 6.5207442502106000e-02 3.8176432264001316e-03 1.6097850514963645e-02 -1.3492567235968117e-02 1.7310210462368247e-02 -1.3492567235968119e-02 1.3492567235968117e-02 1.9480776675591835e+00 5.3262565650097993e-01 8.9023572963019115e-03 -3.0345947141618257e-02 4.1896314186247102e-01
1.7400000000000002e+01 9.4385070178902053e-01 5.5754253125936593e-01 4.1761379238264112e-01 5.2623690940637946e-01 5.6149298210979394e-02 2.3119444569067882e-01 -1.0278474823272203e+00 2.2569684967898960e+00 6.5139178856362057e-02 6.5139178856362251e-02 3.7802175770629007e-03 1.6069109584265138e-02 -1.3494254857797223e-02 1.7274472434860123e-02 -1.3494254857797226e-02 1.3494254857797223e-02 1.9533267855804304e+00 5.3585114803309852e-01 8.9486354101185484e-03 -3.0518022242687858e-02 4.1761379238264112e-01
1.7500000000000000e+01 9.4422687322492493e-01 5.5914798025130485e-01 4.1626432416220327e-01 5.2796254906272166e-01 5.5773126775075087e-02 2.3770489828092245e-01 -1.0279513048016007e+00 2.2635493896590155e+00 6.5069665739331428e-02 6.5069665739331012e-02 3.7432940517350848e-03 1.6039771278481000e-02 -1.3494944338302383e-02 1.7238238390037467e-02 -1.3494944338302383e-02 1.3494944338302383e-02 1.9585425568024968e+00 5.3907314276399509e-01 8.9947126858972784e-03 -3.0689510110175448e-02 4.1626432416220327e-01
1.7600000000000001e+01 9.4459937702857943e-01 5.6075046583799526e-01 4.1491483632952342e-01 5.2968454069905602e-01 5.5400622971420552e-02 2.4420833760473060e-01 -1.0280543518011713e+00 2.2701178763782992e+00 6.4998915610353022e-02 6.4998915610353369e-02 3.7068634098441880e-03 1.6009842663187727e-02 -1.3494649379996459e-02 1.7201512789840646e-02 -1.3494649379996457e-02 1.3494649379996459e-02 1.9637252817169619e+00 5.4229158023104029e-01 9.0405894220735097e-03 -3.0860411052735987e-02 4.1491483632952342e-01
1.7699999999999999e+01 9.4496826203517481e-01 5.6234992934488692e-01 4.1356542664653362e-01 5.3140283538864119e-01 5.5031737964825092e-02 2.5070464058694464e-01 -1.0281566263579487e+00 2.2766737146027678e+00 6.4926941002267813e-02 6.4926941002268215e-02 3.6709166232880425e-03 1.5979330878615458e-02 -1.3493383609299211e-02 1.7164300232587255e-02 -1.3493383609299209e-02 1.3493383609299211e-02 1.9688752572219306e+00 5.4550640058534949e-01 9.0862659318892980e-03 -3.1030725434626642e-02 4.1356542664653362e-01
1.7800000000000001e+01 9.4533357618748914e-01 5.6394631281506613e-01 4.1221619151627420e-01 5.3311738467121494e-01 5.4666423812510724e-02 2.5719368540927845e-01 -1.0282581315596859e+00 2.2832166649751491e+00 6.4853754519275969e-02 6.4853754519276385e-02 3.6354448710227733e-03 1.5948243136764767e-02 -1.3491160577818379e-02 1.7126605448841151e-02 -1.3491160577818382e-02 1.3491160577818379e-02 1.9739927766804040e+00 5.4871754459526878e-01 9.1317425430380589e-03 -3.1200453674240947e-02 4.1221619151627420e-01
1.7900000000000002e+01 9.4569536655632902e-01 5.6553955901628639e-01 4.1086722599031739e-01 5.3482814056601158e-01 5.4304633443671077e-02 2.6367535151734078e-01 -1.0283588705486240e+00 2.2897464911552183e+00 6.4779368834724876e-02 6.4779368834724890e-02 3.6004395337958096e-03 1.5916586718501800e-02 -1.3487993763491034e-02 1.7088433297286845e-02 -1.3487993763491034e-02 1.3487993763491034e-02 1.9790781299774811e+00 5.5192495364974714e-01 9.1770195973170827e-03 -3.1369596242679015e-02 4.1086722599031739e-01
1.8000000000000000e+01 9.4605367936045048e-01 5.6712961144770968e-01 4.0951862377608206e-01 5.3653505558436843e-01 5.3946320639549475e-02 2.7014951962744027e-01 -1.0284588465202245e+00 2.2962629598479007e+00 6.4703796688816595e-02 6.4703796688816664e-02 3.5658921890198221e-03 1.5884368970630735e-02 -1.3483896571587592e-02 1.7049788760607414e-02 -1.3483896571587592e-02 1.3483896571587592e-02 1.9841316035764149e+00 5.5512856976160396e-01 9.2220974502874691e-03 -3.1538153662352762e-02 4.0951862377608206e-01
1.8100000000000001e+01 9.4640855998597662e-01 5.6871641434635223e-01 4.0817047724405742e-01 5.3823808274191920e-01 5.3591440014023335e-02 2.7661607173314684e-01 -1.0285580627219173e+00 2.3027658408301575e+00 6.4627050886246831e-02 6.4627050886246748e-02 3.5317946057836142e-03 1.5851597302948377e-02 -1.3478882335586395e-02 1.7010676941370009e-02 -1.3478882335586395e-02 1.3478882335586395e-02 1.9891534805735442e+00 5.5832833557067851e-01 9.2669764709412197e-03 -3.1706126505624946e-02 4.0817047724405742e-01
1.8199999999999999e+01 9.4676005300531985e-01 5.7029991269323654e-01 4.0682287743494194e-01 5.3993717557037790e-01 5.3239946994680126e-02 2.8307489111162665e-01 -1.0286565224518440e+00 2.3092549069766264e+00 6.4549144293775049e-02 6.4549144293775021e-02 3.4981387399958966e-03 1.5818279185282558e-02 -1.3472964317923653e-02 1.6971103057919549e-02 -1.3472964317923657e-02 1.3472964317923653e-02 1.9941440407521320e+00 5.6152419434686918e-01 9.3116570413753347e-03 -3.1873515393481169e-02 4.0682287743494194e-01
1.8300000000000001e+01 9.4710820219562686e-01 5.7188005221924543e-01 4.0547591406671613e-01 5.4163228812891073e-01 5.2891797804373017e-02 2.8952586232971977e-01 -1.0287542290575968e+00 2.3157299342840147e+00 6.4470089837734654e-02 6.4470089837734806e-02 3.4649167296584558e-03 1.5784422144518313e-02 -1.3466155710625540e-02 1.6931072440283995e-02 -1.3466155710625538e-02 1.3466155710625540e-02 1.9991035606351226e+00 5.6471608999304779e-01 9.3561395564725307e-03 -3.2040320994233686e-02 4.0547591406671613e-01
1.8400000000000002e+01 9.4745305055675755e-01 5.7345677941067874e-01 4.0412967554165630e-01 5.4332337501510120e-01 5.2546949443242522e-02 2.9596887124977300e-01 -1.0288511859349663e+00 2.3221907018942618e+00 6.4389900501483757e-02 6.4389900501483285e-02 3.4321208902648890e-03 1.5750033761613783e-02 -1.3458469635827428e-02 1.6890590526092316e-02 -1.3458469635827423e-02 1.3458469635827428e-02 2.0040323135368481e+00 5.6790396704785484e-01 9.4004244235885263e-03 -3.2206544022256214e-02 4.0412967554165630e-01
1.8500000000000000e+01 9.4779464032880756e-01 5.7503004151451154e-01 4.0278424895330184e-01 5.4501039137550578e-01 5.2205359671192400e-02 3.0240380503521191e-01 -1.0289473965266900e+00 2.3286369921164227e+00 6.4308589322799342e-02 6.4308589322799384e-02 3.3997437103211489e-03 1.5715121668608160e-02 -1.3449919146185443e-02 1.6849662856506593e-02 -1.3449919146185442e-02 1.3449919146185443e-02 2.0089305696137023e+00 5.7108777068836802e-01 9.4445120622455633e-03 -3.2372185236748785e-02 4.0278424895330184e-01
1.8600000000000001e+01 9.4813301300919262e-01 5.7659978654335120e-01 4.0143972009338769e-01 5.4669329291580493e-01 5.1866986990807336e-02 3.0883055215584909e-01 -1.0290428643211833e+00 2.3350685904473130e+00 6.4226169391229132e-02 6.4226169391229118e-02 3.3677778469851506e-03 1.5679693545626996e-02 -1.3440517225188029e-02 1.6808295072173178e-02 -1.3440517225188025e-02 1.3440517225188029e-02 2.0137985959138041e+00 5.7426744673264252e-01 9.4884029038320144e-03 -3.2537245440531784e-02 4.0143972009338769e-01
1.8699999999999999e+01 9.4846820936929888e-01 5.7816596328009806e-01 4.0009617345874848e-01 5.4837203591055039e-01 5.1531790630701027e-02 3.1524900239293041e-01 -1.0291375928513018e+00 2.3414852855908923e+00 6.4142653845387129e-02 6.4142653845387407e-02 3.3362161218213303e-03 1.5643757117883041e-02 -1.3430276787368843e-02 1.6766492909190175e-02 -1.3430276787368843e-02 1.3430276787368843e-02 2.0186366564256728e+00 5.7744294164212340e-01 9.5320973913078661e-03 -3.2701725478868286e-02 4.0009617345874848e-01
1.8800000000000001e+01 9.4880026947071705e-01 5.7972852128230257e-01 3.9875369225820800e-01 5.5004657721250905e-01 5.1199730529283005e-02 3.2165904684390123e-01 -1.0292315856930900e+00 2.3478868694764046e+00 6.4058055870216485e-02 6.4058055870216207e-02 3.3050515166673489e-03 1.5607320152680087e-02 -1.3419210678430663e-02 1.6724262195098011e-02 -1.3419210678430660e-02 1.3419210678430663e-02 2.0234450121259346e+00 5.8061420252392237e-01 9.5755959789159024e-03 -3.2865626238313919e-02 3.9875369225820800e-01
1.8900000000000002e+01 9.4912923268106653e-01 5.8128741088622549e-01 3.9741235841945949e-01 5.5171687426160698e-01 5.0870767318933571e-02 3.2806057792690113e-01 -1.0293248464645337e+00 2.3542731372752410e+00 6.3972388694205878e-02 6.3972388694205684e-02 3.2742771696097693e-03 1.5570390456418068e-02 -1.3407331675281254e-02 1.6681608844891022e-02 -1.3407331675281253e-02 1.3407331675281254e-02 2.0282239210260804e+00 5.8378117713296207e-01 9.6188991318984039e-03 -3.3028948645593387e-02 3.9741235841945949e-01
1.9000000000000000e+01 9.4945513768942447e-01 5.8284258321059768e-01 3.9607225259594653e-01 5.5338288509347788e-01 5.0544862310575610e-02 3.3445348938497965e-01 -1.0294173788243051e+00 2.3606438874165554e+00 6.3885665586579835e-02 6.3885665586579252e-02 3.2438863710656392e-03 1.5532975871605972e-02 -1.3394652485990066e-02 1.6638538857055706e-02 -1.3394652485990064e-02 1.3394652485990066e-02 2.0329736382182961e+00 5.8694381387398442e-01 9.6620073262191977e-03 -3.3191693666503035e-02 3.9607225259594653e-01
1.9100000000000001e+01 9.4977802252136689e-01 5.8439399016008275e-01 3.9473345417375238e-01 5.5504456834761451e-01 5.0221977478633141e-02 3.4083767629002792e-01 -1.0295091864705401e+00 2.3669989216016449e+00 6.3797899854448017e-02 6.3797899854448767e-02 3.2138725599669521e-03 1.5495084273880444e-02 -1.3381185749666232e-02 1.6595058309633183e-02 -1.3381185749666232e-02 1.3381185749666232e-02 2.0376944159203862e+00 5.9010206180342017e-01 9.7049210482909147e-03 -3.3353862304838590e-02 3.9473345417375238e-01
1.9200000000000003e+01 9.5009792455363351e-01 5.8594158442843980e-01 3.9339604127850525e-01 5.5670188327512826e-01 4.9902075446366483e-02 3.4721303504642143e-01 -1.0296002731395861e+00 2.3733380448170616e+00 6.3709104839942132e-02 6.3709104839942576e-02 3.1842293200454292e-03 1.5456723569038633e-02 -1.3366944036268319e-02 1.6551173356313748e-02 -1.3366944036268319e-02 1.3366944036268319e-02 2.0423865035198054e+00 5.9325587063111962e-01 9.7476407947072203e-03 -3.3515455601347333e-02 3.9339604127850525e-01
1.9300000000000001e+01 9.5041488052842604e-01 5.8748531950139293e-01 3.9206009078230547e-01 5.5835478974612052e-01 4.9585119471573985e-02 3.5357946339437973e-01 -1.0296906426047776e+00 2.3796610653464931e+00 6.3619293917309541e-02 6.3619293917309180e-02 3.1549503762142170e-03 1.5417901690079195e-02 -1.3351939846342668e-02 1.6506890222556886e-02 -1.3351939846342670e-02 1.3351939846342668e-02 2.0470501476168228e+00 5.9640519072194254e-01 9.7901670719800580e-03 -3.3676474632704241e-02 3.9206009078230547e-01
1.9400000000000002e+01 9.5072892656734931e-01 5.8902514965920338e-01 3.9072567831068256e-01 5.6000324825666670e-01 4.9271073432650719e-02 3.5993686041303186e-01 -1.0297802986752116e+00 2.3859677947814228e+00 6.3528480490001760e-02 6.3528480490001676e-02 3.1260295910446939e-03 1.5378626594262174e-02 -1.3336185610702473e-02 1.6462215201747166e-02 -1.3336185610702473e-02 1.3336185610702473e-02 2.0516855920668329e+00 5.9954997309720737e-01 9.8325003962814964e-03 -3.3836920510511202e-02 3.9072567831068256e-01
1.9500000000000000e+01 9.5104009818500490e-01 5.9056102997894988e-01 3.8939287824958679e-01 5.6164721993541811e-01 4.8959901814995106e-02 3.6628512652319045e-01 -1.0298692451945148e+00 2.3922580480305191e+00 6.3436677987743620e-02 6.3436677987743675e-02 3.0974609613350799e-03 1.5338906260185711e-02 -1.3319693690048158e-02 1.6417154651383239e-02 -1.3319693690048161e-02 1.3319693690048158e-02 2.0562930780218340e+00 6.0269016943599729e-01 9.8746412931902498e-03 -3.3996794380318753e-02 3.8939287824958679e-01
1.9600000000000001e+01 9.5134843030224592e-01 5.9209291633651573e-01 3.8806176375242263e-01 5.6328666654982329e-01 4.8651569697754034e-02 3.7262416348982841e-01 -1.0299574860396330e+00 2.3985316433278472e+00 6.3343899863582992e-02 6.3343899863583145e-02 3.0692386147686628e-03 1.5298748684880934e-02 -1.3302476374532388e-02 1.6371714989301050e-02 -1.3302476374532388e-02 1.3302476374532388e-02 2.0608728439710897e+00 6.0582573207632107e-01 9.9165902974427955e-03 -3.4156097420669745e-02 3.8806176375242263e-01
1.9700000000000003e+01 9.5165395725910207e-01 5.9362076540829045e-01 3.8673240674712545e-01 5.6492155051197668e-01 4.8346042740897752e-02 3.7895387442427153e-01 -1.0300450251196165e+00 2.4047884022398520e+00 6.3250159590934676e-02 6.3250159590935232e-02 3.0413568066590081e-03 1.5258161880929570e-02 -1.3284545883276237e-02 1.6325902689935244e-02 -1.3284545883276239e-02 1.3284545883276237e-02 2.0654251257809935e+00 6.0895661401613610e-01 9.9583479526886114e-03 -3.4314830842164357e-02 3.8673240674712545e-01
1.9800000000000001e+01 9.5195671282738392e-01 5.9514453467257844e-01 3.8540487794329314e-01 5.6655183488409078e-01 4.8043287172616071e-02 3.8527416378607748e-01 -1.0301318663744181e+00 2.4110281496711212e+00 6.3155470660616664e-02 6.3155470660616345e-02 3.0138099167800097e-03 1.5217153873605208e-02 -1.3265914363839337e-02 1.6279724280619346e-02 -1.3265914363839339e-02 1.3265914363839337e-02 2.0699501567341541e+00 6.1208276891421887e-01 9.9999148112499218e-03 -3.4472995886545767e-02 3.8540487794329314e-01
1.9900000000000002e+01 9.5225673022297264e-01 5.9666418241072883e-01 3.8407924683936867e-01 5.6817748338360397e-01 4.7743269777027371e-02 3.9158493738463462e-01 -1.0302180137736971e+00 2.4172507138689920e+00 6.3059846577877596e-02 6.3059846577877582e-02 2.9865924462781652e-03 1.5175732698039061e-02 -1.3246593891646981e-02 1.6233186337925146e-02 -1.3246593891646978e-02 1.3246593891646981e-02 2.0744481675677124e+00 6.1520415109089721e-01 1.0041291433885423e-02 -3.4630593825806119e-02 3.8407924683936867e-01
2.0000000000000000e+01 9.5255404211780759e-01 5.9817966770797959e-01 3.8275558172988472e-01 5.6979846038792292e-01 4.7445957882192358e-02 3.9788610238045319e-01 -1.0303034713156181e+00 2.4234559264269433e+00 6.2963300859432830e-02 6.2963300859432664e-02 2.9596990146653055e-03 1.5133906396415668e-02 -1.3226596469381111e-02 1.6186295484046414e-02 -1.3226596469381111e-02 1.3226596469381111e-02 2.0789193865109152e+00 6.1832071552863477e-01 1.0082478389558083e-02 -3.4787625961312012e-02 3.8275558172988472e-01
2.0100000000000001e+01 9.5284868065157524e-01 5.9969095045402376e-01 3.8143394971276956e-01 5.7141473093880568e-01 4.7151319348424807e-02 4.0417756728616505e-01 -1.0303882430256814e+00 2.4296436222868416e+00 6.2865847030490057e-02 6.2865847030489613e-02 2.9331243568888662e-03 1.5091683015195040e-02 -1.3205934026334047e-02 1.6139058383222913e-02 -1.3205934026334050e-02 1.3205934026334047e-02 2.0833640393219515e+00 6.2143241787247216e-01 1.0123476255206904e-02 -3.4944093622949195e-02 3.8143394971276956e-01
2.0200000000000003e+01 9.5314067744310882e-01 6.0119799134329988e-01 3.8011441669671980e-01 5.7302626074638907e-01 4.6859322556891021e-02 4.1045924196722361e-01 -1.0304723329555343e+00 2.4358136397400076e+00 6.2767498621786669e-02 6.2767498621787238e-02 2.9068633204785352e-03 1.5049070602367695e-02 -1.3184618417732594e-02 1.6091481738211129e-02 -1.3184618417732595e-02 1.3184618417732594e-02 2.0877823493240828e+00 6.2453921443032201e-01 1.0164285615522453e-02 -3.5099998168285990e-02 3.8011441669671980e-01
2.0300000000000001e+01 9.5343006360150850e-01 6.0270075187500849e-01 3.7879704740864217e-01 5.7463301619286633e-01 4.6569936398491441e-02 4.1673103764230857e-01 -1.0305557451818110e+00 2.4419658204271690e+00 6.2668269166635523e-02 6.2668269166636037e-02 2.8809108627665453e-03 1.5006077204742799e-02 -1.3162661424034805e-02 1.6043572286801349e-02 -1.3162661424034808e-02 1.3162661424034805e-02 2.0921745374410627e+00 6.2764106217312043e-01 1.0204907062726221e-02 -3.5255340981754646e-02 3.7879704740864217e-01
2.0400000000000002e+01 9.5371686973698366e-01 6.0419919435286062e-01 3.7748190540116600e-01 5.7623496433581767e-01 4.6283130263016274e-02 4.2299286688343751e-01 -1.0306384838049680e+00 2.4481000093372574e+00 6.2568172197973407e-02 6.2568172197972838e-02 2.8552620481796577e-03 1.4962710865269025e-02 -1.3140074750200719e-02 1.5995336798380378e-02 -1.3140074750200719e-02 1.3140074750200719e-02 2.0965408222318795e+00 6.3073791873483520e-01 1.0245341196353577e-02 -3.5410123473850585e-02 3.7748190540116600e-01
2.0500000000000000e+01 9.5400112597143161e-01 6.0569328188455895e-01 3.7616905306023063e-01 5.7783207291120098e-01 4.5998874028568434e-02 4.2924464361578063e-01 -1.0307205529481465e+00 2.4542160548051064e+00 6.2467221245422297e-02 6.2467221245422658e-02 2.8299120456012051e-03 1.4918979620391530e-02 -1.3116870024941996e-02 1.5946782070543203e-02 -1.3116870024941994e-02 1.3116870024941996e-02 2.1008814199248240e+00 6.3382974241232992e-01 1.0285588623040290e-02 -3.5564347080348779e-02 3.7616905306023063e-01
2.0600000000000001e+01 9.5428286194875300e-01 6.0718297838101654e-01 3.7485855161274872e-01 5.7942431033600428e-01 4.5717138051247136e-02 4.3548628311718263e-01 -1.0308019567560138e+00 2.4603138085080558e+00 6.2365429832380671e-02 6.2365429832380345e-02 2.8048561258016400e-03 1.4874891497450027e-02 -1.3093058799956623e-02 1.5897914925758264e-02 -1.3093058799956623e-02 1.3093058799956623e-02 2.1051965444509038e+00 6.3691649216508450e-01 1.0325649956312631e-02 -3.5718013261536959e-02 3.7485855161274872e-01
2.0700000000000003e+01 9.5456210684491527e-01 6.0866824855531798e-01 3.7355046113434637e-01 5.8101164571056885e-01 4.5437893155084751e-02 4.4171770201739513e-01 -1.0308826993936535e+00 2.4663931254614559e+00 6.2262811473104675e-02 6.2262811473104841e-02 2.7800896589344581e-03 1.4830454512109178e-02 -1.3068652549142547e-02 1.5848742208077006e-02 -1.3068652549142547e-02 1.3068652549142547e-02 2.1094864074766160e+00 6.3999812761477526e-01 1.0365525816380753e-02 -3.5871123501465221e-02 3.7355046113434637e-01
2.0800000000000001e+01 9.5483888937776895e-01 6.1014905792142538e-01 3.7224484055718310e-01 5.8259404882058585e-01 4.5161110622231007e-02 4.4793881829701865e-01 -1.0309627850454164e+00 2.4724538640131102e+00 6.2159379669833953e-02 6.2159379669834730e-02 2.7556081120974269e-03 1.4785676665835246e-02 -1.3043662667804375e-02 1.5799270779901800e-02 -1.3043662667804374e-02 1.3043662667804375e-02 2.1137512184360938e+00 6.4307460904471314e-01 1.0405216829935553e-02 -3.6023679307211558e-02 3.7224484055718310e-01
2.0900000000000002e+01 9.5511323781662227e-01 6.1162537279263451e-01 3.7094174767785049e-01 5.8417149013877179e-01 4.4886762183377914e-02 4.5414955128616008e-01 -1.0310422179138432e+00 2.4784958858366957e+00 6.2055147909925515e-02 6.2055147909925272e-02 2.7314070469562695e-03 1.4740565943410919e-02 -1.3018100471847425e-02 1.5749507518803694e-02 -1.3018100471847425e-02 1.3018100471847425e-02 2.1179911845626389e+00 6.4614589739914230e-01 1.0444723629948725e-02 -3.6175682208163057e-02 3.7094174767785049e-01
2.1000000000000000e+01 9.5538517999158079e-01 6.1309716027978178e-01 3.6964123916535441e-01 5.8574394082622638e-01 4.4614820008419272e-02 4.6034982166279337e-01 -1.0311210022185471e+00 2.4845190559241197e+00 6.1950129663010500e-02 6.1950129663010077e-02 2.7074821174292892e-03 1.4695130310492679e-02 -1.2991977196964681e-02 1.5699459314393972e-02 -1.2991977196964681e-02 1.2991977196964681e-02 2.1222065109196522e+00 6.4921195428239686e-01 1.0484046855476046e-02 -3.6327133755312227e-02 3.6964123916535441e-01
2.1100000000000001e+01 9.5565474330266142e-01 6.1456438828921400e-01 3.6834337056917538e-01 5.8731137273348599e-01 4.4345256697338617e-02 4.6653955145085713e-01 -1.0311991421951221e+00 2.4905232425768702e+00 6.1844338378184691e-02 6.1844338378184344e-02 2.6838290674319515e-03 1.4649377711213741e-02 -1.2965303997820874e-02 1.5649133065252827e-02 -1.2965303997820874e-02 1.2965303997820874e-02 2.1263974004309802e+00 6.5227274195792539e-01 1.0523187151463857e-02 -3.6478035520568247e-02 3.6834337056917538e-01
2.1200000000000003e+01 9.5592195472868013e-01 6.1602702552051680e-01 3.6704819632741315e-01 5.8887375840126699e-01 4.4078045271319900e-02 4.7271866401805474e-01 -1.0312766420940751e+00 2.4965083173963909e+00 6.1737787481221003e-02 6.1737787481220788e-02 2.6604437286790309e-03 1.4603316065830573e-02 -1.2938091947233325e-02 1.5598535675912356e-02 -1.2938091947233325e-02 1.2938091947233325e-02 2.1305640539106876e+00 6.5532822334717356e-01 1.0562145168558509e-02 -3.6628389096082570e-02 3.6704819632741315e-01
2.1300000000000001e+01 9.5618684083592476e-01 6.1748504146401084e-01 3.6575576977501223e-01 5.9043107106091253e-01 4.3813159164075105e-02 4.7888708407338543e-01 -1.0313535061797543e+00 2.5024741552734611e+00 6.1630490371811696e-02 6.1630490371811945e-02 2.6373220185433887e-03 1.4556953268415235e-02 -1.2910352035352979e-02 1.5547674053896367e-02 -1.2910352035352979e-02 1.2910352035352979e-02 2.1347066700922652e+00 6.5837836202833455e-01 1.0600921562918973e-02 -3.6778196093588844e-02 3.6575576977501223e-01
2.1400000000000002e+01 9.5644942778661690e-01 6.1893840639802045e-01 3.6446614315206971e-01 5.9198328463454719e-01 4.3550572213383092e-02 4.8504473766440004e-01 -1.0314297387292999e+00 2.5084206343766362e+00 6.1522460420843472e-02 6.1522460420843444e-02 2.6144599379696069e-03 1.4510297184594840e-02 -1.2882095168848261e-02 1.5496555106817869e-02 -1.2882095168848261e-02 1.2882095168848261e-02 2.1388254456572939e+00 6.6142312223496480e-01 1.0639516996032357e-02 -3.6927458143756496e-02 3.6446614315206971e-01
2.1500000000000000e+01 9.5670974134716524e-01 6.2038709138591819e-01 3.6317936761222319e-01 5.9353037373494200e-01 4.3290258652834687e-02 4.9119155217418586e-01 -1.0315053440316058e+00 2.5143476361397394e+00 6.1413710967702671e-02 6.1413710967703219e-02 2.5918535694411421e-03 1.4463355649337914e-02 -1.2853332170092794e-02 1.5445185739533938e-02 -1.2853332170092791e-02 1.2853332170092794e-02 2.1429205752635663e+00 6.6446246885446814e-01 1.0677932134532366e-02 -3.7076176895557859e-02 3.6317936761222319e-01
2.1600000000000001e+01 9.5696780689622174e-01 6.2183106827295054e-01 3.6189549323112158e-01 5.9507231366510016e-01 4.3032193103778191e-02 4.9732745631808339e-01 -1.0315803263862802e+00 2.5202550452484473e+00 6.1304255317620591e-02 6.1304255317621417e-02 2.5694990749996240e-03 1.4416136464790449e-02 -1.2824073776360917e-02 1.5393572851360541e-02 -1.2824073776360915e-02 1.2824073776360917e-02 2.1469922515726845e+00 6.6749636742644969e-01 1.0716167650020550e-02 -3.7224354015648484e-02 3.6189549323112158e-01
2.1700000000000003e+01 9.5722364943253968e-01 6.2327030968284802e-01 3.6061456901497463e-01 5.9660908041756500e-01 4.2776350567460382e-02 5.0345238014013760e-01 -1.0316546901026382e+00 2.5261427496259712e+00 6.1194106739048564e-02 6.1194106739048744e-02 2.5473926943148451e-03 1.4368647398159550e-02 -1.2794330639030243e-02 1.5341723333345089e-02 -1.2794330639030242e-02 1.2794330639030243e-02 2.1510406652771508e+00 6.7052478414093930e-01 1.0754224218890593e-02 -3.7371991187760377e-02 3.6061456901497463e-01
2.1800000000000001e+01 9.5747729358264189e-01 6.2470478901422966e-01 3.5933664290918194e-01 5.9814065067345989e-01 4.2522706417358232e-02 5.0956625500929253e-01 -1.0317284394986967e+00 2.5320106404178819e+00 6.1083278461073635e-02 6.1083278461072768e-02 2.5255307428042190e-03 1.4320896179647507e-02 -1.2764113322795131e-02 1.5289644065599350e-02 -1.2764113322795130e-02 1.2764113322795131e-02 2.1550660051269466e+00 6.7354768583649083e-01 1.0792102522155103e-02 -3.7519090112107717e-02 3.5933664290918194e-01
2.1900000000000002e+01 9.5772876360830395e-01 6.2613448043679987e-01 3.5806176180703986e-01 5.9966700180126409e-01 4.2271236391696117e-02 5.1566901361532747e-01 -1.0318015789001913e+00 2.5378586119760671e+00 6.0971783670870576e-02 6.0971783670871117e-02 2.5039096098003074e-03 1.4272890500435603e-02 -1.2733432304891615e-02 1.5237341914691921e-02 -1.2733432304891617e-02 1.2733432304891615e-02 2.1590684579556259e+00 6.7656503999815509e-01 1.0829803245275342e-02 -3.7665652504805004e-02 3.5806176180703986e-01
2.2000000000000000e+01 9.5797808341385593e-01 6.2755935888734771e-01 3.5678997155852643e-01 6.0118811185532950e-01 4.2021916586144077e-02 5.2176058996453667e-01 -1.0318741126395845e+00 2.5436865618418545e+00 6.0859635511207447e-02 6.0859635511206843e-02 2.4825257567656417e-03 1.4224638010721914e-02 -1.2702297974338797e-02 1.5184823731104437e-02 -1.2702297974338795e-02 1.2702297974338797e-02 2.1630482087059253e+00 6.7957681475532794e-01 1.0867327077993554e-02 -3.7811680097297087e-02 3.5678997155852643e-01
2.2100000000000001e+01 9.5822527655330814e-01 6.2897940006555353e-01 3.5552131697915917e-01 6.0270395957414891e-01 4.1774723446691968e-02 5.2784091937517030e-01 -1.0319460450551177e+00 2.5494943907283401e+00 6.0746847077964954e-02 6.0746847077964128e-02 2.4613757155522919e-03 1.4176146317803905e-02 -1.2670720631189521e-02 1.5132096346741812e-02 -1.2670720631189517e-02 1.2670720631189521e-02 2.1670054404549086e+00 6.8258297887948227e-01 1.0904674714168023e-02 -3.7957174635801144e-02 3.5552131697915917e-01
2.2200000000000003e+01 9.5847036623730397e-01 6.3039458042960439e-01 3.5425584185892944e-01 6.0421452437837453e-01 4.1529633762695847e-02 5.3390993847261947e-01 -1.0320173804898598e+00 2.5552820025019174e+00 6.0633431417727930e-02 6.0633431417728638e-02 2.4404560867071425e-03 1.4127422984219694e-02 -1.2638710485803837e-02 1.5079166572510981e-02 -1.2638710485803834e-02 1.2638710485803837e-02 2.1709403344386482e+00 6.8558350178177352e-01 1.0941846851610581e-02 -3.8102137880760049e-02 3.5425584185892944e-01
2.2300000000000001e+01 9.5871337533990864e-01 6.3180487719162770e-01 3.5299358897130678e-01 6.0571978636860180e-01 4.1286624660091316e-02 5.3996758518437160e-01 -1.0320881232907582e+00 2.5610493041630358e+00 6.0519401525407537e-02 6.0519401525407440e-02 2.4197635378196912e-03 1.4078475525938310e-02 -1.2606277658137870e-02 1.5026041195957561e-02 -1.2606277658137870e-02 1.2606277658137870e-02 2.1748530700764581e+00 6.8857835351053653e-01 1.0978844191926898e-02 -3.8246571606307032e-02 3.5299358897130678e-01
2.2400000000000002e+01 9.5895432640522982e-01 6.3321026831294580e-01 3.5173460008231405e-01 6.0721972632291576e-01 4.1045673594770196e-02 5.4601379873472400e-01 -1.0321582778077494e+00 2.5667962058262432e+00 6.0404770341899970e-02 6.0404770341899991e-02 2.3992948019121432e-03 1.4029311410600428e-02 -1.2573432177050040e-02 1.4972726978962183e-02 -1.2573432177050035e-02 1.2573432177050040e-02 2.1787438249946880e+00 6.9156750474866180e-01 1.1015667440359178e-02 -3.8390477599741409e-02 3.5173460008231405e-01
2.2500000000000000e+01 9.5919324165388398e-01 6.3461073249915700e-01 3.5047891595967168e-01 6.0871432569421224e-01 4.0806758346115933e-02 5.5204851963926416e-01 -1.0322278483928151e+00 2.5725226206994507e+00 6.0289550751809300e-02 6.0289550751809161e-02 2.3790466758711851e-03 1.3979938055815965e-02 -1.2540183979631725e-02 1.4919230655502909e-02 -1.2540183979631719e-02 1.2540183979631725e-02 2.1826127750500888e+00 6.9455092681086028e-01 1.1052317305631418e-02 -3.8533857661015032e-02 3.5047891595967168e-01
2.2600000000000001e+01 9.5943014298930596e-01 6.3600624919505089e-01 3.4922657638200622e-01 6.1020356660729980e-01 4.0569857010693926e-02 5.5807168969913601e-01 -1.0322968393991256e+00 2.5782284650625664e+00 6.0173755581200909e-02 6.0173755581201187e-02 2.3590160189191794e-03 1.3930362827510728e-02 -1.2506542910556180e-02 1.4865558929475359e-02 -1.2506542910556182e-02 1.2506542910556180e-02 2.1864600943527575e+00 6.9752859164081971e-01 1.1088794499797093e-02 -3.8676713602229393e-02 3.4922657638200622e-01
2.2700000000000003e+01 9.5966505200390717e-01 6.3739679857935772e-01 3.4797762014812400e-01 6.1168743185578323e-01 4.0334947996092808e-02 5.6408325199506859e-01 -1.0323652551801403e+00 2.5839136582453945e+00 6.0057397595414334e-02 6.0057397595413960e-02 2.3391997511249805e-03 1.3880593038328752e-02 -1.2472518721452545e-02 1.4811718472577527e-02 -1.2472518721452549e-02 1.2472518721452545e-02 2.1902859552886680e+00 7.0050047180825281e-01 1.1125099738089337e-02 -3.8819047247142989e-02 3.4797762014812400e-01
2.2800000000000001e+01 9.5989798998508746e-01 6.3878236155934376e-01 3.4673208508634601e-01 6.1316590489874145e-01 4.0102010014912641e-02 5.7008315088120032e-01 -1.0324331000887526e+00 2.5895781226049039e+00 5.9940489496912386e-02 5.9940489496912358e-02 2.3195948519523541e-03 1.3830635946084831e-02 -1.2438121070300996e-02 1.4757715922253349e-02 -1.2438121070300996e-02 1.2438121070300996e-02 2.1940905285418060e+00 7.0346654050583768e-01 1.1161233738773507e-02 -3.8960860430688846e-02 3.4673208508634601e-01
2.2900000000000002e+01 9.6012897792110363e-01 6.4016291976525319e-01 3.4549000806390162e-01 6.1463896985720201e-01 3.9871022078896347e-02 5.7607133197868499e-01 -1.0325003784764426e+00 2.5952217835018683e+00 5.9823043923193632e-02 5.9823043923192924e-02 2.3001983588459424e-03 1.3780498752273381e-02 -1.2403359520855405e-02 1.4703557879701347e-02 -1.2403359520855407e-02 1.2403359520855405e-02 2.1978739831159078e+00 7.0642677154605715e-01 1.1197197223002123e-02 -3.9102154998502024e-02 3.4549000806390162e-01
2.3000000000000000e+01 9.6035803650679885e-01 6.4153845554460265e-01 3.4425142499637995e-01 6.1610661151041890e-01 3.9641963493201086e-02 5.8204774216908994e-01 -1.0325670946924532e+00 2.6008445692768789e+00 5.9705073444736363e-02 5.9705073444736391e-02 2.2810073658527663e-03 1.3730188600626124e-02 -1.2368243542087617e-02 1.4649250907940383e-02 -1.2368243542087617e-02 1.2368243542087617e-02 2.2016364863558122e+00 7.0938113935793534e-01 1.1232990914672145e-02 -3.9242932806456812e-02 3.4425142499637995e-01
2.3100000000000001e+01 9.6058518614919486e-01 6.4290895195633713e-01 3.4301637085723302e-01 6.1756881529196184e-01 3.9414813850805079e-02 5.8801232958760152e-01 -1.0326332530829574e+00 2.6064464112257819e+00 5.9586590563013270e-02 5.9586590563013402e-02 2.2620190222797714e-03 1.3679712575727343e-02 -1.2332782507661946e-02 1.4594801529941717e-02 -1.2332782507661949e-02 1.2332782507661946e-02 2.2053782039684444e+00 7.1232961898367986e-01 1.1268615540284648e-02 -3.9383195720213378e-02 3.4301637085723302e-01
2.3200000000000003e+01 9.6081044697295237e-01 6.4427439276484511e-01 3.4178487968733406e-01 6.1902556728561831e-01 3.9189553027047713e-02 5.9396504361601532e-01 -1.0326988579902689e+00 2.6120272435745333e+00 5.9467607708537713e-02 5.9467607708537831e-02 2.2432305313847115e-03 1.3629077701677594e-02 -1.2296985695432684e-02 1.4540216226817395e-02 -1.2296985695432684e-02 1.2296985695432684e-02 2.2090993000434236e+00 7.1527218607522081e-01 1.1304071828806691e-02 -3.9522945614773923e-02 3.4178487968733406e-01
2.3300000000000001e+01 9.6103383882570159e-01 6.4563476243384865e-01 3.4055698460458023e-01 6.2047685422112142e-01 3.8966161174298249e-02 5.9990583487555504e-01 -1.0327639137520548e+00 2.6175870034535413e+00 5.9348137238973378e-02 5.9348137238973933e-02 2.2246391491013207e-03 1.3578290940812733e-02 -1.2260862286971257e-02 1.4485501436072579e-02 -1.2260862286971258e-02 1.2260862286971257e-02 2.2127999370733171e+00 7.1820881689066451e-01 1.1339360511535531e-02 -3.9662184374047837e-02 3.4055698460458023e-01
2.3400000000000002e+01 9.6125538128324939e-01 6.4699004612016320e-01 3.3933271781354479e-01 6.2192266346970460e-01 3.8744618716750640e-02 6.0583465521949109e-01 -1.0328284247005621e+00 2.6231256308714430e+00 5.9228191437289579e-02 5.9228191437289475e-02 2.2062421827964574e-03 1.3527359192474045e-02 -1.2224421367120378e-02 1.4430663549916836e-02 -1.2224421367120375e-02 1.2224421367120378e-02 2.2164802759735429e+00 7.2113948829065100e-01 1.1374482321965069e-02 -3.9800913890425955e-02 3.3933271781354479e-01
2.3500000000000000e+01 9.6147509365465877e-01 6.4834022966733884e-01 3.3811211061517127e-01 6.2336298303948756e-01 3.8524906345341198e-02 6.1175145772557704e-01 -1.0328923951618607e+00 2.6286430686884139e+00 5.9107782509969162e-02 5.9107782509969009e-02 2.1880369900594181e-03 1.3476289291830635e-02 -1.2187671923576473e-02 1.4375708913635892e-02 -1.2187671923576471e-02 1.2187671923576473e-02 2.2201404761019234e+00 7.2406417773462306e-01 1.1409437995654500e-02 -3.9939136064363480e-02 3.3811211061517127e-01
2.3600000000000001e+01 9.6169299498721461e-01 6.4968529959918841e-01 3.3689519341650537e-01 6.2479780157070930e-01 3.8307005012785326e-02 6.1765619668832672e-01 -1.0329558294551076e+00 2.6341392625889908e+00 5.8986922585270267e-02 5.8986922585270184e-02 2.1700209775219236e-03 1.3425088008753999e-02 -1.2150622846501506e-02 1.4320643824023429e-02 -1.2150622846501509e-02 1.2150622846501506e-02 2.2237806952779104e+00 7.2698286327701611e-01 1.1444228270099194e-02 -4.0076852803971712e-02 3.3689519341650537e-01
2.3700000000000003e+01 9.6190910407126862e-01 6.5102524311320020e-01 3.3568199574047042e-01 6.2622710833079820e-01 3.8090895928731314e-02 6.2354882761108810e-01 -1.0330187318918229e+00 2.6396141610544204e+00 5.8865623711537370e-02 5.8865623711537744e-02 2.1521915997083098e-03 1.3373762046743443e-02 -1.2113282928163301e-02 1.4265474527871611e-02 -1.2113282928163301e-02 1.2113282928163301e-02 2.2274010898014747e+00 7.2989552356335152e-01 1.1478853884603679e-02 -4.0214066024618099e-02 3.3568199574047042e-01
2.3800000000000001e+01 9.6212343944497292e-01 6.5236004807385195e-01 3.3447254623567063e-01 6.2765089320930234e-01 3.7876560555027083e-02 6.2942930719798484e-01 -1.0330811067751713e+00 2.6450677153346027e+00 5.8743897855568175e-02 5.8743897855568293e-02 2.1345463579152744e-03 1.3322318041903257e-02 -1.2075660862605976e-02 1.4210207220521251e-02 -1.2075660862605980e-02 1.2075660862605976e-02 2.2310018144716799e+00 7.3280213782626369e-01 1.1513315580156870e-02 -4.0350777648534640e-02 3.3447254623567063e-01
2.3900000000000002e+01 9.6233601939890201e-01 6.5368970300582130e-01 3.3326687268622945e-01 6.2906914671267256e-01 3.7663980601097914e-02 6.3529759334567637e-01 -1.0331429583992859e+00 2.6504998794195949e+00 5.8621756901027278e-02 5.8621756901026896e-02 2.1170827991199418e-03 1.3270762561969287e-02 -1.2037765245349004e-02 1.4154848044468945e-02 -1.2037765245349004e-02 1.2037765245349004e-02 2.2345830226049368e+00 7.3570268588143950e-01 1.1547614099309369e-02 -4.0486989604434524e-02 3.3326687268622945e-01
2.4000000000000000e+01 9.6254686198056816e-01 6.5501419708710196e-01 3.3206500202165684e-01 6.3048185995891137e-01 3.7453138019431800e-02 6.4115364513496587e-01 -1.0332042910485744e+00 2.6559106100107308e+00 5.8499212646916092e-02 5.8499212646915863e-02 2.0997985149160720e-03 1.3219102105386545e-02 -1.1999604573116909e-02 1.4099403088032980e-02 -1.1999604573116916e-02 1.1999604573116909e-02 2.2381448660529539e+00 7.3859714812348454e-01 1.1581750186052871e-02 -4.0622703827136647e-02 3.3206500202165684e-01
2.4100000000000001e+01 9.6275598499883008e-01 6.5633352014203183e-01 3.3086696032673885e-01 6.3188902467209129e-01 3.7244015001169813e-02 6.4699742282226591e-01 -1.0332651089970668e+00 2.6612998664913805e+00 5.8376276806097818e-02 5.8376276806097853e-02 2.0826911404774372e-03 1.3167343100437033e-02 -1.1961187243599547e-02 1.4043878384076985e-02 -1.1961187243599552e-02 1.1961187243599547e-02 2.2416874952203840e+00 7.4148550552171910e-01 1.1615724585701710e-02 -4.0757922257198036e-02 3.3086696032673885e-01
2.4200000000000003e+01 9.6296340602820119e-01 6.5764766263423347e-01 3.2967277285145435e-01 6.3329063317674683e-01 3.7036593971798877e-02 6.5282888783090476e-01 -1.0333254165077583e+00 2.6666676108973282e+00 5.8252961003869071e-02 5.8252961003868127e-02 2.0657583535476096e-03 1.3115491904415483e-02 -1.1922521555241351e-02 1.3988279908788960e-02 -1.1922521555241353e-02 1.1922521555241351e-02 2.2452110590821799e+00 7.4436773961589719e-01 1.1649538044776378e-02 -4.0892646840554006e-02 3.2967277285145435e-01
2.4300000000000001e+01 9.6316914241305585e-01 6.5895661565947750e-01 3.2848246402090731e-01 6.3468667839214854e-01 3.6830857586944182e-02 6.5864800274230517e-01 -1.0333852178319947e+00 2.6720138078868558e+00 5.8129276776582771e-02 5.8129276776582785e-02 2.0489978734555096e-03 1.3063554802853405e-02 -1.1883615707060471e-02 1.3932613580515981e-02 -1.1883615707060473e-02 1.1883615707060471e-02 2.2487157052006599e+00 7.4724383251186377e-01 1.1683191310889173e-02 -4.1026879528165826e-02 3.2848246402090731e-01
2.4400000000000002e+01 9.6337321127174114e-01 6.6026037093846890e-01 3.2729605744527734e-01 6.3607715382646379e-01 3.6626788728258780e-02 6.6445473128702437e-01 -1.0334445172088353e+00 2.6773384247104901e+00 5.8005235570334900e-02 5.8005235570335559e-02 2.0324074601564151e-03 1.3011538008793833e-02 -1.1844477798500603e-02 1.3876885258657018e-02 -1.1844477798500603e-02 1.1844477798500603e-02 2.2522015797422932e+00 7.5011376687714404e-01 1.1716685132631834e-02 -4.1160622275675865e-02 3.2729605744527734e-01
2.4500000000000000e+01 9.6357562950059195e-01 6.6155892080956413e-01 3.2611357592978402e-01 6.3746205357080798e-01 3.6424370499407992e-02 6.7024903833566174e-01 -1.0335033188644704e+00 2.6826414311804698e+00 5.7880848739688490e-02 5.7880848739688420e-02 2.0159849132971044e-03 1.2959447662110131e-02 -1.1805115829309836e-02 1.3821100742606941e-02 -1.1805115829309838e-02 1.1805115829309836e-02 2.2556688274942069e+00 7.5297752593646894e-01 1.1750020259465203e-02 -4.1293877043069992e-02 3.2611357592978402e-01
2.4600000000000001e+01 9.6377641377785417e-01 6.6285225822142180e-01 3.2493504148466018e-01 6.3884137229319404e-01 3.6223586222145887e-02 6.7603088988964677e-01 -1.0335616270116286e+00 2.6879227996399404e+00 5.7756127546454698e-02 5.7756127546454240e-02 1.9997280713051485e-03 1.2907289828872803e-02 -1.1765537699450641e-02 1.3765265770755790e-02 -1.1765537699450641e-02 1.1765537699450641e-02 2.2591175918804280e+00 7.5583509346724276e-01 1.1783197441610776e-02 -4.1426645794347142e-02 3.2493504148466018e-01
2.4700000000000003e+01 9.6397558056751809e-01 6.6414037672559290e-01 3.2376047533513458e-01 6.4021510523238356e-01 3.6024419432481830e-02 6.8180025307190206e-01 -1.0336194458490109e+00 2.6931825049319040e+00 5.7631083158531167e-02 5.7631083158530522e-02 1.9836348105014183e-03 1.2855070500763677e-02 -1.1725751209041034e-02 1.3709386019542453e-02 -1.1725751209041036e-02 1.1725751209041034e-02 2.2625480149778587e+00 7.5868645379494914e-01 1.1816217429944421e-02 -4.1558930497195973e-02 3.2376047533513458e-01
2.4800000000000001e+01 9.6417314612306548e-01 6.6542327046905414e-01 3.2258989793141801e-01 6.4158324819164747e-01 3.5826853876934579e-02 6.8755709611739824e-01 -1.0336767795607253e+00 2.6984205243679109e+00 5.7505726648782195e-02 5.7505726648781910e-02 1.9677030442351883e-03 1.2802795594533470e-02 -1.1685764058323563e-02 1.3653467102558752e-02 -1.1685764058323561e-02 1.1685764058323563e-02 2.2659602375319943e+00 7.6153159178850560e-01 1.1849080975891820e-02 -4.1690733122678340e-02 3.2258989793141801e-01
2.4900000000000002e+01 9.6436912649112827e-01 6.6670093418669052e-01 3.2142332895869030e-01 6.4294579753243797e-01 3.5630873508871660e-02 6.9330138836359767e-01 -1.0337336323157575e+00 2.7036368376965827e+00 5.7380068993979357e-02 5.7380068993979072e-02 1.9519307220417330e-03 1.2750470951506162e-02 -1.1645583847665694e-02 1.3597514569707427e-02 -1.1645583847665696e-02 1.1645583847665694e-02 2.2693543989723901e+00 7.6437049285556335e-01 1.1881788831325976e-02 -4.1822055644919642e-02 3.2142332895869030e-01
2.5000000000000000e+01 9.6456353751506774e-01 6.6797336319372869e-01 3.2026078734708763e-01 6.4430275016798011e-01 3.5436462484932200e-02 6.9903310024079146e-01 -1.0337900082674489e+00 2.7088314270719054e+00 5.7254121073780549e-02 5.7254121073781236e-02 1.9363158288207443e-03 1.2698102337124751e-02 -1.1605218077587298e-02 1.3541533906408044e-02 -1.1605218077587298e-02 1.1605218077587298e-02 2.2727306374278786e+00 7.6720314293775649e-01 1.1914341748466556e-02 -4.1952900040805742e-02 3.2026078734708763e-01
2.5100000000000001e+01 9.6475639483846942e-01 6.6924055337812760e-01 3.1910229128168477e-01 6.4565410355678465e-01 3.5243605161530481e-02 7.0475220326233801e-01 -1.0338459115529750e+00 2.7140042770213455e+00 5.7127893669773798e-02 5.7127893669774416e-02 1.9208563840365164e-03 1.2645695440543512e-02 -1.1564674148820019e-02 1.3485530532856536e-02 -1.1564674148820023e-02 1.1564674148820019e-02 2.2760890897415491e+00 7.7002952850590234e-01 1.1946740479781203e-02 -4.2083268289686560e-02 3.1910229128168477e-01
2.5200000000000003e+01 9.6494771390856138e-01 6.7050250119293286e-01 3.1794785821246840e-01 6.4699985569609297e-01 3.5052286091438720e-02 7.1045867001481666e-01 -1.0339013462928610e+00 2.7191553744138433e+00 5.7001397464555917e-02 5.7001397464555952e-02 1.9055504409380721e-03 1.2593255874259432e-02 -1.1523959362392403e-02 1.3429509803330474e-02 -1.1523959362392399e-02 1.1523959362392403e-02 2.2794298914854867e+00 7.7284963655516126e-01 1.1978985777888616e-02 -4.2213162373085943e-02 3.1794785821246840e-01
2.5300000000000001e+01 9.6513750997955317e-01 6.7175920364859243e-01 3.1679750486430314e-01 6.4834000511525003e-01 3.4862490020446751e-02 7.1615247414807870e-01 -1.0339563165905017e+00 2.7242847084276200e+00 5.6874643040870532e-02 5.6874643040870768e-02 1.8903960857994137e-03 1.2540789173787710e-02 -1.1483080919745625e-02 1.3373477005545038e-02 -1.1483080919745623e-02 1.1483080919745625e-02 2.2827531769752829e+00 7.7566345460014630e-01 1.2011078395463563e-02 -4.2342584274418039e-02 3.1679750486430314e-01
2.5400000000000002e+01 9.6532579811590336e-01 6.7301065830524531e-01 3.1565124724688293e-01 6.4967455086902048e-01 3.4674201884096617e-02 7.2183359036522421e-01 -1.0340108265316887e+00 2.7293922705178959e+00 5.6747640880791969e-02 5.6747640880792066e-02 1.8753914371792220e-03 1.2488300797377521e-02 -1.1442045922876714e-02 1.3317437360055936e-02 -1.1442045922876716e-02 1.1442045922876714e-02 2.2860590792843194e+00 7.7847097066999749e-01 1.2043019085143701e-02 -4.2471535978709757e-02 3.1565124724688293e-01
2.5500000000000000e+01 9.6551259319550953e-01 6.7425686326498124e-01 3.1450910066466736e-01 6.5100349253084211e-01 3.4487406804490507e-02 7.2750199441249341e-01 -1.0340648801841645e+00 2.7344780543844833e+00 5.6620401364956760e-02 5.6620401364956212e-02 1.8605346451993495e-03 1.2435796125767810e-02 -1.1400861374509338e-02 1.3261396019708688e-02 -1.1400861374509337e-02 1.1400861374509338e-02 2.2893477302578273e+00 7.8127217330341525e-01 1.2074808599438212e-02 -4.2600019472329297e-02 3.1450910066466736e-01
2.5600000000000001e+01 9.6569790991283044e-01 6.7549781716407953e-01 3.1337107972679951e-01 6.5232683018603088e-01 3.4302090087169536e-02 7.3315766306908714e-01 -1.0341184815971949e+00 2.7395420559393009e+00 5.6492934771839629e-02 5.6492934771840114e-02 1.8458238908418154e-03 1.2383280461981731e-02 -1.1359534178291286e-02 1.3205358069133101e-02 -1.1359534178291284e-02 1.1359534178291286e-02 2.2926192605267368e+00 7.8406705154365741e-01 1.2106447690638227e-02 -4.2728036742720854e-02 3.1337107972679951e-01
2.5700000000000003e+01 9.6588176278193760e-01 6.7673351916522995e-01 3.1223719835700120e-01 6.5364456442493646e-01 3.4118237218062258e-02 7.3880057413692213e-01 -1.0341716348011285e+00 2.7445842732738113e+00 5.6365251277088177e-02 5.6365251277088316e-02 1.8312573852639253e-03 1.2330759031162104e-02 -1.1318071139021200e-02 1.3149328524285124e-02 -1.1318071139021202e-02 1.1318071139021200e-02 2.2958737995213028e+00 7.8685559493350732e-01 1.2137937110729035e-02 -4.2855589778145048e-02 3.1223719835700120e-01
2.5800000000000001e+01 9.6606416613949930e-01 6.7796396894973543e-01 3.1110746980344767e-01 6.5495669633605158e-01 3.3935833860500655e-02 7.4443070643030596e-01 -1.0342243438069982e+00 2.7496047066263789e+00 5.6237360952885090e-02 5.6237360952884896e-02 1.8168333691304765e-03 1.2278236980440472e-02 -1.1276478962897929e-02 1.3093312332028404e-02 -1.1276478962897924e-02 1.1276478962897929e-02 2.2991114754845348e+00 7.8963779351020258e-01 1.2169277611304079e-02 -4.2982680567425227e-02 3.1110746980344767e-01
2.5900000000000002e+01 9.6624513414769797e-01 6.7918916670970908e-01 3.0998190664861192e-01 6.5626322749908605e-01 3.3754865852301988e-02 7.5004803976557177e-01 -1.0342766126061427e+00 2.7546033583496494e+00 5.6109273767374387e-02 5.6109273767374283e-02 1.8025501119633748e-03 1.2225719378846849e-02 -1.1234764257799507e-02 1.3037314369762881e-02 -1.1234764257799503e-02 1.1234764257799507e-02 2.3023324154854161e+00 7.9241363780034180e-01 1.2200469943480651e-02 -4.3109311099699475e-02 3.0998190664861192e-01
2.6000000000000000e+01 9.6642468079708510e-01 6.8040911314025809e-01 3.0886052081908338e-01 6.5756415997800166e-01 3.3575319202914969e-02 7.5565255495063810e-01 -1.0343284451697876e+00 2.7595802328778039e+00 5.5980999584123885e-02 5.5980999584122990e-02 1.7884059115078797e-03 1.2173211217253605e-02 -1.1192933533585803e-02 1.2981339445093682e-02 -1.1192933533585803e-02 1.1192933533585803e-02 2.3055367454319255e+00 7.9518311881476056e-01 1.2231514857817337e-02 -4.3235483364178220e-02 3.0886052081908338e-01
2.6100000000000001e+01 9.6660281990937158e-01 6.8162380943166956e-01 3.0774332359535173e-01 6.5885949631401985e-01 3.3397180090628351e-02 7.6124423377453776e-01 -1.0343798454487301e+00 2.7645353366939238e+00 5.5852548161629580e-02 5.5852548161630419e-02 1.7743990931145556e-03 1.2120717408353786e-02 -1.1150993202425668e-02 1.2925392295540223e-02 -1.1150993202425666e-02 1.1150993202425668e-02 2.3087245900838664e+00 7.9794622804338600e-01 1.2262413104233207e-02 -4.3361199349907183e-02 3.0774332359535173e-01
2.6200000000000003e+01 9.6677956514015917e-01 6.8283325726158983e-01 3.0663032562156090e-01 6.6014923951859827e-01 3.3220434859840831e-02 7.6682305899687364e-01 -1.0344308173729349e+00 2.7694686782972218e+00 5.5723929152879402e-02 5.5723929152878847e-02 1.7605280091377981e-03 1.2068242786677168e-02 -1.1108949579151641e-02 1.2869477588289440e-02 -1.1108949579151640e-02 1.1108949579151641e-02 2.3118960730654989e+00 8.0070295745006193e-01 1.2293165431928585e-02 -4.3486461045536114e-02 3.0663032562156090e-01
2.6300000000000001e+01 9.6695492998161015e-01 6.8403745878721256e-01 3.0552153691522244e-01 6.6143339306638771e-01 3.3045070018389924e-02 7.7238901433725760e-01 -1.0344813648512363e+00 2.7743802681704151e+00 5.5595152104932037e-02 5.5595152104931780e-02 1.7467910383486788e-03 1.2015792108633523e-02 -1.1066808881632939e-02 1.2813599919981617e-02 -1.1066808881632939e-02 1.1066808881632939e-02 2.3150513168779914e+00 8.0345329946736321e-01 1.2323772589307636e-02 -4.3611270439092444e-02 3.0552153691522244e-01
2.6400000000000002e+01 9.6712892776506088e-01 6.8523641663746993e-01 3.0441696687689201e-01 6.6271196088816886e-01 3.2871072234939062e-02 7.7794208446469781e-01 -1.0345314917709942e+00 2.7792701187470539e+00 5.5466226458570932e-02 5.5466226458571292e-02 1.7331865853637085e-03 1.1963370052595556e-02 -1.1024577231178431e-02 1.2757763816542140e-02 -1.1024577231178431e-02 1.1024577231178431e-02 2.3181904429116877e+00 8.0619724699138462e-01 1.2354235323902498e-02 -4.3735629517760388e-02 3.0441696687689201e-01
2.6500000000000000e+01 9.6730157166357889e-01 6.8643013390523355e-01 3.0331662429980555e-01 6.6398494736377334e-01 3.2698428336421011e-02 7.8348225498695123e-01 -1.0345812019977663e+00 2.7841382443789051e+00 5.5337161547977548e-02 5.5337161547977597e-02 1.7197130800876493e-03 1.1910981219008613e-02 -1.0982260652957898e-02 1.2701973733045548e-02 -1.0982260652957900e-02 1.0982260652957898e-02 2.3213135714581905e+00 8.0893479337651630e-01 1.2384554382299091e-02 -4.3859540267665094e-02 3.0331662429980555e-01
2.6600000000000001e+01 9.6747287469446364e-01 6.8761861413952852e-01 3.0222051737947081e-01 6.6525235731499277e-01 3.2527125305536454e-02 7.8900951243984896e-01 -1.0346304993750439e+00 2.7889846613034170e+00 5.5207966600451581e-02 5.5207966600451033e-02 1.7063689771704830e-03 1.1858630130532510e-02 -1.0939865076446838e-02 1.2646234053617322e-02 -1.0939865076446837e-02 1.0939865076446838e-02 2.3244208217222737e+00 8.1166593243020191e-01 1.2414730510064559e-02 -4.3983004673662014e-02 3.0222051737947081e-01
2.6700000000000003e+01 9.6764284972169423e-01 6.8880186133776433e-01 3.0112865372321262e-01 6.6651419599848161e-01 3.2357150278305769e-02 7.9452384427660117e-01 -1.0346793877239326e+00 2.7938093876112347e+00 5.5078650736174753e-02 5.5078650736175093e-02 1.6931527554784119e-03 1.1806321232213928e-02 -1.0897396335893513e-02 1.2590549091371925e-02 -1.0897396335893513e-02 1.0897396335893513e-02 2.3275123118336221e+00 8.1439065840769220e-01 1.2444764451676280e-02 -4.4106024719130901e-02 3.0112865372321262e-01
2.6800000000000001e+01 9.6781150945832650e-01 6.8997987993798315e-01 3.0004104035967216e-01 6.6777046909865434e-01 3.2188490541673498e-02 8.0002523885707233e-01 -1.0347278708428957e+00 2.7986124432138091e+00 5.4949222968015243e-02 5.4949222968015292e-02 1.6800629175783520e-03 1.1754058891688166e-02 -1.0854860170807404e-02 1.2534923088385757e-02 -1.0854860170807407e-02 1.0854860170807404e-02 2.3305881588583999e+00 8.1710896600677962e-01 1.2474656950452490e-02 -4.4228602385775098e-02 3.0004104035967216e-01
2.6900000000000002e+01 9.6797886646883657e-01 6.9115267481112885e-01 2.9895768374825560e-01 6.6902118272058098e-01 3.2021133531163426e-02 8.0551368543704016e-01 -1.0347759525074749e+00 2.8033938498110751e+00 5.4819692201361646e-02 5.4819692201361472e-02 1.6670979892351996e-03 1.1701847399407111e-02 -1.0812262226466361e-02 1.2479360215701561e-02 -1.0812262226466363e-02 1.0812262226466361e-02 2.3336484788106575e+00 8.1982085036252894e-01 1.2504408748484458e-02 -4.4350739653425328e-02 2.9895768374825560e-01
2.7000000000000000e+01 9.6814493317141670e-01 6.9232025125334229e-01 2.9787858978853116e-01 6.7026634338288549e-01 3.1855066828583446e-02 8.1098917415744209e-01 -1.0348236364700594e+00 2.8081536308592767e+00 5.4690067234005671e-02 5.4690067234005338e-02 1.6542565189222233e-03 1.1649690968896823e-02 -1.0769608054445760e-02 1.2423864573367985e-02 -1.0769608054445760e-02 1.0769608054445760e-02 2.3366933866635726e+00 8.2252630704200014e-01 1.2534020586570212e-02 -4.4472438499848319e-02 2.9787858978853116e-01
2.7100000000000001e+01 9.6830972184022135e-01 6.9348261497828168e-01 2.9680376382957208e-01 6.7150595801064927e-01 3.1690278159778672e-02 8.1645169603360879e-01 -1.0348709264596403e+00 2.8128918115388752e+00 5.4560356756057922e-02 5.4560356756057478e-02 1.6415370773436883e-03 1.1597593737040737e-02 -1.0726903113166228e-02 1.2368440190509915e-02 -1.0726903113166228e-02 1.0726903113166228e-02 2.3397229963605373e+00 8.2522533203896653e-01 1.2563493204149812e-02 -4.4593700900560099e-02 2.9680376382957208e-01
2.7200000000000003e+01 9.6847324460756845e-01 6.9463977210947481e-01 2.9573321067924341e-01 6.7274003392832504e-01 3.1526755392431584e-02 8.2190124294449884e-01 -1.0349178261815730e+00 2.8176084187225885e+00 5.4430569349897630e-02 5.4430569349897331e-02 1.6289382569696237e-03 1.1545559764387934e-02 -1.0684152768459536e-02 1.2313091025429159e-02 -1.0684152768459534e-02 1.0684152768459536e-02 2.3427374208260865e+00 8.2791792176863310e-01 1.2592827339242095e-02 -4.4714528828643733e-02 2.9573321067924341e-01
2.7300000000000001e+01 9.6863551346609156e-01 6.9579172917270149e-01 2.9466693461343213e-01 6.7396857885265937e-01 3.1364486533908401e-02 8.2733780762192088e-01 -1.0349643393173757e+00 2.8223034809435981e+00 5.4300713490164729e-02 5.4300713490164410e-02 1.6164586715824044e-03 1.1493593035487646e-02 -1.0641362294153994e-02 1.2257820965736398e-02 -1.0641362294153993e-02 1.0641362294153994e-02 2.3457367719766733e+00 8.3060407306234962e-01 1.2622023728382959e-02 -4.4834924254571688e-02 2.9466693461343213e-01
2.7400000000000002e+01 9.6879654027085016e-01 6.9693849308841116e-01 2.9360493938521759e-01 6.7519160088563257e-01 3.1203459729149841e-02 8.3276138363976249e-01 -1.0350104695245228e+00 2.8269770283638591e+00 5.4170797543778987e-02 5.4170797543778730e-02 1.6040969558347800e-03 1.1441697459246033e-02 -1.0598536872675753e-02 1.2202633828510532e-02 -1.0598536872675750e-02 1.0598536872675753e-02 2.3487211607313010e+00 8.3328378316232654e-01 1.2651083106565115e-02 -4.4954889146032483e-02 2.9360493938521759e-01
2.7500000000000000e+01 9.6895633674139403e-01 6.9808007116417725e-01 2.9254722823398116e-01 6.7640910850741287e-01 3.1043663258605941e-02 8.3817196540321626e-01 -1.0350562204362566e+00 2.8316290927426215e+00 5.4040829770000874e-02 5.4040829770000819e-02 1.5918517648191106e-03 1.1389876869307692e-02 -1.0555681595668553e-02 1.2147533360487664e-02 -1.0555681595668553e-02 1.0555681595668553e-02 2.3516906970219993e+00 8.3595704971635143e-01 1.2680006207179295e-02 -4.5074425467761775e-02 2.9254722823398116e-01
2.7600000000000001e+01 9.6911491446378717e-01 6.9921647108719165e-01 2.9149380389445229e-01 6.7762111056933483e-01 3.0885085536213004e-02 8.4356954813802487e-01 -1.0351015956613865e+00 2.8362597074050555e+00 5.3910818320520880e-02 5.3910818320520339e-02 1.5797217736474292e-03 1.1338135024458408e-02 -1.0512801464628805e-02 1.2092523238276235e-02 -1.0512801464628805e-02 1.0512801464628805e-02 2.3546454898041662e+00 8.3862387077251299e-01 1.2708793761956841e-02 -4.5193535181377566e-02 2.9149380389445229e-01
2.7700000000000003e+01 9.6927228489258777e-01 7.0034770091679910e-01 2.9044466860569118e-01 6.7882761628689658e-01 3.0727715107412262e-02 8.4895412787972424e-01 -1.0351465987841511e+00 2.8408689072111240e+00 5.3780771239581818e-02 5.3780771239582158e-02 1.5677056770421710e-03 1.1286475609049492e-02 -1.0469901391556390e-02 1.2037607068598561e-02 -1.0469901391556388e-02 1.0469901391556390e-02 2.3575856470667640e+00 8.4128424477392716e-01 1.2737446500913891e-02 -4.5312220245219789e-02 2.9044466860569118e-01
2.7800000000000001e+01 9.6942845935279109e-01 7.0147376907707670e-01 2.8939982412000514e-01 6.8002863523278601e-01 3.0571540647208816e-02 8.5432570146290998e-01 -1.0351912333640219e+00 2.8454567285245771e+00 5.3650696464139190e-02 5.3650696464138767e-02 1.5558021889371754e-03 1.1234902233444078e-02 -1.0426986199621876e-02 1.1982788388559051e-02 -1.0426986199621876e-02 1.0426986199621876e-02 2.3605112758423794e+00 8.4393817055347231e-01 1.2765965152296780e-02 -4.5430482614193808e-02 2.8939982412000514e-01
2.7900000000000002e+01 9.6958344904172988e-01 7.0259468434945715e-01 2.8835927171179770e-01 6.8122417732993223e-01 3.0416550958270096e-02 8.5968426651051555e-01 -1.0352355029355946e+00 2.8500232091821993e+00 5.3520601824038214e-02 5.3520601824038491e-02 1.5440100420885921e-03 1.1183418434480310e-02 -1.0384060623845318e-02 1.1928070665933909e-02 -1.0384060623845313e-02 1.0384060623845318e-02 2.3634224822171470e+00 8.4658564732853236e-01 1.2794350442528928e-02 -4.5548324239618118e-02 2.8835927171179770e-01
2.8000000000000000e+01 9.6973726503093727e-01 7.0371045586540137e-01 2.8732301218634881e-01 6.8241425284458845e-01 3.0262734969062653e-02 8.6502982142311313e-01 -1.0352794110084074e+00 2.8545683884631869e+00 5.3390495042241928e-02 5.3390495042242601e-02 1.5323279876960296e-03 1.1132027675957947e-02 -1.0341129311793016e-02 1.1873457299489045e-02 -1.0341129311793016e-02 1.0341129311793016e-02 2.3663193713405404e+00 8.4922667469575019e-01 1.2822603096159089e-02 -4.5665747069075932e-02 2.8732301218634881e-01
2.8100000000000001e+01 9.6988991826797366e-01 7.0482109309911889e-01 2.8629104588852533e-01 6.8359887237944827e-01 3.0110081732026280e-02 8.7036236536823641e-01 -1.0353229610668440e+00 2.8590923070588201e+00 5.3260383735070256e-02 5.3260383735069895e-02 1.5207547950325559e-03 1.1080733349139411e-02 -1.0298196824284050e-02 1.1818951619316606e-02 -1.0298196824284048e-02 1.0298196824284050e-02 2.3692020474350377e+00 8.5186125262579337e-01 1.2850723835810946e-02 -4.5782753046270594e-02 2.8629104588852533e-01
2.8200000000000003e+01 9.7004141957821499e-01 7.0592660586034028e-01 2.8526337271141944e-01 6.8477804686679555e-01 2.9958580421784922e-02 8.7568189826973053e-01 -1.0353661565700065e+00 2.8635950070422980e+00 5.3130275412472061e-02 5.3130275412473144e-02 1.5092892510843495e-03 1.1029538773269268e-02 -1.0255267636110206e-02 1.1764556887194556e-02 -1.0255267636110201e-02 1.0255267636110206e-02 2.3720706138056498e+00 8.5448938145813202e-01 1.2878713382134050e-02 -4.5899344110885171e-02 2.8526337271141944e-01
2.8300000000000001e+01 9.7019177966660730e-01 7.0702700428714205e-01 2.8423999210491496e-01 6.8595178756169228e-01 2.9808220333392886e-02 8.8098842079713036e-01 -1.0354090009515988e+00 2.8680765318387906e+00 5.3000177478339586e-02 5.3000177478339794e-02 1.4979301601996554e-03 1.0978447196113484e-02 -1.0212346136770882e-02 1.1710276296970537e-02 -1.0212346136770882e-02 1.0212346136770882e-02 2.3749251728493324e+00 8.5711106189583230e-01 1.2906572453756093e-02 -4.6015522198445340e-02 2.8423999210491496e-01
2.8400000000000002e+01 9.7034100911938426e-01 7.0812229883882616e-01 2.8322090308417947e-01 6.8712010603520479e-01 2.9658990880615844e-02 8.8628193435506930e-01 -1.0354514976198319e+00 2.8725369261957647e+00 5.2870097230824184e-02 5.2870097230824781e-02 1.4866763437456794e-03 1.0927461794509328e-02 -1.0169436631214510e-02 1.1656112974960189e-02 -1.0169436631214506e-02 1.0169436631214510e-02 2.3777658260642731e+00 8.5972629500036468e-01 1.2934301767236443e-02 -4.6131289240186356e-02 2.8322090308417947e-01
2.8500000000000000e+01 9.7048911840575414e-01 7.0921250028885607e-01 2.8220610423808157e-01 6.8828301416767257e-01 2.9510881594245780e-02 8.9156244107272620e-01 -1.0354936499573324e+00 2.8769762361535185e+00 5.2740041862703022e-02 5.2740041862703271e-02 1.4755266397749277e-03 1.0876585674935650e-02 -1.0126543340595616e-02 1.1602069980370545e-02 -1.0126543340595619e-02 1.0126543340595616e-02 2.3805926740590539e+00 8.6233508218642974e-01 1.2961902037020979e-02 -4.6246647162923496e-02 2.8220610423808157e-01
2.8600000000000001e+01 9.7063611787955106e-01 7.1029761971784811e-01 2.8119559373753333e-01 6.8944052414201773e-01 2.9363882120448825e-02 8.9682994379329939e-01 -1.0355354613210612e+00 2.8813945090159487e+00 5.2610018461753491e-02 5.2610018461753338e-02 1.4644799026992468e-03 1.0825821874094081e-02 -1.0083670403038859e-02 1.1548150305738105e-02 -1.0083670403038859e-02 1.0083670403038859e-02 2.3834058165617003e+00 8.6493742521680061e-01 1.2989373975398235e-02 -4.6361597888926069e-02 2.8119559373753333e-01
2.8700000000000003e+01 9.7078201778085504e-01 7.1137766850662620e-01 2.8018936934375227e-01 6.9059264843710277e-01 2.9217982219145119e-02 9.0208444606353799e-01 -1.0355769350422526e+00 2.8857917933216322e+00 5.2480034011163294e-02 5.2480034011163190e-02 1.4535350029721990e-03 1.0775173359506170e-02 -1.0040821874414851e-02 1.1494356877387049e-02 -1.0040821874414850e-02 1.0040821874414851e-02 2.3862053524286115e+00 8.6753332619719103e-01 1.3016718292456731e-02 -4.6476143335795070e-02 2.8018936934375227e-01
2.8800000000000001e+01 9.7092682823757970e-01 7.1245265832933180e-01 2.7918742841644950e-01 6.9173939982113020e-01 2.9073171762420372e-02 9.0732595212329414e-01 -1.0356180744263190e+00 2.8901681388150524e+00 5.2350095389962353e-02 5.2350095389962145e-02 1.4426908267794539e-03 1.0724643030123344e-02 -9.9980017291248328e-03 1.1440692555904287e-02 -9.9980017291248328e-03 9.9980017291248328e-03 2.3889913796533784e+00 8.7012278757113515e-01 1.3043935696043571e-02 -4.6590285416344142e-02 2.7918742841644950e-01
2.8900000000000002e+01 9.7107055926703234e-01 7.1352260114659927e-01 2.7818976792193656e-01 6.9288079134509584e-01 2.8929440732967715e-02 9.1255446689513575e-01 -1.0356588827528308e+00 2.8945235964182006e+00 5.2220209373471452e-02 5.2220209373470973e-02 1.4319462757364577e-03 1.0674233716947843e-02 -9.9552138608927591e-03 1.1387160136629217e-02 -9.9552138608927608e-03 9.9552138608927591e-03 2.3917639953754879e+00 8.7270581211489673e-01 1.3071026891724256e-02 -4.6704026038484031e-02 2.7818976792193656e-01
2.9000000000000000e+01 9.7121322077744054e-01 7.1458750919879177e-01 2.7719638444115302e-01 6.9401683633628752e-01 2.8786779222559591e-02 9.1776999597399533e-01 -1.0356993632754525e+00 2.8988582182023692e+00 5.2090382633780699e-02 5.2090382633780567e-02 1.4213002665938908e-03 1.0623948183666979e-02 -9.9124620835668621e-03 1.1333762350160754e-02 -9.9124620835668621e-03 9.9124620835668621e-03 2.3945232958889182e+00 8.7528240293239779e-01 1.3097992582743679e-02 -4.6817367105110322e-02 2.7719638444115302e-01
2.9100000000000001e+01 9.7135482256945149e-01 7.1564739499930297e-01 2.7620727417761337e-01 6.9514754839183812e-01 2.8645177430548511e-02 9.2297254561687692e-01 -1.0357395192219021e+00 2.9031720573602517e+00 5.1960621740249582e-02 5.1960621740249562e-02 1.4107517309503383e-03 1.0573789127298375e-02 -9.8697501319287388e-03 1.1280501862879076e-02 -9.8697501319287371e-03 9.8697501319287388e-03 2.3972693766506299e+00 8.7785256345017282e-01 1.3124833469988367e-02 -4.6930310513994447e-02 2.7620727417761337e-01
2.9200000000000003e+01 9.7149537433760325e-01 7.1670227132792119e-01 2.7522243296527393e-01 6.9627294137232931e-01 2.8504625662396546e-02 9.2816212273260157e-01 -1.0357793537939217e+00 2.9074651681782848e+00 5.1830933160021381e-02 5.1830933160021450e-02 1.4002996149718586e-03 1.0523759178844365e-02 -9.8270816625082823e-03 1.1227381277480139e-02 -9.8270816625082771e-03 9.8270816625082823e-03 2.4000023322889414e+00 8.8041629741234650e-01 1.3151550251949723e-02 -4.7042858157677996e-02 2.7522243296527393e-01
2.9300000000000001e+01 9.7163488567176781e-01 7.1775215122426250e-01 2.7424185627631609e-01 6.9739302939545167e-01 2.8365114328232219e-02 9.3333873487161867e-01 -1.0358188701672699e+00 2.9117376060093143e+00 5.1701323258563574e-02 5.1701323258563588e-02 1.3899428791186257e-03 1.0473860903957232e-02 -9.7844602544060969e-03 1.1174403133524722e-02 -9.7844602544060934e-03 9.7844602544060969e-03 2.4027222566118103e+00 8.8297360887563969e-01 1.3178143624688589e-02 -4.7155011923370044e-02 2.7424185627631609e-01
2.9400000000000002e+01 9.7177336605856557e-01 7.1879704798126853e-01 2.7326553922884800e-01 6.9850782682971757e-01 2.8226633941434369e-02 9.3850239021586312e-01 -1.0358580714916683e+00 2.9159894272454885e+00 5.1571798300229080e-02 5.1571798300228629e-02 1.3796804978781531e-03 1.0424096803613961e-02 -9.7418894101222626e-03 1.1121569908000416e-02 -9.7418894101222626e-03 9.7418894101222626e-03 2.4054292426150097e+00 8.8552450220440138e-01 1.3204614281800862e-02 -4.7266773692847736e-02 2.7326553922884800e-01
2.9500000000000000e+01 9.7191082488275737e-01 7.1983697513877354e-01 2.7229347659452308e-01 6.9961734828823430e-01 2.8089175117242661e-02 9.4365309756867499e-01 -1.0358969608908424e+00 2.9202206892915106e+00 5.1442364448826820e-02 5.1442364448827153e-02 1.3695114595049529e-03 1.0374469314797536e-02 -9.6993725563887072e-03 1.1068884015893661e-02 -9.6993725563887089e-03 9.6993725563887072e-03 2.4081233824902011e+00 8.8806898206566875e-01 1.3230962914384232e-02 -4.7378145342359741e-02 2.7229347659452308e-01
2.9600000000000001e+01 9.7204727142860636e-01 7.2087194647713815e-01 2.7132566280607590e-01 7.0072160862253052e-01 2.7952728571393595e-02 9.4879086634476684e-01 -1.0359355414624780e+00 2.9244314505380862e+00 5.1313027768226917e-02 5.1313027768226452e-02 1.3594347657668981e-03 1.0324980811189578e-02 -9.6569130450097265e-03 1.1016347810776626e-02 -9.6569130450097265e-03 9.6569130450097265e-03 2.4108047676329112e+00 8.9060705342425439e-01 1.3257190211006055e-02 -4.7489128742532950e-02 2.7132566280607590e-01
2.9700000000000003e+01 9.7218271488121855e-01 7.2190197601095618e-01 2.7036209196477085e-01 7.0182062291644765e-01 2.7817285118781489e-02 9.5391570656027347e-01 -1.0359738162782530e+00 2.9286217703357624e+00 5.1183794222960335e-02 5.1183794222960627e-02 1.3494494316971092e-03 1.0275633603865613e-02 -9.6145141537026472e-03 1.0963963585399757e-02 -9.6145141537026472e-03 9.6145141537026472e-03 2.4134734886504128e+00 8.9313872153786966e-01 1.3283296857672152e-02 -4.7599725758281766e-02 2.7036209196477085e-01
2.9800000000000001e+01 9.7231716432785587e-01 7.2292707798282796e-01 2.6940275784776996e-01 7.0291440648008596e-01 2.7682835672144222e-02 9.5902762882283987e-01 -1.0360117883838387e+00 2.9327917089689928e+00 5.1054669678862068e-02 5.1054669678861908e-02 1.3395544853525339e-03 1.0226429942002593e-02 -9.5721790869476055e-03 1.0911733572300139e-02 -9.5721790869476072e-03 9.5721790869476055e-03 2.4161296353695070e+00 8.9566399195227042e-01 1.3309283537796856e-02 -4.7709938248720607e-02 2.6940275784776996e-01
2.9900000000000002e+01 9.7245062875922739e-01 7.2394726685720545e-01 2.6844765391541375e-01 7.0400297484381358e-01 2.7549371240772606e-02 9.6412664432178541e-01 -1.0360494607989157e+00 2.9369413276305250e+00 5.0925659903705234e-02 5.0925659903704866e-02 1.3297489675778869e-03 1.0177372013587550e-02 -9.5299109768360920e-03 1.0859659944413978e-02 -9.5299109768360903e-03 9.5299109768360920e-03 2.4187732968442166e+00 8.9818287049644008e-01 1.3335150932174026e-02 -4.7819768067079077e-02 2.6844765391541375e-01
3.0000000000000000e+01 9.7258311707075673e-01 7.2496255731431047e-01 2.6749677331841748e-01 7.0508634375233925e-01 2.7416882929243280e-02 9.6921276481833241e-01 -1.0360868365172156e+00 2.9410706883960951e+00 5.0796770567866703e-02 5.0796770567866294e-02 1.3200319317753794e-03 1.0128461946135139e-02 -9.4877128839257058e-03 1.0807744815701086e-02 -9.4877128839257040e-03 9.4877128839257058e-03 2.4214045613633810e+00 9.0069536327780164e-01 1.3360899718949071e-02 -4.7929217060619908e-02 2.6749677331841748e-01
3.0100000000000001e+01 9.7271463806382596e-01 7.2597296424412228e-01 2.6655010890498165e-01 7.0616452915884431e-01 2.7285361936174084e-02 9.7428600263589815e-01 -1.0361239185065376e+00 2.9451798541994219e+00 5.0668007245002131e-02 5.0668007245002020e-02 1.3104024436801406e-03 1.0079701807409290e-02 -9.4455877980964935e-03 1.0755990241776633e-02 -9.4455877980964952e-03 9.4455877980964935e-03 2.4240235164581692e+00 9.0320147667746498e-01 1.3386530573592082e-02 -4.8038287070559703e-02 2.6655010890498165e-01
3.0200000000000003e+01 9.7284520044699818e-01 7.2697850274043929e-01 2.6560765322781688e-01 7.0723754721918131e-01 2.7154799553001936e-02 9.7934637065045849e-01 -1.0361607097087877e+00 2.9492688888074947e+00 5.0539375412735010e-02 5.0539375412735364e-02 1.3008595811407658e-03 1.0031093606149422e-02 -9.4035386394095387e-03 1.0704398220550304e-02 -9.4035386394095387e-03 9.4035386394095387e-03 2.4266302489094937e+00 9.0570121734550602e-01 1.3412044168871715e-02 -4.8146979931992261e-02 2.6560765322781688e-01
3.0300000000000001e+01 9.7297481283721798e-01 7.2797918809501316e-01 2.6466939855108262e-01 7.0830541428613536e-01 2.7025187162782127e-02 9.8439388228097990e-01 -1.0361972130400299e+00 2.9533378567961752e+00 5.0410880453359966e-02 5.0410880453359674e-02 1.2914024339053161e-03 9.9826392928009499e-03 -9.3615682589674610e-03 1.0652970692872778e-02 -9.3615682589674593e-03 9.3615682589674610e-03 2.4292248447553466e+00 9.0819459219628129e-01 1.3437441174830382e-02 -4.8255297473814657e-02 2.6466939855108262e-01
3.0400000000000002e+01 9.7310348376099109e-01 7.2897503579175582e-01 2.6373533685724032e-01 7.0936814690375072e-01 2.6896516239008898e-02 9.8942855147992015e-01 -1.0362334313905353e+00 2.9573868235261225e+00 5.0282527654553849e-02 5.0282527654553780e-02 1.2820301034122327e-03 9.9343407602484109e-03 -9.3196794397753507e-03 1.0601709543187583e-02 -9.3196794397753507e-03 9.3196794397753507e-03 2.4318073892980436e+00 9.1068160840377710e-01 1.3462722258760178e-02 -4.8363241518655752e-02 2.6373533685724032e-01
3.0500000000000000e+01 9.7323122165554343e-01 7.2996606150102017e-01 2.6280545985381998e-01 7.1042576180172345e-01 2.6768778344456672e-02 9.9445039272380487e-01 -1.0362693676248287e+00 2.9614158551189949e+00 5.0154322210108557e-02 5.0154322210108661e-02 1.2727417025862151e-03 9.8861998445536146e-03 -9.2778748976045048e-03 1.0550616600190719e-02 -9.2778748976045065e-03 9.2778748976045048e-03 2.4343779671113852e+00 9.1316227339699330e-01 1.3487888085179809e-02 -4.8470813882807329e-02 2.6280545985381998e-01
3.0600000000000001e+01 9.7335803486995864e-01 7.3095228107395582e-01 2.6187975898009935e-01 7.1147827588985935e-01 2.6641965130041342e-02 9.9945942100387775e-01 -1.0363050245817513e+00 2.9654250184339994e+00 5.0026269220669009e-02 5.0026269220668745e-02 1.2635363556391798e-03 9.8382183256951576e-03 -9.2361572818554036e-03 1.0499693637494584e-02 -9.2361572818554071e-03 9.2361572818554036e-03 2.4369366620477351e+00 9.1563659485536641e-01 1.3512939315812477e-02 -4.8578016376157766e-02 2.6187975898009935e-01
3.0700000000000003e+01 9.7348393166629865e-01 7.3193371053693579e-01 2.6095822541369978e-01 7.1252570625259881e-01 2.6516068333701490e-02 1.0044556518168164e+00 -1.0363404050745393e+00 2.9694143810447216e+00 4.9898373694478526e-02 4.9898373694478165e-02 1.2544131978754320e-03 9.7903979283095431e-03 -9.1945291764203955e-03 1.0448942374295828e-02 -9.1945291764203938e-03 9.1945291764203955e-03 2.4394835572450155e+00 9.1810458070422352e-01 1.3537876609564669e-02 -4.8684850802127894e-02 2.6095822541369978e-01
3.0800000000000001e+01 9.7360892022070145e-01 7.3291036608606130e-01 2.6004085007709227e-01 7.1356807014360912e-01 2.6391079779298499e-02 1.0094391011555364e+00 -1.0363755118908855e+00 2.9733840112162944e+00 4.9770640548144569e-02 4.9770640548144986e-02 1.2453713755018359e-03 9.7427403224359145e-03 -9.1529931005478373e-03 1.0398364476049672e-02 -9.1529931005478338e-03 9.1529931005478373e-03 2.4420187351336238e+00 9.2056623911027957e-01 1.3562700622505825e-02 -4.8791318957609554e-02 2.6004085007709227e-01
3.0900000000000002e+01 9.7373300862446444e-01 7.3388226408173862e-01 2.5912762364401937e-01 7.1460538498044512e-01 2.6266991375535703e-02 1.0144097855000651e+00 -1.0364103477929953e+00 2.9773339778828434e+00 4.9643074607406010e-02 4.9643074607406551e-02 1.2364100454421536e-03 9.6952471242606007e-03 -9.1115515097043021e-03 1.0347961555146456e-02 -9.1115515097043003e-03 9.1115515097043021e-03 2.4445422774432690e+00 9.2302157847716859e-01 1.3587412007848911e-02 -4.8897422632906286e-02 2.5912762364401937e-01
3.1000000000000000e+01 9.7385620488510416e-01 7.3484942104333084e-01 2.5821853654582994e-01 7.1563766833927422e-01 2.6143795114895795e-02 1.0193677218084918e+00 -1.0364449155177049e+00 2.9812643506252967e+00 4.9515680607913330e-02 4.9515680607913559e-02 1.2275283751559010e-03 9.6479198968632881e-03 -9.0702067964364419e-03 1.0297735171592342e-02 -9.0702067964364402e-03 9.0702067964364419e-03 2.4470542652097285e+00 9.2547060744101450e-01 1.3612011415931845e-02 -4.9003163611676392e-02 2.5821853654582994e-01
3.1100000000000001e+01 9.7397851692740400e-01 7.3581185364388513e-01 2.5731357897772861e-01 7.1666493794967534e-01 2.6021483072596125e-02 1.0243129275079994e+00 -1.0364792177765481e+00 2.9851751996494809e+00 4.9388463196012720e-02 4.9388463196012596e-02 1.2187255424610476e-03 9.6007601509627682e-03 -9.0289612912308002e-03 1.0247686833691849e-02 -9.0289612912308002e-03 9.0289612912308002e-03 2.4495547787815313e+00 9.2791333486603966e-01 1.3636499494199766e-02 -4.9108543670878316e-02 2.5731357897772861e-01
3.1200000000000003e+01 9.7409995259443849e-01 7.3676957870493343e-01 2.5641274090493837e-01 7.1768721168950012e-01 2.5900047405561538e-02 1.0292454204859736e+00 -1.0365132572558342e+00 2.9890665957644917e+00 4.9261426929546860e-02 4.9261426929546472e-02 1.2100007353612553e-03 9.5537693456645440e-03 -8.9878172633735490e-03 1.0197817998734805e-02 -8.9878172633735456e-03 8.9878172633735490e-03 2.4520438978265626e+00 9.3034976984021278e-01 1.3660876887188183e-02 -4.9213564580717975e-02 2.5641274090493837e-01
3.1300000000000001e+01 9.7422051964858569e-01 7.3772261319136867e-01 2.5551601206877794e-01 7.1870450757980775e-01 2.5779480351414308e-02 1.0341652190811919e+00 -1.0365470366167642e+00 2.9929386103614717e+00 4.9134576278654508e-02 4.9134576278654016e-02 1.2013531518767836e-03 9.5069488892064371e-03 -8.9467769218066831e-03 1.0148130073683467e-02 -8.9467769218066866e-03 8.9467769218066831e-03 2.4545217013385972e+00 9.3277992167093593e-01 1.3685144236506901e-02 -4.9318228104598572e-02 2.5551601206877794e-01
3.1400000000000002e+01 9.7434022577251933e-01 7.3867097420639483e-01 2.5462338199265372e-01 7.1971684377986556e-01 2.5659774227480732e-02 1.0390723420750942e+00 -1.0365805584955117e+00 2.9967913153926005e+00 4.9007915626582008e-02 4.9007915626581910e-02 1.1927819998792768e-03 9.4603001397045947e-03 -8.9058424159829726e-03 1.0098624415862248e-02 -8.9058424159829692e-03 8.9058424159829726e-03 2.4569882676437556e+00 9.3520379988077162e-01 1.3709302180824763e-02 -4.9422535999072377e-02 2.5462338199265372e-01
3.1500000000000000e+01 9.7445907857018588e-01 7.3961467898655342e-01 2.5373483998796514e-01 7.2072423858222068e-01 2.5540921429814092e-02 1.0439668086831362e+00 -1.0366138255033217e+00 3.0006247833504651e+00 4.8881449270502093e-02 4.8881449270502010e-02 1.1842864969305207e-03 9.4138244058986041e-03 -8.8650158367183374e-03 1.0049302333648858e-02 -8.8650158367183356e-03 8.8650158367183374e-03 2.4594436744068919e+00 9.3762141420321043e-01 1.3733351355855180e-02 -4.9526490013794534e-02 2.5373483998796514e-01
3.1600000000000001e+01 9.7457708556776645e-01 7.4055374489682135e-01 2.5285037515992714e-01 7.2172671040783931e-01 2.5422914432233615e-02 1.0488486385462192e+00 -1.0366468402266467e+00 3.0044390872477411e+00 4.8755181422332650e-02 4.8755181422332303e-02 1.1758658701245726e-03 9.3675229478942471e-03 -8.8242992170404870e-03 1.0000165087165060e-02 -8.8242992170404870e-03 8.8242992170404870e-03 2.4618879986379087e+00 9.4003277457847623e-01 1.3757292394342448e-02 -4.9630091891479072e-02 2.5285037515992714e-01
3.1700000000000003e+01 9.7469425421462108e-01 7.4148818942578520e-01 2.5196997641330565e-01 7.2272427780131543e-01 2.5305745785378933e-02 1.0537178517222090e+00 -1.0366796052272149e+00 3.0082343005971195e+00 4.8629116209567738e-02 4.8629116209567454e-02 1.1675193559336093e-03 9.3213969779058475e-03 -8.7836945330355236e-03 9.9512138889691331e-03 -8.7836945330355253e-03 8.7836945330355236e-03 2.4643213166980011e+00 9.4243789114937615e-01 1.3781125926048837e-02 -4.9733343367856675e-02 2.5196997641330565e-01
3.1800000000000001e+01 9.7481059188422003e-01 7.4241803018088992e-01 2.5109363245807004e-01 7.2371695942615000e-01 2.5189408115779847e-02 1.0585744686775345e+00 -1.0367121230421728e+00 3.0120104973916355e+00 4.8503257676110717e-02 4.8503257676110377e-02 1.1592462000572653e-03 9.2754476609961303e-03 -8.7432037046906736e-03 9.9024499047479387e-03 -8.7432037046906771e-03 8.7432037046906736e-03 2.4667437043058342e+00 9.4483677425718771e-01 1.3804852577742404e-02 -4.9836246171634686e-02 2.5109363245807004e-01
3.1900000000000002e+01 9.7492610587505901e-01 7.4334328488375934e-01 2.5022133181496087e-01 7.2470477406009814e-01 2.5073894124940928e-02 1.0634185102788705e+00 -1.0367443961841951e+00 3.0157677520852451e+00 4.8377609783109857e-02 4.8377609783110315e-02 1.1510456572751803e-03 9.2296761158134604e-03 -8.7028285967329956e-03 9.8538742540081759e-03 -8.7028285967329939e-03 8.7028285967329956e-03 2.4691552365436520e+00 9.4722943443758945e-01 1.3828472973185542e-02 -4.9938802024458814e-02 2.5022133181496087e-01
3.2000000000000000e+01 9.7504080341155908e-01 7.4426397136559241e-01 2.4935306282097422e-01 7.2568774059058483e-01 2.4959196588440893e-02 1.0682499977849029e+00 -1.0367764271415798e+00 3.0195061395737097e+00 4.8252176409806467e-02 4.8252176409806558e-02 1.1429169913031334e-03 9.1840834153281200e-03 -8.6625710194656574e-03 9.8054880107687897e-03 -8.6625710194656574e-03 8.6625710194656574e-03 2.4715559878633160e+00 9.4961588241663075e-01 1.3851987733124242e-02 -5.0041012640876736e-02 2.4935306282097422e-01
3.2100000000000001e+01 9.7515469164495405e-01 7.4518010756263153e-01 2.4848881363476241e-01 7.2666587801019167e-01 2.4845308355045895e-02 1.0730689528381834e+00 -1.0368082183784189e+00 3.0232257351758651e+00 4.8126961354372465e-02 4.8126961354372819e-02 1.1348594746518768e-03 9.1386705875630709e-03 -8.6224327295975570e-03 9.7572922042494341e-03 -8.6224327295975570e-03 8.6224327295975570e-03 2.4739460320922837e+00 9.5199612910674536e-01 1.3875397475278065e-02 -5.0142879728303766e-02 2.4848881363476241e-01
3.2200000000000003e+01 9.7526777765416295e-01 7.4609171151170417e-01 2.4762857224195231e-01 7.2763920541221061e-01 2.4732222345837034e-02 1.0778753974570598e+00 -1.0368397723346789e+00 3.0269266146150637e+00 4.8001968334766054e-02 4.8001968334765874e-02 1.1268723884895516e-03 9.0934386163244573e-03 -8.5824154310711991e-03 9.7092878195607513e-03 -8.5824154310711991e-03 8.5824154310711991e-03 2.4763254424395185e+00 9.5437018560280473e-01 1.3898702814330850e-02 -5.0244404986989927e-02 2.4762857224195231e-01
3.2300000000000004e+01 9.7538006844664871e-01 7.4699880134583851e-01 2.4677232646038022e-01 7.2860774198626854e-01 2.4619931553351321e-02 1.0826693540277037e+00 -1.0368710914263595e+00 3.0306088540010623e+00 4.7877200989578365e-02 4.7877200989578678e-02 1.1189550225068174e-03 9.0483884419264825e-03 -8.5425207758837995e-03 9.6614757983906167e-03 -8.5425207758837978e-03 8.5425207758837995e-03 2.4786942915013364e+00 9.5673806317821464e-01 1.3921904361921993e-02 -5.0345590109989187e-02 2.4677232646038022e-01
3.2399999999999999e+01 9.7549157095926375e-01 7.4790139528994903e-01 2.4592006394524607e-01 7.2957150701401774e-01 2.4508429040736142e-02 1.0874508452962117e+00 -1.0369021780456020e+00 3.0342725298121036e+00 4.7752662878894146e-02 4.7752662878894271e-02 1.1111066747851446e-03 9.0035209619149549e-03 -8.5027503649057218e-03 9.6138570396908669e-03 -8.5027503649057218e-03 8.5027503649057218e-03 2.4810526512671873e+00 9.5909977328105223e-01 1.3945002726638482e-02 -5.0446436783130155e-02 2.4592006394524607e-01
3.2500000000000000e+01 9.7560229205908344e-01 7.4879951165659686e-01 2.4507177219418522e-01 7.3053051986489825e-01 2.4397707940916526e-02 1.0922198943607992e+00 -1.0369330345608427e+00 3.0379177188773805e+00 4.7628357485140500e-02 4.7628357485140993e-02 1.1033266516676144e-03 8.9588370317842947e-03 -8.4631057486913575e-03 9.5664324003589714e-03 -8.4631057486913592e-03 8.4631057486913575e-03 2.4834005931253795e+00 9.6145532753024632e-01 1.3967998514007540e-02 -5.0546946684988596e-02 2.4507177219418522e-01
3.2600000000000001e+01 9.7571223854422473e-01 7.4969316884181902e-01 2.4422743855225998e-01 7.3148479999196470e-01 2.4287761455775422e-02 1.0969765246640764e+00 -1.0369636633169401e+00 3.0415444983597340e+00 4.7504288213952930e-02 4.7504288213952098e-02 1.0956142676330012e-03 8.9143374656935025e-03 -8.4235884282875505e-03 9.5192026959205513e-03 -8.4235884282875487e-03 8.4235884282875505e-03 2.4857381878687375e+00 9.6380473771179820e-01 1.3990892326489961e-02 -5.0647121486861534e-02 2.4422743855225998e-01
3.2700000000000003e+01 9.7582141714465376e-01 7.5058238532103239e-01 2.4338705021686940e-01 7.3243436692778441e-01 2.4178582855346232e-02 1.1017207599854157e+00 -1.0369940666353188e+00 3.0451529457387037e+00 4.7380458395025388e-02 4.7380458395025069e-02 1.0879688451720252e-03 8.8700230371745285e-03 -8.3841998560335376e-03 9.4721687012055619e-03 -8.3841998560335359e-03 8.3841998560335376e-03 2.4880655057002024e+00 9.6614801577504761e-01 1.4013684763473902e-02 -5.0746962852742987e-02 2.4338705021686940e-01
3.2800000000000004e+01 9.7592983452298210e-01 7.5146717964500398e-01 2.4255059424258135e-01 7.3337924028040080e-01 2.4070165477017777e-02 1.1064526244333948e+00 -1.0370242468140964e+00 3.0487431387938297e+00 4.7256871282979292e-02 4.7256871282979528e-02 1.0803897146666871e-03 8.8258944798396705e-03 -8.3449414363585897e-03 9.4253311510252777e-03 -8.3449414363585914e-03 8.3449414363585897e-03 2.4903826162383704e+00 9.6848517382897692e-01 1.4036376421269498e-02 -5.0846472439301356e-02 2.4255059424258135e-01
3.2899999999999999e+01 9.7603749727524891e-01 7.5234757043589562e-01 2.4171805754588327e-01 7.3431943972936564e-01 2.3962502724751065e-02 1.1111721424383358e+00 -1.0370542061282511e+00 3.0523151555882881e+00 4.7133530058219728e-02 4.7133530058219714e-02 1.0728762142718353e-03 8.7819524880816801e-03 -8.3058145265714305e-03 9.3786907408432655e-03 -8.3058145265714287e-03 8.3058145265714305e-03 2.4926895885229752e+00 9.7081622413856028e-01 1.4058967893103931e-02 -5.0945651895858243e-02 2.4171805754588327e-01
3.3000000000000000e+01 9.7614441193169232e-01 7.5322357638337722e-01 2.4088942690985435e-01 7.3525498502183795e-01 2.3855588068307707e-02 1.1158793387449308e+00 -1.0370839468297393e+00 3.0558690744527945e+00 4.7010437827796098e-02 4.7010437827796132e-02 1.0654276897994553e-03 8.7381977177698293e-03 -8.2668204376444565e-03 9.3322481274439109e-03 -8.2668204376444530e-03 8.2668204376444565e-03 2.4949864910203119e+00 9.7314117912115661e-01 1.4081459769117163e-02 -5.1044502864368888e-02 2.4088942690985435e-01
3.3100000000000001e+01 9.7625058495750983e-01 7.5409521624080711e-01 2.4006468898876202e-01 7.3618589596874784e-01 2.3749415042490143e-02 1.1205742384049384e+00 -1.0371134711476795e+00 3.0594049739698188e+00 4.6887597626264897e-02 4.6887597626265168e-02 1.0580434946052123e-03 8.6946307869414288e-03 -8.2279604349924287e-03 9.2860039295976412e-03 -8.2279604349924287e-03 8.2279604349924287e-03 2.4972733916285987e+00 9.7546005134293789e-01 1.4103852636358117e-02 -5.1143026979404052e-02 2.4006468898876202e-01
3.3200000000000003e+01 9.7635602275360744e-01 7.5496250882148519e-01 2.3924383031257690e-01 7.3711219244103054e-01 2.3643977246392577e-02 1.1252568667699894e+00 -1.0371427812884544e+00 3.0629229329580370e+00 4.6765012416548901e-02 4.6765012416548887e-02 1.0507229894775258e-03 8.6512522764874353e-03 -8.1892357392442019e-03 9.2399587287217283e-03 -8.1892357392442054e-03 8.1892357392442019e-03 2.4995503576832911e+00 9.7777285351536980e-01 1.4126147078781608e-02 -5.1241225868133324e-02 2.3924383031257690e-01
3.3300000000000004e+01 9.7646073165733660e-01 7.5582547299497105e-01 2.3842683729141467e-01 7.3803389436592193e-01 2.3539268342663351e-02 1.1299272494844581e+00 -1.0371718794359155e+00 3.0664230304571611e+00 4.6642685090796401e-02 4.6642685090796596e-02 1.0434655425287187e-03 8.6080627308329424e-03 -8.1506475270083905e-03 9.1941130695371090e-03 -8.1506475270083888e-03 8.1506475270083905e-03 2.5018174559623318e+00 9.8007959849172532e-01 1.4148343677245632e-02 -5.1339101150309846e-02 2.3842683729141467e-01
3.3399999999999999e+01 9.7656471794322219e-01 7.5668412768347182e-01 2.3761369621989936e-01 7.3895102172332283e-01 2.3435282056777786e-02 1.1345854124784316e+00 -1.0372007677514772e+00 3.0699053457129328e+00 4.6520618471241559e-02 4.6520618471241192e-02 1.0362705290886858e-03 8.5650626586124823e-03 -8.1121969316327990e-03 9.1484674607214857e-03 -8.1121969316327990e-03 8.1121969316327990e-03 2.5040747526913525e+00 9.8238029926364601e-01 1.4170443009509289e-02 -5.1436654438256499e-02 2.3761369621989936e-01
3.3500000000000000e+01 9.7666798782367836e-01 7.5753849185829669e-01 2.3680439328145175e-01 7.3986359454222661e-01 2.3332012176321675e-02 1.1392313819607613e+00 -1.0372294483743323e+00 3.0733699581625347e+00 4.6398815311058016e-02 4.6398815311058154e-02 1.0291373316004299e-03 8.5222525333386989e-03 -8.0738850439563848e-03 9.1030223755568136e-03 -8.0738850439563848e-03 8.0738850439563848e-03 2.5063223135488162e+00 9.8467496895774387e-01 1.4192445650231195e-02 -5.1533887336853400e-02 2.3680439328145175e-01
3.3600000000000001e+01 9.7677054744971481e-01 7.5838858453637736e-01 2.3599891455250327e-01 7.4077163289721160e-01 2.3229452550285176e-02 1.1438651844121965e+00 -1.0372579234215535e+00 3.0768169474201441e+00 4.6277278295221144e-02 4.6277278295220478e-02 1.0220653395180729e-03 8.4796327940671289e-03 -8.0357129130562352e-03 9.0577782525743077e-03 -8.0357129130562369e-03 8.0357129130562352e-03 2.5085602036711081e+00 9.8696362083224420e-01 1.4214352170968461e-02 -5.1630801443526705e-02 2.3599891455250327e-01
3.3700000000000003e+01 9.7687240291163335e-01 7.5923442477685532e-01 2.3519724600663500e-01 7.4167515690499841e-01 2.3127597088366626e-02 1.1484868465786102e+00 -1.0372861949882948e+00 3.0802463932628688e+00 4.6156010041351218e-02 4.6156010041351454e-02 1.0150539492064714e-03 8.4372038460518821e-03 -7.9976815469847556e-03 9.0127354961912279e-03 -7.9976815469847539e-03 7.9976815469847556e-03 2.5107884876575763e+00 9.8924626827367179e-01 1.4236163140176030e-02 -5.1727398348238661e-02 2.3519724600663500e-01
3.3800000000000004e+01 9.7697356023971360e-01 7.6007603167773563e-01 2.3439937351864293e-01 7.4257418672107067e-01 2.3026439760286406e-02 1.1530963954643081e+00 -1.0373142651479099e+00 3.0836583756169018e+00 4.6035013100577386e-02 4.6035013100577560e-02 1.0081025638434030e-03 8.3949660613994535e-03 -7.9597919135038324e-03 8.9678944773472352e-03 -7.9597919135038341e-03 7.9597919135038324e-03 2.5130072295755150e+00 9.9152292479357984e-01 1.4257879123206656e-02 -5.1823679633479044e-02 2.3439937351864293e-01
3.3899999999999999e+01 9.7707402540488941e-01 7.6091342437260268e-01 2.3360528286853166e-01 7.4346874253635775e-01 2.2925974595110549e-02 1.1576938583254162e+00 -1.0373421359521520e+00 3.0870529745439685e+00 4.5914289958376903e-02 4.5914289958376819e-02 1.0012105933232072e-03 8.3529197797123887e-03 -7.9220449408081862e-03 8.9232555341313934e-03 -7.9220449408081879e-03 7.9220449408081862e-03 2.5152164929651004e+00 9.9379360402531702e-01 1.4279500682311279e-02 -5.1919646874257763e-02 2.3360528286853166e-01
3.4000000000000000e+01 9.7717380431941625e-01 7.6174662202740284e-01 2.3281495974543459e-01 7.4435884457398171e-01 2.2826195680583711e-02 1.1622792626633625e+00 -1.0373698094312953e+00 3.0904302702280062e+00 4.5793843035423977e-02 4.5793843035424539e-02 9.9437745416251408e-04 8.3110653087288596e-03 -7.8844415182436935e-03 8.8788189724062078e-03 -7.8844415182436935e-03 7.8844415182436935e-03 2.5174163408442753e+00 9.9605831972083947e-01 1.4301028376639857e-02 -5.2015301638098664e-02 2.3281495974543459e-01
3.4100000000000001e+01 9.7727290283752821e-01 7.6257564383728960e-01 2.3202838975146323e-01 7.4524451308606499e-01 2.2727097162471645e-02 1.1668526362184373e+00 -1.0373972875943276e+00 3.0937903429621878e+00 4.5673674688437915e-02 4.5673674688438297e-02 9.8760256940808380e-04 8.2694029249562994e-03 -7.8469824970188364e-03 8.8345850664269202e-03 -7.8469824970188364e-03 7.8469824970188364e-03 2.5196068357135815e+00 9.9831708574756317e-01 1.4322462762242706e-02 -5.2110645485034572e-02 2.3202838975146323e-01
3.4200000000000003e+01 9.7737132675608729e-01 7.6340050902353140e-01 2.3124555840548594e-01 7.4612576835060129e-01 2.2628673243912722e-02 1.1714140069634398e+00 -1.0374245724290958e+00 3.0971332731361074e+00 4.5553787211015988e-02 4.5553787211015828e-02 9.8088536854589099e-04 8.2279328742964099e-03 -7.8096686909068852e-03 8.7905540594527768e-03 -7.8096686909068834e-03 7.8096686909068852e-03 2.5217880395609438e+00 1.0005699160852577e+00 1.4343804392072191e-02 -5.2205679967603322e-02 2.3124555840548594e-01
3.4300000000000004e+01 9.7746908181522130e-01 7.6422123683048271e-01 2.3046645114683664e-01 7.4700263066838468e-01 2.2530918184778460e-02 1.1759634030974060e+00 -1.0374516659024744e+00 3.1004591412233089e+00 4.5434182834474909e-02 4.5434182834475638e-02 9.7422528741257335e-04 8.1866553726657847e-03 -7.7725008769426677e-03 8.7467261643552410e-03 -7.7725008769426686e-03 7.7725008769426677e-03 2.5239600138664069e+00 1.0028168248229794e+00 1.4365053815984912e-02 -5.2300406630845182e-02 2.3046645114683664e-01
3.4399999999999999e+01 9.7756617369895715e-01 7.6503784652261575e-01 2.2969105333895368e-01 7.4787512036000348e-01 2.2433826301042788e-02 1.1805008530394272e+00 -1.0374785699605338e+00 3.1037680277690396e+00 4.5314863728684637e-02 4.5314863728685095e-02 9.6762176810814252e-04 8.1455706066091982e-03 -7.7354797961113634e-03 8.7031015642195057e-03 -7.7354797961113652e-03 7.7354797961113634e-03 2.5261228196068224e+00 1.0050578261560494e+00 1.4386211580744313e-02 -5.2394827012301110e-02 2.2969105333895368e-01
3.4500000000000000e+01 9.7766260803583982e-01 7.6585035738161422e-01 2.2891935027295088e-01 7.4874325776288897e-01 2.2337391964160021e-02 1.1850263854225427e+00 -1.0375052865286971e+00 3.1070600133782382e+00 4.5195832002895175e-02 4.5195832002895758e-02 9.6107425891068068e-04 8.1046787339056296e-03 -7.6986061540291213e-03 8.6596804129398016e-03 -7.6986061540291213e-03 7.6986061540291213e-03 2.5282765172604869e+00 1.0072929343830699e+00 1.4407278230023711e-02 -5.2488942642012225e-02 2.2891935027295088e-01
3.4600000000000001e+01 9.7775839039954859e-01 7.6665878870352633e-01 2.2815132717112110e-01 7.4960706322842752e-01 2.2241609600451351e-02 1.1895400290877201e+00 -1.0375318175119119e+00 3.1103351787038180e+00 4.5077089706564016e-02 4.5077089706564072e-02 9.5458221419235151e-04 8.0639798841683832e-03 -7.6618806216171027e-03 8.6164628358094547e-03 -7.6618806216171053e-03 7.6618806216171027e-03 2.5304211668117325e+00 1.0095221639029790e+00 1.4428254304409582e-02 -5.2582755042520357e-02 2.2815132717112110e-01
3.4700000000000003e+01 9.7785352630950062e-01 7.6746315979597790e-01 2.2738696919037182e-01 7.5046655711912880e-01 2.2146473690499366e-02 1.1940418130779173e+00 -1.0375581647948122e+00 3.1135936044351649e+00 4.4958638830175604e-02 4.4958638830176034e-02 9.4814509433728165e-04 8.0234741594377313e-03 -7.6253038357672063e-03 8.5734489301044874e-03 -7.6253038357672063e-03 7.6253038357672063e-03 2.5325568277554789e+00 1.0117455292121507e+00 1.4449140341405490e-02 -5.2676265728869409e-02 2.2738696919037182e-01
3.4800000000000004e+01 9.7794802123144886e-01 7.6826348997544514e-01 2.2662626142559530e-01 7.5132175980585358e-01 2.2051978768551101e-02 1.1985317666322273e+00 -1.0375843302418888e+00 3.1168353712869008e+00 4.4840481306063197e-02 4.4840481306062677e-02 9.4176236566090581e-04 7.9831616347678935e-03 -7.5888764000013537e-03 8.5306387656622594e-03 -7.5888764000013528e-03 7.5888764000013537e-03 2.5346835591017260e+00 1.0139630449015313e+00 1.4469936875436165e-02 -5.2769476208607974e-02 2.2662626142559530e-01
3.4899999999999999e+01 9.7804188057807129e-01 7.6905979856458373e-01 2.2586918891297308e-01 7.5217269166509815e-01 2.1958119421928747e-02 1.2030099191801014e+00 -1.0376103156976590e+00 3.1200605599878721e+00 4.4722619009212344e-02 4.4722619009212268e-02 9.3543350033056338e-04 7.9430423588046813e-03 -7.5525988851208332e-03 8.4880323854513960e-03 -7.5525988851208323e-03 7.5525988851208332e-03 2.5368014193800130e+00 1.0161747256538176e+00 1.4490644437852055e-02 -5.2862387981792727e-02 2.2586918891297308e-01
3.5000000000000000e+01 9.7813510970955164e-01 7.6985210488961797e-01 2.2511573663321593e-01 7.5301937307633571e-01 2.1864890290448403e-02 1.2074763003356550e+00 -1.0376361229868156e+00 3.1232692512703970e+00 4.4605053758079549e-02 4.4605053758079771e-02 9.2915797628807719e-04 7.9031163543597065e-03 -7.5164718298512600e-03 8.4456298061393372e-03 -7.5164718298512600e-03 7.5164718298512600e-03 2.5389104666438276e+00 1.0183805862406732e+00 1.4511263556934210e-02 -5.2955002540992911e-02 2.2511573663321593e-01
3.5100000000000001e+01 9.7822771393415353e-01 7.7064042827778512e-01 2.2436588951473879e-01 7.5386182441941474e-01 2.1772286065846455e-02 1.2119309398920595e+00 -1.0376617539144271e+00 3.1264615258597477e+00 4.4487787315388154e-02 4.4487787315388265e-02 9.2293527717323873e-04 7.8633836189744427e-03 -7.4804957414768619e-03 8.4034310186501017e-03 -7.4804957414768619e-03 7.4804957414768619e-03 2.5410107584749686e+00 1.0205806415199870e+00 1.4531794757899560e-02 -5.3047321371295600e-02 2.2436588951473879e-01
3.5200000000000003e+01 9.7831969850878642e-01 7.7142478805483605e-01 2.2361963243677474e-01 7.5470006607201168e-01 2.1680301491213558e-02 1.2163738678160010e+00 -1.0376872102660670e+00 3.1296374644638392e+00 4.4370821388927756e-02 4.4370821388927430e-02 9.1676489224899759e-04 7.8238441254788130e-03 -7.4446710964684720e-03 8.3614359887174694e-03 -7.4446710964684703e-03 7.4446710964684720e-03 2.5431023519878702e+00 1.0227749064331673e+00 1.4552238562906435e-02 -5.3139345950311931e-02 2.2361963243677474e-01
3.5300000000000004e+01 9.7841106863956395e-01 7.7220520354259237e-01 2.2287695023242415e-01 7.5553411840713980e-01 2.1588931360435968e-02 1.2208051142422334e+00 -1.0377124938080173e+00 3.1327971477632022e+00 4.4254157632346851e-02 4.4254157632346906e-02 9.1064631632785235e-04 7.7844978225424305e-03 -7.4089983411035065e-03 8.3196446574313587e-03 -7.4089983411035074e-03 7.4089983411035065e-03 2.5451853038338790e+00 1.0249633960024789e+00 1.4572595491060535e-02 -5.3231077748184252e-02 2.2287695023242415e-01
3.5399999999999999e+01 9.7850182948235576e-01 7.7298169405655726e-01 2.2213782769164389e-01 7.5636400179071184e-01 2.1498170517644230e-02 1.2252247094682009e+00 -1.0377376062874204e+00 3.1359406564011336e+00 4.4137797645942743e-02 4.4137797645942826e-02 9.0457904969971654e-04 7.7453446352192656e-03 -7.3734778920786417e-03 8.2780569417783591e-03 -7.3734778920786434e-03 7.3734778920786417e-03 2.5472596702054897e+00 1.0271461253284153e+00 1.4592866058421129e-02 -5.3322518227594012e-02 2.2213782769164389e-01
3.5500000000000000e+01 9.7859198614333098e-01 7.7375427890358073e-01 2.2140224956417504e-01 7.5718973657915589e-01 2.1408013856668989e-02 1.2296326839487419e+00 -1.0377625494324365e+00 3.1390680709740950e+00 4.4021742977441741e-02 4.4021742977441651e-02 8.9856259806094939e-04 7.7063844654844714e-03 -7.3381101371139896e-03 8.2366727351749387e-03 -7.3381101371139904e-03 7.3381101371139896e-03 2.5493255068405385e+00 1.0293231095871123e+00 1.4613050778007614e-02 -5.3413668843770634e-02 2.2140224956417504e-01
3.5600000000000001e+01 9.7868154367949622e-01 7.7452297737957909e-01 2.2067020056241030e-01 7.5801134311708596e-01 2.1318456320503821e-02 1.2340290682908732e+00 -1.0377873249524316e+00 3.1421794720223293e+00 4.3905995122774363e-02 4.3905995122774696e-02 8.9259647244463512e-04 7.6676171927642159e-03 -7.3028954355496209e-03 8.1954919079942554e-03 -7.3028954355496218e-03 7.3028954355496209e-03 2.5513828690263560e+00 1.0314943640277980e+00 1.4633150159806336e-02 -5.3504531044500994e-02 2.2067020056241030e-01
3.5700000000000003e+01 9.7877050709922497e-01 7.7528780876730463e-01 2.1994166536420318e-01 7.5882884173502174e-01 2.1229492900775040e-02 1.2384138932486444e+00 -1.0378119345381343e+00 3.1452749400207085e+00 4.3790555526851745e-02 4.3790555526851314e-02 8.8668018915226637e-04 7.6290426744596920e-03 -7.2678341189355141e-03 8.1545143080877808e-03 -7.2678341189355107e-03 7.2678341189355141e-03 2.5534318116038746e+00 1.0336599039702805e+00 1.4653164710777785e-02 -5.3595106270139900e-02 2.1994166536420318e-01
3.5800000000000004e+01 9.7885888136278187e-01 7.7604879233417112e-01 2.1921662861561725e-01 7.5964225274716457e-01 2.1141118637218185e-02 1.2427871897180784e+00 -1.0378363798618104e+00 3.1483545553697843e+00 4.3675425584322358e-02 4.3675425584322226e-02 8.8081326968629341e-04 7.5906607464615019e-03 -7.2329264916113521e-03 8.1137397612976447e-03 -7.2329264916113486e-03 7.2329264916113521e-03 2.5554723889716997e+00 1.0358197448024753e+00 1.4673094934863977e-02 -5.3685395953621179e-02 2.1921662861561725e-01
3.5899999999999999e+01 9.7894667138283875e-01 7.7680594733012631e-01 2.1849507493361886e-01 7.6045159644921989e-01 2.1053328617161280e-02 1.2471489887321809e+00 -1.0378606625774194e+00 3.1514183983870407e+00 4.3560606640339644e-02 4.3560606640340505e-02 8.7499524068424765e-04 7.5524712236599879e-03 -7.1981728312814517e-03 8.0731680719656994e-03 -7.1981728312814517e-03 7.1981728312814517e-03 2.5575046550901392e+00 1.0379739019779677e+00 1.4692941332996179e-02 -5.3775401520469571e-02 2.1849507493361886e-01
3.6000000000000000e+01 9.7903388202498542e-01 7.7755929298557824e-01 2.1777698890871178e-01 7.6125689311627365e-01 2.0966117975014513e-02 1.2514993214560310e+00 -1.0378847843207935e+00 3.1544665492984008e+00 4.3446099991313755e-02 4.3446099991314116e-02 8.6922563385374179e-04 7.5144739004466788e-03 -7.1635733895802599e-03 8.0327990234340015e-03 -7.1635733895802625e-03 7.1635733895802599e-03 2.5595286634851924e+00 1.0401223910136141e+00 1.4712704403102888e-02 -5.3865124388813392e-02 2.1777698890871178e-01
3.6100000000000001e+01 9.7912051810823342e-01 7.7830884850936966e-01 2.1706235510751684e-01 7.6205816300071660e-01 2.0879481891766510e-02 1.2558382191819411e+00 -1.0379087467098029e+00 3.1574990882298826e+00 4.3331906885653276e-02 4.3331906885653033e-02 8.6350398590850539e-04 7.4766685512080034e-03 -7.1291283926295098e-03 7.9926323785380147e-03 -7.1291283926295107e-03 7.1291283926295098e-03 2.5615444672524985e+00 1.0422652274871798e+00 1.4732384640118066e-02 -5.3954565969397704e-02 2.1706235510751684e-01
3.6200000000000003e+01 9.7920658440551311e-01 7.7905463308680234e-01 2.1635115807529509e-01 7.6285542633021797e-01 2.0793415594486820e-02 1.2601657133246968e+00 -1.0379325513445223e+00 3.1605160951995224e+00 4.3218028524511454e-02 4.3218028524511828e-02 8.5782983850575415e-04 7.4390549308137885e-03 -7.0948380415894177e-03 7.9526678800951722e-03 -7.0948380415894160e-03 7.0948380415894177e-03 2.5635521190612502e+00 1.0444024270350107e+00 1.4751982535989625e-02 -5.4043727665598534e-02 2.1635115807529509e-01
3.6300000000000004e+01 9.7929208564416537e-01 7.7979666587770891e-01 2.1564338233841734e-01 7.6364870330574797e-01 2.0707914355834668e-02 1.2644818354168659e+00 -1.0379561998073896e+00 3.1635176501094251e+00 4.3104466062523626e-02 4.3104466062523251e-02 8.5220273818461200e-04 7.4016327750982651e-03 -7.0607025132017939e-03 7.9129052513864061e-03 -7.0607025132017921e-03 7.0607025132017939e-03 2.5655516711580639e+00 1.0465340053497456e+00 1.4771498579688182e-02 -5.4132610873437362e-02 2.1564338233841734e-01
3.6399999999999999e+01 9.7937702650642622e-01 7.8053496601457373e-01 2.1493901240677860e-01 7.6443801409964762e-01 2.0622973493573810e-02 1.2687866171041842e+00 -1.0379796936633798e+00 3.1665038327380830e+00 4.2991220608528377e-02 4.2991220608528370e-02 8.4662223630517779e-04 7.3644018013323135e-03 -7.0267219603238765e-03 7.8733441966290542e-03 -7.0267219603238765e-03 7.0267219603238765e-03 2.5675431753708144e+00 1.0486599781780610e+00 1.4790933257216020e-02 -5.4221216981596508e-02 2.1493901240677860e-01
3.6500000000000000e+01 9.7946141162990652e-01 7.8126955260069919e-01 2.1423803277616019e-01 7.6522337885374636e-01 2.0538588370093404e-02 1.2730800901410129e+00 -1.0380030344601756e+00 3.1694747227328670e+00 4.2878293226297236e-02 4.2878293226297888e-02 8.4108788898908961e-04 7.3273617086912889e-03 -6.9928965124569763e-03 7.8339844014460661e-03 -6.9928965124569772e-03 6.9928965124569763e-03 2.5695266831124330e+00 1.0507803613184530e+00 1.4810287051616293e-02 -5.4309547371435070e-02 2.1423803277616019e-01
3.6600000000000001e+01 9.7954524560806511e-01 7.8200044470841990e-01 2.1354042793053979e-01 7.6600481767752526e-01 2.0454754391934879e-02 1.2773622863858651e+00 -1.0380262237283147e+00 3.1724303996026699e+00 4.2765684935247981e-02 4.2765684935247877e-02 8.3559925706085461e-04 7.2905121787141388e-03 -6.9592262762658902e-03 7.7948255333267448e-03 -6.9592262762658910e-03 6.9592262762658902e-03 2.5715022453846634e+00 1.0528951706190526e+00 1.4829560442982469e-02 -5.4397603417005481e-02 2.1354042793053979e-01
3.6700000000000003e+01 9.7962853299067554e-01 7.8272766137736116e-01 2.1284618234434891e-01 7.6678235064632660e-01 2.0371467009324424e-02 1.2816332377970086e+00 -1.0380492629813869e+00 3.1753709427108276e+00 4.2653396711151016e-02 4.2653396711151002e-02 8.3015590598995489e-04 7.2538528757555036e-03 -6.9257113360907240e-03 7.7558672420806780e-03 -6.9257113360907240e-03 6.9257113360907240e-03 2.5734699127817886e+00 1.0550044219754791e+00 1.4848753908467944e-02 -5.4485386485070605e-02 2.1284618234434891e-01
3.6800000000000004e+01 9.7971127828428861e-01 7.8345122161274372e-01 2.1215528048468002e-01 7.6755599779960859e-01 2.0288721715711406e-02 1.2858929764281353e+00 -1.0380721537161592e+00 3.1782964312681199e+00 4.2541429486837486e-02 4.2541429486837375e-02 8.2475740583431707e-04 7.2173834474322943e-03 -6.8923517544524950e-03 7.7171091602868114e-03 -6.8923517544524984e-03 6.8923517544524950e-03 2.5754297354943136e+00 1.0571081313287256e+00 1.4867867922295960e-02 -5.4572897935121524e-02 2.1215528048468002e-01
3.6899999999999999e+01 9.7979348595268778e-01 7.8417114438373048e-01 2.1146770681344407e-01 7.6832577913924371e-01 2.0206514047312350e-02 1.2901415344241014e+00 -1.0380948974127697e+00 3.1812069443260378e+00 4.2429784152892683e-02 4.2429784152892169e-02 8.1940333118432488e-04 7.1811035250620480e-03 -6.8591475725500069e-03 7.6785509037343314e-03 -6.8591475725500077e-03 6.8591475725500069e-03 2.5773817633126166e+00 1.0592063146630788e+00 1.4886902955769603e-02 -5.4660139119395733e-02 2.1146770681344407e-01
3.7000000000000000e+01 9.7987516041733969e-01 7.8488744862181981e-01 2.1078344578947744e-01 7.6909171462786219e-01 2.0124839582660353e-02 1.2943789440167386e+00 -1.0381174955348715e+00 3.1841025607702056e+00 4.2318461558345427e-02 4.2318461558345656e-02 8.1409326110788401e-04 7.1450127240947920e-03 -6.8260988107496177e-03 7.6401920718575014e-03 -6.8260988107496159e-03 6.8260988107496177e-03 2.5793260456305638e+00 1.0612989880040746e+00 1.4905859477282037e-02 -5.4747111382896091e-02 2.1078344578947744e-01
3.7100000000000001e+01 9.7995630605784001e-01 7.8560015321927978e-01 2.1010248187060140e-01 7.6985382418723858e-01 2.0043693942160129e-02 1.2986052375207340e+00 -1.0381399495298131e+00 3.1869833593139676e+00 4.2207462511354633e-02 4.2207462511353960e-02 8.0882677909641370e-04 7.1091106445388087e-03 -6.7932054690683068e-03 7.6020322481647204e-03 -6.7932054690683068e-03 6.7932054690683068e-03 2.5812626314490883e+00 1.0633861674164853e+00 1.4924737952327042e-02 -5.4833816063409958e-02 2.1010248187060140e-01
3.7200000000000003e+01 9.8003692721235169e-01 7.8630927702762377e-01 2.0942479951563348e-01 7.7061212769671816e-01 1.9963072787648313e-02 1.3028204473295708e+00 -1.0381622608287873e+00 3.1898494184921735e+00 4.2096787779878686e-02 4.2096787779878825e-02 8.0360347301149495e-04 7.0733968713778666e-03 -6.7604675276476877e-03 7.5640710006591822e-03 -6.7604675276476869e-03 6.7604675276476877e-03 2.5831915693797338e+00 1.0654678690023409e+00 1.4943538843509505e-02 -5.4920254491529263e-02 2.0942479951563348e-01
3.7300000000000004e+01 9.8011702817804103e-01 7.8701483885613011e-01 2.0875038318635097e-01 7.7136664499169005e-01 1.9882971821959035e-02 1.3070246059115509e+00 -1.0381844308469843e+00 3.1927008166550981e+00 4.1986438092353306e-02 4.1986438092353320e-02 7.9842293503259542e-04 7.0378709749842243e-03 -6.7278849472231514e-03 7.5263078822557471e-03 -6.7278849472231514e-03 6.7278849472231514e-03 2.5851129076481647e+00 1.0675441088989843e+00 1.4962262610556314e-02 -5.5006427990670688e-02 2.0875038318635097e-01
3.7399999999999999e+01 9.8019661321150520e-01 7.8771685747040043e-01 2.0807921734940876e-01 7.7211739586209649e-01 1.9803386788494751e-02 1.3112177458058685e+00 -1.0382064609837878e+00 3.1955376319625985e+00 4.1876414138347487e-02 4.1876414138348139e-02 7.9328476160542456e-04 7.0025325115224534e-03 -6.6954576695833204e-03 7.4887424311887449e-03 -6.6954576695833204e-03 6.6954576695833204e-03 2.5870266940976423e+00 1.0696149032771571e+00 1.4980909710327287e-02 -5.5092337877096539e-02 2.0807921734940876e-01
3.7500000000000000e+01 9.8027568652919772e-01 7.8841535159095921e-01 2.0741128647821133e-01 7.7286440005098633e-01 1.9724313470802141e-02 1.3153998996187592e+00 -1.0382283526228806e+00 3.1983599423783424e+00 4.1766716569224392e-02 4.1766716569224649e-02 7.8818855339125285e-04 6.9673810233485678e-03 -6.6631856180242024e-03 7.4513741714154549e-03 -6.6631856180242033e-03 6.6631856180242024e-03 2.5889329761924649e+00 1.0716802683391202e+00 1.4999480596826280e-02 -5.5177985459936067e-02 2.0741128647821133e-01
3.7600000000000001e+01 9.8035425230784701e-01 7.8911033989189228e-01 2.0674657505473992e-01 7.7360767725310708e-01 1.9645747692153080e-02 1.3195711000197115e+00 -1.0382501071324610e+00 3.2011678256643172e+00 4.1657345998785122e-02 4.1657345998785164e-02 7.8313391521673094e-04 6.9324160394008440e-03 -6.6310686977945526e-03 7.4142026130112840e-03 -6.6310686977945526e-03 6.6310686977945526e-03 2.5908318010213800e+00 1.0737402203168025e+00 1.5017975721212525e-02 -5.5263372041207112e-02 2.0674657505473992e-01
3.7700000000000003e+01 9.8043231468486947e-01 7.8980184099952444e-01 2.0608506757133443e-01 7.7434724711353498e-01 1.9567685315130562e-02 1.3237313797377417e+00 -1.0382717258653553e+00 3.2039613593753828e+00 4.1548303003917111e-02 4.1548303003916959e-02 7.7812045602485978e-04 6.8976370755860052e-03 -6.5991067965359253e-03 7.3772272525607849e-03 -6.5991067965359227e-03 6.5991067965359253e-03 2.5927232153009547e+00 1.0757947754699870e+00 1.5036395531811988e-02 -5.5348498915838339e-02 2.0608506757133443e-01
3.7800000000000004e+01 9.8050987775878051e-01 7.9048987349113586e-01 2.0542674853243303e-01 7.7508312922634748e-01 1.9490122241219470e-02 1.3278807715577392e+00 -1.0382932101592022e+00 3.2067406208540667e+00 4.1439588125223796e-02 4.1439588125223983e-02 7.7314778882639522e-04 6.8630436351569219e-03 -6.5672997847138238e-03 7.3404475735402187e-03 -6.5672997847138247e-03 6.5672997847138238e-03 2.5946072653789227e+00 1.0778439500845234e+00 1.5054740474129020e-02 -5.5433367371691723e-02 2.0542674853243303e-01
3.7899999999999999e+01 9.8058694558959780e-01 7.9117445589371427e-01 2.0477160245626855e-01 7.7581534313332923e-01 1.9413054410402232e-02 1.3320193083168625e+00 -1.0383145613365929e+00 3.2095056872254739e+00 4.1331201867657721e-02 4.1331201867657728e-02 7.6821553065209512e-04 6.8286352090856286e-03 -6.5356475160435390e-03 7.3038630466956342e-03 -6.5356475160435381e-03 6.5356475160435390e-03 2.5964839972374922e+00 1.0798877604705723e+00 1.5073010990858032e-02 -5.5517978689585627e-02 2.0477160245626855e-01
3.8000000000000000e+01 9.8066352219924080e-01 7.9185560668274624e-01 2.0411961387652228e-01 7.7654390832271858e-01 1.9336477800759165e-02 1.3361470229010097e+00 -1.0383357807052414e+00 3.2122566353923681e+00 4.1223144701138539e-02 4.1223144701138879e-02 7.6332330250570635e-04 6.7944112764285270e-03 -6.5041498279076659e-03 7.2674731304133719e-03 -6.5041498279076694e-03 6.5041498279076659e-03 2.5983534564966257e+00 1.0819262229608821e+00 1.5091207521895363e-02 -5.5602334143318111e-02 2.0411961387652228e-01
3.8100000000000001e+01 9.8073961157192646e-01 7.9253334428104294e-01 2.0347076734393657e-01 7.7726884422798992e-01 1.9260388428073462e-02 1.3402639482413461e+00 -1.0383568695581211e+00 3.2149935420303977e+00 4.1115417061170015e-02 4.1115417061170813e-02 7.5847072931760611e-04 6.7603713046862808e-03 -6.4728065417677793e-03 7.2312772710853854e-03 -6.4728065417677802e-03 6.4728065417677793e-03 2.6002156884172862e+00 1.0839593539090953e+00 1.5109330504351216e-02 -5.5686434999690677e-02 2.0347076734393657e-01
3.8200000000000003e+01 9.8081521765455904e-01 7.9320768705760281e-01 2.0282504742788696e-01 7.7799017022667205e-01 1.9184782345440892e-02 1.3443701173108904e+00 -1.0383778291736376e+00 3.2177164835834540e+00 4.1008019349448144e-02 4.1008019349448054e-02 7.5365743989914892e-04 6.7265147501570782e-03 -6.4416174635689256e-03 7.1952749034680744e-03 -6.4416174635689247e-03 6.4416174635689256e-03 2.6020707379046528e+00 1.0859871696880825e+00 1.5127380372561837e-02 -5.5770282518532402e-02 2.0282504742788696e-01
3.8300000000000004e+01 9.8089034435711597e-01 7.9387865332650820e-01 2.0218243871791389e-01 7.7870790563920211e-01 1.9109655642883923e-02 1.3484655631211651e+00 -1.0383986608157707e+00 3.2204255362592149e+00 4.0900951934457370e-02 4.0900951934457579e-02 7.4888306689759921e-04 6.6928410582828652e-03 -6.4105823841366164e-03 7.1594654510342155e-03 -6.4105823841366181e-03 6.4105823841366164e-03 2.6039186495113036e+00 1.0880096866883093e+00 1.5145357558101672e-02 -5.5853877952724361e-02 2.0218243871791389e-01
3.8400000000000006e+01 9.8096499555302963e-01 7.9454626134585682e-01 2.0154292582521482e-01 7.7942206972781480e-01 1.9035004446970330e-02 1.3525503187189047e+00 -1.0384193657342238e+00 3.2231207760247806e+00 4.0794215152071642e-02 4.0794215152071774e-02 7.4414724675192056e-04 6.6593496639913473e-03 -6.3797010795689727e-03 7.1238483263208934e-03 -6.3797010795689701e-03 6.3797010795689727e-03 2.6057594674403721e+00 1.0900269213162308e+00 1.5163262489795711e-02 -5.5937222548224447e-02 2.0154292582521482e-01
3.8500000000000000e+01 9.8103917507956362e-01 7.9521052931672831e-01 2.0090649338409741e-01 7.8013268169546623e-01 1.8960824920436242e-02 1.3566244171828283e+00 -1.0384399451645887e+00 3.2258022786024974e+00 4.0687809306136691e-02 4.0687809306137038e-02 7.3944961964897827e-04 6.6260399920298951e-03 -6.3489733116203458e-03 7.0884229312693243e-03 -6.3489733116203467e-03 6.3489733116203458e-03 2.6075932355486682e+00 1.0920388899927156e+00 1.5181095593731923e-02 -5.6020317544092486e-02 2.0090649338409741e-01
3.8600000000000001e+01 9.8111288673818664e-01 7.9587147538218084e-01 2.0027312605339548e-01 7.8083976068479111e-01 1.8887113261813467e-02 1.3606878916204610e+00 -1.0384604003284745e+00 3.2284701194658694e+00 4.0581734669051253e-02 4.0581734669051329e-02 7.3478982948048345e-04 6.5929114572944505e-03 -6.3183988280793926e-03 7.0531886575598765e-03 -6.3183988280793918e-03 6.3183988280793926e-03 2.6094199973497738e+00 1.0940456091514985e+00 1.5198857293273811e-02 -5.6103164172515652e-02 2.0027312605339548e-01
3.8700000000000003e+01 9.8118613429493884e-01 7.9652911762628387e-01 1.9964280851784671e-01 7.8154332577709207e-01 1.8813865705061210e-02 1.3647407751650185e+00 -1.0384807324336751e+00 3.2311243738356592e+00 4.0475991482342162e-02 4.0475991482341954e-02 7.3016752380060932e-04 6.5599634651524793e-03 -6.2879773631406514e-03 7.0181448869412614e-03 -6.2879773631406514e-03 6.2879773631406514e-03 2.6112397960171037e+00 1.0960470952376591e+00 1.5216548009073015e-02 -5.6185763658834216e-02 1.9964280851784671e-01
3.8800000000000004e+01 9.8125892148079819e-01 7.9718347407317969e-01 1.9901552548943405e-01 7.8224339599136417e-01 1.8741078519201877e-02 1.3687831009723497e+00 -1.0385009426743050e+00 3.2337651166760741e+00 4.0370579957227294e-02 4.0370579957227183e-02 7.2558235378401706e-04 6.5271954117592261e-03 -6.2577086377689937e-03 6.9832909915530103e-03 -6.2577086377689946e-03 6.2577086377689937e-03 2.6130526743869411e+00 1.0980433647061316e+00 1.5234168159082068e-02 -5.6268117221567576e-02 1.9901552548943405e-01
3.8900000000000006e+01 9.8133125199203897e-01 7.9783456268617881e-01 1.9839126170869020e-01 7.8293999028334871e-01 1.8668748007961092e-02 1.3728149022179326e+00 -1.0385210322309608e+00 3.2363924226911118e+00 4.0265500275178945e-02 4.0265500275179035e-02 7.2103397418467590e-04 6.4946066843692358e-03 -6.2275923600587594e-03 6.9486263342434353e-03 -6.2275923600587603e-03 6.2275923600587594e-03 2.6148586749614435e+00 1.1000344340202406e+00 1.5251718158567200e-02 -5.6350226072440515e-02 1.9839126170869020e-01
3.9000000000000000e+01 9.8140312949058817e-01 7.9848240136688520e-01 1.9777000194596717e-01 7.8363312754462100e-01 1.8596870509411820e-02 1.3768362120939308e+00 -1.0385410022708466e+00 3.2390063663210213e+00 4.0160752588475464e-02 4.0160752588475394e-02 7.1652204329517011e-04 6.4621966616413163e-03 -6.1976282255858835e-03 6.9141502688810537e-03 -6.1976282255858843e-03 6.1976282255858835e-03 2.6166578399116158e+00 1.1020203196502651e+00 1.5269198420121220e-02 -5.6432091416409799e-02 1.9777000194596717e-01
3.9100000000000001e+01 9.8147455760437741e-01 7.9912700795435032e-01 1.9715173100267169e-01 7.8432282660170571e-01 1.8525442395622538e-02 1.3808470638062924e+00 -1.0385608539479367e+00 3.2416070217388890e+00 4.0056337020744966e-02 4.0056337020745521e-02 7.1204622290651836e-04 6.4299647139376120e-03 -6.1678159177536388e-03 6.8798621406601576e-03 -6.1678159177536405e-03 6.1678159177536388e-03 2.6184502110802632e+00 1.1040010380720247e+00 1.5286609353676546e-02 -5.6513714451690976e-02 1.9715173100267169e-01
3.9200000000000003e+01 9.8154553992769078e-01 7.9976840022426066e-01 1.9653643371246332e-01 7.8500910621522746e-01 1.8454460072309276e-02 1.3848474905719268e+00 -1.0385805884031061e+00 3.2441944628473434e+00 3.9952253667509333e-02 3.9952253667509492e-02 7.0760617826871170e-04 6.3979102036180934e-03 -6.1381551081332621e-03 6.8457612864019739e-03 -6.1381551081332603e-03 6.1381551081332621e-03 2.6202358299849049e+00 1.1059766057655036e+00 1.5303951366518175e-02 -5.6595096369785478e-02 1.9653643371246332e-01
3.9300000000000004e+01 9.8161608002150813e-01 8.0040659588815000e-01 1.9592409494242297e-01 7.8569198507908522e-01 1.8383919978491842e-02 1.3888375256159069e+00 -1.0386002067642803e+00 3.2467687632754085e+00 3.9848502596712729e-02 3.9848502596712423e-02 7.0320157805158477e-04 6.3660324853281151e-03 -6.1086454567972227e-03 6.8118470348488072e-03 -6.1086454567972235e-03 6.1086454567972227e-03 2.6220147378206677e+00 1.1079470392134865e+00 1.5321224863296871e-02 -5.6676238355507877e-02 1.9592409494242297e-01
3.9400000000000006e+01 9.8168618141384645e-01 8.0104161259264239e-01 1.9531469959418554e-01 7.8637148181966088e-01 1.8313818586153607e-02 1.3928172021687437e+00 -1.0386197101465835e+00 3.2493299963754323e+00 3.9745083849246791e-02 3.9745083849246916e-02 6.9883209430634174e-04 6.3343309062809678e-03 -6.0792866126469763e-03 6.7781187069533184e-03 -6.0792866126469754e-03 6.0792866126469763e-03 2.6237869754631520e+00 1.1099123549002301e+00 1.5338430246042324e-02 -5.6757141587013435e-02 1.9531469959418554e-01
3.9500000000000000e+01 9.8175584760009471e-01 8.0167346791872396e-01 1.9470823260504050e-01 7.8704761499505416e-01 1.8244152399905369e-02 1.3967865534637087e+00 -1.0386390996524684e+00 3.2518782352201678e+00 3.9641997439475316e-02 3.9641997439475614e-02 6.9449740242767222e-04 6.3028048065359270e-03 -6.0500782137356953e-03 6.7445756161633678e-03 -6.0500782137356945e-03 6.0500782137356953e-03 2.6255525834712636e+00 1.1118725693101592e+00 1.5355567914176395e-02 -5.6837807235825800e-02 1.9470823260504050e-01
3.9600000000000001e+01 9.8182508204334717e-01 8.0230217938103954e-01 1.9410467894900169e-01 7.8772040309434543e-01 1.8174917956652804e-02 1.4007456127342020e+00 -1.0386583763718449e+00 3.2544135525999227e+00 3.9539243355741729e-02 3.9539243355741570e-02 6.9019718111625972e-04 6.2714535192692732e-03 -6.0210198875835577e-03 6.7112170686998178e-03 -6.0210198875835560e-03 6.0210198875835577e-03 2.6273116020900291e+00 1.1138276989265830e+00 1.5372638264526459e-02 -5.6918236466865058e-02 1.9410467894900169e-01
3.9700000000000003e+01 9.8189388817473233e-01 8.0292776442721936e-01 1.9350402363784433e-01 7.8838986453688797e-01 1.8106111825267824e-02 1.4046944132111798e+00 -1.0386775413822589e+00 3.2569360210199032e+00 3.9436821560874212e-02 3.9436821560873823e-02 6.8593111234172487e-04 6.2402763710406100e-03 -5.9921112514878649e-03 6.6780423638295901e-03 -5.9921112514878640e-03 5.9921112514878649e-03 2.6290640712533717e+00 1.1157777602304420e+00 1.5389641691338706e-02 -5.6998430438475703e-02 1.9350402363784433e-01
3.9800000000000004e+01 9.8196226939373665e-01 8.0355024043722911e-01 1.9290625172211234e-01 7.8905601767162425e-01 1.8037730606263389e-02 1.4086329881206261e+00 -1.0386965957489724e+00 3.2594457126975471e+00 3.9334731992689533e-02 3.9334731992689345e-02 6.8169888130635917e-04 6.2092726820548129e-03 -5.9633519128282336e-03 6.6450507941345927e-03 -5.9633519128282310e-03 5.9633519128282336e-03 2.6308100305868716e+00 1.1177227696990772e+00 1.5406578586291596e-02 -5.7078390302455075e-02 1.9290625172211234e-01
3.9900000000000006e+01 9.8203022906852788e-01 8.0416962472274844e-01 1.9231134829209515e-01 7.8971888077643271e-01 1.7969770931472132e-02 1.4125613706810767e+00 -1.0387155405251565e+00 3.2619426995600942e+00 3.9232974564482083e-02 3.9232974564481833e-02 6.7750017640897536e-04 6.1784417664174337e-03 -5.9347414693648988e-03 6.6122416457738741e-03 -5.9347414693648980e-03 5.9347414693648988e-03 2.6325495194104938e+00 1.1196627438050220e+00 1.5423449338509306e-02 -5.7158117204081843e-02 1.9231134829209515e-01
4.0000000000000000e+01 9.8209777053627145e-01 8.0478593452657232e-01 1.9171929847877506e-01 7.9037847205749645e-01 1.7902229463728478e-02 1.4164795941011892e+00 -1.0387343767519830e+00 3.2644270532421396e+00 3.9131549165510586e-02 3.9131549165510766e-02 6.7333468920951459e-04 6.1477829323856870e-03 -5.9062795095320489e-03 6.5796141987415633e-03 -5.9062795095320472e-03 5.9062795095320489e-03 2.6342825767412914e+00 1.1215976990148204e+00 1.5440254334575226e-02 -5.7237612282144648e-02 1.9171929847877506e-01
4.0100000000000001e+01 9.8216489710344568e-01 8.0539918702204016e-01 1.9113008745474483e-01 7.9103480964870088e-01 1.7835102896554204e-02 1.4203876915773688e+00 -1.0387531054587849e+00 3.2668988450834004e+00 3.9030455661479932e-02 3.9030455661479717e-02 6.6920211439401047e-04 6.1172954826145603e-03 -5.8779656127258594e-03 6.5471677271198691e-03 -5.8779656127258577e-03 5.8779656127258594e-03 2.6360092412960854e+00 1.1235276517878690e+00 1.5456993958545533e-02 -5.7316876668970881e-02 1.9113008745474483e-01
4.0200000000000003e+01 9.8223161204615228e-01 8.0600939931248605e-01 1.9054370043509825e-01 7.9168791161105401e-01 1.7768387953847685e-02 1.4242856962914292e+00 -1.0387717276631669e+00 3.2693581461264793e+00 3.8929693895009970e-02 3.8929693895009790e-02 6.6510214973992910e-04 6.0869787143969763e-03 -5.8497993495861518e-03 6.5149014993260814e-03 -5.8497993495861518e-03 5.8497993495861518e-03 2.6377295514941137e+00 1.1254526185752791e+00 1.5473668591962704e-02 -5.7395911490455767e-02 1.9054370043509825e-01
4.0300000000000004e+01 9.8229791861042370e-01 8.0661658843071549e-01 1.8996012267829107e-01 7.9233779593213260e-01 1.7702081389576380e-02 1.4281736414083130e+00 -1.0387902443711703e+00 3.2718050271148202e+00 3.8829263686107077e-02 3.8829263686106827e-02 6.6103449608214911e-04 6.0568319199003993e-03 -5.8217802822739901e-03 6.4828147783561390e-03 -5.8217802822739901e-03 5.8217802822739901e-03 2.6394435454596605e+00 1.1273726158187662e+00 1.5490278613869170e-02 -5.7474717866091402e-02 1.8996012267829107e-01
4.0400000000000006e+01 9.8236382001252731e-01 8.0722077133850434e-01 1.8937933948697533e-01 7.9298448052555193e-01 1.7636179987472751e-02 1.4320515600738548e+00 -1.0388086565773627e+00 3.2742395584906960e+00 3.8729164832622072e-02 3.8729164832621885e-02 6.5699885727922222e-04 6.0268543863974677e-03 -5.7939079647429002e-03 6.4509068220221224e-03 -5.7939079647429002e-03 5.7939079647429002e-03 2.6411512610246581e+00 1.1292876599495598e+00 1.5506824400820945e-02 -5.7553296908996028e-02 1.8937933948697533e-01
4.0500000000000000e+01 9.8242931943926637e-01 8.0782196492611991e-01 1.8880133620880743e-01 7.9362798323045891e-01 1.7570680560733676e-02 1.4359194854125805e+00 -1.0388269652650000e+00 3.2766618103933038e+00 3.8629397110704421e-02 3.8629397110704018e-02 6.5299494018013953e-04 5.9970453964922621e-03 -5.7661819430052733e-03 6.4191768831854124e-03 -5.7661819430052733e-03 5.7661819430052733e-03 2.6428527357312630e+00 1.1311977673873337e+00 1.5523306326901297e-02 -5.7631649725943326e-02 1.8880133620880743e-01
4.0600000000000001e+01 9.8249442004827725e-01 8.0842018601186594e-01 1.8822609823722855e-01 7.9426832181104867e-01 1.7505579951722958e-02 1.4397774505255674e+00 -1.0388451714061309e+00 3.2790718526569744e+00 3.8529960275249894e-02 3.8529960275249173e-02 6.4902245459148031e-04 5.9674042283417638e-03 -5.7386017553935206e-03 6.3876242099850005e-03 -5.7386017553935189e-03 5.7386017553935206e-03 2.6445480068344089e+00 1.1331029545391629e+00 1.5539724763734448e-02 -5.7709777417392069e-02 1.8822609823722855e-01
4.0700000000000003e+01 9.8255912496832276e-01 8.0901545134164887e-01 1.8765361101221961e-01 7.9490551395610320e-01 1.7440875031677180e-02 1.4436254884883382e+00 -1.0388632759617480e+00 3.2814697548094660e+00 3.8430854060343217e-02 3.8430854060343210e-02 6.4508111324504663e-04 5.9379301558728659e-03 -5.7111669328163278e-03 6.3562480460613744e-03 -5.7111669328163313e-03 5.7111669328163278e-03 2.6462371113043370e+00 1.1350032377984991e+00 1.5556080080499243e-02 -5.7787681077515550e-02 1.8765361101221961e-01
4.0800000000000004e+01 9.8262343729958512e-01 8.0960777758856450e-01 1.8708386002103186e-01 7.9553957727855329e-01 1.7376562700414881e-02 1.4474636323488002e+00 -1.0388812798818903e+00 3.2838555860703043e+00 3.8332078179693058e-02 3.8332078179692683e-02 6.4117063176584574e-04 5.9086224489945808e-03 -5.6838769990097040e-03 6.3250476307755502e-03 -5.6838769990097040e-03 5.6838769990097040e-03 2.6479200858290972e+00 1.1368986335441675e+00 1.5572372643942910e-02 -5.7865361794231372e-02 1.8708386002103186e-01
4.0900000000000006e+01 9.8268736011395141e-01 8.1019718135250807e-01 1.8651683079889092e-01 7.9617052931506049e-01 1.7312639886048697e-02 1.4512919151252324e+00 -1.0388991841057840e+00 3.2862294153492919e+00 3.8233632327059959e-02 3.8233632327059633e-02 6.3729072864048540e-04 5.8794803738055311e-03 -5.6567314707828675e-03 6.2940221994233526e-03 -5.6567314707828692e-03 5.6567314707828675e-03 2.6495969668170316e+00 1.1387891581393872e+00 1.5588602818394791e-02 -5.7942820649231258e-02 1.8651683079889092e-01
4.1000000000000000e+01 9.8275089645529912e-01 8.1078367915980198e-01 1.8595250892967807e-01 7.9679838752562104e-01 1.7249103544700869e-02 1.4551103698043080e+00 -1.0389169895619621e+00 3.2885913112450083e+00 3.8135516176682122e-02 3.8135516176681969e-02 6.3344112518601953e-04 5.8505031927976459e-03 -5.6297298582599024e-03 6.2631709834459221e-03 -5.6297298582599024e-03 5.6297298582599024e-03 2.6512677903992303e+00 1.1406748279308092e+00 1.5604770965780114e-02 -5.8020058718010893e-02 1.8595250892967807e-01
4.1100000000000001e+01 9.8281404933977845e-01 8.1136728746284659e-01 1.8539088004658608e-01 7.9742316929319235e-01 1.7185950660221654e-02 1.4589190293391692e+00 -1.0389346971683819e+00 3.2909413420434719e+00 3.8037729383689281e-02 3.8037729383689434e-02 6.2962154551907037e-04 5.8216901650544996e-03 -5.6028716651156793e-03 6.2324932106347496e-03 -5.6028716651156767e-03 5.6028716651156793e-03 2.6529325924319660e+00 1.1425556592475790e+00 1.5620877445633684e-02 -5.8097077069899902e-02 1.8539088004658608e-01
4.1200000000000003e+01 9.8287682175608904e-01 8.1194802263978749e-01 1.8483192983275359e-01 7.9804489192333539e-01 1.7123178243910974e-02 1.4627179266475276e+00 -1.0389523078325476e+00 3.2932795757168245e+00 3.7940271584518168e-02 3.7940271584518140e-02 6.2583171652552813e-04 5.7930405464465540e-03 -5.5761563888081849e-03 6.2019881053337125e-03 -5.5761563888081815e-03 5.5761563888081849e-03 2.6545914084991029e+00 1.1444316684004139e+00 1.5636922615113766e-02 -5.8173876768091909e-02 1.8483192983275359e-01
4.1300000000000004e+01 9.8293921666575723e-01 8.1252590099420519e-01 1.8427564402187455e-01 7.9866357264388266e-01 1.7060783334242942e-02 1.4665070946098251e+00 -1.0389698224516399e+00 3.2956060799221394e+00 3.7843142397311499e-02 3.7843142397311742e-02 6.2207136783034591e-04 5.7645535898204541e-03 -5.5495835208046003e-03 6.1716548886349455e-03 -5.5495835208046020e-03 5.5495835208046003e-03 2.6562442739144871e+00 1.1463028716807064e+00 1.5652906829015760e-02 -5.8250458869674657e-02 1.8427564402187455e-01
4.1400000000000006e+01 9.8300123700340669e-01 8.1310093875482103e-01 1.8372200839878639e-01 7.9927922860462031e-01 1.6998762996593451e-02 1.4702865660674171e+00 -1.0389872419126245e+00 3.2979209220002828e+00 3.7746341422325046e-02 3.7746341422324893e-02 6.1834023176804626e-04 5.7362285451863200e-03 -5.5231525468048305e-03 6.1414927785728764e-03 -5.5231525468048296e-03 5.5231525468048305e-03 2.6578912237243095e+00 1.1481692853596430e+00 1.5668830439786015e-02 -5.8326824425660138e-02 1.8372200839878639e-01
4.1500000000000000e+01 9.8306288567702937e-01 8.1367315207522328e-01 1.8317100880003598e-01 7.9989187687699337e-01 1.6937114322970709e-02 1.4740563738208072e+00 -1.0390045670923702e+00 3.3002241689748368e+00 3.7649868242312957e-02 3.7649868242313055e-02 6.1463804335322534e-04 5.7080646598984272e-03 -5.4968629469581603e-03 6.1115009903113856e-03 -5.4968629469581594e-03 5.4968629469581603e-03 2.6595322927094500e+00 1.1500309256873436e+00 1.5684693797535593e-02 -5.8402974481014849e-02 1.8317100880003598e-01
4.1600000000000001e+01 9.8312416556825122e-01 8.1424255703361070e-01 1.8262263111442351e-01 8.0050153445382777e-01 1.6875834431748622e-02 1.4778165506279188e+00 -1.0390217988577788e+00 3.3025158875511567e+00 3.7553722422921987e-02 3.7553722422922528e-02 6.1096454025173406e-04 5.6800611788340840e-03 -5.4707141960775784e-03 6.0816787363293127e-03 -5.4707141960775784e-03 5.4707141960775784e-03 2.6611675153877994e+00 1.1518878088920217e+00 1.5700497250054037e-02 -5.8478910074690006e-02 1.8262263111442351e-01
4.1700000000000003e+01 9.8318507953259693e-01 8.1480916963255245e-01 1.8207686128352660e-01 8.0110821824907030e-01 1.6814920467403179e-02 1.4815671292023946e+00 -1.0390389380658804e+00 3.3047961441154063e+00 3.7457903513069706e-02 3.7457903513069477e-02 6.0731946275206794e-04 5.6522173445669515e-03 -5.4447057638482141e-03 6.0520252266002819e-03 -5.4447057638482158e-03 5.4447057638482141e-03 2.6627969260165556e+00 1.1537399511791593e+00 1.5716241142823127e-02 -5.8554632239651988e-02 1.8207686128352660e-01
4.1800000000000004e+01 9.8324563039974833e-01 8.1537300579876748e-01 1.8153368530220163e-01 8.0171194509754673e-01 1.6754369600251565e-02 1.4853081422119532e+00 -1.0390559855639692e+00 3.3070650047337686e+00 3.7362411045321613e-02 3.7362411045322091e-02 6.0370255373703411e-04 5.6245323975370751e-03 -5.4188371150320725e-03 6.0225396687691064e-03 -5.4188371150320743e-03 5.4188371150320725e-03 2.6644205585945002e+00 1.1555873687307054e+00 1.5731925819030657e-02 -5.8630142002912576e-02 1.8153368530220163e-01
4.1900000000000006e+01 9.8330582097380592e-01 8.1593408138291879e-01 1.8099308921906682e-01 8.0231273175473916e-01 1.6694179026194123e-02 1.4890396222767657e+00 -1.0390729421896943e+00 3.3093225351516353e+00 3.7267244536263351e-02 3.7267244536263192e-02 6.0011355865594387e-04 5.5970055762171724e-03 -5.3931077096686245e-03 5.9932212683245683e-03 -5.3931077096686245e-03 5.3931077096686245e-03 2.6660384468642571e+00 1.1574300777042890e+00 1.5747551619584153e-02 -5.8705440385559374e-02 1.8099308921906682e-01
4.2000000000000000e+01 9.8336565403354093e-01 8.1649241215942525e-01 1.8045505913696427e-01 8.0291059489657668e-01 1.6634345966459105e-02 1.4927616019678780e+00 -1.0390898087712002e+00 3.3115688007929296e+00 3.7172403486862418e-02 3.7172403486862376e-02 5.9655222549695854e-04 5.5696361172743580e-03 -5.3675170032704573e-03 5.9640692287674154e-03 -5.3675170032704590e-03 5.3675170032704573e-03 2.6676506243145233e+00 1.1592680942324516e+00 1.5763118883124625e-02 -5.8780528402786254e-02 1.8045505913696427e-01
4.2100000000000001e+01 9.8342513233264994e-01 8.1704801382628855e-01 1.7991958121340332e-01 8.0350555111924660e-01 1.6574867667350106e-02 1.4964741138056670e+00 -1.0391065861272084e+00 3.3138038667594421e+00 3.7077887382830702e-02 3.7077887382830819e-02 5.9301830475988351e-04 5.5424232557290658e-03 -5.3420644470157253e-03 5.9350827517756092e-03 -5.3420644470157245e-03 5.3420644470157253e-03 2.6692571241822858e+00 1.1611014344218975e+00 1.5778627946040218e-02 -5.8855407063923788e-02 1.7991958121340332e-01
4.2200000000000003e+01 9.8348425860000388e-01 8.1760090200493674e-01 1.7938664166098423e-01 8.0409761693901960e-01 1.6515741399996304e-02 1.5001771902583330e+00 -1.0391232750671502e+00 3.3160277978302872e+00 3.6983695694977919e-02 3.6983695694977392e-02 5.8951154942928454e-04 5.5153662251097172e-03 -5.3167494879359590e-03 5.9062610373652432e-03 -5.3167494879359581e-03 5.3167494879359590e-03 2.6708579794550094e+00 1.1629301143527608e+00 1.5794079142480041e-02 -5.8930077372469643e-02 1.7938664166098423e-01
4.2300000000000004e+01 9.8354303553989464e-01 8.1815109224008220e-01 1.7885622674780388e-01 8.0468680879209076e-01 1.6456964460105309e-02 1.5038708637404254e+00 -1.0391398763912574e+00 3.3182406584613551e+00 3.6889827879557621e-02 3.6889827879558024e-02 5.8603171494781546e-04 5.4884642576034769e-03 -5.2915715690996061e-03 5.8776032840474213e-03 -5.2915715690996070e-03 5.2915715690996061e-03 2.6724532228728095e+00 1.1647541500778906e+00 1.5809472804367734e-02 -5.9004540326119063e-02 1.7885622674780388e-01
4.2400000000000006e+01 9.8360146583228136e-01 8.1869859999959538e-01 1.7832832279784272e-01 8.0527314303443864e-01 1.6398534167718627e-02 1.5075551666114084e+00 -1.0391563908906907e+00 3.3204425127848949e+00 3.6796283378615117e-02 3.6796283378615235e-02 5.8257855919000576e-04 5.4617165842044939e-03 -5.2665301297926542e-03 5.8491086889826604e-03 -5.2665301297926551e-03 5.2665301297926542e-03 2.6740428869306054e+00 1.1665735576221521e+00 1.5824809261415173e-02 -5.9078796916795372e-02 1.7832832279784272e-01
4.2500000000000000e+01 9.8365955213303025e-01 8.1924344067439248e-01 1.7780291619133454e-01 8.0585663594169565e-01 1.6340447866969813e-02 1.5112301311742522e+00 -1.0391728193476246e+00 3.3226334246091107e+00 3.6703061620319999e-02 3.6703061620320838e-02 5.7915184243622069e-04 5.4351224348571404e-03 -5.2416246056939024e-03 5.8207764481301230e-03 -5.2416246056938990e-03 5.2416246056939024e-03 2.6756270038802477e+00 1.1683883529817449e+00 1.5840088841136135e-02 -5.9152848130680398e-02 1.7780291619133454e-01
4.2600000000000001e+01 9.8371729707415501e-01 8.1978562957833745e-01 1.7727999336511849e-01 8.0643730370903655e-01 1.6282702925845171e-02 1.5148957896740638e+00 -1.0391891625353702e+00 3.3248134574178225e+00 3.6610162019306412e-02 3.6610162019305614e-02 5.7575132734715253e-04 5.4086810385977268e-03 -5.2168544290482856e-03 5.7926057563954386e-03 -5.2168544290482873e-03 5.2168544290482856e-03 2.6772056057326301e+00 1.1701985521235376e+00 1.5855311868859797e-02 -5.9226694948245021e-02 1.7727999336511849e-01
4.2700000000000003e+01 9.8377470326405303e-01 8.2032518194815784e-01 1.7675954081297371e-01 8.0701516245107929e-01 1.6225296735946963e-02 1.5185521742967512e+00 -1.0392054212184771e+00 3.3269826743702096e+00 3.6517583976988566e-02 3.6517583976988538e-02 5.7237677893818455e-04 5.3823916236899177e-03 -5.1922190288336556e-03 5.7645958077718398e-03 -5.1922190288336547e-03 5.1922190288336556e-03 2.6787787242597814e+00 1.1720041709844191e+00 1.5870478667744530e-02 -5.9300338344279474e-02 1.7675954081297371e-01
4.2800000000000004e+01 9.8383177328774063e-01 8.2086211294337519e-01 1.7624154508593820e-01 8.0759022820180248e-01 1.6168226712259245e-02 1.5221993171677162e+00 -1.0392215961528246e+00 3.3291411383005696e+00 3.6425326881896813e-02 3.6425326881896640e-02 5.6902796455462698e-04 5.3562534177605875e-03 -5.1677178309274723e-03 5.7367457954820992e-03 -5.1677178309274723e-03 5.1677178309274723e-03 2.6803463909969332e+00 1.1738052254706641e+00 1.5885589558791258e-02 -5.9373779287923902e-02 1.7624154508593820e-01
4.2900000000000006e+01 9.8388850970708408e-01 8.2139643764624692e-01 1.7572599279261034e-01 8.0816251691447372e-01 1.6111490292916052e-02 1.5258372503505833e+00 -1.0392376880857384e+00 3.3312889117181741e+00 3.6333390109984397e-02 3.6333390109984029e-02 5.6570465384674334e-04 5.3302656479288571e-03 -5.1433502582664626e-03 5.7090549121132060e-03 -5.1433502582664608e-03 5.1433502582664626e-03 2.6819086372445748e+00 1.1756017314573166e+00 1.5900644860857092e-02 -5.9447018742698740e-02 1.7572599279261034e-01
4.3000000000000000e+01 9.8394491506102799e-01 8.2192817106172256e-01 1.7521287059943530e-01 8.0873204446159264e-01 1.6055084938972192e-02 1.5294660058459559e+00 -1.0392536977560860e+00 3.3334260568071477e+00 3.6241773024945897e-02 3.6241773024945995e-02 5.6240661874536852e-04 5.3044275409343334e-03 -5.1191157310050295e-03 5.6815223497503984e-03 -5.1191157310050304e-03 5.1191157310050295e-03 2.6834654940704823e+00 1.1773937047875869e+00 1.5915644890668847e-02 -5.9520057666535134e-02 1.7521287059943530e-01
4.3100000000000001e+01 9.8400099186582368e-01 8.2245732811741135e-01 1.7470216523097573e-01 8.0929882663484798e-01 1.5999008134176346e-02 1.5330856155902057e+00 -1.0392696258943663e+00 3.3355526354263865e+00 3.6150474978523160e-02 3.6150474978522834e-02 5.5913363343768063e-04 5.2787383232610991e-03 -5.0950136666691103e-03 5.6541473001067910e-03 -5.0950136666691121e-03 5.0950136666691103e-03 2.6850169923117346e+00 1.1791811612722642e+00 1.5930589962836455e-02 -5.9592897011805354e-02 1.7470216523097573e-01
4.3200000000000003e+01 9.8405674261525333e-01 8.2298392366356377e-01 1.7419386347016649e-01 8.0986287914508681e-01 1.5943257384746667e-02 1.5366961114542961e+00 -1.0392854732228400e+00 3.3376687091096007e+00 3.6059495310802853e-02 3.6059495310803054e-02 5.5588547434321639e-04 5.2531972212580417e-03 -5.0710434803060344e-03 5.6269289546492501e-03 -5.0710434803060344e-03 5.0710434803060344e-03 2.6865631625767050e+00 1.1809641166891456e+00 1.5945480389866443e-02 -5.9665537725353032e-02 1.7419386347016649e-01
4.3300000000000004e+01 9.8411216978085125e-01 8.2350797247306295e-01 1.7368795215855570e-01 8.1042421762229555e-01 1.5887830219148733e-02 1.5402975252426270e+00 -1.0393012404555908e+00 3.3397743390652916e+00 3.5968833350522464e-02 3.5968833350522339e-02 5.5266192009039187e-04 5.2278034612581303e-03 -5.0472045846328998e-03 5.5998665047232920e-03 -5.0472045846328990e-03 5.0472045846328998e-03 2.6881040352470369e+00 1.1827425867824763e+00 1.5960316482175302e-02 -5.9737980748523573e-02 1.7368795215855570e-01
4.3400000000000006e+01 9.8416727581212426e-01 8.2402948924142960e-01 1.7318441819653027e-01 8.1098285761559397e-01 1.5832724187875808e-02 1.5438898886919168e+00 -1.0393169282986470e+00 3.3418695861768808e+00 3.5878488415354924e-02 3.5878488415354959e-02 5.4946275149293485e-04 5.2025562696922057e-03 -5.0234963901792436e-03 5.5729591416721789e-03 -5.0234963901792419e-03 5.0234963901792436e-03 2.6896396404796010e+00 1.1845165872624086e+00 1.5975098548102893e-02 -5.9810227017194365e-02 1.7318441819653027e-01
4.3500000000000000e+01 9.8422206313676863e-01 8.2454848858683671e-01 1.7268324854352785e-01 8.1153881459324073e-01 1.5777936863231486e-02 1.5474732334701089e+00 -1.0393325374500659e+00 3.3439545110028197e+00 3.5788459812202425e-02 3.5788459812202571e-02 5.4628775152693921e-04 5.1774548732019090e-03 -4.9999183054283995e-03 5.5462060569553386e-03 -4.9999183054283995e-03 4.9999183054283995e-03 2.6911700082084336e+00 1.1862861338044708e+00 1.5989826893925748e-02 -5.9882277461805064e-02 1.7268324854352785e-01
4.3600000000000001e+01 9.8427653416088534e-01 8.2506498505013737e-01 1.7218443021823349e-01 8.1209210394265186e-01 1.5723465839114548e-02 1.5510475911753154e+00 -1.0393480686000371e+00 3.3460291737767873e+00 3.5698746837477022e-02 3.5698746837477174e-02 5.4313670530798319e-04 5.1524984987484134e-03 -4.9764697369543819e-03 5.5196064422623646e-03 -4.9764697369543802e-03 4.9764697369543819e-03 2.6926951681466567e+00 1.1880512420490559e+00 1.6004501823870337e-02 -5.9954133007387798e-02 1.7218443021823349e-01
4.3700000000000003e+01 9.8433069126919359e-01 8.2557899309489990e-01 1.7168795029876591e-01 8.1264274097042766e-01 1.5669308730806235e-02 1.5546129933347697e+00 -1.0393635224309612e+00 3.3480936344078751e+00 3.5609348777377703e-02 3.5609348777377911e-02 5.4000940006848229e-04 5.1276863737185572e-03 -4.9531500895558479e-03 5.4931594896243299e-03 -4.9531500895558488e-03 4.9531500895558479e-03 2.6942151497883802e+00 1.1898119276009145e+00 1.6019123640126375e-02 -6.0025794573597233e-02 1.7168795029876591e-01
4.3800000000000004e+01 9.8438453682524063e-01 8.2609052710745823e-01 1.7119379592284639e-01 8.1319074090239418e-01 1.5615463174759600e-02 1.5581694714038310e+00 -1.0393788996175783e+00 3.3501479524809215e+00 3.5520264908168099e-02 3.5520264908167218e-02 5.3690562513546321e-04 5.1030177260288348e-03 -4.9299587663875384e-03 5.4668643915230016e-03 -4.9299587663875384e-03 4.9299587663875384e-03 2.6957299824105854e+00 1.1915682060286723e+00 1.6033692642859997e-02 -6.0097263074740698e-02 1.7119379592284639e-01
4.3900000000000006e+01 9.8443807317160859e-01 8.2659960139696786e-01 1.7070195428795787e-01 8.1373611888365072e-01 1.5561926828391213e-02 1.5617170567649967e+00 -1.0393942008270098e+00 3.3521921872567333e+00 3.5431494496442381e-02 3.5431494496443137e-02 5.3382517190845593e-04 5.0784917842256931e-03 -4.9068951690877279e-03 5.4407203409961840e-03 -4.9068951690877270e-03 4.9068951690877279e-03 2.6972396950749915e+00 1.1933200928643528e+00 1.6048209130226913e-02 -6.0168539419808223e-02 1.7070195428795787e-01
4.4000000000000000e+01 9.8449130263012485e-01 8.2710623019547469e-01 1.7021241265149012e-01 8.1427888997863473e-01 1.5508697369874966e-02 1.5652557807269527e+00 -1.0394094267188811e+00 3.3542263976724773e+00 3.5343036799394371e-02 3.5343036799395135e-02 5.3076783383771060e-04 5.0541077775841797e-03 -4.8839586979037104e-03 5.4147265317414216e-03 -4.8839586979037130e-03 4.8839586979037104e-03 2.6987443166299050e+00 1.1950676036029166e+00 1.6062673398385512e-02 -6.0239624512502525e-02 1.7021241265149012e-01
4.4100000000000001e+01 9.8454422750206205e-01 8.2761042765799231e-01 1.6972515833087273e-01 8.1481906917118929e-01 1.5455772497938060e-02 1.5687856745236435e+00 -1.0394245779454070e+00 3.3562506423420704e+00 3.5254891065073929e-02 3.5254891065073769e-02 5.2773340640258114e-04 5.0298649362027952e-03 -4.8611487518131578e-03 5.3888821582157385e-03 -4.8611487518131552e-03 4.8611487518131578e-03 2.7002438757120539e+00 1.1968107537018122e+00 1.6077085741510046e-02 -6.0310519251268992e-02 1.6972515833087273e-01
4.4200000000000003e+01 9.8459685006834075e-01 8.2811220786258988e-01 1.6924017870369565e-01 8.1535667136464507e-01 1.5403149931659225e-02 1.5723067693133737e+00 -1.0394396551514802e+00 3.3582649795565982e+00 3.5167056532644646e-02 3.5167056532644889e-02 5.2472168709022382e-04 5.0057624910965215e-03 -4.8384647286433304e-03 5.3631864157335542e-03 -4.8384647286433278e-03 4.8384647286433304e-03 2.7017384007483964e+00 1.1985495585805419e+00 1.6091446451803479e-02 -6.0381224529325352e-02 1.6924017870369565e-01
4.4300000000000004e+01 9.8464917258973106e-01 8.2861158481048702e-01 1.6875746120781915e-01 8.1589171138191185e-01 1.5350827410268969e-02 1.5758190961779295e+00 -1.0394546589747664e+00 3.3602694672847786e+00 3.5079532432636888e-02 3.5079532432637173e-02 5.2173247537452914e-04 4.9817996742873285e-03 -4.8159060251874676e-03 5.3376385005619968e-03 -4.8159060251874641e-03 4.8159060251874676e-03 2.7032279199579232e+00 1.2002840336202354e+00 1.6105755819510629e-02 -6.0451741234691610e-02 1.6875746120781915e-01
4.4400000000000006e+01 9.8470119730704819e-01 8.2910857242615987e-01 1.6827699334147103e-01 8.1642420396557713e-01 1.5298802692951930e-02 1.5793226861217291e+00 -1.0394695900457607e+00 3.3622641631734318e+00 3.4992317987194578e-02 3.4992317987194578e-02 5.1876557269527187e-04 4.9579757188918366e-03 -4.7934720373180081e-03 5.3122376100132804e-03 -4.7934720373180072e-03 4.7934720373180081e-03 2.7047124613534366e+00 1.2020141941632405e+00 1.6120014132931036e-02 -6.0522070250219717e-02 1.6827699334147103e-01
4.4500000000000000e+01 9.8475292644134871e-01 8.2960318455745441e-01 1.6779876266333318e-01 8.1695416377801555e-01 1.5247073558651342e-02 1.5828175700709959e+00 -1.0394844489879178e+00 3.3642491245480701e+00 3.4905412410318359e-02 3.4905412410318283e-02 5.1582078243746720e-04 4.9342898592066508e-03 -4.7711621600971931e-03 5.2869829425346605e-03 -4.7711621600971940e-03 4.7711621600971931e-03 2.7061920527433139e+00 1.2037400555127231e+00 1.6134221678431839e-02 -6.0592212453623243e-02 1.6779876266333318e-01
4.4600000000000001e+01 9.8480436219412459e-01 8.3009543497570870e-01 1.6732275679261729e-01 8.1748160540150727e-01 1.5195637805875510e-02 1.5863037788729568e+00 -1.0394992364176980e+00 3.3662244084134092e+00 3.4818814908104505e-02 3.4818814908104449e-02 5.1289790991101536e-04 4.9107413307912648e-03 -4.7489757878849195e-03 5.2618736977959350e-03 -4.7489757878849169e-03 4.7489757878849195e-03 2.7076667217332564e+00 1.2054616329322800e+00 1.6148378740460649e-02 -6.0662168717506869e-02 1.6732275679261729e-01
4.4700000000000003e+01 9.8485550674749367e-01 8.3058533737588347e-01 1.6684896340912994e-01 8.1800654333836376e-01 1.5144493252506365e-02 1.5897813432950614e+00 -1.0395139529446802e+00 3.3681900714540056e+00 3.4732524678981989e-02 3.4732524678981948e-02 5.0999676233055911e-04 4.8873293705489398e-03 -4.7269123144442621e-03 5.2369090767748205e-03 -4.7269123144442595e-03 4.7269123144442621e-03 2.7091364957280186e+00 1.2071789416455618e+00 1.6162485601558300e-02 -6.0731939909396002e-02 1.6684896340912994e-01
4.4800000000000004e+01 9.8490636226438999e-01 8.3107290537670009e-01 1.6637737025332663e-01 8.1852899201106333e-01 1.5093637735609958e-02 1.5932502940242306e+00 -1.0395285991716323e+00 3.3701461700348827e+00 3.4646540913941475e-02 3.4646540913941440e-02 5.0711714879551342e-04 4.8640532168046959e-03 -4.7049711330438395e-03 5.2120882818393523e-03 -4.7049711330438386e-03 4.7049711330438395e-03 2.7106014019331246e+00 1.2088919968359098e+00 1.6176542542371622e-02 -6.0801526891766058e-02 1.6637737025332663e-01
4.4900000000000006e+01 9.8495693088875103e-01 8.3155815252078680e-01 1.6590796512635697e-01 8.1904896576239405e-01 1.5043069111248978e-02 1.5967106616661200e+00 -1.0395431756945714e+00 3.3720927602021664e+00 3.4560862796763299e-02 3.4560862796763167e-02 5.0425888027040274e-04 4.8409121093814737e-03 -4.6831516365580207e-03 5.1874105168284229e-03 -4.6831516365580198e-03 4.6831516365580207e-03 2.7120614673565666e+00 1.2106008136460014e+00 1.6190549841666083e-02 -6.0870930522071862e-02 1.6590796512635697e-01
4.5000000000000000e+01 9.8500721474570274e-01 8.3204109227483203e-01 1.6544073589009822e-01 8.1956647885560452e-01 1.4992785254297231e-02 1.6001624767444138e+00 -1.0395576831029001e+00 3.3740298976838354e+00 3.4475489504240883e-02 3.4475489504241105e-02 5.0142176956532438e-04 4.8179052896739766e-03 -4.6614532175645387e-03 5.1628749871298635e-03 -4.6614532175645405e-03 4.6614532175645387e-03 2.7135167188104869e+00 1.2123054071775088e+00 1.6204507776338438e-02 -6.0940151652776900e-02 1.6544073589009822e-01
4.5100000000000001e+01 9.8505721594174389e-01 8.3252173802974494e-01 1.6497567046718148e-01 8.2008154547456236e-01 1.4942784058256029e-02 1.6036057697001325e+00 -1.0395721219794376e+00 3.3759576378904068e+00 3.4390420206400346e-02 3.4390420206400894e-02 4.9860563131675967e-04 4.7950320007203598e-03 -4.6398752684396550e-03 5.1384808997564143e-03 -4.6398752684396541e-03 4.6398752684396550e-03 2.7149671829128477e+00 1.2140057924907650e+00 1.6218416621429324e-02 -6.1009191131382402e-02 1.6497567046718148e-01
4.5200000000000003e+01 9.8510693656492754e-01 8.3300010310082417e-01 1.6451275684100583e-01 8.2059417972392168e-01 1.4893063435072525e-02 1.6070405708909723e+00 -1.0395864929005081e+00 3.3778760359156772e+00 3.4305654066715735e-02 3.4305654066715326e-02 4.9581028196841320e-04 4.7722914872716836e-03 -4.6184171814508141e-03 5.1142274634192273e-03 -4.6184171814508115e-03 4.6184171814508141e-03 2.7164128860890786e+00 1.2157019846044468e+00 1.6232276650135741e-02 -6.1078049800456523e-02 1.6451275684100583e-01
4.5300000000000004e+01 9.8515637868504013e-01 8.3347620072793172e-01 1.6405198305574531e-01 8.2110439562929483e-01 1.4843621314959901e-02 1.6104669105906584e+00 -1.0396007964360507e+00 3.3797851465375586e+00 3.4221190242317664e-02 3.4221190242317921e-02 4.9303553975240256e-04 4.7496829958589256e-03 -4.5970783488465672e-03 5.0901138885989699e-03 -4.5970783488465672e-03 4.5970783488465672e-03 2.7178538545737183e+00 1.2173939984952615e+00 1.6246088133823548e-02 -6.1146728497663248e-02 1.6405198305574531e-01
4.5400000000000006e+01 9.8520554435378038e-01 8.3395004407567430e-01 1.6359333721634656e-01 8.2161220713743388e-01 1.4794455646219503e-02 1.6138848189883188e+00 -1.0396150331496339e+00 3.3816850242188154e+00 3.4137027884208582e-02 3.4137027884208714e-02 4.9028122467070290e-04 4.7272057748593659e-03 -4.5758581629455610e-03 5.0661393876162645e-03 -4.5758581629455628e-03 4.5758581629455610e-03 2.7192901144120301e+00 1.2190818490976465e+00 1.6259851342039881e-02 -6.1215228055791264e-02 1.6359333721634656e-01
4.5500000000000000e+01 9.8525443560493509e-01 8.3442164623359139e-01 1.6313680748851728e-01 8.2211762811641786e-01 1.4745564395064779e-02 1.6172943261878845e+00 -1.0396292035986205e+00 3.3835757231079806e+00 3.4053166137458221e-02 3.4053166137458714e-02 4.8754715847654044e-04 4.7048590745587156e-03 -4.5547560162210680e-03 5.0423031746976085e-03 -4.5547560162210706e-03 4.5547560162210680e-03 2.7207216914616112e+00 1.2207655513034801e+00 1.6273566542525455e-02 -6.1283549302782750e-02 1.6313680748851728e-01
4.5600000000000001e+01 9.8530305445455313e-01 8.3489102021634898e-01 1.6268238209870642e-01 8.2262067235584668e-01 1.4696945545446977e-02 1.6206954622075067e+00 -1.0396433083341503e+00 3.3854572970401233e+00 3.3969604141411459e-02 3.3969604141411230e-02 4.8483316465634585e-04 4.6826421472135208e-03 -4.5337713013854216e-03 5.0186044660417671e-03 -4.5337713013854216e-03 4.5337713013854216e-03 2.7221486113939850e+00 1.2224451199618014e+00 1.6287234001226957e-02 -6.1351693061762233e-02 1.6268238209870642e-01
4.5700000000000003e+01 9.8535140290111722e-01 8.3535817896393993e-01 1.6223004933407648e-01 8.2312135356704075e-01 1.4648597098882865e-02 1.6240882569789914e+00 -1.0396573479012872e+00 3.3873297995378162e+00 3.3886341029880702e-02 3.3886341029880536e-02 4.8213906841160491e-04 4.6605542471099774e-03 -4.5129034114706600e-03 4.9950424798822649e-03 -4.5129034114706600e-03 4.5129034114706600e-03 2.7235708996961723e+00 1.2241205698785385e+00 1.6300853982309186e-02 -6.1419660151064877e-02 1.6223004933407648e-01
4.5800000000000004e+01 9.8539948292571589e-01 8.3582313534188923e-01 1.6177979754246760e-01 8.2361968538324826e-01 1.4600517074284031e-02 1.6274727403472560e+00 -1.0396713228390388e+00 3.3891932838119652e+00 3.3803375931341403e-02 3.3803375931341861e-02 4.7946469664104138e-04 4.6385946306218041e-03 -4.4921517399079498e-03 4.9716164365489913e-03 -4.4921517399079498e-03 4.4921517399079498e-03 2.7249885816722563e+00 1.2257919158162478e+00 1.6314426748167285e-02 -6.1487451384265229e-02 1.6177979754246760e-01
4.5900000000000006e+01 9.8544729649221197e-01 8.3628590214146625e-01 1.6133161513235350e-01 8.2411568135985847e-01 1.4552703507788083e-02 1.6308489420698091e+00 -1.0396852336804858e+00 3.3910478027628290e+00 3.3720707969122826e-02 3.3720707969122715e-02 4.7680987792304521e-04 4.6167625562660557e-03 -4.4715156806046496e-03 4.9483255585276945e-03 -4.4715156806046496e-03 4.4715156806046496e-03 2.7264016824449282e+00 1.2274591724938628e+00 1.6327952559438863e-02 -6.1555067570205499e-02 1.6133161513235350e-01
4.6000000000000000e+01 9.8549484554740840e-01 8.3674649207990148e-01 1.6088549057279017e-01 8.2460935497461829e-01 1.4505154452591488e-02 1.6342168918162416e+00 -1.0396990809528055e+00 3.3928934089808922e+00 3.3638336261591073e-02 3.3638336261591940e-02 4.7417444249814257e-04 4.5950572847565643e-03 -4.4509946280187852e-03 4.9251690705169283e-03 -4.4509946280187852e-03 4.4509946280187852e-03 2.7278102269570210e+00 1.2291223545864518e+00 1.6341431675016071e-02 -6.1622509513023893e-02 1.6088549057279017e-01
4.6100000000000001e+01 9.8554213202121566e-01 8.3720491780060868e-01 1.6044141239335724e-01 8.2510071962785847e-01 1.4457867978784312e-02 1.6375766191677414e+00 -1.0397128651773551e+00 3.3947301547478652e+00 3.3556259922338252e-02 3.3556259922338419e-02 4.7155822225181831e-04 4.5734780790569066e-03 -4.4305879772327536e-03 4.9021461994845725e-03 -4.4305879772327554e-03 4.4305879772327536e-03 2.7292142399730261e+00 1.2307814767249829e+00 1.6354864352057553e-02 -6.1689778012182762e-02 1.6044141239335724e-01
4.6200000000000003e+01 9.8558915782681344e-01 8.3766119187341259e-01 1.5999936918409194e-01 8.2558978864272148e-01 1.4410842173186517e-02 1.6409281536166231e+00 -1.0397265868697660e+00 3.3965580920377016e+00 3.3474478060355257e-02 3.3474478060355160e-02 4.6896105069739984e-04 4.5520242044298446e-03 -4.4102951240232733e-03 4.8792561747206730e-03 -4.4102951240232733e-03 4.4102951240232733e-03 2.7306137460805986e+00 1.2324365534961015e+00 1.6368250846000472e-02 -6.1756873862496689e-02 1.5999936918409194e-01
4.6300000000000004e+01 9.8563592486081397e-01 8.3811532679478140e-01 1.5955934959541626e-01 8.2607657526539768e-01 1.4364075139186064e-02 1.6442715245658786e+00 -1.0397402465399870e+00 3.3983772725175849e+00 3.3392989780213170e-02 3.3392989780212969e-02 4.6638276295919012e-04 4.5306949284866973e-03 -4.3901154649309904e-03 4.8564982278901797e-03 -4.3901154649309904e-03 4.3901154649309904e-03 2.7320087696920456e+00 1.2340875994419118e+00 1.6381591410572341e-02 -6.1823797854160485e-02 1.5955934959541626e-01
4.6400000000000006e+01 9.8568243500342145e-01 8.3856733498806346e-01 1.5912134233805716e-01 8.2656109266536426e-01 1.4317564996578604e-02 1.6476067613287422e+00 -1.0397538446923569e+00 3.4001877475489608e+00 3.3311794182235385e-02 3.3311794182235267e-02 4.6382319575579491e-04 4.5094895212342305e-03 -4.3700483973273582e-03 4.8338715930831529e-03 -4.3700483973273582e-03 4.3700483973273582e-03 2.7333993350458057e+00 1.2357346290597717e+00 1.6394886297802860e-02 -6.1890550772776998e-02 1.5912134233805716e-01
4.6500000000000000e+01 9.8572869011859110e-01 8.3901722880373009e-01 1.5868533618296002e-01 8.2704335393563111e-01 1.4271309881408940e-02 1.6509338931282769e+00 -1.0397673818256894e+00 3.4019895681886227e+00 3.3230890362667791e-02 3.3230890362667548e-02 4.6128218738360373e-04 4.4884072551200698e-03 -4.3500933194797978e-03 4.8113755068634016e-03 -4.3500933194797978e-03 4.3500933194797978e-03 2.7347854662079065e+00 1.2373776568020927e+00 1.6408135758035677e-02 -6.1957133399384884e-02 1.5868533618296002e-01
4.6600000000000001e+01 9.8577469205418600e-01 8.3946502051962046e-01 1.5825131996119624e-01 8.2752337209298976e-01 1.4225307945813975e-02 1.6542529490969715e+00 -1.0397808584333219e+00 3.4037827851897355e+00 3.3150277413844041e-02 3.3150277413844124e-02 4.5875957770042584e-04 4.4674474050763208e-03 -4.3302496306148169e-03 4.7890092083152430e-03 -4.3302496306148195e-03 4.3302496306148169e-03 2.7361671870734203e+00 1.2390166970761491e+00 1.6421340039940110e-02 -6.2023546510486270e-02 1.5825131996119624e-01
4.6700000000000003e+01 9.8582044264213242e-01 8.3991072234119357e-01 1.5781928256386385e-01 8.2800116007826863e-01 1.4179557357867481e-02 1.6575639582763610e+00 -1.0397942750031937e+00 3.4055674490029668e+00 3.3069954424351906e-02 3.3069954424352364e-02 4.5625520810938154e-04 4.4466092485621446e-03 -4.3105167309798343e-03 4.7667719390892156e-03 -4.3105167309798352e-03 4.3105167309798343e-03 2.7375445213678926e+00 1.2406517642438957e+00 1.6434499390522762e-02 -6.2089790878074237e-02 1.5781928256386385e-01
4.6800000000000004e+01 9.8586594369857372e-01 8.4035434640178197e-01 1.5738921294198283e-01 8.2847673075659090e-01 1.4134056301426289e-02 1.6608669496166575e+00 -1.0398076320178948e+00 3.4073436097775369e+00 3.2989920479192643e-02 3.2989920479192636e-02 4.5376892154291675e-04 4.4258920656043239e-03 -4.2908940219027591e-03 4.7446629434456759e-03 -4.2908940219027591e-03 4.2908940219027591e-03 2.7389174926487700e+00 1.2422828726217923e+00 1.6447614055139104e-02 -6.2155867269660214e-02 1.5738921294198283e-01
4.6900000000000006e+01 9.8591119702402175e-01 8.4079590476285115e-01 1.5696110010638381e-01 8.2895009691763799e-01 1.4088802975978212e-02 1.6641619519764002e+00 -1.0398209299547585e+00 3.4091113173624055e+00 3.2910174659938590e-02 3.2910174659938125e-02 4.5130056244694131e-04 4.4052951388364667e-03 -4.2713809058499827e-03 4.7226814682969241e-03 -4.2713809058499835e-03 4.2713809058499827e-03 2.7402861243068051e+00 1.2439100364806368e+00 1.6460684277505005e-02 -6.2221776448301319e-02 1.5696110010638381e-01
4.7000000000000000e+01 9.8595620440350851e-01 8.4123540941426200e-01 1.5653493312759126e-01 8.2942127127591725e-01 1.4043795596491410e-02 1.6674489941221229e+00 -1.0398341692859046e+00 3.4108706213073625e+00 3.2830716044886479e-02 3.2830716044886819e-02 4.4884997676522846e-04 4.3848177535365986e-03 -4.2519767864825139e-03 4.7008267632477427e-03 -4.2519767864825139e-03 4.2519767864825139e-03 2.7416504395674544e+00 1.2455332700454076e+00 1.6473710299708184e-02 -6.2287519172627516e-02 1.5653493312759126e-01
4.7100000000000001e+01 9.8600096760673450e-01 8.4167287227453658e-01 1.5611070113570208e-01 8.2989026647103248e-01 1.3999032393265443e-02 1.6707281047280278e+00 -1.0398473504783030e+00 3.4126215708641801e+00 3.2751543709214945e-02 3.2751543709214834e-02 4.4641701192402655e-04 4.3644591976642741e-03 -4.2326810687113711e-03 4.6790980806353981e-03 -4.2326810687113737e-03 4.2326810687113711e-03 2.7430104614922621e+00 1.2471525874951077e+00 1.6486692362219606e-02 -6.2353096196868671e-02 1.5611070113570208e-01
4.7200000000000003e+01 9.8604548838821626e-01 8.4210830519112856e-01 1.5568839332025686e-01 8.3035709506795941e-01 1.3954511611783757e-02 1.6739993123756884e+00 -1.0398604739938477e+00 3.4143642149877906e+00 3.2672656725125079e-02 3.2672656725125225e-02 4.4400151681659724e-04 4.3442187618944013e-03 -4.2134931587495348e-03 4.6574946755661316e-03 -4.2134931587495357e-03 4.2134931587495348e-03 2.7443662129802284e+00 1.2487680029626247e+00 1.6499630703904790e-02 -6.2418508270881468e-02 1.5568839332025686e-01
4.7300000000000004e+01 9.8608976848743235e-01 8.4254171994069649e-01 1.5526799893010784e-01 8.3082176955732445e-01 1.3910231512567747e-02 1.6772626455537547e+00 -1.0398735402894026e+00 3.4160986023374584e+00 3.2594054161994769e-02 3.2594054161994110e-02 4.4160334178824662e-04 4.3240957396519127e-03 -4.1944124641644289e-03 4.6360158059526755e-03 -4.1944124641644280e-03 4.1944124641644289e-03 2.7457177167691675e+00 1.2503795305345904e+00 1.6512525562035082e-02 -6.2483756140176268e-02 1.5526799893010784e-01
4.7400000000000006e+01 9.8613380962896779e-01 8.4297312822938020e-01 1.5484950727328070e-01 8.3128430235568707e-01 1.3866190371032310e-02 1.6805181326576784e+00 -1.0398865498168857e+00 3.4178247812779774e+00 3.2515735086514265e-02 3.2515735086513654e-02 4.3922233862122472e-04 4.3040894271429942e-03 -4.1754383939268157e-03 4.6146607325480401e-03 -4.1754383939268148e-03 4.1754383939268157e-03 2.7470649954370532e+00 1.2519871842512511e+00 1.6525377172298874e-02 -6.2548840545943785e-02 1.5484950727328070e-01
4.7500000000000000e+01 9.8617761352265698e-01 8.4340254169308038e-01 1.5443290771683182e-01 8.3174470580582516e-01 1.3822386477342876e-02 1.6837658019894528e+00 -1.0398995030233034e+00 3.4195427998808570e+00 3.2437698562832858e-02 3.2437698562832927e-02 4.3685836052001308e-04 4.2841991233868362e-03 -4.1565703584599276e-03 4.5934287189799408e-03 -4.1565703584599293e-03 4.1565703584599276e-03 2.7484080714033512e+00 1.2535909781063448e+00 1.6538185768812729e-02 -6.2613762225081623e-02 1.5443290771683182e-01
4.7600000000000001e+01 9.8622118186372598e-01 8.4382997189774156e-01 1.5401818968670070e-01 8.3220299217702531e-01 1.3778818136273928e-02 1.6870056817573651e+00 -1.0399124003508360e+00 3.4212527059255713e+00 3.2359943652693519e-02 3.2359943652693776e-02 4.3451126209661145e-04 4.2644241302448697e-03 -4.1378077696859117e-03 4.5723190317825228e-03 -4.1378077696859117e-03 4.1378077696859117e-03 2.7497469669303394e+00 1.2551909260469840e+00 1.6550951584132455e-02 -6.2678521910220941e-02 1.5401818968670070e-01
4.7700000000000003e+01 9.8626451633293111e-01 8.4425543033963768e-01 1.5360534266755771e-01 8.3265917366537334e-01 1.3735483667068992e-02 1.6902378000757616e+00 -1.0399252422368666e+00 3.4229545469007316e+00 3.2282469415569066e-02 3.2282469415568976e-02 4.3218089935609226e-04 4.2447637524493081e-03 -4.1191500410713315e-03 4.5513309404274236e-03 -4.1191500410713315e-03 4.1191500410713315e-03 2.7510817041244149e+00 1.2567870419735461e+00 1.6563674849264118e-02 -6.2743120329752419e-02 1.5360534266755771e-01
4.7800000000000004e+01 9.8630761859669791e-01 8.4467892844566073e-01 1.5319435620264768e-01 8.3311326239405026e-01 1.3692381403301999e-02 1.6934621849648268e+00 -1.0399380291140676e+00 3.4246483700053894e+00 3.2205274908793977e-02 3.2205274908794247e-02 4.2986712968224325e-04 4.2252172976302458e-03 -4.1005965876710296e-03 4.5304637173532725e-03 -4.1005965876710296e-03 4.1005965876710296e-03 2.7524123049373923e+00 1.2583793397395688e+00 1.6576355793675005e-02 -6.2807558207852776e-02 1.5319435620264768e-01
4.7900000000000006e+01 9.8635049030725974e-01 8.4510047757361162e-01 1.5278521989362864e-01 8.3356527041363115e-01 1.3649509692740199e-02 1.6966788643503787e+00 -1.0399507614104384e+00 3.4263342221502264e+00 3.2128359187693974e-02 3.2128359187694397e-02 4.2756981182337495e-04 4.2057840763416090e-03 -4.0821468261706302e-03 4.5097166379940053e-03 -4.0821468261706311e-03 4.0821468261706302e-03 2.7537387911677849e+00 1.2599678331516551e+00 1.6588994645304479e-02 -6.2871836264510733e-02 1.5278521989362864e-01
4.8000000000000000e+01 9.8639313310279175e-01 8.4552008901249354e-01 1.5237792340040690e-01 8.3401520970238485e-01 1.3606866897208351e-02 1.6998878660636716e+00 -1.0399634395493753e+00 3.4280121499588532e+00 3.2051721305715250e-02 3.2051721305714903e-02 4.2528880587831483e-04 4.1864634020862372e-03 -4.0638001749279517e-03 4.4890889808062665e-03 -4.0638001749279508e-03 4.0638001749279517e-03 2.7550611844620776e+00 1.2615525359693804e+00 1.6601591630574796e-02 -6.2935955215553008e-02 1.5237792340040690e-01
4.8100000000000001e+01 9.8643554860754545e-01 8.4593777398280900e-01 1.5197245644096746e-01 8.3446309216657799e-01 1.3564451392454369e-02 1.7030892178412167e+00 -1.0399760639497244e+00 3.4296821997690694e+00 3.1975360314545856e-02 3.1975360314546272e-02 4.2302397328252534e-04 4.1672545913390979e-03 -4.0455560540123532e-03 4.4685800272948788e-03 -4.0455560540123541e-03 4.0455560540123532e-03 2.7563795063159890e+00 1.2631334619052099e+00 1.6614146974401962e-02 -6.2999915772670140e-02 1.5197245644096746e-01
4.8200000000000003e+01 9.8647773843198361e-01 8.4635354363685744e-01 1.5156880879120144e-01 8.3490892964078223e-01 1.3522261568016371e-02 1.7062829473246117e+00 -1.0399886350258267e+00 3.4313444176341150e+00 3.1899275264241862e-02 3.1899275264241592e-02 4.2077517679436460e-04 4.1481569635703772e-03 -4.0274138852437608e-03 4.4481890620381255e-03 -4.0274138852437642e-03 4.0274138852437608e-03 2.7576937780757187e+00 1.2647106246244184e+00 1.6626660900206230e-02 -6.3063718643442165e-02 1.5156880879120144e-01
4.8300000000000004e+01 9.8651970417290902e-01 8.4676740905903525e-01 1.5116697028472889e-01 8.3535273388818010e-01 1.3480295827091088e-02 1.7094690820603808e+00 -1.0400011531875915e+00 3.4329988493239965e+00 3.1823465203343268e-02 3.1823465203343233e-02 4.1854228048150759e-04 4.1291698412664526e-03 -4.0093730922293571e-03 4.4279153727108649e-03 -4.0093730922293562e-03 4.0093730922293571e-03 2.7590040209391833e+00 1.2662840377450175e+00 1.6639133629922899e-02 -6.3127364531364277e-02 1.5116697028472889e-01
4.8400000000000006e+01 9.8656144741359664e-01 8.4717938126614012e-01 1.5076693081271814e-01 8.3579451660087845e-01 1.3438552586403533e-02 1.7126476494998337e+00 -1.0400136188405265e+00 3.4346455403267417e+00 3.1747929178996270e-02 3.1747929178995812e-02 4.1632514970753673e-04 4.1102925499508954e-03 -3.9914331004001057e-03 4.4077582501076424e-03 -3.9914331004001031e-03 3.9914331004001057e-03 2.7603102559572457e+00 1.2678537148376903e+00 1.6651565384012804e-02 -6.3190854135872235e-02 1.5076693081271814e-01
4.8500000000000000e+01 9.8660296972392181e-01 8.4758947120767425e-01 1.5036868032370193e-01 8.3623428940021993e-01 1.3397030276078168e-02 1.7158186769989279e+00 -1.0400260323858090e+00 3.4362845358497278e+00 3.1672666237063114e-02 3.1672666237062906e-02 4.1412365111860670e-04 4.0915244182032073e-03 -3.9735933370448305e-03 4.3877169881634372e-03 -3.9735933370448314e-03 3.9735933370448305e-03 2.7616125040349258e+00 1.2694196694257280e+00 1.6663956381472819e-02 -6.3254188152367677e-02 1.5036868032370193e-01
4.8600000000000001e+01 9.8664427266048882e-01 8.4799768976615131e-01 1.4997220882338957e-01 8.3667206383709924e-01 1.3355727339511198e-02 1.7189821918181503e+00 -1.0400383942203391e+00 3.4379158808209791e+00 3.1597675422237063e-02 3.1597675422237459e-02 4.1193765263030003e-04 4.0728647776774587e-03 -3.9558532313439853e-03 4.3677908839742851e-03 -3.9558532313439844e-03 3.9558532313439853e-03 2.7629107859326085e+00 1.2709819149849773e+00 1.6676306839846316e-02 -6.3317367272243325e-02 1.4997220882338957e-01
4.8700000000000003e+01 9.8668535776675559e-01 8.4840404775740519e-01 1.4957750637447667e-01 8.3710785139227895e-01 1.3314642233244394e-02 1.7221382211224010e+00 -1.0400507047367817e+00 3.4395396198904868e+00 3.1522955778156059e-02 3.1522955778156128e-02 4.0976702341469651e-04 4.0543129631200664e-03 -3.9382122144023526e-03 4.3479792378170491e-03 -3.9382122144023543e-03 3.9382122144023526e-03 2.7642051222672310e+00 1.2725404649437857e+00 1.6688616975233495e-02 -6.3380392182908127e-02 1.4957750637447667e-01
4.8800000000000004e+01 9.8672622657315978e-01 8.4880855593089932e-01 1.4918456309645073e-01 8.3754166347670911e-01 1.3273773426840010e-02 1.7252867919808963e+00 -1.0400629643236179e+00 3.4411557974315268e+00 3.1448506347504790e-02 3.1448506347504811e-02 4.0761163388738399e-04 4.0358683123854246e-03 -3.9206697192794571e-03 4.3282813531668411e-03 -3.9206697192794605e-03 3.9206697192794571e-03 2.7654955335134681e+00 1.2740953326829607e+00 1.6700887002301722e-02 -6.3443263567812144e-02 1.4918456309645073e-01
4.8900000000000006e+01 9.8676688059724293e-01 8.4921122497003887e-01 1.4879336916539423e-01 8.3797351143184873e-01 1.3233119402757114e-02 1.7284279313670785e+00 -1.0400751733652189e+00 3.4427644575420033e+00 3.1374326172123934e-02 3.1374326172123539e-02 4.0547135569477731e-04 4.0175301664517812e-03 -3.9032251810199930e-03 4.3086965367147706e-03 -3.9032251810199939e-03 3.9032251810199930e-03 2.7667820400048995e+00 1.2756465315357279e+00 1.6713117134295758e-02 -6.3505982106471348e-02 1.4879336916539423e-01
4.9000000000000000e+01 9.8680732134377080e-01 8.4961206549248336e-01 1.4840391481378490e-01 8.3840340652998591e-01 1.3192678656229086e-02 1.7315616661585342e+00 -1.0400873322418520e+00 3.4443656440457491e+00 3.1300414293115135e-02 3.1300414293115308e-02 4.0334606170159041e-04 3.9992978694359379e-03 -3.8858780366828839e-03 4.2892240983844745e-03 -3.8858780366828830e-03 3.8858780366828839e-03 2.7680646619351736e+00 1.2771940747876964e+00 1.6725307583047935e-02 -6.3568548474492378e-02 1.4840391481378490e-01
4.9100000000000001e+01 9.8684755030485760e-01 8.5001108805046199e-01 1.4801619033029254e-01 8.3883135997456504e-01 1.3152449695142466e-02 1.7346880231369299e+00 -1.0400994413297762e+00 3.4459594004939040e+00 3.1226769750940728e-02 3.1226769750940526e-02 4.0123562597825513e-04 3.9811707686066376e-03 -3.8686277253688972e-03 4.2698633513471524e-03 -3.8686277253688959e-03 3.8686277253688972e-03 2.7693434193591533e+00 1.2787379756768305e+00 1.6737458558988297e-02 -6.3630963343597011e-02 1.4801619033029254e-01
4.9200000000000003e+01 9.8688756896008289e-01 8.5040830313108851e-01 1.4763018605957370e-01 8.3925738290050922e-01 1.3112431039916952e-02 1.7378070289879481e+00 -1.0401115010012540e+00 3.4475457701662293e+00 3.1153391585523490e-02 3.1153391585523695e-02 3.9913992378869893e-04 3.9631482143973823e-03 -3.8514736882474462e-03 4.2506136120361452e-03 -3.8514736882474467e-03 3.8514736882474462e-03 2.7706183321940570e+00 1.2802782473934233e+00 1.6749570271154601e-02 -6.3693227381646733e-02 1.4763018605957370e-01
4.9300000000000004e+01 9.8692737877661318e-01 8.5080372115667890e-01 1.4724589240206354e-01 8.3968148637454965e-01 1.3072621223386717e-02 1.7409187103012427e+00 -1.0401235116246319e+00 3.4491247960724785e+00 3.1080278836344118e-02 3.1080278836344129e-02 3.9705883157806004e-04 3.9452295604183365e-03 -3.8344153685823555e-03 4.2314742001604150e-03 -3.8344153685823555e-03 3.8344153685823555e-03 2.7718894202205839e+00 1.2818149030800785e+00 1.6761642927202322e-02 -6.3755341252666825e-02 1.4724589240206354e-01
4.9400000000000006e+01 9.8696698120931714e-01 8.5119735248506967e-01 1.4686329981376495e-01 8.4010368139555225e-01 1.3033018790682846e-02 1.7440230935703966e+00 -1.0401354735643649e+00 3.4506965209537408e+00 3.1007430542536334e-02 3.1007430542536765e-02 3.9499222696067501e-04 3.9274141634673730e-03 -3.8174522117565422e-03 4.2124444387172172e-03 -3.8174522117565431e-03 3.8174522117565422e-03 2.7731567030840347e+00 1.2833479558316936e+00 1.6773676733414591e-02 -6.3817305616870740e-02 1.4686329981376495e-01
4.9500000000000000e+01 9.8700637770088284e-01 8.5158920740993649e-01 1.4648239880603570e-01 8.4052397889484720e-01 1.2993622299117016e-02 1.7471202051928925e+00 -1.0401473871810649e+00 3.4522609872837884e+00 3.0934845742982831e-02 3.0934845742983230e-02 3.9293998870816224e-04 3.9097013835406730e-03 -3.8005836652961005e-03 4.1935236540042633e-03 -3.8005836652961022e-03 3.8005836652961005e-03 2.7744202002954181e+00 1.2848774186954504e+00 1.6785671894712046e-02 -6.3879121130684044e-02 1.4648239880603570e-01
4.9600000000000001e+01 9.8704556968193358e-01 8.5197929616111512e-01 1.4610317994537286e-01 8.4094238973656066e-01 1.2954430318066399e-02 1.7502100714700928e+00 -1.0401592528315637e+00 3.4538182372704629e+00 3.0862523476401480e-02 3.0862523476401778e-02 3.9090199673753607e-04 3.8920905838415328e-03 -3.7838091788924399e-03 4.1747111756299761e-03 -3.7838091788924394e-03 3.7838091788924399e-03 2.7756799312325477e+00 1.2864033046708081e+00 1.6797628614662607e-02 -6.3940788446768301e-02 1.4610317994537286e-01
4.9700000000000003e+01 9.8708455857114030e-01 8.5236762890492268e-01 1.4572563385319517e-01 8.4135892471794516e-01 1.2915441428859668e-02 1.7532927186072265e+00 -1.0401710708689393e+00 3.4553683128570043e+00 3.0790462781440167e-02 3.0790462781439997e-02 3.8887813209959201e-04 3.8745811307897421e-03 -3.7671282044247746e-03 4.1560063365243668e-03 -3.7671282044247764e-03 3.7671282044247746e-03 2.7769359151411313e+00 1.2879256267095023e+00 1.6809547095491224e-02 -6.4002308214044928e-02 1.4572563385319517e-01
4.9800000000000004e+01 9.8712334577533578e-01 8.5275421574447918e-01 1.4534975120562296e-01 8.4177359456971279e-01 1.2876654224664195e-02 1.7563681727133900e+00 -1.0401828416425800e+00 3.4569112557234618e+00 3.0718662696759217e-02 3.0718662696759443e-02 3.8686827696728375e-04 3.8571723940288970e-03 -3.7505401959804369e-03 4.1374084729477205e-03 -3.7505401959804369e-03 3.7505401959804369e-03 2.7781881711358469e+00 1.2894443977155474e+00 1.6821427538089555e-02 -6.4063681077718843e-02 1.4534975120562296e-01
4.9900000000000006e+01 9.8716193268962560e-01 8.5313906672003048e-01 1.4497552273325687e-01 8.4218640995636873e-01 1.2838067310374447e-02 1.7594364598015471e+00 -1.0401945654982176e+00 3.4584471072880292e+00 3.0647122261122588e-02 3.0647122261122487e-02 3.8487231462436478e-04 3.8398637464343022e-03 -3.7340446098755560e-03 4.1189169244999204e-03 -3.7340446098755560e-03 3.7340446098755560e-03 2.7794367182014104e+00 1.2909596305452429e+00 1.6833270142025552e-02 -6.4124907679301874e-02 1.4497552273325687e-01
5.0000000000000000e+01 9.8720032069749852e-01 8.5352219180927180e-01 1.4460293922095360e-01 8.4259738147654495e-01 1.2799679302501442e-02 1.7624976057885471e+00 -1.0402062427779613e+00 3.4599759087084192e+00 3.0575840513476237e-02 3.0575840513476501e-02 3.8289012945400425e-04 3.8226545641187860e-03 -3.7176409046735352e-03 4.1005310341275395e-03 -3.7176409046735370e-03 3.7176409046735352e-03 2.7806815751936345e+00 1.2924713380071844e+00 1.6845075105552984e-02 -6.4185988656636259e-02 1.4460293922095360e-01


==> bandit/trajectory_02.dat <==
t p q p_G p_H p_N z leakage bias z_dot z_dot_decomposition p_dot q_dot p_G_dot p_H_dot p_G_dot_direct correctness_decline theta_0 theta_1 theta_2 theta_3 p_G_declining
0.0000000000000000e+00 6.6666666666666652e-01 5.0000000000000000e-01 3.3333333333333326e-01 3.3333333333333326e-01 3.3333333333333343e-01 0.0000000000000000e+00 -9.9999999999999967e-01 2.0000000000000000e+00 2.2222222222222276e-01 2.2222222222222238e-01 6.1728395061728489e-02 5.5555555555555691e-02 -6.1728395061728739e-03 6.7901234567901370e-02 -6.1728395061728808e-03 6.1728395061728739e-03 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 3.3333333333333326e-01
1.0000000000000001e-01 6.7280871855068014e-01 5.0559045570492034e-01 3.3264305193639820e-01 3.4016566661428188e-01 3.2719128144931997e-01 2.2362754727461409e-02 -1.0003227605232279e+00 2.0224970611368400e+00 2.2501853406208031e-01 2.2501853406207983e-01 6.1109152176122818e-02 5.6247600967398968e-02 -7.6309282487701385e-03 6.8740080424892963e-02 -7.6309282487701403e-03 7.6309282487701385e-03 2.2117528398569074e-02 1.1181002298339890e-02 1.2610225081445587e-06 -3.2916441342771265e-06 3.3264305193639820e-01
2.0000000000000001e-01 6.7888781655149910e-01 5.1124828901914476e-01 3.3180758190360216e-01 3.4708023464789695e-01 3.2111218344850090e-01 4.5000748668051482e-02 -1.0006486341454073e+00 2.0452678774905642e+00 2.2772610617169542e-01 2.2772610617169595e-01 6.0469492089278508e-02 5.6902713723732519e-02 -9.0759913549816364e-03 6.9545483444260148e-02 -9.0759913549816364e-03 9.0759913549816364e-03 4.4022106847768486e-02 2.2498853157654194e-02 4.9896619412620540e-06 -1.3046139166604242e-05 3.3180758190360216e-01
3.0000000000000004e-01 6.8490197100724659e-01 5.1696968985227054e-01 3.3082841147642150e-01 3.5407355953082509e-01 3.1509802899275341e-01 6.7904840198927063e-02 -1.0009773836696245e+00 2.0682970859127292e+00 2.3033961095678374e-01 2.3033961095678349e-01 5.9810452450290784e-02 5.7518571755354887e-02 -1.0504321767624322e-02 7.0314774217915099e-02 -1.0504321767624331e-02 1.0504321767624322e-02 6.5708621674210183e-02 3.3948952032447292e-02 1.1103385826071357e-05 -2.9077356181871902e-05 3.3082841147642150e-01
4.0000000000000002e-01 6.9084929495807113e-01 5.2275062054697918e-01 3.2970739731429632e-01 3.6114189764377475e-01 3.0915070504192899e-01 9.1065363040353731e-02 -1.0013087675256431e+00 2.0915684022664394e+00 2.3285388770058840e-01 2.3285388770058810e-01 5.9133049594531716e-02 5.8092948910201059e-02 -1.1912261572492682e-02 7.1045311167024394e-02 -1.1912261572492682e-02 1.1912261572492682e-02 8.7172268110573409e-02 4.5526438315438435e-02 1.9518621485609756e-05 -5.1192522120349445e-05 3.2970739731429632e-01
5.0000000000000000e-01 6.9672800201023888e-01 5.2858682640485011e-01 3.2844675856025468e-01 3.6828124344998420e-01 3.0327199798976112e-01 1.1447214439395803e-01 -1.0016425402818563e+00 2.1150646634910730e+00 2.3526397158870485e-01 2.3526397158870468e-01 5.8438278573229571e-02 5.8623733616523378e-02 -1.3296222431377212e-02 7.1734501004606779e-02 -1.3296222431377217e-02 1.3296222431377212e-02 1.0840855279696554e-01 5.7226200500893359e-02 3.0150940686525007e-05 -7.9193040300928988e-05 3.2844675856025468e-01
6.0000000000000009e-01 7.0253640423795316e-01 5.3447384806842257e-01 3.2704906885674151e-01 3.7548733538121165e-01 2.9746359576204690e-01 1.3811452598283247e-01 -1.0019784531901208e+00 2.1387678771670187e+00 2.3756512266988011e-01 2.3756512266987984e-01 5.7727113864777690e-02 5.9108947300027324e-02 -1.4652706114865896e-02 7.2379819979643586e-02 -1.4652706114865898e-02 1.4652706114865896e-02 1.2941329550939373e-01 6.9042886787551438e-02 4.2915245124269933e-05 -1.1287531184798512e-04 3.2704906885674151e-01
7.0000000000000007e-01 7.0827291018676308e-01 5.4040703572133497e-01 3.2551724631101120e-01 3.8275566387575194e-01 2.9172708981323675e-01 1.6198138797139217e-01 -1.0023162547624196e+00 2.1626592784330918e+00 2.3975285443584565e-01 2.3975285443584599e-01 5.7000510679546458e-02 5.9546762281988040e-02 -1.5978324945052587e-02 7.2978835624599045e-02 -1.5978324945052597e-02 1.5978324945052587e-02 1.5018263014277028e-01 8.0970917109380786e-02 5.7725952279312026e-05 -1.5203155323527864e-04 3.2551724631101120e-01
8.0000000000000004e-01 7.1393602303302917e-01 5.4638156504062807e-01 3.2385454142936088e-01 3.9008148160366835e-01 2.8606397696697083e-01 1.8606117571020664e-01 -1.0026556913778726e+00 2.1867193939975844e+00 2.4182296168360140e-01 2.4182296168360157e-01 5.6259406758763765e-02 5.9935518877203810e-02 -1.7269821939958799e-02 7.3529228698722568e-02 -1.7269821939958793e-02 1.7269821939958799e-02 1.7071300497336594e-01 9.3004496566139017e-02 7.4497181135179259e-05 -1.9645060534053776e-04 3.2385454142936088e-01
9.0000000000000002e-01 7.1952433894350676e-01 5.5239245480703814e-01 3.2206452306109173e-01 3.9745981588241502e-01 2.8047566105649330e-01 2.1034192921663841e-01 -1.0029965079179413e+00 2.2109281128695826e+00 2.4377154730985739e-01 2.4377154730985764e-01 5.5504724559534077e-02 6.0273741408837386e-02 -1.8524090436141040e-02 7.4028814995675124e-02 -1.8524090436141033e-02 1.8524090436141040e-02 1.9100118222292617e-01 1.0513763020859593e-01 9.3142937204568289e-05 -2.4591872960656080e-04 3.2206452306109173e-01
1.0000000000000000e+00 7.2503654566802878e-01 5.5843458605099894e-01 3.2015106241605701e-01 4.0488548325197182e-01 2.7496345433197117e-01 2.3481131526665011e-01 -1.0033384484270873e+00 2.2352647633236518e+00 2.4559504768059637e-01 2.4559504768059615e-01 5.4737373712522637e-02 6.0560152862331809e-02 -1.9738192954581613e-02 7.4475566667104254e-02 -1.9738192954581610e-02 1.9738192954581613e-02 2.1104423694398472e-01 1.1736413911565330e-01 1.1357729626345538e-04 -3.0022038712851048e-04 3.2015106241605701e-01
1.1000000000000001e+00 7.3047142138675913e-01 5.6450272258485901e-01 3.1811831524350181e-01 4.1235310614325738e-01 2.6952857861324070e-01 2.5945666193746397e-01 -1.0036812567954985e+00 2.2597081955006306e+00 2.4729025621953521e-01 2.4729025621953557e-01 5.3958253636359539e-02 6.0793687912950201e-02 -2.0909379068405565e-02 7.4867632704765097e-02 -2.0909379068405561e-02 2.0909379068405565e-02 2.3083955524338134e-01 1.2967767768285893e-01 1.3571458614829187e-04 -3.5913899673039495e-04 3.1811831524350181e-01
1.2000000000000002e+00 7.3582783382191064e-01 5.7059153274619723e-01 3.1597070228415247e-01 4.1985713153775811e-01 2.6417216617808942e-01 2.8426499540549754e-01 -1.0040246774599251e+00 2.2842368689434003e+00 2.4885434486834018e-01 2.4885434486834002e-01 5.3168256193513924e-02 6.0973504081196811e-02 -2.2035102029984158e-02 7.5203358223498079e-02 -2.2035102029984158e-02 2.2035102029984158e-02 2.5038483185878047e-01 1.4207175202431355e-01 1.5946956592947692e-04 -4.2245766835724124e-04 3.1597070228415247e-01
1.3000000000000000e+00 7.4110473961245327e-01 5.7669561215381593e-01 3.1371288813155512e-01 4.2739185148089809e-01 2.5889526038754673e-01 3.0922307877005517e-01 -1.0043684561180781e+00 2.3088289442717294e+00 2.5028488308887797e-01 2.5028488308887786e-01 5.2368268276178478e-02 6.1098990797180688e-02 -2.3113033920115801e-02 7.5481302196294286e-02 -2.3113033920115798e-02 2.3113033920115801e-02 2.6967806710122000e-01 1.5453973937312598e-01 1.8475760173754236e-04 -4.8995990839144430e-04 3.1371288813155512e-01
1.4000000000000001e+00 7.4630118393951872e-01 5.8280950725773817e-01 3.1134975866186121e-01 4.3495142527765751e-01 2.5369881606048134e-01 3.3431745264157409e-01 -1.0047123404515346e+00 2.3334623781176216e+00 2.5157985410373723e-01 2.5157985410373696e-01 5.1559174217504750e-02 6.1169776188440321e-02 -2.4141079093563462e-02 7.5700253311068208e-02 -2.4141079093563462e-02 2.4141079093563462e-02 2.8871756317550085e-01 1.6707490834987315e-01 2.1149483848923760e-04 -5.6143029380144088e-04 3.1134975866186121e-01
1.5000000000000000e+00 7.5141630038018281e-01 5.8892773944789212e-01 3.0888639721298344e-01 4.4252990316719937e-01 2.4858369961981730e-01 3.5953447720443465e-01 -1.0050560808516340e+00 2.3581150203746173e+00 2.5273766810524867e-01 2.5273766810524845e-01 5.0741857933072225e-02 6.1185731445050240e-02 -2.5117385713333159e-02 7.5859243646405380e-02 -2.5117385713333145e-02 2.5117385713333159e-02 3.0750191988962600e-01 1.7967043995426757e-01 2.3959836674027646e-04 -6.3665511234784595e-04 3.0888639721298344e-01
1.6000000000000001e+00 7.5644931095838897e-01 5.9504482947372217e-01 3.0632805971363969e-01 4.5012125124474922e-01 2.4355068904161101e-01 3.8486037543938489e-01 -1.0053994311425554e+00 2.3827647127631058e+00 2.5375717220474031e-01 2.5375717220474037e-01 4.9917204709467956e-02 6.1146972659974347e-02 -2.6040355190511330e-02 7.5957559899979293e-02 -2.6040355190511327e-02 2.6040355190511330e-02 3.2603002976458090e-01 1.9231944912291013e-01 2.6898638388198759e-04 -7.1542296640356249e-04 3.0632805971363969e-01
1.7000000000000002e+00 7.6139952635414376e-01 6.0115532191912968e-01 3.0368014897964551e-01 4.5771937737449819e-01 2.3860047364585635e-01 4.1028127717018481e-01 -1.0057421492954084e+00 2.4073893876810066e+00 2.5463765694185470e-01 2.5463765694185436e-01 4.9086102570888808e-02 6.1053860090361269e-02 -2.6908649376762503e-02 7.5994751947651318e-02 -2.6908649376762510e-02 2.6908649376762503e-02 3.4430107255649950e-01 2.0501500668591988e-01 2.9957834890175080e-04 -7.9752533828970754e-04 3.0368014897964551e-01
1.8000000000000000e+00 7.6626634622597511e-01 6.0725380947419894e-01 3.0094818840837617e-01 4.6531815781759889e-01 2.3373365377402489e-01 4.3578326358368125e-01 -1.0060839981271765e+00 2.4319671662961939e+00 2.5537885922721210e-01 2.5537885922721204e-01 4.8249443170269433e-02 6.0906994835364159e-02 -2.7721195391984383e-02 7.5970638562253820e-02 -2.7721195391984366e-02 2.7721195391984383e-02 3.6231450920469688e-01 2.1775016154768592e-01 3.3129512994211989e-04 -8.8275711538484357e-04 3.0094818840837617e-01
1.9000000000000001e+00 7.7104925959712511e-01 6.1333495674723681e-01 2.9813779531213341e-01 4.7291146428499170e-01 2.2895074040287489e-01 4.6135241186265963e-01 -1.0064247459781792e+00 2.4564764548441005e+00 2.5598096164915579e-01 2.5598096164915607e-01 4.7408122168085869e-02 6.0707212976584442e-02 -2.8477188009145213e-02 7.5885310177231075e-02 -2.8477188009145223e-02 2.8477188009145213e-02 3.8007007522111763e-01 2.3051796291218357e-01 3.6405914392281916e-04 -9.7091707362857228e-04 2.9813779531213341e-01
2.0000000000000000e+00 7.7574784525311158e-01 6.1939352336777931e-01 2.9525465413682395e-01 4.8049319111628763e-01 2.2425215474688837e-01 4.8697483956695853e-01 -1.0067641673619656e+00 2.4808960381217364e+00 2.5644458813518067e-01 2.5644458813518056e-01 4.6563039079100518e-02 6.0455577276802307e-02 -2.9176089560827515e-02 7.5739128639928030e-02 -2.9176089560827505e-02 2.9176089560827515e-02 3.9756777353936290e-01 2.4331148237149675e-01 3.9779448753181253e-04 -1.0618083184087213e-03 2.9525465413682395e-01
2.1000000000000001e+00 7.8036177209717994e-01 6.2542438614313955e-01 2.9230448981372864e-01 4.8805728228345130e-01 2.1963822790282000e-01 5.1263674840031292e-01 -1.0071020435816911e+00 2.5052051692162758e+00 2.5677079601923064e-01 2.5677079601923092e-01 4.5715096584359474e-02 6.0153366579714464e-02 -2.9817627376145146e-02 7.5532723960504616e-02 -2.9817627376145149e-02 2.9817627376145146e-02 4.1480786684456122e-01 2.5612383567728708e-01 4.3242705894719385e-04 -1.1552386821899292e-03 2.9230448981372864e-01
2.2000000000000002e+00 7.8489079941072371e-01 6.3142256004756248e-01 2.8929304148902668e-01 4.9559775792169697e-01 2.1510920058927627e-01 5.3832446700862857e-01 -1.0074381633074387e+00 2.5293836545720141e+00 2.5696106462569096e-01 2.5696106462569146e-01 4.4865199322159370e-02 5.9802063096507270e-02 -3.0401788801110791e-02 7.5266988123270165e-02 -3.0401788801110798e-02 3.0401788801110791e-02 4.3179086940878381e-01 2.6894820401916886e-01 4.6788466971933772e-04 -1.2510210786064019e-03 2.8929304148902668e-01
2.3000000000000003e+00 7.8933477696789744e-01 6.3738321784355212e-01 2.8622603686827641e-01 5.0310874009962103e-01 2.1066522303210239e-01 5.6402449246922859e-01 -1.0077723231093891e+00 2.5534119335813337e+00 2.5701728053781997e-01 2.5701728053782003e-01 4.4014252186961075e-02 5.9403337802939674e-02 -3.0928813898773836e-02 7.4943066085734908e-02 -3.0928813898773833e-02 3.0928813898773836e-02 4.4851753846040249e-01 2.8177785464094740e-01 5.0409714632139121e-04 -1.3489738130993015e-03 2.8622603686827641e-01
2.4000000000000004e+00 7.9369364495724293e-01 6.4330170815895260e-01 2.8310916740134329e-01 5.1058447755589964e-01 2.0630635504275707e-01 5.8972353015014534e-01 -1.0081043279423254e+00 2.5772711519815705e+00 2.5694171977114316e-01 2.5694171977114361e-01 4.3163158178891506e-02 5.8959034202158964e-02 -3.1399185966194766e-02 7.4562344145086279e-02 -3.1399185966194773e-02 3.1399185966194766e-02 4.6498886511955639e-01 2.9460616063550543e-01 5.4099642096440827e-04 -1.4489208505238803e-03 2.8310916740134329e-01
2.5000000000000000e+00 7.9796743366801592e-01 6.4917357187017333e-01 2.7994806451767440e-01 5.1801936915034152e-01 2.0203256633198402e-01 6.1540853164299791e-01 -1.0084339915776199e+00 2.6009432284472629e+00 2.5673702711943741e-01 2.5673702711943719e-01 4.2312815858163336e-02 5.8471150732884392e-02 -3.1813620042300955e-02 7.4126435900464291e-02 -3.1813620042300955e-02 3.1813620042300955e-02 4.8120606493565260e-01 3.0742661977139873e-01 5.7851661136907662e-04 -1.5506920404802023e-03 2.7994806451767440e-01
2.6000000000000001e+00 8.0215626290482467e-01 6.5499455667079298e-01 2.7674827710277888e-01 5.2540798580204573e-01 1.9784373709517544e-01 6.4106673050174079e-01 -1.0087611369795217e+00 2.6244109138832812e+00 2.5640619298121925e-01 2.5640619298121869e-01 4.1464116468163580e-02 5.7941822119362676e-02 -3.2173049612811422e-02 7.3637166080975008e-02 -3.2173049612811422e-02 3.2173049612811422e-02 4.9717056806641508e-01 3.2023287221861074e-01 6.1659408928717665e-04 -1.6541233014293159e-03 2.7674827710277888e-01
2.7000000000000002e+00 8.0626034110093525e-01 6.6076062973496452e-01 2.7351525038475399e-01 5.3274509071618126e-01 1.9373965889906494e-01 6.6668567555220903e-01 -1.0090855966234620e+00 2.6476578430460118e+00 2.5595252800731488e-01 2.5595252800731494e-01 4.0617940797948046e-02 5.7373299968429409e-02 -3.2478611744873785e-02 7.3096552542821824e-02 -3.2478611744873799e-02 3.2478611744873785e-02 5.1288400914129129e-01 3.3301871705724317e-01 6.5516753767022183e-04 -1.7590567649398805e-03 2.7351525038475399e-01
2.8000000000000003e+00 8.1027996410791703e-01 6.6646798841565591e-01 2.7025430637540376e-01 5.4002565773251332e-01 1.8972003589208294e-01 6.9225326157255651e-01 -1.0094072127546829e+00 2.6706685782431365e+00 2.5537963593432206e-01 2.5537963593432272e-01 3.9775155859325423e-02 5.6767932920151712e-02 -3.2731630904179548e-02 7.2506786763504971e-02 -3.2731630904179548e-02 3.2731630904179548e-02 5.2834821685493982e-01 3.4577812747047665e-01 6.9417799648817543e-04 -1.8653408816667358e-03 2.7025430637540376e-01
2.9000000000000004e+00 8.1421551364693889e-01 6.7211306894819278e-01 2.6697062598446569e-01 5.4724488766247326e-01 1.8578448635306108e-01 7.1775775718215795e-01 -1.0097258375865783e+00 2.6934286449856457e+00 2.5469138498442900e-01 2.5469138498442845e-01 3.8936611455651207e-02 5.6128146652270922e-02 -3.2933601720779367e-02 7.1870213176430581e-02 -3.2933601720779374e-02 3.2933601720779367e-02 5.4356520333893044e-01 3.5850526454184117e-01 7.3356889730496219e-04 -1.9728304908878894e-03 2.6697062598446569e-01
3.0000000000000000e+00 8.1806745541473125e-01 6.7769255315897392e-01 2.6366923289845701e-01 5.5439822251627424e-01 1.8193254458526867e-01 7.4318782981496412e-01 -1.0100413334386982e+00 2.7159245595845558e+00 2.5389187821904480e-01 2.5389187821904485e-01 3.8103136718991300e-02 5.5456424025612523e-02 -3.3086170976500566e-02 7.1189307695491866e-02 -3.3086170976500573e-02 3.3086170976500566e-02 5.5853715336164511e-01 3.7119448959598472e-01 7.7328608681816809e-04 -2.0813868556199292e-03 2.6366923289845701e-01
3.1000000000000001e+00 8.2183633684478230e-01 6.8320337320703528e-01 2.6035497928831380e-01 5.6148135755646855e-01 1.7816366315521753e-01 7.6853256769199563e-01 -1.0103535728152284e+00 2.7381438487974088e+00 2.5298542323229073e-01 2.5298542323229084e-01 3.7275536689639253e-02 5.4755285638592811e-02 -3.3191119086935721e-02 7.0466655776574974e-02 -3.3191119086935728e-02 3.3191119086935721e-02 5.7326641340758966e-01 3.8384037504140256e-01 8.1327783966538795e-04 -2.1908776654914423e-03 2.6035497928831380e-01
3.2000000000000002e+00 8.2552278453151873e-01 6.8864271441180669e-01 2.5703253338294063e-01 5.6849025114857810e-01 1.7447721546848124e-01 7.9378149874596016e-01 -1.0106624384255400e+00 2.7600750617338323e+00 2.5197650156109014e-01 2.5197650156108975e-01 3.6454589007342414e-02 5.4027271034886512e-02 -3.3250341344799261e-02 6.9704930352141675e-02 -3.3250341344799234e-02 3.3250341344799261e-02 5.8775548068790950e-01 3.9643771369266156e-01 8.5349486088747892e-04 -2.3011770096789163e-03 2.5703253338294063e-01
3.3000000000000003e+00 8.2912750133185109e-01 6.9400801624341824e-01 2.5370636891967097e-01 5.7542113241218007e-01 1.7087249866814899e-01 8.1892460648779741e-01 -1.0109678231489521e+00 2.7817077743229501e+00 2.5086973817227637e-01 2.5086973817227615e-01 3.5641040777338664e-02 5.3274920780336035e-02 -3.3265829179645247e-02 6.8906869956983918e-02 -3.3265829179645247e-02 3.3265829179645247e-02 6.0200699213381015e-01 4.0898152656795883e-01 8.9389027851852600e-04 -2.4121653223009034e-03 2.5370636891967097e-01
3.4000000000000004e+00 8.3265126316441318e-01 6.9929697157201054e-01 2.5038075645792995e-01 5.8227050670648328e-01 1.6734873683558676e-01 8.4395234283996190e-01 -1.0112696299464916e+00 2.8030325867270491e+00 2.4966987136446669e-01 2.4966987136446667e-01 3.4835605666735103e-02 5.2500759594333785e-02 -3.3239651672202733e-02 6.8075257338937836e-02 -3.3239651672202726e-02 3.3239651672202733e-02 6.1602371342383366e-01 4.2146706917525806e-01 9.3441962684158160e-04 -2.5237293027235903e-03 2.5038075645792995e-01
3.5000000000000000e+00 8.3609491553195414e-01 7.0450752428941010e-01 2.4705975651957365e-01 5.8903515901238046e-01 1.6390508446804586e-01 8.6885563799369381e-01 -1.0115677717229818e+00 2.8240411141551922e+00 2.4838172339471501e-01 2.4838172339471504e-01 3.4038961278267901e-02 5.1707280688366671e-02 -3.3173937540794687e-02 6.7212898819062589e-02 -3.3173937540794694e-02 3.3173937540794687e-02 6.2980852809457366e-01 4.3388983631635458e-01 9.7504082090826784e-04 -2.6357618132563476e-03 2.4705975651957365e-01
3.6000000000000001e+00 8.3945936979659308e-01 7.0963786543013241e-01 2.4374721449881462e-01 5.9571215529777843e-01 1.6054063020340695e-01 8.9362590737690872e-01 -1.0118621711431401e+00 2.8447259715858340e+00 2.4701017210809353e-01 2.4701017210809306e-01 3.3251746839401408e-02 5.0896931431205439e-02 -3.3070857793354690e-02 6.6322604632756105e-02 -3.3070857793354676e-02 3.3070857793354690e-02 6.4336442678243388e-01 4.4624556545279742e-01 1.0157141229681433e-03 -2.7481617567113770e-03 2.4374721449881462e-01
3.7000000000000002e+00 8.4274559924098580e-01 7.1468642792897885e-01 2.4044675726657899e-01 6.0229884197440686e-01 1.5725440075901409e-01 9.1825505584549416e-01 -1.0121527604057317e+00 2.8650807529500879e+00 2.4556012381357206e-01 2.4556012381357226e-01 3.2474561235400906e-02 5.0072100427342697e-02 -3.2932609212384396e-02 6.5407170447785296e-02 -3.2932609212384410e-02 3.2932609212384396e-02 6.5669449664155921e-01 4.5853023869056103e-01 1.0564021014898698e-03 -2.8608339362690563e-03 2.4044675726657899e-01
3.8000000000000003e+00 8.4595463495084144e-01 7.1965188015955572e-01 2.3716179137877777e-01 6.0879284357206365e-01 1.5404536504915844e-01 9.4273547923327095e-01 -1.0124394809800519e+00 2.8851000053563656e+00 2.4403648761295918e-01 2.4403648761295932e-01 3.1707961405767524e-02 4.9235106063596816e-02 -3.2761398812715711e-02 6.4469360218483235e-02 -3.2761398812715718e-02 3.2761398812715711e-02 6.6980191098009056e-01 4.7074008345148238e-01 1.0970695834820561e-03 -2.9736889000331721e-03 2.3716179137877777e-01
3.9000000000000004e+00 8.4908756155572251e-01 7.2453311840202772e-01 2.3389550278538115e-01 6.1519205877034133e-01 1.5091243844427749e-01 9.6706006341471773e-01 -1.0127222833092058e+00 2.9047791989540768e+00 2.4244415135226735e-01 2.4244415135226671e-01 3.0952461114510884e-02 4.8388186549024742e-02 -3.2559429384018020e-02 6.3511890498528900e-02 -3.2559429384018013e-02 3.2559429384018020e-02 6.8268991915356636e-01 4.8287157190878843e-01 1.1376836008352813e-03 -3.0866427725811680e-03 2.3389550278538115e-01
4.0000000000000000e+00 8.5214551286568796e-01 7.2932925838954621e-01 2.3065085792737625e-01 6.2149465493831169e-01 1.4785448713431201e-01 9.9122218104961934e-01 -1.0130011264846661e+00 2.9241146930392170e+00 2.4078795932770147e-01 2.4078795932770125e-01 3.0208530096408868e-02 4.7533491446021606e-02 -3.2328886202410173e-02 6.2537416298819037e-02 -3.2328886202410166e-02 3.2328886202410173e-02 6.9536183675063434e-01 4.9492141927146771e-01 1.1782133314114129e-03 -3.1996170757160533e-03 2.3065085792737625e-01
4.1000000000000005e+00 8.5512966744116348e-01 7.3403962608133522e-01 2.2743060610159524e-01 6.2769906133956821e-01 1.4487033255883647e-01 1.0152156861901822e+00 -1.0132759778966096e+00 2.9431036989994253e+00 2.3907269184232086e-01 2.3907269184232072e-01 2.9476593573823876e-02 4.6673074666143691e-02 -3.2071924968973341e-02 6.1548518542797213e-02 -3.2071924968973341e-02 3.2071924968973341e-02 7.0782103610234615e-01 5.0688658100783412e-01 1.2186300356006570e-03 -3.3125385405131736e-03 2.2743060610159524e-01
4.2000000000000002e+00 8.5804124413254246e-01 7.3866374780669564e-01 2.2423728296887874e-01 6.3380396116366366e-01 1.4195875586745760e-01 1.0390349069390699e+00 -1.0135468128644378e+00 2.9617442406815875e+00 2.3730304667503394e-01 2.3730304667503441e-01 2.8757032131955053e-02 4.5808888883060200e-02 -3.1790661007982807e-02 6.0547693139937860e-02 -3.1790661007982807e-02 3.1790661007982807e-02 7.2007093714229908e-01 5.1876424910249319e-01 1.2589069890528199e-03 -3.4253389126288661e-03 2.2423728296887874e-01
4.2999999999999998e+00 8.6088149762451094e-01 7.4320133991849913e-01 2.2107321507893016e-01 6.3980828254558075e-01 1.3911850237548928e-01 1.0626746363513064e+00 -1.0138136142518341e+00 2.9800351127427698e+00 2.3548362249163499e-01 2.3548362249163485e-01 2.8050181934697584e-02 4.4942781297287841e-02 -3.1487159734747354e-02 5.9537341669444938e-02 -3.1487159734747354e-02 3.1487159734747354e-02 7.3211499864076712e-01 5.3055184744309103e-01 1.2990194122675549e-03 -3.5379547527025958e-03 2.2107321507893016e-01
4.4000000000000004e+00 8.6365171401806751e-01 7.4765229808747646e-01 2.1794052528527125e-01 6.4571118873279620e-01 1.3634828598193258e-01 1.0861301217745247e+00 -1.0140763720703505e+00 2.9979758375159786e+00 2.3361890419833770e-01 2.3361890419833709e-01 2.7356335258574803e-02 4.4076490672970522e-02 -3.1163428382362465e-02 5.8519763640937264e-02 -3.1163428382362458e-02 3.1163428382362465e-02 7.4395670983188056e-01 5.4224702643391876e-01 1.3389443977003769e-03 -3.6503272335426159e-03 2.1794052528527125e-01
4.5000000000000000e+00 8.6635320648076242e-01 7.5201668636003982e-01 2.1484113892570417e-01 6.5151206755505831e-01 1.3364679351923758e-01 1.1093970528207300e+00 -1.0143350830754660e+00 3.0155666208884222e+00 2.3171325021226974e-01 2.3171325021226996e-01 2.6675741318539083e-02 4.3211645555908076e-02 -3.0821408958697425e-02 5.7497150277236508e-02 -3.0821408958697439e-02 3.0821408958697425e-02 7.5559958244887748e-01 5.5384765693272342e-01 1.3786608350075163e-03 -3.7624019356398328e-03 2.1484113892570417e-01
4.6000000000000005e+00 8.6898731099291160e-01 7.5629472609288018e-01 2.1177679064733906e-01 6.5721052034557259e-01 1.3101268900708829e-01 1.1324715481590304e+00 -1.0145897503586778e+00 3.0328083076515542e+00 2.2977088160061848e-01 2.2977088160061818e-01 2.6008607356742628e-02 4.2349763574094257e-02 -3.0462972389620029e-02 5.6471579746362660e-02 -3.0462972389620029e-02 3.0462972389620029e-02 7.6704714317853551e-01 5.6535182360517533e-01 1.4181493350149321e-03 -3.8741286424082487e-03 2.1177679064733906e-01
4.7000000000000002e+00 8.7155538221456685e-01 7.6048678486743548e-01 2.0874903176030199e-01 6.6280635045426484e-01 1.2844461778543315e-01 1.1553501413129652e+00 -1.0148403829389703e+00 3.0497023367415901e+00 2.2779587302077636e-01 2.2779587302077653e-01 2.5355099963623395e-02 4.1492251716989406e-02 -3.0089913791848714e-02 5.5445013755472103e-02 -3.0089913791848704e-02 3.0089913791848714e-02 7.7830292654216948e-01 5.7675781778847601e-01 1.4573921529556564e-03 -3.9854611364048649e-03 2.0874903176030199e-01
4.8000000000000007e+00 8.7405878949489513e-01 7.6459336547680179e-01 2.0575923801041382e-01 6.6829955148448128e-01 1.2594121050510484e-01 1.1780297656384799e+00 -1.0150869953565769e+00 3.0662506967467174e+00 2.2579214537793818e-01 2.2579214537793812e-01 2.4715346599754297e-02 4.0640407487348484e-02 -2.9703948808848558e-02 5.4419295408602859e-02 -2.9703948808848555e-02 2.9703948808848558e-02 7.8937046820704559e-01 5.8806412995177260e-01 1.4963731114762148e-03 -4.0963569976399340e-03 2.0575923801041382e-01
4.9000000000000004e+00 8.7649891304246108e-01 7.6861509506701975e-01 2.0280861766819033e-01 6.7369029537427072e-01 1.2350108695753892e-01 1.2005077386495622e+00 -1.0153296072718456e+00 3.0824558820144996e+00 2.2376346010383302e-01 2.2376346010383352e-01 2.4089437286754625e-02 3.9795420819296448e-02 -2.9306710935695951e-02 5.3396148222450576e-02 -2.9306710935695948e-02 2.9306710935695951e-02 8.0025329872879836e-01 5.9926944183649777e-01 1.5350775238682230e-03 -4.2067774049503329e-03 2.0280861766819033e-01
5.0000000000000000e+00 8.7887714027174968e-01 7.7255271450411955e-01 1.9989821983919162e-01 6.7897892043255803e-01 1.2112285972825045e-01 1.2227817458484336e+00 -1.0155682430714590e+00 3.0983208496501757e+00 2.2171341495076619e-01 2.2171341495076655e-01 2.3477426436091488e-02 3.8958376658216727e-02 -2.8899749753684964e-02 5.2377176189776456e-02 -2.8899749753684971e-02 2.8899749753684964e-02 8.1095493772242855e-01 6.1037261835467738e-01 1.5734921179359185e-03 -4.3166869412773383e-03 1.9989821983919162e-01
5.1000000000000005e+00 8.8119486233820310e-01 7.7640706802801673e-01 1.9702894290884698e-01 6.8416591942935612e-01 1.1880513766179704e-01 1.2448498242062267e+00 -1.0158029314841490e+00 3.1138489776552438e+00 2.1964544118837143e-01 2.1964544118837126e-01 2.2879334785667449e-02 3.8130258101508656e-02 -2.8484529992383097e-02 5.1363864778050550e-02 -2.8484529992383101e-02 2.8484529992383097e-02 8.2147888845673378e-01 6.2137269931775496e-01 1.6116049608655583e-03 -4.4260534035651710e-03 1.9702894290884698e-01
5.2000000000000002e+00 8.8345347087110981e-01 7.8017909324450518e-01 1.9420154304317647e-01 6.8925192782793332e-01 1.1654652912889023e-01 1.2667103454286479e+00 -1.0160337052076154e+00 3.1290440244156730e+00 2.1756280208640252e-01 2.1756280208640250e-01 2.2295151415622456e-02 3.7311950004091259e-02 -2.8062431335650558e-02 5.0357582751273014e-02 -2.8062431335650558e-02 2.8062431335650558e-02 8.3182863286461073e-01 6.3226889106275896e-01 1.6494053854180582e-03 -4.5348476178791990e-03 1.9420154304317647e-01
5.3000000000000007e+00 8.8565435491091193e-01 7.8386981149724355e-01 1.9141664267518252e-01 6.9423771223572939e-01 1.1434564508908818e-01 1.2883619991292630e+00 -1.0162606005481103e+00 3.1439100897113765e+00 2.1546859256510120e-01 2.1546859256510106e-01 2.1724835816650242e-02 3.6504242958360987e-02 -2.7634748888554345e-02 4.9359584705204587e-02 -2.7634748888554338e-02 2.7634748888554345e-02 8.4200762695953124e-01 6.4306055803671180e-01 1.6868839177242676e-03 -4.6430432602346926e-03 1.9141664267518252e-01
5.4000000000000004e+00 8.8779889805493661e-01 7.8748031865294543e-01 1.8867473891490125e-01 6.9912415914003534e-01 1.1220110194506347e-01 1.3098037760212766e+00 -1.0164836570738927e+00 3.1584515773833606e+00 2.1336573989491758e-01 2.1336573989491747e-01 2.1168319986263034e-02 3.5707837564868186e-02 -2.7202694223881541e-02 4.8371014210144572e-02 -2.7202694223881538e-02 2.7202694223881541e-02 8.5201929664666043e-01 6.5374721439430350e-01 1.7240322069205273e-03 -4.7506166835257733e-03 1.8867473891490125e-01
5.5000000000000000e+00 8.8988847581321506e-01 7.9101177632494724e-01 1.8597621182910398e-01 7.0391226398411111e-01 1.1011152418678495e-01 1.3310349512268995e+00 -1.0167029172834794e+00 3.1726731597623861e+00 2.1125700532935357e-01 2.1125700532935360e-01 2.0625510530737835e-02 3.4923348917021174e-02 -2.6767396929851070e-02 4.7392907460588905e-02 -2.6767396929851070e-02 2.6767396929851070e-02 8.6186703391554431e-01 6.6432851565796625e-01 1.7608429568239984e-03 -4.8575467508534947e-03 1.8597621182910398e-01
5.6000000000000005e+00 8.9192445317394131e-01 7.9446540355302364e-01 1.8332133254429606e-01 7.0860312062964526e-01 1.0807554682605863e-01 1.3520550677919263e+00 -1.0169184262893616e+00 3.1865797439332342e+00 2.0914498655809963e-01 2.0914498655809985e-01 2.0096290752871556e-02 3.4151311230420575e-02 -2.6329906584393395e-02 4.6426197337264954e-02 -2.6329906584393391e-02 2.6329906584393395e-02 8.7155419340001206e-01 6.7480425048377701e-01 1.7973098598107443e-03 -4.9638146754688445e-03 1.8332133254429606e-01
5.7000000000000002e+00 8.9390818237625980e-01 7.9784246895075672e-01 1.8071027113390137e-01 7.1319791124235843e-01 1.0609181762374009e-01 1.3728639204821271e+00 -1.0171302315176713e+00 3.2001764398821684e+00 2.0703212087224401e-01 2.0703212087224376e-01 1.9580522708093028e-02 3.3392182554794550e-02 -2.5891195085810920e-02 4.5471717793903951e-02 -2.5891195085810913e-02 2.5891195085810920e-02 8.8108408928992366e-01 6.8517433257110771e-01 1.8334275330259254e-03 -5.0694038674721741e-03 1.8071027113390137e-01
5.8000000000000007e+00 8.9584100088644469e-01 8.0114428332591270e-01 1.7814310425730562e-01 7.1769789662913908e-01 1.0415899911355525e-01 1.3934615399274413e+00 -1.0173383824241244e+00 3.2134685305512884e+00 2.0492068893880311e-01 2.0492068893880344e-01 1.9078049213869554e-02 3.2646349513777186e-02 -2.5452159274543314e-02 4.4530208488412867e-02 -2.5452159274543314e-02 2.5452159274543314e-02 8.9045999257862629e-01 6.9543879274866405e-01 1.8691914570244947e-03 -5.1742997873450375e-03 1.7814310425730562e-01
5.9000000000000004e+00 8.9772422957214426e-01 8.0437219277417626e-01 1.7561982252469055e-01 7.2210440704745371e-01 1.0227577042785588e-01 1.4138481771700508e+00 -1.0175429302262577e+00 3.2264614438026302e+00 2.0281281908802692e-01 2.0281281908802645e-01 1.8588695799667227e-02 3.1914132024831593e-02 -2.5013623785978857e-02 4.3602319585646088e-02 -2.5013623785978854e-02 2.5013623785978857e-02 8.9968512862942207e-01 7.0559777126461509e-01 1.9045979169126043e-03 -5.2784898063317548e-03 1.7561982252469055e-01
6.0000000000000000e+00 8.9955917106820049e-01 8.0752757224214822e-01 1.7314033756733724e-01 7.2641883350086323e-01 1.0044082893179952e-01 1.4340242886630414e+00 -1.0177439276520244e+00 3.2391607262769511e+00 2.0071049202352570e-01 2.0071049202352556e-01 1.8112272586923873e-02 3.1195787958349104e-02 -2.4576344079614645e-02 4.2688616666538517e-02 -2.4576344079614652e-02 2.4576344079614645e-02 9.0876267504400776e-01 7.1565151030384999e-01 1.9396439460344680e-03 -5.3819630736380540e-03 1.7314033756733724e-01
6.1000000000000005e+00 9.0134710832660780e-01 8.1061181955174544e-01 1.7070448879827202e-01 7.3064261952833576e-01 9.8652891673392154e-02 1.4539905217577360e+00 -1.0179414287044584e+00 3.2515720191165047e+00 1.9861554587223965e-01 1.9861554587223945e-01 1.7648576090573534e-02 3.0491517701306110e-02 -2.4141009595265543e-02 4.1789585685839077e-02 -2.4141009595265547e-02 2.4141009595265543e-02 9.1769575981567808e-01 7.2560034675111151e-01 1.9743272722266060e-03 -5.4847103903702746e-03 1.7070448879827202e-01
6.2000000000000002e+00 9.0308930334241788e-01 8.1362634987497240e-01 1.6831204985279474e-01 7.3477725348962319e-01 9.6910696657582091e-02 1.4737477007098108e+00 -1.0181354884422529e+00 3.2637010355084559e+00 1.9652968149826466e-01 1.9652968149826425e-01 1.7197390935565465e-02 2.9801468596746417e-02 -2.3708246992328267e-02 4.0905637927893736e-02 -2.3708246992328274e-02 2.3708246992328267e-02 9.2648745975008029e-01 7.3544470521478933e-01 2.0086462666416699e-03 -5.5867240901018144e-03 1.6831204985279474e-01
6.3000000000000007e+00 9.0478699604684198e-01 8.1657259064544141e-01 1.6596273470256548e-01 7.3882426134427648e-01 9.5213003953158223e-02 1.4932968132271009e+00 -1.0183261627757352e+00 3.2755535399946405e+00 1.9445446801161020e-01 1.9445446801160976e-01 1.6758491483573956e-02 2.9125739235776365e-02 -2.3278623433259336e-02 4.0037114916833288e-02 -2.3278623433259340e-02 2.3278623433259336e-02 9.3514079913644643e-01 7.4518509132257771e-01 2.0425998951256615e-03 -5.6879979259222739e-03 1.6596273470256548e-01
6.4000000000000004e+00 9.0644140335839041e-01 8.1945197689093097e-01 1.6365620344056761e-01 7.4278519991782277e-01 9.3558596641609634e-02 1.5126389975754035e+00 -1.0185135082778991e+00 3.2871353294851366e+00 1.9239134840986599e-01 1.9239134840986552e-01 1.6331643366664032e-02 2.8464383583676506e-02 -2.2852649877345730e-02 3.9184293244009766e-02 -2.2852649877345730e-02 2.2852649877345730e-02 9.4365874865248678e-01 7.5482208529692152e-01 2.0761876721179921e-03 -5.7885269637994920e-03 1.6365620344056761e-01
6.5000000000000000e+00 9.0805371838264770e-01 8.2226594696966215e-01 1.6139206773741696e-01 7.4666165064523071e-01 9.1946281617352354e-02 1.5317755302527658e+00 -1.0186975820098887e+00 3.2984522159061886e+00 1.9034164529743267e-01 1.9034164529743250e-01 1.5916604926073899e-02 2.7817414926148934e-02 -2.2430784355488752e-02 3.8347389281562651e-02 -2.2430784355488745e-02 2.2430784355488752e-02 9.5204422448649739e-01 7.6435633581528895e-01 2.1094096170301366e-03 -5.8883074820638469e-03 1.6139206773741696e-01
6.6000000000000005e+00 9.0962510975114819e-01 8.2501593869177237e-01 1.5916989597219819e-01 7.5045521377894997e-01 9.0374890248851855e-02 1.5507078142375099e+00 -1.0188784413603902e+00 3.3095100104082738e+00 1.8830656663341649e-01 1.8830656663341677e-01 1.5513128555503070e-02 2.7184809625650969e-02 -2.2013435201058265e-02 3.7526563756561340e-02 -2.2013435201058262e-02 2.2013435201058265e-02 9.6030008766068498e-01 7.7378855415770975e-01 2.1422662130478765e-03 -5.9873368768080673e-03 1.5916989597219819e-01
6.7000000000000002e+00 9.1115672108982204e-01 8.2770338580663849e-01 1.5698921804330132e-01 7.5416750304652069e-01 8.8843278910177945e-02 1.5694373678106683e+00 -1.0190561438983599e+00 3.3203145090566073e+00 1.8628721146533148e-01 1.8628721146533156e-01 1.5120961949350014e-02 2.6566510681212869e-02 -2.1600964215871994e-02 3.6721926165222005e-02 -2.1600964215871984e-02 2.1600964215871994e-02 9.6842914354023046e-01 7.8311950864174751e-01 2.1747583682932212e-03 -6.0856135729839122e-03 1.5698921804330132e-01
6.8000000000000007e+00 9.1264967060756552e-01 8.3032971483619522e-01 1.5484952986663811e-01 7.5780014074092739e-01 8.7350329392434395e-02 1.5879658139495134e+00 -1.0192307472383975e+00 3.3308714799240824e+00 1.8428457561146536e-01 1.8428457561146569e-01 1.4739849257245882e-02 2.5962431088140055e-02 -2.1193689754014238e-02 3.5933539011260118e-02 -2.1193689754014231e-02 2.1193689754014238e-02 9.7643414151320684e-01 7.9235001934310001e-01 2.2068873792742147e-03 -6.1831369409678129e-03 1.5484952986663811e-01
6.9000000000000004e+00 9.1410505079566340e-01 8.3289634223416487e-01 1.5275029757017983e-01 7.6135475322548352e-01 8.5894949204336643e-02 1.6062948702854061e+00 -1.0194023089181616e+00 3.3411866515059012e+00 1.8229955726009253e-01 1.8229955726009217e-01 1.4369532146985661e-02 2.5372456996581309e-02 -2.0791889709525686e-02 3.5161421856511346e-02 -2.0791889709525672e-02 2.0791889709525686e-02 9.8431777482707339e-01 8.0148095309830869e-01 2.2386548965455757e-03 -6.2799072183625905e-03 1.5275029757017983e-01
7.0000000000000000e+00 9.1552392822903506e-01 8.3540467185112821e-01 1.5069096139500215e-01 7.6483296683403290e-01 8.4476071770964944e-02 1.6244263396162673e+00 -1.0195708862871453e+00 3.3512657023748811e+00 1.8033296245857258e-01 1.8033296245857275e-01 1.4009750778574593e-02 2.4796450670124703e-02 -2.0395804396966657e-02 3.4405555175541253e-02 -2.0395804396966661e-02 2.0395804396966657e-02 9.9208268056813798e-01 8.1051321878461213e-01 2.2700628924983146e-03 -6.3759254367989652e-03 1.5069096139500215e-01
7.1000000000000005e+00 9.1690734346057501e-01 8.3785609268557426e-01 1.4867093931398775e-01 7.6823640414658723e-01 8.3092656539425033e-02 1.6423621009615033e+00 -1.0197365364061799e+00 3.3611142519973676e+00 1.7838551046989976e-01 1.7838551046990023e-01 1.3660244692604150e-02 2.4234253247417025e-02 -2.0005639316509977e-02 3.3665884009114126e-02 -2.0005639316509973e-02 2.0005639316509977e-02 9.9973143977105006e-01 8.1944776287076049e-01 2.3011136311934270e-03 -6.4711933535000158e-03 1.4867093931398775e-01
7.2000000000000002e+00 9.1825631100019345e-01 8.4025197690144460e-01 1.4668963038005323e-01 7.7156668062014022e-01 8.1743688999806594e-02 1.6601041011451689e+00 -1.0198993159569976e+00 3.3707378526310103e+00 1.7645783897830072e-01 1.7645783897830111e-01 1.3320753616553313e-02 2.3685687311298258e-02 -1.9621567797549505e-02 3.2942321414102818e-02 -1.9621567797549509e-02 1.9621567797549505e-02 1.0072665776460719e+00 8.2828556523159569e-01 2.3318096401526186e-03 -6.5657133873732246e-03 1.4668963038005323e-01
7.3000000000000007e+00 9.1957181937054644e-01 8.4259367809320052e-01 1.4474641781626146e-01 7.7482540155428492e-01 8.0428180629453797e-02 1.6776543468915277e+00 -1.0200592811612250e+00 3.3801419822278405e+00 1.7455050912918788e-01 1.7455050912918754e-01 1.2991018192897575e-02 2.3150559271157573e-02 -1.9243733516855717e-02 3.2234751709753290e-02 -1.9243733516855713e-02 1.9243733516855717e-02 1.0146905639125814e+00 8.3702763521840262e-01 2.3621536840179921e-03 -6.6594885593973452e-03 1.4474641781626146e-01
7.4000000000000004e+00 9.2085483123183409e-01 8.4488252978006106e-01 1.4284067186049085e-01 7.7801415937134322e-01 7.9145168768166019e-02 1.6950148974158235e+00 -1.0202164877081925e+00 3.3893320382683849e+00 1.7266401039204690e-01 1.7266401039204698e-01 1.2670780633103361e-02 2.2628661565164694e-02 -1.8872252889073238e-02 3.1543033522176599e-02 -1.8872252889073234e-02 1.8872252889073238e-02 1.0220058132279324e+00 8.4567500797637962e-01 2.3921487399921068e-03 -6.7525224370759297e-03 1.4284067186049085e-01
7.5000000000000000e+00 9.2210628356847035e-01 8.4711984411176233e-01 1.4097175237747131e-01 7.8113453119099907e-01 7.7893716431529605e-02 1.7121878574921321e+00 -1.0203709906909115e+00 3.3983133324554453e+00 1.7079876523777482e-01 1.7079876523777487e-01 1.2359785301707785e-02 2.2119774689753072e-02 -1.8507217328869886e-02 3.0867002630577671e-02 -1.8507217328869899e-02 1.8507217328869886e-02 1.0292146857014937e+00 8.5422874100010737e-01 2.4217979749704709e-03 -6.8448190827346189e-03 1.4097175237747131e-01
7.6000000000000005e+00 9.2332708793083940e-01 8.4930691076895470e-01 1.3913901125100311e-01 7.8418807667983625e-01 7.6672912069160576e-02 1.7291753709794113e+00 -1.0205228445497379e+00 3.4070910861992898e+00 1.6895513362455641e-01 1.6895513362455644e-01 1.2057779234738599e-02 2.1623669064251731e-02 -1.8148695385327020e-02 3.0206474620065621e-02 -1.8148695385327016e-02 1.8148695385327020e-02 1.0363194874843444e+00 8.6268991091753511e-01 2.4511047242794194e-03 -6.9363830054457228e-03 1.3913901125100311e-01
7.7000000000000002e+00 9.2451813072578959e-01 8.5144499604216539e-01 1.3734179456905948e-01 7.8717633615673011e-01 7.5481869274210522e-02 1.7459796147864037e+00 -1.0206721030229942e+00 3.4156704268290157e+00 1.6713341728865161e-01 1.6713341728865153e-01 1.1764512596731837e-02 2.1140106738914165e-02 -1.7796734750235098e-02 2.9561247346966933e-02 -1.7796734750235091e-02 1.7796734750235098e-02 1.0433224714257636e+00 8.7105961049277969e-01 2.4800724719337966e-03 -7.0272191163703547e-03 1.3734179456905948e-01
7.8000000000000007e+00 9.2568027354993465e-01 8.5353534207408199e-01 1.3557944461426141e-01 7.9010082893567324e-01 7.4319726450065293e-02 1.7626027932557840e+00 -1.0208188191042356e+00 3.4240563844686061e+00 1.6533386383841323e-01 1.6533386383841397e-01 1.1479739080556186e-02 2.0668842954792800e-02 -1.7451364142840785e-02 2.8931103223396971e-02 -1.7451364142840785e-02 1.7451364142840785e-02 1.0502258377882685e+00 8.7933894583790850e-01 2.5087048323309486e-03 -7.1173326873165202e-03 1.3557944461426141e-01
7.9000000000000004e+00 9.2681435356025132e-01 8.5557916625077368e-01 1.3385130167192177e-01 7.9296305188832961e-01 7.3185646439748661e-02 1.7790471329478728e+00 -1.0209630450054268e+00 3.4322538895190613e+00 1.6355667065155802e-01 1.6355667065155835e-01 1.1203216254171370e-02 2.0209627563984388e-02 -1.7112595074307315e-02 2.8315811328478685e-02 -1.7112595074307319e-02 1.7112595074307315e-02 1.0570317350135694e+00 8.8752903382384341e-01 2.5370055332996416e-03 -7.2067293123187926e-03 1.3385130167192177e-01
8.0000000000000000e+00 9.2792118387686462e-01 8.5757766072830877e-01 1.3215670566750021e-01 7.9576447820936447e-01 7.2078816123135311e-02 1.7953148778042851e+00 -1.0211048321257030e+00 3.4402677706920293e+00 1.6180198857716030e-01 1.6180198857716011e-01 1.0934705858332207e-02 1.9762206318745635e-02 -1.6780423495717765e-02 2.7715129354049971e-02 -1.6780423495717761e-02 1.6780423495717765e-02 1.0637422605323896e+00 8.9563099968056692e-01 2.5649784004252232e-03 -7.2954148720539430e-03 1.3215670566750021e-01
8.0999999999999996e+00 9.2900155401331530e-01 8.5953199208207787e-01 1.3049499764490433e-01 7.9850655636841095e-01 7.0998445986684811e-02 1.8114082846721324e+00 -1.0212442310252017e+00 3.4481027535432425e+00 1.6006992544505338e-01 1.6006992544505341e-01 1.0673974059110769e-02 1.9326322037863993e-02 -1.6454831333886564e-02 2.7128805392997335e-02 -1.6454831333886567e-02 1.6454831333886564e-02 1.0703594616116425e+00 9.0364597477692177e-01 2.5926273425749282e-03 -7.3833955009149068e-03 1.3049499764490433e-01
8.2000000000000011e+00 9.3005623032997375e-01 8.6144330106695899e-01 1.2886552109662913e-01 8.0119070923334457e-01 6.9943769670026176e-02 1.8273296191696773e+00 -1.0213812914035243e+00 3.4557634594577826e+00 1.5836054938635141e-01 1.5836054938635188e-01 1.0420791658952485e-02 1.8901715658487219e-02 -1.6135787919568236e-02 2.6556579578520721e-02 -1.6135787919568222e-02 1.6135787919568236e-02 1.0768853362329998e+00 9.1157509457046237e-01 2.6199563385504473e-03 -7.4706775565741342e-03 1.2886552109662913e-01
8.3000000000000007e+00 9.3108595650663750e-01 8.6331270247727199e-01 1.2726762315625650e-01 8.0381833335038100e-01 6.8914043493362470e-02 1.8430811518747849e+00 -1.0215160620824455e+00 3.4632544050421945e+00 1.5667389196960804e-01 1.5667389196960810e-01 1.0174934269809087e-02 1.8488127181373101e-02 -1.5823251312873543e-02 2.5998185582682628e-02 -1.5823251312873533e-02 1.5823251312873543e-02 1.0833218339973629e+00 9.1941949671802414e-01 2.6469694247973109e-03 -7.5572675918753286e-03 1.2726762315625650e-01
8.4000000000000004e+00 9.3209145403068305e-01 8.6514128509624999e-01 1.2570065566334565e-01 8.0639079836733740e-01 6.7908545969316864e-02 1.8586651548179891e+00 -1.0216485909925059e+00 3.4705800018818862e+00 1.5500995115784422e-01 1.5500995115784472e-01 9.9361824517128581e-03 1.8085296517245060e-02 -1.5517169530847809e-02 2.5453351982560667e-02 -1.5517169530847813e-02 1.5517169530847809e-02 1.0896708570502407e+00 9.2718031933792866e-01 2.6736706841044289e-03 -7.6431723289013022e-03 1.2570065566334565e-01
8.5000000000000000e+00 9.3307342269748406e-01 8.6693011172551082e-01 1.2416397611024942e-01 8.0890944658723463e-01 6.6926577302516055e-02 1.8740838982625416e+00 -1.0217789251630489e+00 3.4777445566250087e+00 1.5336869409217510e-01 1.5336869409217485e-01 9.7043218199698491e-03 1.7692964241622033e-02 -1.5217481682231391e-02 2.4921803502201238e-02 -1.5217481682231387e-02 1.5217481682231391e-02 1.0959342610234619e+00 9.3485869941501454e-01 2.7000642352296698e-03 -7.7283986350734166e-03 1.2416397611024942e-01
8.5999999999999996e+00 9.3403254112010159e-01 8.6868021928572836e-01 1.2265694847988562e-01 8.1137559264021597e-01 6.5967458879898466e-02 1.8893396477544040e+00 -1.0219071107155149e+00 3.4847522713572143e+00 1.5175005970816696e-01 1.5175005970816746e-01 9.4791431239602403e-03 1.7310872265155017e-02 -1.4924119014430578e-02 2.4403262138390815e-02 -1.4924119014430569e-02 1.4924119014430578e-02 1.1021138559890751e+00 9.4245577133998926e-01 2.7261542233907063e-03 -7.8129535011462366e-03 1.2265694847988562e-01
8.7000000000000011e+00 9.3496946724555596e-01 8.7039261898039466e-01 1.2117894398299223e-01 8.1379052326256374e-01 6.5030532754444023e-02 1.9044346614257837e+00 -1.0220331928595396e+00 3.4916072442342343e+00 1.5015396119137897e-01 1.5015396119137892e-01 9.2604423003482175e-03 1.6938764426154898e-02 -1.4637005877688718e-02 2.3897448178036934e-02 -1.4637005877688725e-02 1.4637005877688718e-02 1.1082114074216747e+00 9.4997266557491145e-01 2.7519448115634702e-03 -7.8968440209685343e-03 1.2117894398299223e-01
8.8000000000000007e+00 9.3588483887524676e-01 8.7206829651520723e-01 1.1972934170290123e-01 8.1615549717234559e-01 6.4115161124753295e-02 1.9193711875364587e+00 -1.0221572158916770e+00 3.4983134703419845e+00 1.4858028827869080e-01 1.4858028827869074e-01 9.0480205033141008e-03 1.6576387011631444e-02 -1.4356060611360123e-02 2.3404081114674222e-02 -1.4356060611360131e-02 1.4356060611360123e-02 1.1142286371657528e+00 9.5741050743694001e-01 2.7774401725333851e-03 -7.9800773728894644e-03 1.1972934170290123e-01
8.9000000000000004e+00 9.3677927418735019e-01 8.7370821236623730e-01 1.1830752915537929e-01 8.1847174503197095e-01 6.3220725812649689e-02 1.9341514622378011e+00 -1.0222792231964286e+00 3.5048748427563479e+00 1.4702890941219121e-01 1.4702890941219166e-01 8.8416841142433932e-03 1.6223489212807311e-02 -1.4081196357079098e-02 2.2922880471322491e-02 -1.4081196357079103e-02 1.4081196357079098e-02 1.1201672244050167e+00 9.6477041599282798e-01 2.8026444816477464e-03 -8.0626608026955916e-03 1.1830752915537929e-01
9.0000000000000000e+00 9.3765337225925449e-01 8.7531330209060731e-01 1.1691290277061292e-01 8.2074046948864154e-01 6.2346627740745647e-02 1.9487777075451047e+00 -1.0223992572493417e+00 3.5112951537770991e+00 1.4549967375238920e-01 1.4549967375238865e-01 8.6412447331269873e-03 1.5879823520704515e-02 -1.3812321803469882e-02 2.2453566536596869e-02 -1.3812321803469873e-02 1.3812321803469882e-02 1.1260288066309208e+00 9.7205350305697169e-01 2.8275619102203315e-03 -8.1446016079716136e-03 1.1691290277061292e-01
9.0999999999999996e+00 9.3850771358830476e-01 8.7688447667395164e-01 1.1554486830395727e-01 8.2296284528434749e-01 6.1492286411695199e-02 1.9632521295044825e+00 -1.0225173596219617e+00 3.5175780963127266e+00 1.4399241305753266e-01 1.4399241305753260e-01 8.4465191537582123e-03 1.5545146067049891e-02 -1.3549341866884787e-02 2.1995861020643000e-02 -1.3549341866884787e-02 1.3549341866884787e-02 1.1318149806079569e+00 9.7926087228617475e-01 2.8521966195422664e-03 -8.2259071237840483e-03 1.1554486830395727e-01
9.2000000000000011e+00 9.3934286060934313e-01 8.7842262290943685e-01 1.1420284118163042e-01 8.2514001942771276e-01 6.0657139390656895e-02 1.9775769165412753e+00 -1.0226335709884491e+00 3.5237272653948377e+00 1.4250694343574102e-01 1.4250694343574077e-01 8.2573293246491104e-03 1.5219216915398437e-02 -1.3292158312480642e-02 2.1549487637129751e-02 -1.3292158312480642e-02 1.3292158312480642e-02 1.1375273033335098e+00 9.8639361836460959e-01 2.8765527554556361e-03 -8.3065847095935615e-03 1.1420284118163042e-01
9.3000000000000007e+00 9.4015935820769581e-01 8.7992860380359983e-01 1.1288624678710957e-01 8.2727311142058624e-01 5.9840641792304250e-02 1.9917542379775937e+00 -1.0227479311336072e+00 3.5297461598028499e+00 1.4104306697654170e-01 1.4104306697654190e-01 8.0735022974318480e-03 1.4901800307035659e-02 -1.3040670319754403e-02 2.1114172617186251e-02 -1.3040670319754408e-02 1.3040670319754403e-02 1.1431672929903396e+00 9.9345282627281351e-01 2.9006344434493341e-03 -8.3866417373074029e-03 1.1288624678710957e-01
9.4000000000000004e+00 9.4095773422644591e-01 8.8140325900469096e-01 1.1159452069358661e-01 8.2936321353285924e-01 5.9042265773554065e-02 2.0057862427072584e+00 -1.0228604789622304e+00 3.5356381837814030e+00 1.3960057326827546e-01 1.3960057326827552e-01 7.8948701643639461e-03 1.4592664865899552e-02 -1.2794774996468040e-02 2.0689645160831986e-02 -1.2794774996468037e-02 1.2794774996468040e-02 1.1487364298899732e+00 1.0004395706348632e+00 2.9244457842386778e-03 -8.4660855803892938e-03 1.1159452069358661e-01
9.5000000000000000e+00 9.4173849996697290e-01 8.8284740524962657e-01 1.1032710884745539e-01 8.3141139111951756e-01 5.8261500033026874e-02 2.0196750580170293e+00 -1.0229712525095231e+00 3.5414066488346378e+00 1.3817924080765104e-01 1.3817924080765162e-01 7.7212699864174601e-03 1.4291583766450303e-02 -1.2554367844692263e-02 2.0275637831109722e-02 -1.2554367844692271e-02 1.2554367844692263e-02 1.1542361574054982e+00 1.0073549151382009e+00 2.9479908497930430e-03 -8.5449236039494350e-03 1.1032710884745539e-01
9.6000000000000014e+00 9.4250215068188758e-01 8.8426183682602677e-01 1.0908346770744098e-01 8.3341868297444655e-01 5.7497849318112464e-02 2.0334227885436529e+00 -1.0230802889525437e+00 3.5470547755829225e+00 1.3677883830755208e-01 1.3677883830755200e-01 7.5525437132999687e-03 1.3998334868122846e-02 -1.2319343182502562e-02 1.9871886895802531e-02 -1.2319343182502555e-02 1.2319343182502562e-02 1.1596678828924532e+00 1.0141999120208907e+00 2.9712736797778668e-03 -8.6231631557423683e-03 1.0908346770744098e-01
9.7000000000000011e+00 9.4324916605961484e-01 8.8564732604617113e-01 1.0786306434363616e-01 8.3538610171597871e-01 5.6750833940385062e-02 2.0470315153568581e+00 -1.0231876246224236e+00 3.5525856956691735e+00 1.3539912590898207e-01 1.3539912590898268e-01 7.3885380966339674e-03 1.3712700819715299e-02 -1.2089594524661625e-02 1.9478132621295594e-02 -1.2089594524661634e-02 1.2089594524661625e-02 1.1650329785966658e+00 1.0209756016213922e+00 2.9942982783796629e-03 -8.7008115580052732e-03 1.0786306434363616e-01
9.8000000000000007e+00 9.4398001070000392e-01 8.8700462373001687e-01 1.0666537650038967e-01 8.3731463419961427e-01 5.6019989299996124e-02 2.0605032951589788e+00 -1.0232932950173570e+00 3.5580024537030539e+00 1.3403985630281898e-01 1.3403985630281845e-01 7.2291045974055184e-03 1.3434469136803375e-02 -1.1865014925429622e-02 1.9094119522835139e-02 -1.1865014925429622e-02 1.1865014925429622e-02 1.1703327825480749e+00 1.0276830119862082e+00 3.0170686114845574e-03 -8.7778761000737344e-03 1.0666537650038967e-01
9.9000000000000004e+00 9.4469513458043375e-01 8.8833445969473146e-01 1.0548989262668249e-01 8.3920524195375124e-01 5.5304865419566265e-02 2.0738401595924789e+00 -1.0233973348161520e+00 3.5633080092327010e+00 1.3270077576681633e-01 1.3270077576681619e-01 7.0740992886867181e-03 1.3163432255019475e-02 -1.1645497286451726e-02 1.8719596575138445e-02 -1.1645497286451725e-02 1.1645497286451726e-02 1.1755685994396941e+00 1.0343231585310653e+00 3.0395886041830185e-03 -8.8543640317164836e-03 1.0548989262668249e-01
1.0000000000000000e+01 9.4539497351199686e-01 8.8963754324845468e-01 1.0433611187734600e-01 8.4105886163465082e-01 5.4605026488003222e-02 2.0870441146471554e+00 -1.0234997778922768e+00 3.5685052387345939e+00 1.3138162512307747e-01 1.3138162512307730e-01 6.9233827545390099e-03 1.2899387561804638e-02 -1.1430934632491070e-02 1.8354317387030080e-02 -1.1430934632491063e-02 1.1430934632491070e-02 1.1807417014910289e+00 1.0408970437515310e+00 3.0618621385751395e-03 -8.9302825571343780e-03 1.0433611187734600e-01
1.0100000000000001e+01 9.4607994958541364e-01 8.9091456368626021e-01 1.0320354408820577e-01 8.4287640549720788e-01 5.3920050414586349e-02 2.1001171401593175e+00 -1.0236006573283782e+00 3.5735969376133716e+00 1.3008214062095450e-01 1.3008214062095480e-01 6.7768199859100930e-03 1.2642137409017647e-02 -1.1221220357592612e-02 1.7998040343502705e-02 -1.1221220357592609e-02 1.1221220357592612e-02 1.1858533292953612e+00 1.0474056569792385e+00 3.0838930518526024e-03 -9.0056388295729276e-03 1.0320354408820577e-01
1.0200000000000001e+01 9.4675047160641956e-01 8.9216619078651205e-01 1.0209170972798640e-01 8.4465876187843314e-01 5.3249528393580541e-02 2.1130611893957285e+00 -1.0237000054310561e+00 3.5785858222040594e+00 1.2880205475012735e-01 1.2880205475012718e-01 6.6342802742551527e-03 1.2391489108585592e-02 -1.1016248444096386e-02 1.7650528718351537e-02 -1.1016248444096384e-02 1.1016248444096386e-02 1.1909046926504490e+00 1.0538499741801244e+00 3.1056851346352109e-03 -9.0804399465007745e-03 1.0209170972798640e-01
1.0300000000000001e+01 9.4740693552042532e-01 8.9339307530602330e-01 1.0100013982957720e-01 8.4640679569084809e-01 5.2593064479574736e-02 2.1258781887155545e+00 -1.0237978537459307e+00 3.5834745317703551e+00 1.2754109698836266e-01 1.2754109698836275e-01 6.4956371035344036e-03 1.2147254913187014e-02 -1.0815913656752045e-02 1.7311550760286447e-02 -1.0815913656752043e-02 1.0815913656752045e-02 1.1958969713722525e+00 1.0602309577913249e+00 3.1272421295411548e-03 -9.1546929453106100e-03 1.0100013982957720e-01
1.0400000000000000e+01 9.4804972482632266e-01 8.9459584947260984e-01 9.9928375903044514e-02 8.4812134892327817e-01 5.1950275173677299e-02 2.1385700373039991e+00 -1.0238942330728888e+00 3.5882656304931069e+00 1.2629899448823170e-01 1.2629899448823145e-01 6.3607680411671965e-03 1.1909251983783471e-02 -1.0620111714032257e-02 1.6980879755199456e-02 -1.0620111714032253e-02 1.0620111714032257e-02 1.2008313160914259e+00 1.0665495565935807e+00 3.1485677299719224e-03 -9.2284047995012299e-03 9.9928375903044514e-02
1.0500000000000000e+01 9.4867921097935359e-01 8.9577512747380950e-01 9.8875969832570049e-02 8.4980324114678352e-01 5.1320789020646310e-02 2.1511386069717271e+00 -1.0239891734814421e+00 3.5929616094439534e+00 1.2507547270682653e-01 1.2507547270682695e-01 6.2295546284576722e-03 1.1677302345649366e-02 -1.0428739438592054e-02 1.6658294067049727e-02 -1.0428739438592047e-02 1.0428739438592054e-02 1.2057088490323653e+00 1.0728067056162234e+00 3.1696655790939389e-03 -9.3015824153029787e-03 9.8875969832570049e-02
1.0600000000000001e+01 9.4929575378301556e-01 8.9693150594069293e-01 9.7842483759310095e-02 8.5145327002370541e-01 5.0704246216984487e-02 2.1635857420145790e+00 -1.0240827043261720e+00 3.5975648885397873e+00 1.2387025598232509e-01 1.2387025598232475e-01 6.1018822709478140e-03 1.1451232834401351e-02 -1.0241694888684072e-02 1.6343577159631886e-02 -1.0241694888684065e-02 1.0241694888684072e-02 1.2105306647746898e+00 1.0790033260720044e+00 3.1905392690003008e-03 -9.3742326287112494e-03 9.7842483759310095e-02
1.0700000000000001e+01 9.4989970177001404e-01 8.9806556442583263e-01 9.6827489951996276e-02 8.5307221181801773e-01 5.0100298229986032e-02 2.1759132591284165e+00 -1.0241748542621971e+00 3.6020778184741311e+00 1.2268306806099430e-01 1.2268306806099377e-01 5.9776401290970249e-03 1.1230875033384097e-02 -1.0058877472202852e-02 1.6036517601299878e-02 -1.0058877472202851e-02 1.0058877472202852e-02 1.2152978309970903e+00 1.0851403253192085e+00 3.2111923400373532e-03 -9.4463622028953167e-03 9.6827489951996276e-02
1.0800000000000001e+01 9.5049139257231630e-01 8.9917786587463233e-01 9.5830570666933540e-02 8.5466082190538273e-01 4.9508607427683579e-02 2.1881229473743558e+00 -1.0242656512606230e+00 3.6065026826222231e+00 1.2151363257806995e-01 1.2151363257807032e-01 5.8567210096404513e-03 1.1016065203644638e-02 -9.8801880449108006e-03 1.5736909054551253e-02 -9.8801880449108006e-03 9.8801880449108006e-03 1.2200113892035434e+00 1.0912185968486856e+00 3.2316282802816866e-03 -9.5179778259522306e-03 9.5830570666933540e-02
1.0900000000000000e+01 9.5107115328038694e-01 9.0026895708932908e-01 9.4851317998907600e-02 8.5621983528147938e-01 4.8928846719613089e-02 2.2002165681899051e+00 -1.0243551226239040e+00 3.6108416989168717e+00 1.2036167349570834e-01 1.2036167349570824e-01 5.7390212579307232e-03 1.0806644207604989e-02 -9.7055289942777501e-03 1.5444550252208472e-02 -9.7055289942777553e-03 9.7055289942777501e-03 1.2246723554319325e+00 1.0972390202935816e+00 3.2518505251543477e-03 -9.5890861089774574e-03 9.4851317998907600e-02
1.1000000000000000e+01 9.5163930079171588e-01 9.0133936918508895e-01 9.3889333724371637e-02 8.5774996706734430e-01 4.8360699208283980e-02 2.2121958554418764e+00 -1.0244432950011610e+00 3.6150970216928342e+00 1.1922691550103294e-01 1.1922691550103348e-01 5.6244406515271739e-03 1.0602457427434929e-02 -9.5348043102574092e-03 1.5159244961784583e-02 -9.5348043102574161e-03 9.5348043102574092e-03 1.2292817209451701e+00 1.1032024614597105e+00 3.2718624571600897e-03 -9.6596935844263099e-03 9.3889333724371637e-02
1.1100000000000001e+01 9.5219614214878168e-01 9.0238961803771434e-01 9.2944229138157447e-02 8.5925191301062420e-01 4.7803857851218365e-02 2.2240625155172307e+00 -1.0245301944033485e+00 3.6192707434976170e+00 1.1810908436712644e-01 1.1810908436712676e-01 5.5128822952611812e-03 1.0403354679027218e-02 -9.3679196442216280e-03 1.4880801939482810e-02 -9.3679196442216332e-03 9.3679196442216280e-03 1.2338404529049478e+00 1.1091097723746635e+00 3.2916674057403565e-03 -9.7298067047419286e-03 9.2944229138157447e-02
1.1200000000000001e+01 9.5274197486659817e-01 9.0342020472256224e-01 9.2015624884837846e-02 8.6072634998176034e-01 4.7258025133401806e-02 2.2358182274482812e+00 -1.0246158462182648e+00 3.6233648968670620e+00 1.1700790727962131e-01 1.1700790727962126e-01 5.4042525179702726e-03 1.0209190122383955e-02 -9.2047823571755113e-03 1.4609034875145782e-02 -9.2047823571755130e-03 9.2047823571755113e-03 1.2383494950282803e+00 1.1149617913538759e+00 3.3112686472292559e-03 -9.7994318412274947e-03 9.2015624884837846e-02
1.1300000000000001e+01 9.5327708725002991e-01 9.0443161594435206e-01 9.1103150785760242e-02 8.6217393646426965e-01 4.6722912749970182e-02 2.2474646430689367e+00 -1.0247002752254373e+00 3.6273814560644611e+00 1.1592311313139286e-01 1.1592311313139247e-01 5.2984607710648965e-03 1.0019822169139993e-02 -9.0453015582881331e-03 1.4343762329353030e-02 -9.0453015582881331e-03 9.0453015582881331e-03 1.2428097682270403e+00 1.1207593430820095e+00 3.3306694049032299e-03 -9.8685752831417783e-03 9.1103150785760242e-02
1.1400000000000000e+01 9.5380175870105743e-01 9.0542432445761079e-01 9.0206445662671414e-02 8.6359531303838599e-01 4.6198241298942497e-02 2.2590033871989186e+00 -1.0247835056107484e+00 3.6313223387819860e+00 1.1485443278770129e-01 1.1485443278770134e-01 5.1954195290651256e-03 9.8351133878725253e-03 -8.8893881346896741e-03 1.4084807663754799e-02 -8.8893881346896759e-03 8.8893881346896741e-03 1.2472221712307043e+00 1.1265032387081244e+00 3.3498728491150910e-03 -9.9372432369989848e-03 9.0206445662671414e-02
1.1500000000000000e+01 9.5431626001620340e-01 9.0639878947756192e-01 8.9325157158762422e-02 8.6499110285744096e-01 4.5683739983796774e-02 2.2704360578531131e+00 -1.0248655609809172e+00 3.6351894078037903e+00 1.1380159932396627e-01 1.1380159932396547e-01 5.0950441922183983e-03 9.6549304077749483e-03 -8.7369547734075462e-03 1.3831998965625945e-02 -8.7369547734075480e-03 8.7369547734075462e-03 1.2515875811925539e+00 1.1321942759532295e+00 3.3688820975043832e-03 -1.0005441826055086e-02 8.9325157158762422e-02
1.1600000000000001e+01 9.5482085367432368e-01 9.0735545708132226e-01 8.8458941557879325e-02 8.6636191211644431e-01 4.5179146325676302e-02 2.2817642264734070e+00 -1.0249464643777393e+00 3.6389844726301384e+00 1.1276434823822871e-01 1.1276434823822831e-01 4.9972529912891677e-03 9.4791438212101248e-03 -8.5879159762425623e-03 1.3585168967531730e-02 -8.5879159762425553e-03 8.5879159762425623e-03 1.2559068542795937e+00 1.1378332392289046e+00 3.3877002152763770e-03 -1.0073177089964178e-02 8.8458941557879325e-02
1.1700000000000001e+01 9.5531579411499490e-01 9.0829476059931724e-01 8.7607463602568963e-02 8.6770833051242591e-01 4.4684205885005226e-02 2.2929894381805922e+00 -1.0250262382920523e+00 3.6427092910620580e+00 1.1174241764021459e-01 1.1174241764021442e-01 4.9019668945913973e-03 9.3076280855997669e-03 -8.4421880683190446e-03 1.3344154962910443e-02 -8.4421880683190429e-03 8.4421880683190446e-03 1.2601808262464764e+00 1.1434208997657844e+00 3.4063302155426575e-03 -1.0140454984589809e-02 8.7607463602568963e-02
1.1800000000000001e+01 9.5580132800771356e-01 9.0921712099686847e-01 8.6770396311556697e-02 8.6903093169615686e-01 4.4198671992286401e-02 2.3041132120440819e+00 -1.0251049046775345e+00 3.6463655707465770e+00 1.1073554841879338e-01 1.1073554841879343e-01 4.8091095173174326e-03 9.1402614250542143e-03 -8.2996892009810572e-03 1.3108798718298491e-02 -8.2996892009810589e-03 8.2996892009810572e-03 1.2644103129937123e+00 1.1489580157507970e+00 3.4247750597168111e-03 -1.0207281381957074e-02 8.6770396311556697e-02
1.1900000000000000e+01 9.5627769451214983e-01 9.1012294724594711e-01 8.5947420797192503e-02 8.7033027371495730e-01 4.3722305487850138e-02 2.3151370413673571e+00 -1.0251824849641853e+00 3.6499549706822028e+00 1.0974348438948937e-01 1.0974348438948953e-01 4.7186070332011481e-03 8.9769257320975061e-03 -8.1603393496483319e-03 1.2878946382849480e-02 -8.1603393496483267e-03 8.1603393496483319e-03 1.2685961111104818e+00 1.1544453324721142e+00 3.4430376579593072e-03 -1.0273662070332645e-02 8.5947420797192503e-02
1.2000000000000000e+01 9.5674512552968161e-01 9.1101263668711752e-01 8.5138226083339083e-02 8.7160689944634251e-01 4.3254874470318387e-02 2.3260623939872400e+00 -1.0252590000715731e+00 3.6534791026849192e+00 1.0876597242361931e-01 1.0876597242361907e-01 4.6303880885406740e-03 8.8175064698018269e-03 -8.0240603071947171e-03 1.2654448395735391e-02 -8.0240603071947102e-03 8.0240603071947171e-03 1.2727389984023609e+00 1.1598835824708769e+00 3.4611208696660178e-03 -1.0339602754420715e-02 8.5138226083339083e-02
1.2100000000000001e+01 9.5720384594645114e-01 9.1188657538172535e-01 8.4342508924125259e-02 8.7286133702232593e-01 4.2796154053548731e-02 2.3368907125852103e+00 -1.0253344704218190e+00 3.6569395328148229e+00 1.0780276256049075e-01 1.0780276256049129e-01 4.5443837185925682e-03 8.6618925746031958e-03 -7.8907756733604655e-03 1.2435159391953034e-02 -7.8907756733604725e-03 7.8907756733604655e-03 1.2768397344042770e+00 1.1652734856988101e+00 3.4790275039953624e-03 -1.0405109055663827e-02 8.4342508924125259e-02
1.2200000000000001e+01 9.5765407386818036e-01 9.1274513845441274e-01 8.3559973623935621e-02 8.7409410024424472e-01 4.2345926131819568e-02 2.3476234150091719e+00 -1.0254089159522881e+00 3.6603377827637065e+00 1.0685360810402726e-01 1.0685360810402737e-01 4.4605272663403219e-03 8.5099763600371067e-03 -7.7604108406666029e-03 1.2220938107006925e-02 -7.7604108406665968e-03 7.7604108406666029e-03 1.2808990608790256e+00 1.1706157496809355e+00 3.4967603204294250e-03 -1.0470186512638407e-02 8.3559973623935621e-02
1.2300000000000001e+01 9.5809602084697942e-01 9.1358869042606150e-01 8.2790331858967031e-02 8.7530568898801242e-01 4.1903979153020521e-02 2.3582618946041345e+00 -1.0254823561280677e+00 3.6636753312040762e+00 1.0591826570506109e-01 1.0591826570506183e-01 4.3787543036291048e-03 8.3616534215983796e-03 -7.6328929772558280e-03 1.2011647280884934e-02 -7.6328929772558323e-03 7.6328929772558280e-03 1.2849177023016769e+00 1.1759110696826258e+00 3.5143220293648034e-03 -1.0534840581535584e-02 8.2790331858967031e-02
1.2400000000000000e+01 9.5852989210038864e-01 9.1441758553728447e-01 8.2033302500637506e-02 8.7649658959975119e-01 4.1470107899611357e-02 2.3688075205504702e+00 -1.0255548099540870e+00 3.6669536150999105e+00 1.0499649543048489e-01 1.0499649543048485e-01 4.2990025546529630e-03 8.2168225429037883e-03 -7.5081510070490265e-03 1.1807153561701990e-02 -7.5081510070490317e-03 7.5081510070490265e-03 1.2888963663302033e+00 1.1811601288803337e+00 3.5317152927292800e-03 -1.0599076636718576e-02 8.2033302500637506e-02
1.2500000000000000e+01 9.5895588672288412e-01 9.1523216806260688e-01 8.1288611441099265e-02 8.7766727528178490e-01 4.1044113277115692e-02 2.3792616382084675e+00 -1.0256262959870577e+00 3.6701740309799225e+00 1.0408806082032290e-01 1.0408806082032360e-01 4.2212118217706401e-03 8.0753856033054291e-03 -7.3861155875669798e-03 1.1607327409337620e-02 -7.3861155875669816e-03 7.3861155875669798e-03 1.2928357442626597e+00 1.1863635985353653e+00 3.5489427246207243e-03 -1.0662899971348744e-02 8.1288611441099265e-02
1.2600000000000001e+01 9.5937419789008249e-01 9.1603277261548521e-01 8.0555991421073003e-02 8.7881820646900943e-01 4.0625802109917585e-02 2.3896255694680368e+00 -1.0256968323470359e+00 3.6733379361736813e+00 1.0319272893376236e-01 1.0319272893376227e-01 4.1453239136240334e-03 7.9372474870848340e-03 -7.2667190857393501e-03 1.1412042999363383e-02 -7.2667190857393475e-03 7.2667190857393501e-03 1.2967365114812539e+00 1.1915221381701275e+00 3.5660068919649585e-03 -1.0726315798073005e-02 8.0555991421073003e-02
1.2700000000000001e+01 9.5978501305586728e-01 9.1681972444433024e-01 7.9835181860189133e-02 8.7994983119567816e-01 4.0214986944132676e-02 2.3999006131025014e+00 -1.0257664367288142e+00 3.6764466500115214e+00 1.0231027038505594e-01 1.0231027038505623e-01 4.0712825755240840e-03 7.8023159943315006e-03 -7.1498955519883707e-03 1.1221178127512456e-02 -7.1498955519883724e-03 7.1498955519883707e-03 1.3005993278836350e+00 1.1966363957463284e+00 3.5829103151895783e-03 -1.0789329249765585e-02 7.9835181860189133e-02
1.2800000000000001e+01 9.6018851414267126e-01 9.1759333971970469e-01 7.9125928689996641e-02 8.8106258545267457e-01 3.9811485857328882e-02 2.4100880451255091e+00 -1.0258351264129819e+00 3.6795014549886682e+00 1.0144045937018438e-01 1.0144045937018396e-01 3.9990334220680844e-03 7.6705017535948329e-03 -7.0355806928510661e-03 1.1034614114919150e-02 -7.0355806928510652e-03 7.0355806928510661e-03 1.3044248383017298e+00 1.2017070078446466e+00 3.5996554689110127e-03 -1.0851945380318211e-02 7.9125928689996641e-02
1.2900000000000000e+01 9.6058487772512469e-01 9.1835392581287867e-01 7.8427984189772398e-02 8.8215689353535232e-01 3.9415122274875466e-02 2.4201891191501845e+00 -1.0259029182767105e+00 3.6825035978944607e+00 1.0058307368507756e-01 1.0058307368507709e-01 3.9285238719465434e-03 7.5417181363791261e-03 -6.9237118423762737e-03 1.0852235714322818e-02 -6.9237118423762728e-03 6.9237118423762737e-03 1.3082136729084568e+00 1.2067345998454393e+00 3.6162447826322977e-03 -1.0914169165472781e-02 7.8427984189772398e-02
1.3000000000000000e+01 9.6097427520729628e-01 9.1910178156592914e-01 7.7741106825242767e-02 8.8323316838205346e-01 3.9025724792703713e-02 2.4302050667497141e+00 -1.0259698288043217e+00 3.6854542909074115e+00 9.9737894736148303e-02 9.9737894736148511e-02 3.8597030848956512e-03 7.4158811735375958e-03 -6.8142279325111793e-03 1.0673931017406831e-02 -6.8142279325111785e-03 6.8142279325111793e-03 1.3119664476126389e+00 1.2117197861100881e+00 3.6326806414492979e-03 -1.0976005503691339e-02 7.7741106825242767e-02
1.3100000000000001e+01 9.6135687299373274e-01 9.1983719755357463e-01 7.7065061090309805e-02 8.8429181190342288e-01 3.8643127006267250e-02 2.4401370978186216e+00 -1.0260358740975355e+00 3.6883547126567731e+00 9.8904707543829781e-02 9.8904707543829656e-02 3.7925219007488918e-03 7.2929094736074868e-03 -6.7070694626701882e-03 1.0499591363419080e-02 -6.7070694626701847e-03 6.7070694626701882e-03 1.3156837644424357e+00 1.2166631701626154e+00 3.6489653867633094e-03 -1.1037459217058520e-02 7.7065061090309805e-02
1.3200000000000001e+01 9.6173283265450604e-01 9.2056045633694306e-01 7.6399617351853105e-02 8.8533321530265296e-01 3.8267167345493874e-02 2.4499864009340850e+00 -1.0261010698855000e+00 3.6912060092515451e+00 9.8083300739756518e-02 9.8083300739756699e-02 3.7269327805389664e-03 7.1727241431161987e-03 -6.6021784686596027e-03 1.0329111249198570e-02 -6.6021784686596070e-03 6.6021784686596027e-03 1.3193662119176104e+00 1.2215653448712533e+00 3.6651013169980845e-03 -1.1098535052211971e-02 7.6399617351853105e-02
1.3300000000000001e+01 9.6210231108447286e-01 9.2127183270946822e-01 7.5744551697665585e-02 8.8635775938680728e-01 3.7897688915527188e-02 2.4597541437166695e+00 -1.0261654315345470e+00 3.6940092952775729e+00 9.7273466558192537e-02 9.7273466558192537e-02 3.6628897496004476e-03 7.0552487088791256e-03 -6.4994984911150317e-03 1.0162388240715480e-02 -6.4994984911150300e-03 6.4994984911150317e-03 1.3230143654109399e+00 1.2264268926296547e+00 3.6810906883197043e-03 -1.1159237681296775e-02 7.5744551697665585e-02
1.3400000000000000e+01 9.6246546065694027e-01 9.2197159393511774e-01 7.5099645787563632e-02 8.8736581486937660e-01 3.7534539343059663e-02 2.4694414731899434e+00 -1.0262289740576758e+00 3.6967656547636309e+00 9.6475000822246096e-02 9.6475000822246373e-02 3.6003483426215624e-03 6.9404090422986809e-03 -6.3989745435904920e-03 9.9993228862120549e-03 -6.3989745435904877e-03 6.3989745435904920e-03 1.3266287874990776e+00 1.2312483855374838e+00 3.6969357153576058e-03 -1.1219571702940086e-02 7.5099645787563632e-02
1.3500000000000000e+01 9.6282242937193441e-01 9.2265999997914971e-01 7.4464686707700581e-02 8.8835774266423384e-01 3.7177570628065523e-02 2.4790495161384785e+00 -1.0262917121238493e+00 3.6994761421172893e+00 9.5687702925385976e-02 9.5687702925385906e-02 3.5392655505932578e-03 6.8281332856676182e-03 -6.3005530804251877e-03 9.8398186310184460e-03 -6.3005530804251912e-03 6.3005530804251877e-03 1.3302100283031624e+00 1.2360303855801402e+00 3.7126385719254257e-03 -1.1279541643242571e-02 7.4464686707700581e-02
1.3600000000000001e+01 9.6317336099925399e-01 9.2333730373159995e-01 7.3839466828099831e-02 8.8933389417115416e-01 3.6826639000745814e-02 2.4885793794637809e+00 -1.0263536600669665e+00 3.7021417830313355e+00 9.4911375808727494e-02 9.4911375808728021e-02 3.4795997696034750e-03 6.7183517804715771e-03 -6.2041819644994252e-03 9.6837817341028989e-03 -6.2041819644994235e-03 6.2041819644994252e-03 1.3337586258194727e+00 1.2407734448073957e+00 3.7282013917404205e-03 -1.1339151956783516e-02 7.3839466828099831e-02
1.3700000000000001e+01 9.6351839521649563e-01 9.2400375122370026e-01 7.3223783663413894e-02 8.9029461155308176e-01 3.6481604783504262e-02 2.4980321505377603e+00 -1.0264148318946649e+00 3.7047635753615515e+00 9.4145825934523975e-02 9.4145825934524460e-02 3.4213107514237382e-03 6.6109969976798312e-03 -6.1098104349793141e-03 9.5311211864030528e-03 -6.1098104349793158e-03 6.1098104349793141e-03 1.3372751062404065e+00 1.2454781055107471e+00 3.7436262691401879e-03 -1.1398407027636826e-02 7.3223783663413894e-02
1.3800000000000001e+01 9.6385766774222303e-01 9.2465958183742258e-01 7.2617439736905764e-02 8.9124022800531733e-01 3.6142332257776702e-02 2.5074088975533750e+00 -1.0264752412968270e+00 3.7073424899767082e+00 9.3390863256259948e-02 9.3390863256260545e-02 3.3643595558353499e-03 6.5060034700077001e-03 -6.0173890751385331e-03 9.3817486309738830e-03 -6.0173890751385392e-03 6.0173890751385331e-03 1.3407599842660798e+00 1.2501449003993101e+00 3.7589152597958427e-03 -1.1457311170395189e-02 7.2617439736905764e-02
1.3900000000000000e+01 9.6419131046445661e-01 9.2530502850834850e-01 7.2020242447640770e-02 8.9217106801681589e-01 3.5808689535543413e-02 2.5167106698721331e+00 -1.0265349016539320e+00 3.7098794715815027e+00 9.2646301185716554e-02 9.2646301185716651e-02 3.3087085046430904e-03 6.4033077261292327e-03 -5.9268697803352239e-03 9.2355782849783147e-03 -5.9268697803352300e-03 5.9268697803352239e-03 1.3442137634068045e+00 1.2547743527740938e+00 3.7740703814205935e-03 -1.1515868631200145e-02 7.2020242447640770e-02
1.4000000000000000e+01 9.6451945156464236e-01 9.2594031792205622e-01 7.1432003940870153e-02 8.9308744762377223e-01 3.5480548435357563e-02 2.5259384983681632e+00 -1.0265938260451044e+00 3.7123754395132260e+00 9.1911956557355734e-02 9.1911956557355651e-02 3.2543211373245286e-03 6.3028482268154594e-03 -5.8382057262134392e-03 9.0925268635379669e-03 -5.8382057262134435e-03 5.8382057262134392e-03 1.3476369362767280e+00 1.2593669767005196e+00 3.7890936144729286e-03 -1.1574083588775838e-02 7.1432003940870153e-02
1.4100000000000001e+01 9.6484221563727057e-01 9.2656567070421614e-01 7.0852540981581030e-02 8.9398967465568957e-01 3.5157784362729379e-02 2.5350933957685986e+00 -1.0266520272559980e+00 3.7148312885129746e+00 9.1187649590323203e-02 9.1187649590323661e-02 3.2011621682631153e-03 6.2045653029685569e-03 -5.7513513371888767e-03 8.9525135054519915e-03 -5.7513513371888758e-03 5.7513513371888767e-03 1.3510299848788867e+00 1.2639232771790554e+00 3.8039869028537437e-03 -1.1631960155464463e-02 7.0852540981581030e-02
1.4200000000000001e+01 9.6515972380529014e-01 9.2718130160458379e-01 7.0281674831180682e-02 8.9487804897410950e-01 3.4840276194709759e-02 2.5441763569900617e+00 -1.0267095177864334e+00 3.7172478894721253e+00 9.0473203848378231e-02 9.0473203848378259e-02 3.1491974455151433e-03 6.1084010955215666e-03 -5.6662622552729452e-03 8.8154597007880885e-03 -5.6662622552729469e-03 5.6662622552729452e-03 1.3543933808819333e+00 1.2684437503138626e+00 3.8187521545965451e-03 -1.1689502378261695e-02 7.0281674831180682e-02
1.4300000000000001e+01 9.6547209383147725e-01 9.2778741967507350e-01 6.9719231127280512e-02 8.9575286270419674e-01 3.4527906168522658e-02 2.5531883594710383e+00 -1.0267663098578577e+00 3.7196260901548386e+00 8.9768446197988266e-02 8.9768446197988724e-02 3.0983939110593704e-03 6.0142994971678259e-03 -5.5828953092795838e-03 8.6812892203389537e-03 -5.5828953092795820e-03 5.5828953092795838e-03 1.3577275858887901e+00 1.2729288834793531e+00 3.8333912425505081e-03 -1.1746714239850409e-02 6.9719231127280512e-02
1.4400000000000000e+01 9.6577944022589979e-01 9.2838422844209700e-01 6.9165039766537387e-02 8.9661440045936236e-01 3.4220559774100295e-02 2.5621303634999961e+00 -1.0268224154205552e+00 3.7219667158972949e+00 8.9073206764864951e-02 8.9073206764864840e-02 3.0487195624820072e-03 5.9222060958859955e-03 -5.5012084844563661e-03 8.5499280469383734e-03 -5.5012084844563609e-03 5.5012084844563661e-03 1.3610330516974660e+00 1.2773791554845830e+00 3.8479060050555366e-03 -1.1803599659631261e-02 6.9165039766537387e-02
1.4500000000000000e+01 9.6608187434961978e-01 9.2897192607334089e-01 6.8618934790510150e-02 8.9746293955910961e-01 3.3918125650380306e-02 2.5710033125390712e+00 -1.0268778461607029e+00 3.7242705702844323e+00 8.8387318889133620e-02 8.8387318889133065e-02 3.0001434160472477e-03 5.8320681202210494e-03 -5.4211608925722318e-03 8.4213043086194799e-03 -5.4211608925722292e-03 5.4211608925722318e-03 1.3643102205542750e+00 1.2817950367354032e+00 3.8622982466090731e-03 -1.1860162494748810e-02 6.8618934790510150e-02
1.4600000000000001e+01 9.6637950451477161e-01 9.2955070553915886e-01 6.8080754274482916e-02 8.9829875024028871e-01 3.3620495485228379e-02 2.5798081335432204e+00 -1.0269326135072012e+00 3.7265384358048577e+00 8.7710619079363422e-02 8.7710619079363547e-02 2.9526354711075825e-03 5.7438343862834858e-03 -5.3427127424919597e-03 8.2953482135995418e-03 -5.3427127424919597e-03 5.3427127424919597e-03 1.3675595253996902e+00 1.2861769893943096e+00 3.8765697385242694e-03 -1.1916406541111969e-02 6.8080754274482916e-02
1.4700000000000001e+01 9.6667243608114517e-01 9.3012075476874878e-01 6.7550340219205390e-02 8.9912209586193981e-01 3.3327563918854823e-02 2.5885457372747296e+00 -1.0269867286383303e+00 3.7287710744845706e+00 8.7042946965639093e-02 8.7042946965639009e-02 2.9061666758073640e-03 5.6574552464261699e-03 -5.2658253112612078e-03 8.1719919870685727e-03 -5.2658253112612087e-03 5.2658253112612078e-03 1.3707813901070518e+00 1.2905254675379463e+00 3.8907222195790148e-03 -1.1972335534407703e-02 6.7550340219205390e-02
1.4800000000000001e+01 9.6696077154940197e-01 9.3068225680127903e-01 6.7027538445498636e-02 8.9993323310390338e-01 3.3039228450597966e-02 2.5972170186129837e+00 -1.0270402024882130e+00 3.7309692285002831e+00 8.6384145251839364e-02 8.6384145251839448e-02 2.8607088940346944e-03 5.5728825395576559e-03 -5.1904609157218673e-03 8.0511698097565608e-03 -5.1904609157218742e-03 5.1904609157218673e-03 1.3739762297143523e+00 1.2948409173122126e+00 3.9047573966558597e-03 -1.2027953151107077e-02 6.7027538445498636e-02
1.4900000000000000e+01 9.6724461065104816e-01 9.3123538993212596e-01 6.6512198491671962e-02 9.0073241215937616e-01 3.2755389348951884e-02 2.6058228568594317e+00 -1.0270930457531076e+00 3.7331336207728825e+00 8.5734059667293097e-02 8.5734059667293055e-02 2.8162348735783264e-03 5.4900695430515388e-03 -5.1165828846749008e-03 7.9328177582532276e-03 -5.1165828846749016e-03 5.1165828846749008e-03 1.3771444506493029e+00 1.2991237770849449e+00 3.9186769453722382e-03 -1.2083263009462710e-02 6.6512198491671962e-02
1.5000000000000000e+01 9.6752405043528000e-01 9.3178032785438170e-01 6.6004173513695516e-02 9.0151987692158453e-01 3.2475949564719851e-02 2.6143641160376956e+00 -1.0271452688975138e+00 3.7352649555417239e+00 8.5092538917946201e-02 8.5092538917946353e-02 2.7727182154467173e-03 5.4089709262094172e-03 -5.0441555316028449e-03 7.8168737470495613e-03 -5.0441555316028475e-03 5.0441555316028449e-03 1.3802864509478940e+00 1.3033744775961458e+00 3.9324825107010502e-03 -1.2138268670496933e-02 6.6004173513695516e-02
1.5100000000000001e+01 9.6779918535282039e-01 9.3231723979578218e-01 6.5503320188072298e-02 9.0229586516474813e-01 3.2200814647179520e-02 2.6228416451887759e+00 -1.0271968821601078e+00 3.7373639189203507e+00 8.4459434637171912e-02 8.4459434637171829e-02 2.7301333443077538e-03 5.3295427052361165e-03 -4.9731441279622594e-03 7.7032774722700127e-03 -4.9731441279622585e-03 4.9731441279622594e-03 1.3834026204666479e+00 1.3075934421057418e+00 3.9461757075813057e-03 -1.2192973638979933e-02 6.5503320188072298e-02
1.5200000000000001e+01 9.6807010733685017e-01 9.3284629065120850e-01 6.5009498617352252e-02 9.0306060871949789e-01 3.1929892663149863e-02 2.6312562786613194e+00 -1.0272478955595372e+00 3.7394311794343036e+00 8.3834601336350414e-02 8.3834601336350248e-02 2.6884554800096164e-03 5.2517421996856415e-03 -4.9035148770534128e-03 7.5919703570630293e-03 -4.9035148770534137e-03 4.9035148770534128e-03 1.3864933410887497e+00 1.3117810865388533e+00 3.9597581215188591e-03 -1.2247381364397330e-02 6.5009498617352252e-02
1.5300000000000001e+01 9.6833690588114640e-01 9.3336764111090342e-01 6.4522572238229908e-02 9.0381433364291652e-01 3.1663094118853437e-02 2.6396088363969508e+00 -1.0272983189000053e+00 3.7414673885414826e+00 8.3217896355318607e-02 8.3217896355318968e-02 2.6476606101429687e-03 5.1755279903361213e-03 -4.8352348884717769e-03 7.4828954986147457e-03 -4.8352348884717787e-03 4.8352348884717769e-03 1.3895589869242584e+00 1.3159378196285747e+00 3.9732313091769078e-03 -1.2301495241906595e-02 6.4522572238229908e-02
1.5400000000000000e+01 9.6859966811552767e-01 9.3388144778454574e-01 6.4042407732168211e-02 9.0455726038335948e-01 3.1400331884472159e-02 2.6479001242106333e+00 -1.0273481617767373e+00 3.7434731811357822e+00 8.2609179812791408e-02 8.2609179812792088e-02 2.6077254636071596e-03 5.1008598784526614e-03 -4.7682721531439789e-03 7.3759976167511385e-03 -4.7682721531439806e-03 4.7682721531439789e-03 1.3925999245045653e+00 1.3200640430562554e+00 3.9865967989563805e-03 -1.2355318613281936e-02 6.4042407732168211e-02
1.5500000000000000e+01 9.6885847887870236e-01 9.3438786332131840e-01 6.3568874938488992e-02 9.0528960394021341e-01 3.1141521121297581e-02 2.6561309340660841e+00 -1.0273974335813028e+00 3.7454491760344628e+00 8.2008314556847109e-02 8.2008314556847178e-02 2.5686274851438561e-03 5.0276988463976071e-03 -4.7025955189491158e-03 7.2712230040929710e-03 -4.7025955189491176e-03 4.7025955189491158e-03 1.3956165129712887e+00 1.3241601515892885e+00 3.9998560915660989e-03 -1.2408854767847189e-02 6.3568874938488992e-02
1.5600000000000001e+01 9.6911342078861884e-01 9.3488703652610317e-01 6.3101846769872558e-02 9.0601157401874632e-01 3.0886579211381073e-02 2.6643020443462357e+00 -1.0274461435067517e+00 3.7473959764497802e+00 8.1415166115549331e-02 8.1415166115549595e-02 2.5303448108021098e-03 4.9560070195475208e-03 -4.6381746669239832e-03 7.1685194777260930e-03 -4.6381746669239840e-03 4.6381746669239832e-03 1.3986091042597697e+00 1.3282265332164105e+00 4.0130106605827604e-03 -1.2462106943396421e-02 6.3101846769872558e-02
1.5700000000000001e+01 9.6936457431040779e-01 9.3537911247193106e-01 6.2641199130207242e-02 9.0672337518020052e-01 3.0635425689592252e-02 2.6724142201187759e+00 -1.0274943005526087e+00 3.7493141704454449e+00 8.0829602647791363e-02 8.0829602647791363e-02 2.4928562443014466e-03 4.8857476294779604e-03 -4.5749800880503389e-03 7.0678363323517851e-03 -4.5749800880503363e-03 4.5749800880503389e-03 1.4015780432773366e+00 1.3322635692805254e+00 4.0260619530005544e-03 -1.2515078327101855e-02 6.2641199130207242e-02
1.5800000000000001e+01 9.6961201782200246e-01 9.3586423260881313e-01 6.2186810834731321e-02 9.0742520698727114e-01 3.0387982177997604e-02 2.6804682133967908e+00 -1.0275419135297787e+00 3.7512043313784389e+00 8.0251494894414674e-02 8.0251494894414577e-02 2.4561412342588257e-03 4.8168849783762815e-03 -4.5129830606195926e-03 6.9691242948784187e-03 -4.5129830606195961e-03 4.5129830606195926e-03 1.4045236680765012e+00 1.3362716346090635e+00 4.0390113897707377e-03 -1.2567772056409044e-02 6.2186810834731321e-02
1.5900000000000000e+01 9.6985582767752543e-01 9.3634253486907115e-01 6.1738563532410251e-02 9.0811726414511518e-01 3.0144172322474672e-02 2.6884647633945185e+00 -1.0275889910652551e+00 3.7530670183265680e+00 7.9680716129669690e-02 7.9680716129669552e-02 2.4201798522481355e-03 4.7493844046448313e-03 -4.4521556281704820e-03 6.8723354804186183e-03 -4.4521556281704846e-03 4.4521556281704820e-03 1.4074463100232417e+00 1.3402510976418893e+00 4.0518603663309222e-03 -1.2620191219918987e-02 6.1738563532410251e-02
1.6000000000000000e+01 9.7009607826852018e-01 9.3681415376928823e-01 6.1296341630491240e-02 9.0879973663802893e-01 2.9903921731479825e-02 2.6964045967782870e+00 -1.0276355416067386e+00 3.7549027765023637e+00 7.9117142113069527e-02 7.9117142113069638e-02 2.3849527716607189e-03 4.6832122496567154e-03 -4.3924705779934100e-03 6.7774233496541280e-03 -4.3924705779934082e-03 4.3924705779934100e-03 1.4103462939605231e+00 1.3442023205567848e+00 4.0646102531242886e-03 -1.2672338858257054e-02 6.1296341630491240e-02
1.6100000000000001e+01 9.7033284208310888e-01 9.3727922050899026e-01 6.0860032221179396e-02 9.0947280986192947e-01 2.9667157916891201e-02 2.7042884279126502e+00 -1.0276815734270790e+00 3.7567121376536563e+00 7.8560651041681348e-02 7.8560651041681390e-02 2.3504412473375363e-03 4.6183358256274296e-03 -4.3339014201944741e-03 6.6843426675320099e-03 -4.3339014201944706e-03 4.3339014201944741e-03 1.4132239383672007e+00 1.3481256593925242e+00 4.0772623961087317e-03 -1.2724217964928572e-02 6.0860032221179396e-02
1.6199999999999999e+01 9.7056618976314868e-01 9.3773786306616858e-01 6.0429525010380153e-02 9.1013666475276855e-01 2.9433810236851148e-02 2.7121169591017735e+00 -1.0277270946286650e+00 3.7584956204514173e+00 7.8011123502901500e-02 7.8011123502901875e-02 2.3166270959436956e-03 4.5547233845666980e-03 -4.2764223673117420e-03 6.5930494632554376e-03 -4.2764223673117403e-03 4.2764223673117420e-03 1.4160795555124548e+00 1.3520214641695627e+00 4.0898181172560923e-03 -1.2775831487161009e-02 6.0429525010380153e-02
1.6300000000000001e+01 9.7079619015946506e-01 9.3819020628975081e-01 6.0004712248452413e-02 9.1079147791101267e-01 2.9203809840535111e-02 2.7198908808261320e+00 -1.0277721131476130e+00 3.7602537308651347e+00 7.7468442427744477e-02 7.7468442427744560e-02 2.2834926770575440e-03 4.4923440882749877e-03 -4.2200083144749625e-03 6.5035009915325060e-03 -4.2200083144749642e-03 4.2200083144749625e-03 1.4189134516058861e+00 1.3558900790083719e+00 4.1022787150414254e-03 -1.2827182326732732e-02 6.0004712248452413e-02
1.6400000000000002e+01 9.7102291038522281e-01 9.3863637198912175e-01 5.9585488662919101e-02 9.1143742172230369e-01 2.8977089614777130e-02 2.7276108719745578e+00 -1.0278166367579027e+00 3.7619869625262816e+00 7.6932493044691214e-02 7.6932493044691436e-02 2.2510208749479013e-03 4.4311679793513454e-03 -4.1646348201005261e-03 6.4156556950484278e-03 -4.1646348201005209e-03 4.1646348201005261e-03 1.4217259269434104e+00 1.3597318422454405e+00 4.1146454649225494e-03 -1.2878273340788265e-02 5.9585488662919101e-02
1.6500000000000000e+01 9.7124641586751570e-01 9.3907647902079538e-01 5.9171751393081881e-02 9.1207466447443386e-01 2.8753584132484297e-02 2.7352776000717007e+00 -1.0278606730753603e+00 3.7636957970801932e+00 7.6403162834105393e-02 7.6403162834105254e-02 2.2191950810128360e-03 4.3711659531779625e-03 -4.1102780871111752e-03 6.3294731681240116e-03 -4.1102780871111744e-03 4.1102780871111752e-03 1.4245172760490783e+00 1.3635470865469770e+00 4.1269196198099002e-03 -1.2929107342640063e-02 5.9171751393081881e-02
1.6600000000000001e+01 9.7146677039722507e-01 9.3951064337233059e-01 5.8763399926487894e-02 9.1270337047073713e-01 2.8533229602775111e-02 2.7428917215009676e+00 -1.0279042295615373e+00 3.7653807045267733e+00 7.5880341483263794e-02 7.5880341483263697e-02 2.1879991768556806e-03 4.3123097308504993e-03 -4.0569149446719908e-03 6.2449141215276715e-03 -4.0569149446719865e-03 4.0569149446719908e-03 1.4272877878129506e+00 1.3673361390203391e+00 4.1391024105268516e-03 -1.2979687102556755e-02 5.8763399926487894e-02
1.6699999999999999e+01 9.7168403617722021e-01 9.3993897824358852e-01 5.8360336037197716e-02 9.1332370014002251e-01 2.8315963822779663e-02 2.7504538817229855e+00 -1.0279473135274964e+00 3.7670421435503951e+00 7.5363920842009768e-02 7.5363920842010129e-02 2.1574175179740816e-03 4.2545718330215835e-03 -4.0045228304316218e-03 6.1619403484057030e-03 -4.0045228304316201e-03 4.0045228304316218e-03 1.4300377456251416e+00 1.3710993213232239e+00 4.1511950462605534e-03 -1.3030015348538038e-02 5.8360336037197716e-02
1.6800000000000001e+01 9.7189827386895911e-01 9.4036159412541631e-01 5.7962463725804228e-02 9.1393581014315484e-01 2.8101726131040963e-02 2.7579647154896723e+00 -1.0279899321374704e+00 3.7686805618393717e+00 7.4853794879044547e-02 7.4853794879044228e-02 2.1274349180384778e-03 4.1979255546269380e-03 -3.9530797732585735e-03 6.0805146912970513e-03 -3.9530797732585709e-03 3.9530797732585735e-03 1.4327674275061573e+00 1.3748369497706505e+00 4.1631987150035233e-03 -1.3080094767076127e-02 5.7962463725804228e-02
1.6900000000000002e+01 9.7210954263754001e-01 9.4077859887584814e-01 5.7569689161153556e-02 9.1453985347638644e-01 2.7890457362460062e-02 2.7654248470539611e+00 -1.0280320924124524e+00 3.7702963963953846e+00 7.4349859638886212e-02 7.4349859638886226e-02 2.0980366337385553e-03 4.1423449404649100e-03 -3.9025643764624752e-03 6.0006010102010305e-03 -3.9025643764624752e-03 3.9025643764624752e-03 1.4354771062336324e+00 1.3785493354397678e+00 4.1751145839860233e-03 -1.3129928003903904e-02 5.7569689161153556e-02
1.7000000000000000e+01 9.7231790019527109e-01 9.4119009779390428e-01 5.7181920623720184e-02 9.1513597957155091e-01 2.7682099804729014e-02 2.7728348903752611e+00 -1.0280738012336388e+00 3.7718900738330667e+00 7.3852013199496302e-02 7.3852013199496011e-02 2.0692083501755196e-03 4.0878047615999580e-03 -3.8529558014892430e-03 5.9221641516647629e-03 -3.8529558014892399e-03 3.8529558014892430e-03 1.4381670494655827e+00 1.3822367842725203e+00 4.1869438000994071e-03 -1.3179517664729854e-02 5.7181920623720184e-02
1.7100000000000001e+01 9.7252340284380190e-01 9.4159619369107195e-01 5.6799068450589019e-02 9.1572433439321288e-01 2.7476597156197952e-02 2.7801954493207086e+00 -1.0281150653458304e+00 3.7734620106703045e+00 7.3360155630585969e-02 7.3360155630586288e-02 2.0409361667797529e-03 4.0342804925619568e-03 -3.8042337520792328e-03 5.8451699188589862e-03 -3.8042337520792328e-03 3.8042337520792328e-03 1.4408375198602790e+00 1.3858995971762111e+00 4.1986874903106406e-03 -1.3228866315959891e-02 5.6799068450589019e-02
1.7199999999999999e+01 9.7272610551487459e-01 9.4199698696054301e-01 5.6421044981999485e-02 9.1630506053287508e-01 2.7273894485125398e-02 2.7875071178622868e+00 -1.0281558913606981e+00 3.7750126136093121e+00 7.2874188952616686e-02 7.2874188952616895e-02 2.0132065837341687e-03 3.9817482893147156e-03 -3.7563784588781637e-03 5.7695850426123328e-03 -3.7563784588781641e-03 3.7563784588781637e-03 1.4434887751928374e+00 1.3895380701219866e+00 4.2103467620678899e-03 -1.3277976485406167e-02 5.6421044981999485e-02
1.7300000000000001e+01 9.7292606180973884e-01 9.4239257564428769e-01 5.6047764509405636e-02 9.1687829730033321e-01 2.7073938190261260e-02 2.7947704802698818e+00 -1.0281962857599902e+00 3.7765422798090351e+00 7.2394017096495691e-02 7.2394017096495608e-02 1.9860064888838646e-03 3.9301849679667759e-03 -3.7093706644894192e-03 5.6953771533732834e-03 -3.7093706644894197e-03 3.7093706644894192e-03 1.4461210684686390e+00 1.3931524942412916e+00 4.2219227036977176e-03 -1.3326850662983022e-02 5.6047764509405636e-02
1.7400000000000002e+01 9.7312332403728430e-01 9.4278305549803398e-01 5.5679143225010039e-02 9.1744418081227430e-01 2.6876675962715733e-02 2.8019861113003373e+00 -1.0282362548986181e+00 3.7780513971489507e+00 7.1919545863969259e-02 7.1919545863969064e-02 1.9593231451138747e-03 3.8795679841991050e-03 -3.6631916089570615e-03 5.6225147540709362e-03 -3.6631916089570646e-03 3.6631916089570615e-03 1.4487346480336609e+00 1.3967431559203167e+00 4.2334163847936764e-03 -1.3375491301390133e-02 5.5679143225010039e-02
1.7500000000000000e+01 9.7331794325093268e-01 9.4316852005422547e-01 5.5315099172727866e-02 9.1800284407820476e-01 2.6682056749067463e-02 2.8091545763825918e+00 -1.0282758050076954e+00 3.7795403444847433e+00 7.1450682888720848e-02 7.1450682888720279e-02 1.9331441781770705e-03 3.8298754133850705e-03 -3.6178230156689115e-03 5.5509671938459822e-03 -3.6178230156689085e-03 3.6178230156689115e-03 1.4513297576818238e+00 1.4003103368924841e+00 4.2448288565966321e-03 -1.3423900816783121e-02 5.5315099172727866e-02
1.7600000000000001e+01 9.7350996928433264e-01 9.4354906068302469e-01 5.4955552200540339e-02 9.1855441708379226e-01 2.6490030715667315e-02 2.8162764317989537e+00 -1.0283149421974718e+00 3.7810094918960040e+00 7.0987337598173189e-02 7.0987337598173689e-02 1.9074575649556075e-03 3.7810859313786899e-03 -3.5732470776688764e-03 5.4807046426244834e-03 -3.5732470776688756e-03 3.5732470776688764e-03 1.4539066367594387e+00 1.4038543143289988e+00 4.2561611523669433e-03 -1.3472081589431589e-02 5.4955552200540339e-02
1.7699999999999999e+01 9.7369945078590514e-01 9.4392476665142722e-01 5.4600423914196797e-02 9.1909902687170830e-01 2.6300549214094880e-02 2.8233522248625955e+00 -1.0283536724601687e+00 3.7824592009262505e+00 7.0529421175995533e-02 7.0529421175995421e-02 1.8822516221391858e-03 3.7331787959481401e-03 -3.5294464443681064e-03 5.4116980665072922e-03 -3.5294464443681060e-03 3.5294464443681064e-03 1.4564655202668431e+00 1.4073753609275086e+00 4.2674142877485669e-03 -1.3520035964365093e-02 5.4600423914196797e-02
1.7800000000000001e+01 9.7388643525227303e-01 9.4429572518055094e-01 5.4249637632226275e-02 9.1963679762004680e-01 2.6113564747727091e-02 2.8303824940913320e+00 -1.0283920016728008e+00 3.7838898248155921e+00 7.0076846525305186e-02 7.0076846525304853e-02 1.8575149953043556e-03 3.6861338288315471e-03 -3.4864042086438863e-03 5.3439192039482419e-03 -3.4864042086438902e-03 3.4864042086438863e-03 1.4590066389573120e+00 1.4108737449989006e+00 4.2785892611253767e-03 -1.3567766252006671e-02 5.4249637632226275e-02
1.7900000000000002e+01 9.7407096906062052e-01 9.4466202150116085e-01 5.3903118342220030e-02 9.2016785071840046e-01 2.5929030939379361e-02 2.8373677693777579e+00 -1.0284299355998501e+00 3.7853017087261840e+00 6.9629528232579424e-02 6.9629528232579535e-02 1.8332366483801996e-03 3.6399313983944736e-03 -3.4441038943169369e-03 5.2773405426971365e-03 -3.4441038943169369e-03 3.4441038943169369e-03 1.4615302194333233e+00 1.4143497305522759e+00 4.2896870539697032e-03 -1.3615274728794612e-02 5.3903118342220030e-02
1.8000000000000000e+01 9.7425309750001843e-01 9.4502373890748947e-01 5.3560792658348164e-02 9.2069230484167031e-01 2.5746902499981544e-02 2.8443085721558026e+00 -1.0284674798959044e+00 3.7866951899607577e+00 6.9187382532253081e-02 6.9187382532253219e-02 1.8094058534852495e-03 3.5945524028669906e-03 -3.4025294439957777e-03 5.2119352974810268e-03 -3.4025294439957803e-03 3.4025294439957777e-03 1.4640364842402600e+00 1.4178035773781330e+00 4.3007086311833394e-03 -1.3662563637792342e-02 5.3560792658348164e-02
1.8100000000000001e+01 9.7443286480174773e-01 9.4538095880940776e-01 5.3222588780073486e-02 9.2121027602167427e-01 2.5567135198252218e-02 2.8512054155637907e+00 -1.0285046401082290e+00 3.7880705981745066e+00 6.8750327272014702e-02 6.8750327272014647e-02 1.7860121811221923e-03 3.5499782541411661e-03 -3.3616652072790709e-03 5.1476773884012632e-03 -3.3616652072790726e-03 3.3616652072790709e-03 1.4665256519576189e+00 1.4212355411297983e+00 4.3116549414311603e-03 -1.3709635189286700e-02 5.3222588780073486e-02
1.8199999999999999e+01 9.7461031416866373e-01 9.4573376078300431e-01 5.2888436452028023e-02 9.2172187771663572e-01 2.5389685831336054e-02 2.8580588046040547e+00 -1.0285414216792466e+00 3.7894282555804519e+00 6.8318281878780598e-02 6.8318281878781001e-02 1.7630454907162218e-03 3.5061908621084629e-03 -3.3214959293051752e-03 5.0845414200213967e-03 -3.3214959293051747e-03 3.3214959293051752e-03 1.4689979372878132e+00 1.4246458734031360e+00 4.3225269174673748e-03 -1.3756491561374713e-02 5.2888436452028023e-02
1.8300000000000001e+01 9.7478548780362917e-01 9.4608222261962405e-01 5.2558266925017277e-02 9.2222722087861186e-01 2.5214512196370858e-02 2.8648692362991923e+00 -1.0285778299489627e+00 3.7907684771485797e+00 6.7891167325355106e-02 6.7891167325355037e-02 1.7404959214851769e-03 3.4631726195190576e-03 -3.2820067396399670e-03 5.0225026611251441e-03 -3.2820067396399683e-03 3.2820067396399670e-03 1.4714535511426250e+00 1.4280348218145722e+00 4.3333254764547687e-03 -1.3803134900539180e-02 5.2558266925017277e-02
1.8400000000000002e+01 9.7495842693704859e-01 9.4642642037341762e-01 5.2232012918119561e-02 9.2272641401892908e-01 2.5041573062951485e-02 2.8716371998450083e+00 -1.0286138701573466e+00 3.7920915707989473e+00 6.7468906097759532e-02 6.7468906097759337e-02 1.7183538836278735e-03 3.4209063873442856e-03 -3.2431831414929018e-03 4.9615370251207755e-03 -3.2431831414929065e-03 3.2431831414929018e-03 1.4738927007273879e+00 1.4314026300774676e+00 4.3440515202769142e-03 -1.3849567322213060e-02 5.2232012918119561e-02
1.8500000000000000e+01 9.7512917185354053e-01 9.4676642840745218e-01 5.1909608581847351e-02 9.2321956327169319e-01 2.4870828146459450e-02 2.8783631767602360e+00 -1.0286495474465971e+00 3.7933978375889117e+00 6.7051422163226820e-02 6.7051422163226806e-02 1.6966100498195696e-03 3.3793754806247848e-03 -3.2050110012521011e-03 4.9016210510716704e-03 -3.2050110012521020e-03 3.2050110012521011e-03 1.4763155896229649e+00 1.4347495380768727e+00 4.3547059358435662e-03 -1.3895790911332995e-02 5.1909608581847351e-02
1.8600000000000001e+01 9.7529776191777173e-01 9.4710231943843071e-01 5.1590989462339802e-02 9.2370677245543198e-01 2.4702238082228198e-02 2.8850476410330819e+00 -1.0286848668634168e+00 3.7946875718947370e+00 6.6638640938853397e-02 6.6638640938853605e-02 1.6752553470025309e-03 3.3385636547873620e-03 -3.1674765383293293e-03 4.8427318853318602e-03 -3.1674765383293327e-03 3.1674765383293293e-03 1.4787224178655836e+00 1.4380757819426977e+00 4.3652895953893390e-03 -1.3941807722882182e-02 5.1590989462339802e-02
1.8699999999999999e+01 9.7546423559948503e-01 9.4743416458006469e-01 5.1276092466555498e-02 9.2418814313292952e-01 2.4535764400514942e-02 2.8916910592646765e+00 -1.0287198333611476e+00 3.7959610615877106e+00 6.6230489260901901e-02 6.6230489260901776e-02 1.6542809484611340e-03 3.2984550924143588e-03 -3.1305663153060590e-03 4.7848472637671930e-03 -3.1305663153060582e-03 3.1305663153060590e-03 1.4811133820245963e+00 1.4413815941213310e+00 4.3758033567658870e-03 -1.3987619782422453e-02 5.1276092466555498e-02
1.8800000000000001e+01 9.7562863049774862e-01 9.4776203338514720e-01 5.0964855828435962e-02 9.2466377466931271e-01 2.4371369502251251e-02 2.8982938908094780e+00 -1.0287544518019378e+00 3.7972185882050424e+00 6.5826895354740830e-02 6.5826895354741136e-02 1.6336782661704342e-03 3.2590343904492854e-03 -3.0942672283714797e-03 4.7279454945419134e-03 -3.0942672283714801e-03 3.0942672283714797e-03 1.4834886752782221e+00 1.4446672034457384e+00 4.3862480637276418e-03 -1.4033229086616267e-02 5.0964855828435962e-02
1.8900000000000002e+01 9.7579098336445425e-01 9.4808599388636594e-01 5.0657219076011263e-02 9.2513376428844296e-01 2.4209016635545606e-02 2.9048565879127075e+00 -1.0287887269587610e+00 3.7984604271155225e+00 6.5427788805418871e-02 6.5427788805419412e-02 1.6134389434084863e-03 3.2202865478240059e-03 -3.0585664980444269e-03 4.6720054414529132e-03 -3.0585664980444273e-03 3.0585664980444269e-03 1.4858484874873312e+00 1.4479328352040726e+00 4.3966245462112785e-03 -1.4078637603738333e-02 5.0657219076011263e-02
1.9000000000000000e+01 9.7595133012708835e-01 9.4840611263590135e-01 5.0353122999419284e-02 9.2559820712766905e-01 2.4048669872911786e-02 2.9113795958448732e+00 -1.0288226635174575e+00 3.7996868476803916e+00 6.5033100528859286e-02 6.5033100528859078e-02 1.5935548476221895e-03 3.1821969534922682e-03 -3.0234516601704148e-03 4.6170065077926039e-03 -3.0234516601704169e-03 3.0234516601704148e-03 1.4881930052673302e+00 1.4511787112068297e+00 4.4069336206090416e-03 -1.4123847274177303e-02 5.0353122999419284e-02
1.9100000000000001e+01 9.7610970591080159e-01 9.4872245474384620e-01 5.0052509619812072e-02 9.2605719629098948e-01 2.3890294089198454e-02 2.9178633530334417e+00 -1.0288562660786797e+00 3.8008981134093340e+00 6.4642762743666440e-02 6.4642762743666468e-02 1.5740180635375155e-03 3.1447513748556620e-03 -2.9889105571859007e-03 4.5629286207234162e-03 -2.9889105571858994e-03 2.9889105571859007e-03 1.4905224120582057e+00 1.4544050498525789e+00 4.4171760900361592e-03 -1.4168860010927599e-02 5.0052509619812072e-02
1.9200000000000003e+01 9.7626614505980402e-01 9.4903508391548808e-01 4.9755322159122803e-02 9.2651082290068121e-01 2.3733854940196055e-02 2.9243082911917222e+00 -1.0288895391597908e+00 3.8020944821118587e+00 6.4256708943536966e-02 6.4256708943536647e-02 1.5548208865050833e-03 3.1079359465682622e-03 -2.9549313296418122e-03 4.5097522161468961e-03 -2.9549313296418096e-03 2.9549313296418122e-03 1.4928368881927669e+00 1.4576120661922969e+00 4.4273527445921803e-03 -1.4213677700071646e-02 4.9755322159122803e-02
1.9300000000000001e+01 9.7642068115810254e-01 9.4934406248748970e-01 4.9461505010667553e-02 9.2695917614743495e-01 2.3579318841897422e-02 2.9307148354450199e+00 -1.0289224871967491e+00 3.8032762060442789e+00 6.3874873870261348e-02 6.3874873870261348e-02 1.5359558160722355e-03 3.0717371597066656e-03 -2.9215024079785059e-03 4.4574582240507416e-03 -2.9215024079785041e-03 2.9215024079785059e-03 1.4951366109631625e+00 1.4607999719923386e+00 4.4374643616168158e-03 -1.4258302201252588e-02 4.9461505010667553e-02
1.9400000000000002e+01 9.7657334704960974e-01 9.4964945146300461e-01 4.9171003710557368e-02 9.2740234333905236e-01 2.3426652950390436e-02 2.9370834044541239e+00 -1.0289551145458764e+00 3.8044435320522378e+00 6.3497193487310616e-02 6.3497193487310088e-02 1.5174155497733387e-03 3.0361418512928153e-03 -2.8886125045447693e-03 4.4060280543181084e-03 -2.8886125045447662e-03 2.8886125045447693e-03 1.4974217546856983e+00 1.4639689757960730e+00 4.4475117059399978e-03 -1.4302735348137757e-02 4.9171003710557368e-02
1.9500000000000000e+01 9.7672417485763907e-01 9.4995131054576210e-01 4.8883764909896731e-02 9.2784040994774231e-01 2.3275825142361043e-02 2.9434144105361701e+00 -1.0289874254856550e+00 3.8055967017091805e+00 6.3123604953994217e-02 6.3123604953993842e-02 1.4991929771303923e-03 3.0011371941571986e-03 -2.8562506058533864e-03 4.3554435829837789e-03 -2.8562506058533855e-03 2.8562506058533864e-03 1.4996924907640190e+00 1.4671192829842112e+00 4.4574955301265214e-03 -1.4346978948873011e-02 4.8883764909896731e-02
1.9600000000000001e+01 9.7687319600381406e-01 9.5024969817315474e-01 4.8599736347744678e-02 9.2827345965606933e-01 2.3126803996186024e-02 2.9497082597829665e+00 -1.0290194242184296e+00 3.8067359514507042e+00 6.2754046600180982e-02 6.2754046600180635e-02 1.4812811738559553e-03 2.9667106871306753e-03 -2.8244059650662568e-03 4.3056871389222122e-03 -2.8244059650662555e-03 2.8244059650662568e-03 1.5019489877506960e+00 1.4702510958338582e+00 4.4674165747152546e-03 -1.4391034786528076e-02 4.8599736347744678e-02
1.9700000000000003e+01 9.7702044122640441e-01 9.5054467154836175e-01 4.8318866824816328e-02 9.2870157440158807e-01 2.2979558773595470e-02 2.9559653521768001e+00 -1.0290511148720649e+00 3.8078615127049811e+00 6.2388457901571652e-02 6.2388457901571839e-02 1.4636733962512655e-03 2.9328501455534134e-03 -2.7930680947019890e-03 4.2567414909532543e-03 -2.7930680947019877e-03 2.7930680947019890e-03 1.5041914114072701e+00 1.4733646135763148e+00 4.4772755684532456e-03 -1.4434904619533300e-02 4.8318866824816328e-02
1.9800000000000001e+01 9.7716594059811368e-01 9.5083628667153763e-01 4.8041106177902894e-02 9.2912483442021077e-01 2.2834059401886375e-02 2.9621860817038126e+00 -1.0290825015016010e+00 3.8089736120194462e+00 6.2026779455515081e-02 6.2026779455514665e-02 1.4463630757922303e-03 2.8995436920901140e-03 -2.7622267595594414e-03 4.2085898353516719e-03 -2.7622267595594379e-03 2.7622267595594414e-03 1.5064199247627865e+00 1.4764600324536552e+00 4.4870732285245086e-03 -1.4478590182107594e-02 4.8041106177902894e-02
1.9900000000000002e+01 9.7730972354333190e-01 9.5112459837009833e-01 4.7766405254988577e-02 9.2954331828834336e-01 2.2690276456668101e-02 2.9683708364649726e+00 -1.0291135880908293e+00 3.8100724711837652e+00 6.1668952957353286e-02 6.1668952957353425e-02 1.4293438138965624e-03 2.8667797478406027e-03 -2.7318719698503123e-03 4.1612157837468749e-03 -2.7318719698503154e-03 2.7318719698503123e-03 1.5086346881708743e+00 1.4795375457741129e+00 4.4968102607739497e-03 -1.4522093184678083e-02 4.7766405254988577e-02
2.0000000000000000e+01 9.7745181885487731e-01 9.5140966032813135e-01 4.7494715891044398e-02 9.2995710296383294e-01 2.2548181145122650e-02 2.9745199987847180e+00 -1.0291443785538303e+00 3.8111583073492641e+00 6.1314921177292835e-02 6.1314921177293154e-02 1.4126093768653709e-03 2.8345470237360350e-03 -2.7019939745349117e-03 4.1146033514002827e-03 -2.7019939745349161e-03 2.7019939745349117e-03 1.5108358593654045e+00 1.4825973439662925e+00 4.5064873599263196e-03 -1.4565415314291435e-02 4.7494715891044398e-02
2.0100000000000001e+01 9.7759225471023792e-01 9.5169152511496102e-01 4.7225990884478188e-02 9.3036626382575971e-01 2.2407745289762228e-02 2.9806339453173050e+00 -1.0291748767364919e+00 3.8122313331449269e+00 6.0964627937782026e-02 6.0964627937781533e-02 1.3961536909928576e-03 2.8028345122102158e-03 -2.6725832548542719e-03 4.0687369458471297e-03 -2.6725832548542740e-03 2.6725832548542719e-03 1.5130235935147696e+00 1.4856396146322424e+00 4.5161052098004525e-03 -1.4608558235017154e-02 4.7225990884478188e-02
2.0200000000000003e+01 9.7773105868733234e-01 9.5197024421289334e-01 4.6960183974221893e-02 9.3077087471311049e-01 2.2268941312667573e-02 2.9867130471509244e+00 -1.0292050864179871e+00 3.8132917567900861e+00 6.0618018091391772e-02 6.0618018091392230e-02 1.3799708378381165e-03 2.7716314791370335e-03 -2.6436305180530949e-03 4.0236013558912114e-03 -2.6436305180530979e-03 2.6436305180530949e-03 1.5151980432748244e+00 1.4886645425994085e+00 4.5256644835186795e-03 -1.4651523588342851e-02 4.6960183974221893e-02
2.0300000000000001e+01 9.7786825777980846e-01 9.5224586804416700e-01 4.6697249817437475e-02 9.3117100796237096e-01 2.2131742220191455e-02 2.9927576699096257e+00 -1.0292350113121762e+00 3.8143397822038092e+00 6.0275037499190741e-02 6.0275037499190984e-02 1.3640550496532586e-03 2.7409274560248487e-03 -2.6151266912876991e-03 3.9791817409409579e-03 -2.6151266912876983e-03 2.6151266912876991e-03 1.5173593588405259e+00 1.4916723099714937e+00 4.5351658437118580e-03 -1.4694312993561789e-02 4.6697249817437475e-02
2.0400000000000002e+01 9.7800387841188829e-01 9.5251844599713786e-01 4.6437143967822725e-02 9.3156673444406557e-01 2.1996121588111560e-02 2.9987681738531085e+00 -1.0292646550690403e+00 3.8153756091112911e+00 5.9935633009594855e-02 5.9935633009595146e-02 1.3484007049619055e-03 2.7107122324584389e-03 -2.5870629157127554e-03 3.9354636206746611e-03 -2.5870629157127580e-03 2.5870629157127554e-03 1.5195076879963048e+00 1.4946630961782503e+00 4.5446099427198100e-03 -1.4736928048152827e-02 4.6437143967822725e-02
2.0500000000000000e+01 9.7813794645278163e-01 9.5278802645171767e-01 4.6179822854499952e-02 9.3195812359828167e-01 2.1862053547218482e-02 3.0047449139744167e+00 -1.0292940212760229e+00 3.8163994331471214e+00 5.9599752437694192e-02 5.9599752437693963e-02 1.3330023242829846e-03 2.6809758487807635e-03 -2.5594305407420719e-03 3.8924328650250567e-03 -2.5594305407420736e-03 2.5594305407420719e-03 1.5216431761652098e+00 1.4976370780242267e+00 4.5539974227874367e-03 -1.4779370328152868e-02 4.6179822854499952e-02
2.0600000000000001e+01 9.7827048723067611e-01 9.5305465680409440e-01 4.5925243761469940e-02 9.3234524346920622e-01 2.1729512769324003e-02 3.0106882400955932e+00 -1.0293231134593519e+00 3.8174114459556514e+00 5.9267344545038299e-02 5.9267344545038243e-02 1.3178545659944972e-03 2.6517085890057127e-03 -2.5322211184774846e-03 3.8500756844719814e-03 -2.5322211184774877e-03 2.5322211184774846e-03 1.5237659664568561e+00 1.5005944297364926e+00 4.5633289162566011e-03 -1.4821641388521944e-02 4.5925243761469940e-02
2.0700000000000003e+01 9.7840152554632343e-01 9.5331838349075382e-01 4.5673364807614865e-02 9.3272816073870857e-01 2.1598474453676443e-02 3.0165984969613322e+00 -1.0293519350853380e+00 3.8184118352885710e+00 5.8938359019874584e-02 5.8938359019874792e-02 1.3029522223322212e-03 2.6229009739542953e-03 -2.5054263983010374e-03 3.8083786206332586e-03 -2.5054263983010357e-03 2.5054263983010374e-03 1.5258761997142107e+00 1.5035353230113664e+00 4.5726050457537588e-03 -1.4863742763501279e-02 4.5673364807614865e-02
2.0800000000000001e+01 9.7853108568623060e-01 9.5357925201182669e-01 4.5424144927234081e-02 9.3310694075899647e-01 2.1468914313769523e-02 3.0224760243306843e+00 -1.0293804895616505e+00 3.8194007850996856e+00 5.8612746457825340e-02 5.8612746457824924e-02 1.2882902155183923e-03 2.5945437546062858e-03 -2.4790383216251092e-03 3.7673285371435015e-03 -2.4790383216251061e-03 2.4790383216251092e-03 1.5279740145592466e+00 1.5064599270601660e+00 4.5818264243736315e-03 -1.4905675966964146e-02 4.5424144927234081e-02
2.0900000000000002e+01 9.7865919143546798e-01 9.5383730695378022e-01 4.5177543851097152e-02 9.3348164758437080e-01 2.1340808564531941e-02 3.0283211570668378e+00 -1.0294087802385330e+00 3.8203784756370816e+00 5.8290458343003795e-02 5.8290458343003927e-02 1.2738635940162085e-03 2.5666279056605467e-03 -2.4530490167961345e-03 3.7269126108123432e-03 -2.4530490167961345e-03 2.4530490167961345e-03 1.5300595474375027e+00 1.5093684086540047e+00 4.5909936558588297e-03 -1.4947442492760006e-02 4.5177543851097152e-02
2.1000000000000000e+01 9.7878586609011431e-01 9.5409259201147667e-01 4.4933522087999084e-02 9.3385234400211525e-01 2.1214133909885594e-02 3.0341342252250496e+00 -1.0294368104100078e+00 3.8213450835326834e+00 5.7971447029547887e-02 5.7971447029548109e-02 1.2596675289050874e-03 2.5391446192962771e-03 -2.4274507941466194e-03 3.6871183230517066e-03 -2.4274507941466220e-03 2.4274507941466194e-03 1.5321329326615696e+00 1.5122609321676550e+00 4.6001073347756265e-03 -1.4989043815051862e-02 4.4933522087999084e-02
2.1100000000000001e+01 9.7891113246933981e-01 9.5434515000961762e-01 4.4692040906803038e-02 9.3421909156253680e-01 2.1088867530660194e-02 3.0399155541387364e+00 -1.0294645833150471e+00 3.8223007818893282e+00 5.7655665723570414e-02 5.7655665723570365e-02 1.2456973103728542e-03 2.5120852991287776e-03 -2.4022361411912365e-03 3.6479334515640907e-03 -2.4022361411912361e-03 2.4022361411912365e-03 1.5341943024535414e+00 1.5151376596225010e+00 4.6091680466859037e-03 -1.5030481388646872e-02 4.4692040906803038e-02
2.1200000000000003e+01 9.7903501292714690e-01 9.5459502292359333e-01 4.4453062318956578e-02 9.3458195060819027e-01 2.0964987072853259e-02 3.0456654645037871e+00 -1.0294921021387200e+00 3.8232457403654361e+00 5.7343068465514131e-02 5.7343068465513972e-02 1.2319483443205160e-03 2.4854415543529972e-03 -2.3773977179624645e-03 3.6093460622829802e-03 -2.3773977179624628e-03 2.3773977179624645e-03 1.5362437869864514e+00 1.5179987507285966e+00 4.6181763683154726e-03 -1.5071756649320875e-02 4.4453062318956578e-02
2.1300000000000001e+01 9.7915752936377609e-01 9.5484225189975536e-01 4.4216549061467374e-02 9.3494098030230877e-01 2.0842470636223881e-02 3.0513842724611315e+00 -1.0295193700132879e+00 3.8241801252572971e+00 5.7033610112903886e-02 5.7033610112903983e-02 1.2184161490757859e-03 2.4592051940685944e-03 -2.3529283524815359e-03 3.5713445015573223e-03 -2.3529283524815398e-03 2.3529283524815359e-03 1.5382815144247308e+00 1.5208443629258555e+00 4.6271328677186937e-03 -1.5112871014136182e-02 4.4216549061467374e-02
2.1400000000000002e+01 9.7927870323679000e-01 9.5508687727513020e-01 4.3982464580325294e-02 9.3529623865646472e-01 2.0721296763210051e-02 3.0570722896776030e+00 -1.0295463900193176e+00 3.8251040995791614e+00 5.6727246323482819e-02 5.6727246323482687e-02 1.2050963522112356e-03 2.4333682217801897e-03 -2.3288210363603618e-03 3.5339173885715973e-03 -2.3288210363603605e-03 2.3288210363603618e-03 1.5403076109637066e+00 1.5236746514243891e+00 4.6360381044395970e-03 -1.5153825881753409e-02 4.3982464580325294e-02
2.1500000000000000e+01 9.7939855557184097e-01 9.5532893859659274e-01 4.3750773014358001e-02 9.3564778255748293e-01 2.0601444428159026e-02 3.0627298234251308e+00 -1.0295731651867317e+00 3.8260178231410586e+00 5.6423933538731881e-02 5.6423933538731881e-02 1.1919846874640021e-03 2.4079228300671711e-03 -2.3050689205306213e-03 3.4970536079946234e-03 -2.3050689205306170e-03 2.3050689205306213e-03 1.5423222008681714e+00 1.5264897692440087e+00 4.6448926296695399e-03 -1.5194622632737196e-02 4.3750773014358001e-02
2.1600000000000001e+01 9.7951710697313910e-01 9.5556847463951367e-01 4.3521439179507251e-02 9.3599566779363186e-01 2.0482893026860797e-02 3.0683571766583069e+00 -1.0295996984958369e+00 3.8269214526245383e+00 5.6123628967756703e-02 5.6123628967756890e-02 1.1790769917528390e-03 2.3828613954171656e-03 -2.2816653110959671e-03 3.4607423028488061e-03 -2.2816653110959676e-03 2.2816653110959671e-03 1.5443254065100469e+00 1.5292898672529183e+00 4.6536969864015487e-03 -1.5235262629855946e-02 4.3521439179507251e-02
2.1700000000000003e+01 9.7963437763362471e-01 9.5580552342589797e-01 4.3294428553514272e-02 9.3633994908011042e-01 2.0365622366375177e-02 3.0739546480903561e+00 -1.0296259928783491e+00 3.8278151416562940e+00 5.5826290571536458e-02 5.5826290571536548e-02 1.1663692022894610e-03 2.3581764732177580e-03 -2.2586036653035988e-03 3.4249728675930600e-03 -2.2586036653036001e-03 2.2586036653035988e-03 1.5463173484051687e+00 1.5320750942056074e+00 4.6624517095812503e-03 -1.5275747218375877e-02 4.3294428553514272e-02
2.1800000000000001e+01 9.7975038734485698e-01 9.5604012224203183e-01 4.3069707261001858e-02 9.3668068008385508e-01 2.0249612655143055e-02 3.0795225322675535e+00 -1.0296520512183411e+00 3.8286990408797950e+00 5.5531877047527073e-02 5.5531877047527017e-02 1.1538573537810970e-03 2.3338607929010982e-03 -2.2358775876314763e-03 3.3897349414125735e-03 -2.2358775876314759e-03 2.2358775876314763e-03 1.5482981452492115e+00 1.5348455967799699e+00 4.6711573262547138e-03 -1.5316077726349193e-02 4.3069707261001858e-02
2.1900000000000002e+01 9.7986515550662689e-01 9.5627230765565019e-01 4.2847242058942296e-02 9.3701791344768459e-01 2.0134844493373091e-02 3.0850611196421127e+00 -1.0296778763532612e+00 3.8295732980250667e+00 5.5240347814611811e-02 5.5240347814611922e-02 1.1415375757205903e-03 2.3099072532364704e-03 -2.2134808259878145e-03 3.3550184017084048e-03 -2.2134808259878166e-03 2.2134808259878145e-03 1.5502679139527826e+00 1.5376015196136601e+00 4.6798143557130736e-03 -1.5356255464896862e-02 4.2847242058942296e-02
2.2000000000000000e+01 9.7997870113630481e-01 9.5650211553264075e-01 4.2627000322499761e-02 9.3735170081380503e-01 2.0021298863695133e-02 3.0905706966435953e+00 -1.0297034710748436e+00 3.8304380579764485e+00 5.4951662998385588e-02 5.4951662998386067e-02 1.1294060897613417e-03 2.2863089177656021e-03 -2.1914072680191150e-03 3.3208133577804565e-03 -2.1914072680191145e-03 2.1914072680191150e-03 1.5522267696757017e+00 1.5403430053397076e+00 4.6884233096341123e-03 -1.5396281728485839e-02 4.2627000322499761e-02
2.2100000000000001e+01 9.8009104287792814e-01 9.5672958105329931e-01 4.2408950031236750e-02 9.3768209284669135e-01 1.9908957122071906e-02 3.0960515457488564e+00 -1.0297288381300036e+00 3.8312934628385853e+00 5.4665783416773917e-02 5.4665783416773854e-02 1.1174592071743310e-03 2.2630590103762797e-03 -2.1696509375236984e-03 3.2871101446980294e-03 -2.1696509375236993e-03 2.1696509375236984e-03 1.5541748258604922e+00 1.5430701946214052e+00 4.6969846922207889e-03 -1.5436157795200984e-02 4.2408950031236750e-02
2.2200000000000003e+01 9.8020219901103867e-01 9.5695473872814807e-01 4.2193059755673987e-02 9.3800913925536467e-01 1.9797800988961209e-02 3.1015039455505726e+00 -1.0297539802217808e+00 3.8321396520007149e+00 5.4382670565970508e-02 5.4382670565970750e-02 1.1056933263839110e-03 2.2401509110094326e-03 -2.1482059909672889e-03 3.2538993173511998e-03 -2.1482059909672894e-03 2.1482059909672889e-03 1.5561121942651019e+00 1.5457832261864841e+00 4.7054990003369832e-03 -1.5475884927011723e-02 4.2193059755673987e-02
2.2300000000000001e+01 9.8031218745927939e-01 9.5717762241333204e-01 4.1979298644193717e-02 9.3833288881508570e-01 1.9687812540720502e-02 3.1069281708243781e+00 -1.0297789000101689e+00 3.8329767621991109e+00 5.4102286606693237e-02 5.4102286606693112e-02 1.0941049305801518e-03 2.2175781514954763e-03 -2.1270667140976971e-03 3.2211716446778494e-03 -2.1270667140976984e-03 2.1270667140976971e-03 1.5580389849948775e+00 1.5484822368606004e+00 4.7139667236401972e-03 -1.5515464370033635e-02 4.1979298644193717e-02
2.2400000000000002e+01 9.8042102579875334e-01 9.5739826532560501e-01 4.1767636410276657e-02 9.3865338938847664e-01 1.9578974201246682e-02 3.1123244925946461e+00 -1.0298036001130051e+00 3.8338049275779706e+00 5.3824594350744749e-02 5.3824594350744805e-02 1.0826905854048406e-03 2.1953344115154378e-03 -2.1062275186553856e-03 3.1889181040602259e-03 -2.1062275186553856e-03 2.1062275186553856e-03 1.5599553065338057e+00 1.5511673616001382e+00 4.7223883447115858e-03 -1.5554897354784995e-02 4.1767636410276657e-02
2.2500000000000000e+01 9.8052873126615647e-01 9.5761670005691768e-01 4.1558043320063499e-02 9.3897068794609295e-01 1.9471268733843611e-02 3.1176931781989348e+00 -1.0298280831067634e+00 3.8346242797486028e+00 5.3549557247879014e-02 5.3549557247878979e-02 1.0714469367087778e-03 2.1734135146830847e-03 -2.0856829391772982e-03 3.1571298758860762e-03 -2.0856829391772999e-03 2.0856829391772982e-03 1.5618612657750490e+00 1.5538387335243520e+00 4.7307643391831912e-03 -1.5594185096438406e-02 4.1558043320063499e-02
2.2600000000000001e+01 9.8063532076668947e-01 9.5783295858861983e-01 4.1350490180231118e-02 9.3928483058645840e-01 1.9364679233310450e-02 3.1230344913511394e+00 -1.0298523515274058e+00 3.8354349478471184e+00 5.3277139372954072e-02 5.3277139372954460e-02 1.0603707083777737e-03 2.1518094247435743e-03 -2.0654276298906205e-03 3.1257983382683941e-03 -2.0654276298906231e-03 2.0654276298906205e-03 1.5637569680507888e+00 1.5564964839468600e+00 4.7390951758626591e-03 -1.5633328795067684e-02 4.1350490180231118e-02
2.2700000000000003e+01 9.8074081088175569e-01 9.5804707230528818e-01 4.1144948326175379e-02 9.3959586255558036e-01 1.9259189118244181e-02 3.1283486922033705e+00 -1.0298764078711691e+00 3.8362370585905823e+00 5.3007305413378551e-02 5.3007305413378905e-02 1.0494587002252570e-03 2.1305162418853731e-03 -2.0454563616942750e-03 3.0949150619195322e-03 -2.0454563616942767e-03 2.0454563616942750e-03 1.5656425171613917e+00 1.5591407424065018e+00 4.7473813168550207e-03 -1.5672329635889947e-02 4.1144948326175379e-02
2.2800000000000001e+01 9.8084521787645063e-01 9.5825907200819094e-01 4.0941389610491208e-02 9.3990382826595942e-01 1.9154782123549409e-02 3.1336360374065966e+00 -1.0299002545953211e+00 3.8370307363316161e+00 5.2740020656833773e-02 5.2740020656833773e-02 1.0387077859490153e-03 2.1095281991612936e-03 -2.0257640192250462e-03 3.0644718051740616e-03 -2.0257640192250471e-03 2.0257640192250462e-03 1.5675180154039270e+00 1.5617716366975796e+00 4.7556232176823249e-03 -1.5711188789503217e-02 4.0941389610491208e-02
2.2900000000000002e+01 9.8094855770685052e-01 9.5846898792839963e-01 4.0739786391742132e-02 9.4020877131510838e-01 1.9051442293149541e-02 3.1388967801700636e+00 -1.0299238941189299e+00 3.8378161031116860e+00 5.2475250979273816e-02 5.2475250979273635e-02 1.0281149111501075e-03 2.0888396590154558e-03 -2.0063455980061135e-03 3.0344605091562208e-03 -2.0063455980061109e-03 2.0063455980061135e-03 1.5693835636000395e+00 1.5643892928994907e+00 4.7638213274005291e-03 -1.5749907412119426e-02 4.0739786391742132e-02
2.3000000000000000e+01 9.8105084602710690e-01 9.5867684973955913e-01 4.0540111523510801e-02 9.4051073450359612e-01 1.8949153972893030e-02 3.1441311703195400e+00 -1.0299473288236252e+00 3.8385932787129233e+00 5.2212962833188360e-02 5.2212962833188471e-02 1.0176770914117183e-03 2.0684451099123578e-03 -1.9871962016751359e-03 3.0048732930868542e-03 -1.9871962016751368e-03 1.9871962016751359e-03 1.5712392611232031e+00 1.5669938354057695e+00 4.7719760887140446e-03 -1.5788486645793003e-02 4.0540111523510801e-02
2.3100000000000001e+01 9.8115209819635119e-01 9.5888268657032449e-01 4.0342338343723090e-02 9.4080975985262805e-01 1.8847901803648776e-02 3.1493394543543873e+00 -1.0299705610542886e+00 3.8393623807086112e+00 5.1953123236130216e-02 5.1953123236130237e-02 1.0073914104359557e-03 2.0483391630651336e-03 -1.9683110392898556e-03 2.9757024497258115e-03 -1.9683110392898534e-03 1.9683110392898556e-03 1.5730852059253684e+00 1.5695853869525471e+00 4.7800879380878883e-03 -1.5826927618645271e-02 4.0342338343723090e-02
2.3200000000000003e+01 9.8125232928541506e-01 9.5908652701647745e-01 4.0146440664237414e-02 9.4110588862117761e-01 1.8747670714585007e-02 3.1545218755035105e+00 -1.0299935931197817e+00 3.8401235245123742e+00 5.1695699759495728e-02 5.1695699759495610e-02 9.9725501823680731e-04 2.0285165492594259e-03 -1.9496854227085104e-03 2.9469404409453175e-03 -1.9496854227085104e-03 1.9496854227085104e-03 1.5749214945630183e+00 1.5721640686464506e+00 4.7881573058575688e-03 -1.5865231445084435e-02 4.0146440664237414e-02
2.3300000000000001e+01 9.8135155408337371e-01 9.5928839915272757e-01 3.9952392760692824e-02 9.4139916132268087e-01 1.8648445916626264e-02 3.1596786737801850e+00 -1.0300164272936403e+00 3.8408768234260906e+00 5.1440660517555296e-02 5.1440660517555740e-02 9.8726512938718974e-04 2.0089721157701208e-03 -1.9313147640431293e-03 2.9185798934303190e-03 -1.9313147640431304e-03 1.9313147640431293e-03 1.5767482222226501e+00 1.5747299999919413e+00 4.7961846163366078e-03 -1.5903399226021589e-02 3.9952392760692824e-02
2.3400000000000002e+01 9.8144978710391695e-01 9.5948833054421157e-01 3.9760169362607893e-02 9.4168961774130910e-01 1.8550212896082885e-02 3.1648100860358124e+00 -1.0300390658147291e+00 3.8416223886865559e+00 5.1187974156727163e-02 5.1187974156727718e-02 9.7741902131845090e-04 1.9897008233677091e-03 -1.9131945731832730e-03 2.8906135945017241e-03 -1.9131945731832767e-03 1.9131945731832730e-03 1.5785654827456952e+00 1.5772832989181178e+00 4.8041702879219588e-03 -1.5941432049082580e-02 3.9760169362607893e-02
2.3500000000000000e+01 9.8154704259155179e-01 9.5968634825769628e-01 3.9569745643724001e-02 9.4197729694782784e-01 1.8452957408448104e-02 3.1699163460126027e+00 -1.0300615108879154e+00 3.8423603295109729e+00 5.0937609845085934e-02 5.0937609845086142e-02 9.6771403267043358e-04 1.9706977434114569e-03 -1.8953204553881441e-03 2.8630344880585775e-03 -1.8953204553881450e-03 1.8953204553881441e-03 1.5803733686528938e+00 1.5798240818049858e+00 4.8121147331972227e-03 -1.5979330988815904e-02 3.9569745643724001e-02
2.3600000000000001e+01 9.8164333452764230e-01 9.5988247887249623e-01 3.9381097212586008e-02 9.4226223731505632e-01 1.8356665472357682e-02 3.1749976843952283e+00 -1.0300837646847250e+00 3.8430907531412775e+00 5.0689537262107176e-02 5.0689537262107141e-02 9.5814756169065993e-04 1.9519580550267498e-03 -1.8776881089451586e-03 2.8358356706358187e-03 -1.8776881089451612e-03 1.8776881089451586e-03 1.5821719711681372e+00 1.5823524635092105e+00 4.8200183590336289e-03 -1.6017097106896822e-02 3.9381097212586008e-02
2.3700000000000003e+01 9.8173867663629288e-01 9.6007674849111202e-01 3.9194200103353644e-02 9.4254447653293927e-01 1.8261323363707119e-02 3.1800543288614618e+00 -1.0301058293439556e+00 3.8438137648873107e+00 5.0443726588635912e-02 5.0443726588635815e-02 9.4871706468078727e-04 1.9334770423637729e-03 -1.8602933228928390e-03 2.8090103875736266e-03 -1.8602933228928423e-03 1.8602933228928390e-03 1.5839613802417889e+00 1.5848685573893668e+00 4.8278815666892667e-03 -1.6054731452327501e-02 3.9194200103353644e-02
2.3800000000000001e+01 9.8183308239007783e-01 9.6026918274959927e-01 3.9009030766837857e-02 9.4282405162324001e-01 1.8166917609922107e-02 3.1850865041318177e+00 -1.0301277069722923e+00 3.8445294681688913e+00 5.0200148497076283e-02 5.0200148497076241e-02 9.3942005448895865e-04 1.9152500919349487e-03 -1.8431319748061083e-03 2.7825520292950670e-03 -1.8431319748061100e-03 1.8431319748061083e-03 1.5857416845735020e+00 1.5873724753306877e+00 4.8357047519059166e-03 -1.6092235061633573e-02 3.9009030766837857e-02
2.3900000000000002e+01 9.8192656501562248e-01 9.6045980682767496e-01 3.8825566061755294e-02 9.4310099895386723e-01 1.8073434984377308e-02 3.1900944320182285e+00 -1.0301493996449274e+00 3.8452379645568713e+00 4.9958774141796773e-02 4.9958774141797432e-02 9.3025409904635146e-04 1.8972726900286683e-03 -1.8262000286421601e-03 2.7564541276885114e-03 -1.8262000286421597e-03 1.8262000286421601e-03 1.5875129716345435e+00 1.5898643277693345e+00 4.8434883050041842e-03 -1.6129608959056997e-02 3.8825566061755294e-02
2.4000000000000000e+01 9.8201913749904046e-01 9.6064864545856876e-01 3.8643783246195211e-02 9.4337535425284524e-01 1.7980862500959479e-02 3.1950783314717710e+00 -1.0301709094061267e+00 3.8459393538130966e+00 4.9719575149748875e-02 4.9719575149749173e-02 9.2121681994684435e-04 1.8795404201969988e-03 -1.8094935326451826e-03 2.7307103525920271e-03 -1.8094935326451805e-03 1.8094935326451826e-03 1.5892753276896363e+00 1.5923442237161916e+00 4.8512326109765884e-03 -1.6166854156745385e-02 3.8643783246195211e-02
2.4100000000000001e+01 9.8211081259122934e-01 9.6083572293862662e-01 3.8463659969293428e-02 9.4364715262193588e-01 1.7889187408770511e-02 3.2000384186294597e+00 -1.0301922382698228e+00 3.8466337339293917e+00 4.9482523611287708e-02 4.9482523611287875e-02 9.1230589106789804e-04 1.8620489608147995e-03 -1.7930086173079706e-03 2.7053145083758686e-03 -1.7930086173079699e-03 1.7930086173079706e-03 1.5910288378183330e+00 1.5948122707801948e+00 4.8589380495788464e-03 -1.6203971654937730e-02 3.8463659969293428e-02
2.4200000000000003e+01 9.8220160281303370e-01 9.6102106313667413e-01 3.8285174263106736e-02 9.4391642854992697e-01 1.7798397186966304e-02 3.2049749068601452e+00 -1.0302133882201832e+00 3.8473212011655904e+00 4.9247592071194876e-02 4.9247592071194973e-02 9.0351903723173580e-04 1.8447940827081575e-03 -1.7767414933888837e-03 2.6802605306206193e-03 -1.7767414933888843e-03 1.7767414933888837e-03 1.5927735859359322e+00 1.5972685751912143e+00 4.8666049954191812e-03 -1.6240962442146879e-02 3.8285174263106736e-02
2.4300000000000001e+01 9.8229152046027246e-01 9.6120468950314553e-01 3.8108304534683501e-02 9.4418321592558896e-01 1.7708479539727606e-02 3.2098880068095066e+00 -1.0302343612121367e+00 3.8480018500865443e+00 4.9014753519901165e-02 4.9014753519901318e-02 8.9485403290541585e-04 1.8277716468500982e-03 -1.7606884499826311e-03 2.6555424828880467e-03 -1.7606884499826289e-03 1.7606884499826311e-03 1.5945096548139501e+00 1.5997132418224864e+00 4.8742338180459751e-03 -1.6277827495338477e-02 3.8108304534683501e-02
2.4400000000000002e+01 9.8238057760864095e-01 9.6138662507898653e-01 3.7933029558324227e-02 9.4444754805031672e-01 1.7619422391358969e-02 3.2147779264441922e+00 -1.0302551591719302e+00 3.8486757735982806e+00 4.8783981384895668e-02 4.8783981384895862e-02 8.8630870093840360e-04 1.8109776021210790e-03 -1.7448458526429262e-03 2.6311545535813298e-03 -1.7448458526429266e-03 1.7448458526429262e-03 1.5962371261001562e+00 1.6021463742126174e+00 4.8818248820336084e-03 -1.6314567780106759e-02 3.7933029558324227e-02
2.4500000000000000e+01 9.8246878611848787e-01 9.6156689250433491e-01 3.7759328468027452e-02 9.4470945765046044e-01 1.7531213881512148e-02 3.2196448710950998e+00 -1.0302757839976562e+00 3.8493430629832410e+00 4.8555249522323395e-02 4.8555249522323360e-02 8.7788091133644960e-04 1.7944079831325810e-03 -1.7292101415558047e-03 2.6070910528922546e-03 -1.7292101415558054e-03 1.7292101415558047e-03 1.5979560803381849e+00 1.6045680745871607e+00 4.8893785470665958e-03 -1.6351184250847122e-02 3.7759328468027452e-02
2.4600000000000001e+01 9.8255615763946991e-01 9.6174551402698794e-01 3.7587180750115648e-02 9.4496897688935422e-01 1.7443842360530246e-02 3.2244890434998328e+00 -1.0302962375597666e+00 3.8500038079346393e+00 4.8328532208769120e-02 4.8328532208768760e-02 8.6956858007100157e-04 1.7780589081117899e-03 -1.7137778297620534e-03 2.5833464098330549e-03 -1.7137778297620495e-03 1.7137778297620534e-03 1.5996665969867323e+00 1.6069784438797827e+00 4.8968951680219593e-03 -1.6387677850925333e-02 3.7587180750115648e-02
2.4700000000000003e+01 9.8264270361509065e-01 9.6192251151066077e-01 3.7416566236036890e-02 9.4522613737905381e-01 1.7357296384909258e-02 3.2293106438443373e+00 -1.0303165217015580e+00 3.8506580965899544e+00 4.8103804133215390e-02 4.8103804133215473e-02 8.6136966792240267e-04 1.7619265768452743e-03 -1.6985455014271408e-03 2.5599151693495433e-03 -1.6985455014271449e-03 1.6985455014271408e-03 1.6013687544383546e+00 1.6093775817530180e+00 4.9043750950501343e-03 -1.6424049512844121e-02 3.7416566236036890e-02
2.4800000000000001e+01 9.8272843528712639e-01 9.6209790644304083e-01 3.7247465095336725e-02 9.4548097019178967e-01 1.7271564712873669e-02 3.2341098698037518e+00 -1.0303366382397021e+00 3.8513060155636683e+00 4.7881040389176011e-02 4.7881040389175671e-02 8.5328217935628017e-04 1.7460072686800647e-03 -1.6835098101574614e-03 2.5367919895137418e-03 -1.6835098101574597e-03 1.6835098101574614e-03 1.6030626300378656e+00 1.6117655866186333e+00 4.9118186736540883e-03 -1.6460300158406216e-02 3.7247465095336725e-02
2.4900000000000002e+01 9.8281336369993733e-01 9.6227171994364802e-01 3.7079857828796497e-02 9.4573350587114080e-01 1.7186636300062758e-02 3.2388869165824690e+00 -1.0303565889646924e+00 3.8519476499791088e+00 4.7660216467000985e-02 4.7660216467000784e-02 8.4530416143178033e-04 1.7302973405801767e-03 -1.6686674773613616e-03 2.5139716387931419e-03 -1.6686674773613594e-03 1.6686674773613616e-03 1.6047483001003553e+00 1.6141425556575990e+00 4.9192262447669841e-03 -1.6496430698874798e-02 3.7079857828796497e-02
2.5000000000000000e+01 9.8289749970467555e-01 9.6244397277150007e-01 3.6913725261733324e-02 9.4598377444294224e-01 1.7102500295324518e-02 3.2436419769534450e+00 -1.0303763756413353e+00 3.8525830834996007e+00 4.7441308246346910e-02 4.7441308246346757e-02 8.3743370274099067e-04 1.7147932252370743e-03 -1.6540152906538326e-03 2.4914489933948233e-03 -1.6540152906538335e-03 1.6540152906538326e-03 1.6064258399288316e+00 1.6165085848396825e+00 4.9265981448282812e-03 -1.6532442035130872e-02 3.6913725261733324e-02
2.5100000000000001e+01 9.8298085396338575e-01 9.6261468533259331e-01 3.6749048537457307e-02 9.4623180542592844e-01 1.7019146036614179e-02 3.2483752412967593e+00 -1.0303960000092118e+00 3.8532123983587936e+00 4.7224291988808072e-02 4.7224291988808127e-02 8.2966893237806298e-04 1.6994914292321629e-03 -1.6395501023033611e-03 2.4692190346814243e-03 -1.6395501023033611e-03 1.6395501023033611e-03 1.6080953238314961e+00 1.6188637689426710e+00 4.9339347058582790e-03 -1.6568335057827972e-02 3.6749048537457307e-02
2.5200000000000003e+01 9.8306343695300580e-01 9.6278387768720242e-01 3.6585809110882259e-02 9.4647762784212353e-01 1.6936563046994299e-02 3.2530868976374463e+00 -1.0304154637831118e+00 3.8538356753903114e+00 4.7009144330707957e-02 4.7009144330707728e-02 8.2200801893755416e-04 1.6843885312499212e-03 -1.6252688277198927e-03 2.4472768466574468e-03 -1.6252688277198931e-03 1.6252688277198927e-03 1.6097568251386642e+00 1.6212082015712288e+00 4.9412362555313442e-03 -1.6604110647543822e-02 3.6585809110882259e-02
2.5300000000000001e+01 9.8314525896926619e-01 9.6295156955700278e-01 3.6423988742285376e-02 9.4672127022698083e-01 1.6854741030733630e-02 3.2577771316826145e+00 -1.0304347686535085e+00 3.8544529940566310e+00 4.6795842276045566e-02 4.6795842276045940e-02 8.1444916954089117e-04 1.6694811803401055e-03 -1.6111684439826966e-03 2.4256176135235875e-03 -1.6111684439826983e-03 1.6111684439826966e-03 1.6114104162193372e+00 1.6235419751753999e+00 4.9485031172475406e-03 -1.6639769674929569e-02 3.6423988742285376e-02
2.5400000000000002e+01 9.8322633013049798e-01 9.6311778033202256e-01 3.6263569491212386e-02 9.4696276063928564e-01 1.6773669869501993e-02 3.2624461268578688e+00 -1.0304539162869619e+00 3.8550644324773078e+00 4.6584363189590319e-02 4.6584363189590451e-02 8.0699062889001271e-04 1.6547660942273534e-03 -1.5972459884068177e-03 2.4042366172968305e-03 -1.5972459884068205e-03 1.5972459884068177e-03 1.6130561684974312e+00 1.6258651810687625e+00 4.9557356102029422e-03 -1.6675313000856173e-02 3.6263569491212386e-02
2.5500000000000000e+01 9.8330666038134162e-01 9.6328252907742729e-01 3.6104533710523981e-02 9.4720212667081760e-01 1.6693339618658411e-02 3.2670940643430471e+00 -1.0304729083265491e+00 3.8556700674564897e+00 4.6374684790128420e-02 4.6374684790128379e-02 7.9963067834751570e-04 1.6402400576670450e-03 -1.5834985571472593e-03 2.3831292354947750e-03 -1.5834985571472585e-03 1.5834985571472593e-03 1.6146941524676779e+00 1.6281779094462427e+00 4.9629340494585610e-03 -1.6710741476558214e-02 3.6104533710523981e-02
2.5600000000000001e+01 9.8338625949636993e-01 9.6344583454014299e-01 3.5946864040580249e-02 9.4743939545578970e-01 1.6613740503630018e-02 3.2717211231072891e+00 -1.0304917463923011e+00 3.8562699745098215e+00 4.6166785143849538e-02 4.6166785143849753e-02 7.9236763504225932e-04 1.6258999208456938e-03 -1.5699233038395206e-03 2.3622909388817800e-03 -1.5699233038395230e-03 1.5699233038395206e-03 1.6163244377111996e+00 1.6304802494015933e+00 4.9700987460079412e-03 -1.6746055943775179e-02 3.5946864040580249e-02
2.5700000000000003e+01 9.8346513708362104e-01 9.6360771515532051e-01 3.5790543403558903e-02 9.4767459368006213e-01 1.6534862916379033e-02 3.2763274799434554e+00 -1.0305104320815752e+00 3.8568642278906426e+00 4.5960642657877075e-02 4.5960642657876659e-02 7.8519985099990833e-04 1.6117425978248274e-03 -1.5565174382757168e-03 2.3417172892756253e-03 -1.5565174382757166e-03 1.5565174382757168e-03 1.6179470929107687e+00 1.6327722889445504e+00 4.9772300068434338e-03 -1.6781257234890230e-02 3.5790543403558903e-02
2.5800000000000001e+01 9.8354330258804445e-01 9.6376818905264761e-01 3.5635554997904564e-02 9.4790774759013985e-01 1.6456697411955629e-02 3.2809133095019005e+00 -1.0305289669694653e+00 3.8574529006156011e+00 4.5756236073933122e-02 4.5756236073932921e-02 7.7812571229736156e-04 1.5977650650267504e-03 -1.5432782251149797e-03 2.3214039374123414e-03 -1.5432782251149769e-03 1.5432782251149797e-03 1.6195621858657563e+00 1.6350541150176654e+00 4.9843281350211857e-03 -1.6816346173066512e-02 3.5635554997904564e-02
2.5900000000000002e+01 9.8362076529486597e-01 9.6392727406251089e-01 3.5481882292905005e-02 9.4813888300196092e-01 1.6379234705134065e-02 3.2854787843236224e+00 -1.0305473526092086e+00 3.8580360644896792e+00 4.5553544462142118e-02 4.5553544462142062e-02 7.7114363824061190e-04 1.5839643597612798e-03 -1.5302029826274907e-03 2.3013466208681027e-03 -1.5302029826274907e-03 1.5302029826274907e-03 1.6211697835067833e+00 1.6373258135128288e+00 4.9913934297248904e-03 -1.6851323572381043e-02 3.5481882292905005e-02
2.6000000000000000e+01 9.8369753433287022e-01 9.6408498772201190e-01 3.5329509023391568e-02 9.4836802530947861e-01 1.6302465667129951e-02 3.2900240748727985e+00 -1.0305655905325377e+00 3.8586137901305815e+00 4.5352547214960674e-02 4.5352547214960057e-02 7.6425208056506025e-04 1.5703375787918775e-03 -1.5172890814708472e-03 2.2815411620359075e-03 -1.5172890814708440e-03 1.5172890814708472e-03 1.6227699519100725e+00 1.6395874692874859e+00 4.9984261863283029e-03 -1.6886190237956230e-02 3.5329509023391568e-02
2.6100000000000001e+01 9.8377361867760360e-01 9.6424134728084354e-01 3.5178419184560279e-02 9.4859519949304327e-01 1.6226381322396424e-02 3.2945493495687184e+00 -1.0305836822500913e+00 3.8591861469926014e+00 4.5153224041237942e-02 4.5153224041237866e-02 7.5744952265777686e-04 1.5568818769401730e-03 -1.5045339434980032e-03 2.2619834661557802e-03 -1.5045339434980034e-03 1.5045339434980032e-03 1.6243627563115151e+00 1.6418391661805523e+00 5.0054266964565568e-03 -1.6920946966089232e-02 3.5178419184560279e-02
2.6200000000000003e+01 9.8384902715450329e-01 9.6439636970702647e-01 3.5028597026910600e-02 9.4882043012759265e-01 1.6150972845496891e-02 3.2990547748171370e+00 -1.0306016292517277e+00 3.8597532033898414e+00 4.4955554960402051e-02 4.4955554960401725e-02 7.5073447880094591e-04 1.5435944657278483e-03 -1.4919350405960018e-03 2.2426695193969478e-03 -1.4919350405960014e-03 1.4919350405960018e-03 1.6259482611204592e+00 1.6440809870280393e+00 5.0123952480463025e-03 -1.6955594544378737e-02 3.5028597026910600e-02
2.6300000000000001e+01 9.8392376844194751e-01 9.6455007169251361e-01 3.4880027051298848e-02 9.4904374139064862e-01 1.6076231558052548e-02 3.3035405150410395e+00 -1.0306194330069285e+00 3.8603150265190158e+00 4.4759520296767358e-02 4.4759520296767177e-02 7.4410549343598370e-04 1.5304726120545129e-03 -1.4794898935543547e-03 2.2235953869903383e-03 -1.4794898935543532e-03 1.4794898935543547e-03 1.6275265299332184e+00 1.6463130136783897e+00 5.0193321254047166e-03 -1.6990133751849903e-02 3.4880027051298848e-02
2.6400000000000002e+01 9.8399785107423754e-01 9.6470246965866302e-01 3.4732694004103309e-02 9.4926515707013426e-01 1.6002148925762415e-02 3.3080067327108580e+00 -1.0306370949651338e+00 3.8608716824816121e+00 4.4565100673959773e-02 4.4565100673960058e-02 7.3756114044735391e-04 1.5175136369106441e-03 -1.4671960709623929e-03 2.2047572114097468e-03 -1.4671960709623936e-03 1.4671960709623929e-03 1.6290976255463168e+00 1.6485353270075336e+00 5.0262376092673677e-03 -1.7024565359076847e-02 3.4732694004103309e-02
2.6500000000000000e+01 9.8407128344450612e-01 9.6485357976158370e-01 3.4586582872498300e-02 9.4948470057200784e-01 1.5928716555494021e-02 3.3124535883741215e+00 -1.0306546165560639e+00 3.8614232363055780e+00 4.4372277009463293e-02 4.4372277009462884e-02 7.3110002246610649e-04 1.5047149141247083e-03 -1.4550511881348822e-03 2.1861512106009888e-03 -1.4550511881348826e-03 1.4550511881348822e-03 1.6306616099694702e+00 1.6507480069336682e+00 5.0331119768550047e-03 -1.7058890128303129e-02 3.4586582872498300e-02
2.6600000000000001e+01 9.8414407380755731e-01 9.6500341789735866e-01 3.4441678879834056e-02 9.4970239492772324e-01 1.5855926192442756e-02 3.3168812406845793e+00 -1.0306719991900941e+00 3.8619697519665332e+00 4.4181030509274223e-02 4.4181030509274258e-02 7.2472077019177666e-04 1.4920738691430559e-03 -1.4430529060647454e-03 2.1677736762565221e-03 -1.4430529060647441e-03 1.4430529060647454e-03 1.6322185444383133e+00 1.6529511324317714e+00 5.0399555019292053e-03 -1.7093108813560128e-02 3.4441678879834056e-02
2.6700000000000003e+01 9.8421623028264171e-01 9.6515199970714693e-01 3.4297967481120253e-02 9.4991826280152147e-01 1.5783769717358211e-02 3.3212898464307870e+00 -1.0306892442585696e+00 3.8625112924084637e+00 4.3991342662673814e-02 4.3991342662673787e-02 7.1842204173286068e-04 1.4795879778421374e-03 -1.4311989304026064e-03 2.1496209721354673e-03 -1.4311989304026077e-03 1.4311989304026064e-03 1.6337684894268747e+00 1.6551447815478466e+00 5.0467684548471219e-03 -1.7127222160783377e-02 3.4297967481120253e-02
2.6800000000000001e+01 9.8428776085616443e-01 9.6529934058216804e-01 3.4155434358610237e-02 9.5013232649755419e-01 1.5712239143835533e-02 3.3256795605641787e+00 -1.0307063531341025e+00 3.8630479195639098e+00 4.3803195237101314e-02 4.3803195237101598e-02 7.1220252196456488e-04 1.4672547653715657e-03 -1.4194870104619021e-03 2.1316895324264670e-03 -1.4194870104619038e-03 1.4194870104619021e-03 1.6353115046598088e+00 1.6573290314129148e+00 5.0535511026150448e-03 -1.7161230907926855e-02 3.4155434358610237e-02
2.6900000000000002e+01 9.8435867338433003e-01 9.6544545566857320e-01 3.4014065417483336e-02 9.5034460796684672e-01 1.5641326615670074e-02 3.3300505362266293e+00 -1.0307233271709237e+00 3.8635796943737621e+00 4.3616570273143147e-02 4.3616570273143057e-02 7.0606092190408064e-04 1.4550718050276813e-03 -1.4079149382493683e-03 2.1139758601534490e-03 -1.4079149382493698e-03 1.4079149382493683e-03 1.6368476491243913e+00 1.6595039582567499e+00 5.0603037089410208e-03 -1.7195135785075383e-02 3.4014065417483336e-02
2.7000000000000000e+01 9.8442897559572617e-01 9.6559035987220487e-01 3.3873846781623002e-02 9.5055512881410320e-01 1.5571024404273815e-02 3.3344029247775278e+00 -1.0307401677051709e+00 3.8641066768065415e+00 4.3431450079616608e-02 4.3431450079616594e-02 6.9999597810214108e-04 1.4430367171561554e-03 -1.3964805475196551e-03 2.0964765256217960e-03 -1.3964805475196571e-03 1.3964805475196551e-03 1.6383769810822775e+00 1.6616696374213686e+00 5.0670265342864854e-03 -1.7228937514555079e-02 3.3873846781623002e-02
2.7100000000000001e+01 9.8449867509384825e-01 9.6573406786324767e-01 3.3734764789488302e-02 9.5076391030435992e-01 1.5501324906151696e-02 3.3387368758203544e+00 -1.0307568760552106e+00 3.8646289258772923e+00 4.3247817228760067e-02 4.3247817228760206e-02 6.9400645205085318e-04 1.4311471680832505e-03 -1.3851817128538303e-03 2.0791881649046833e-03 -1.3851817128538268e-03 1.3851817128538303e-03 1.6398995580810367e+00 1.6638261433742778e+00 5.0737198359169303e-03 -1.7262636811041777e-02 3.3734764789488302e-02
2.7200000000000003e+01 9.8456777935956352e-01 9.6587659408077486e-01 3.3596805990076500e-02 9.5097097336948699e-01 1.5432220640436495e-02 3.3430525372287856e+00 -1.0307734535219126e+00 3.8651464996659941e+00 4.3065654551522781e-02 4.3065654551522545e-02 6.8809112960725499e-04 1.4194008690747103e-03 -1.3740163487609156e-03 2.0621074783681707e-03 -1.3740163487609169e-03 1.3740163487609156e-03 1.6414154369654606e+00 1.6659735497214820e+00 5.0803838679516428e-03 -1.7296234381667934e-02 3.3596805990076500e-02
2.7300000000000001e+01 9.8463629575351941e-01 9.6601795273719016e-01 3.3459957138974088e-02 9.5117633861454531e-01 1.5363704246480484e-02 3.3473500551723374e+00 -1.0307899013889514e+00 3.8656594553355883e+00 4.2884945132947890e-02 4.2884945132948125e-02 6.8224882043183195e-04 1.4077955753214616e-03 -1.3629824088018079e-03 2.0452312292336397e-03 -1.3629824088018075e-03 1.3629824088018079e-03 1.6429246738886576e+00 1.6681119292202617e+00 5.0870188814125094e-03 -1.7329730926127346e-02 3.3459957138974088e-02
2.7400000000000002e+01 9.8470423151849740e-01 9.6615815782257197e-01 3.3324205194494562e-02 9.5138002632400287e-01 1.5295768481502523e-02 3.3516295741415458e+00 -1.0308062209231046e+00 3.8661678491496176e+00 4.2705672307654430e-02 4.2705672307654589e-02 6.7647835744202162e-04 1.3963290849514380e-03 -1.3520778847350339e-03 2.0285562421770553e-03 -1.3520778847350345e-03 1.3520778847350339e-03 1.6444273243229308e+00 1.6702413537917227e+00 5.0936251242718906e-03 -1.7363127136778327e-02 3.3324205194494562e-02
2.7500000000000000e+01 9.8477159378171097e-01 9.6629722310891775e-01 3.3189537313900494e-02 9.5158205646781047e-01 1.5228406218289147e-02 3.3558912369727030e+00 -1.0308224133745059e+00 3.8666717364893879e+00 4.2527819655407625e-02 4.2527819655407396e-02 6.7077859627985494e-04 1.3849992380666983e-03 -1.3413008056836647e-03 2.0120794019635197e-03 -1.3413008056836649e-03 1.3413008056836647e-03 1.6459234430704499e+00 1.6723618945331213e+00 5.1002028414996415e-03 -1.7396423698745066e-02 3.3189537313900494e-02
2.7600000000000001e+01 9.8483838955705194e-01 9.6643516215429481e-01 3.3055940849707866e-02 9.5178244870734408e-01 1.5161610442948127e-02 3.3601351848721523e+00 -1.0308384799769501e+00 3.8671711718708717e+00 4.2351370996783655e-02 4.2351370996783523e-02 6.6514841479356783e-04 1.3738039158052255e-03 -1.3306492373229160e-03 1.9957976521164838e-03 -1.3306492373229154e-03 1.3306492373229160e-03 1.6474130842737189e+00 1.6744736217299718e+00 5.1067522751092678e-03 -1.7429621290017277e-02 3.3055940849707866e-02
2.7700000000000003e+01 9.8490462574728666e-01 9.6657198830689794e-01 3.2923403346070614e-02 9.5198122240121608e-01 1.5095374252713159e-02 3.3643615574401591e+00 -1.0308544219481373e+00 3.8676662089611149e+00 4.2176310388919183e-02 4.2176310388919495e-02 6.5958671253263065e-04 1.3627410394265443e-03 -1.3201212810877135e-03 1.9797079936203442e-03 -1.3201212810877139e-03 1.3201212810877135e-03 1.6488963014258473e+00 1.6765766048679409e+00 5.1132736642032226e-03 -1.7462720581548203e-02 3.2923403346070614e-02
2.7800000000000001e+01 9.8497030914620154e-01 9.6670771470901651e-01 3.2791912535243467e-02 9.5217839661095804e-01 1.5029690853798502e-02 3.3685704926943578e+00 -1.0308702404899501e+00 3.8681569005943395e+00 4.2002622121348941e-02 4.2002622121348580e-02 6.5409241025595226e-04 1.3518085694206275e-03 -1.3097150733998118e-03 1.9638074836557640e-03 -1.3097150733998087e-03 1.3097150733998118e-03 1.6503731473806236e+00 1.6786709126445305e+00 5.1197672450173830e-03 -1.7495722237350898e-02 3.2791912535243467e-02
2.7900000000000002e+01 9.8503544644069796e-01 9.6684235430091459e-01 3.2661456334121132e-02 9.5237399010657686e-01 1.4964553559302041e-02 3.3727621270927850e+00 -1.0308859367887071e+00 3.8686432987876715e+00 4.1830290711928245e-02 4.1830290711928141e-02 6.4866444945274517e-04 1.3410045046393562e-03 -1.2994287849138688e-03 1.9480932343666139e-03 -1.2994287849138705e-03 1.2994287849138688e-03 1.6518436743624012e+00 1.6807566129805567e+00 5.1262332509647004e-03 -1.7528626914593018e-02 3.2661456334121132e-02
2.8000000000000000e+01 9.8510004421284425e-01 9.6697591982462339e-01 3.2532022840851972e-02 9.5256802137199226e-01 1.4899955787155750e-02 3.3769365955565100e+00 -1.0309015120154112e+00 3.8691254547565408e+00 4.1659300902837551e-02 4.1659300902837600e-02 6.4330179187575668e-04 1.3303268814499698e-03 -1.2892606197820321e-03 1.9325624116577887e-03 -1.2892606197820301e-03 1.2892606197820321e-03 1.6533079339757961e+00 1.6828337730314253e+00 5.1326719126780496e-03 -1.7561435263689956e-02 3.2532022840851972e-02
2.8100000000000001e+01 9.8516410894187800e-01 9.6710842382765305e-01 3.2403600331524167e-02 9.5276050861035388e-01 1.4835891058122143e-02 3.3810940314918758e+00 -1.0309169673260163e+00 3.8696034189297142e+00 4.1489637656666474e-02 4.1489637656666314e-02 6.3800341908646697e-04 1.3197737729096777e-03 -1.2792088149363228e-03 1.9172122340227896e-03 -1.2792088149363259e-03 1.2792088149363228e-03 1.6547659772152048e+00 1.6849024591982140e+00 5.1390834580523860e-03 -1.7594147928396427e-02 3.2403600331524167e-02
2.8200000000000003e+01 9.8522764700616428e-01 9.6723987866661942e-01 3.2276177256922993e-02 9.5295146974924128e-01 1.4772352993835666e-02 3.3852345668123429e+00 -1.0309323038616529e+00 3.8700772409640019e+00 4.1321286152578185e-02 4.1321286152578650e-02 6.3276833201194867e-04 1.3093432879611728e-03 -1.2692716393886687e-03 1.9020399714006174e-03 -1.2692716393886687e-03 1.2692716393886687e-03 1.6562178544741444e+00 1.6869627371385569e+00 5.1454681122859352e-03 -1.7626765545896560e-02 3.2276177256922993e-02
2.8300000000000001e+01 9.8529066468511228e-01 9.6737029651079487e-01 3.2149742239357015e-02 9.5314092244575521e-01 1.4709335314887802e-02 3.3893583319599614e+00 -1.0309475227488674e+00 3.8705469697586627e+00 4.1154231782550149e-02 4.1154231782549969e-02 6.2759555051305062e-04 1.2990335706481208e-03 -1.2594473935477765e-03 1.8870429440608271e-03 -1.2594473935477746e-03 1.2594473935477765e-03 1.6576636155544167e+00 1.6890146717773431e+00 5.1518260979209205e-03 -1.7659288746892460e-02 3.2149742239357015e-02
2.8400000000000002e+01 9.8535316816104501e-01 9.6749968934557895e-01 3.2024284069551989e-02 9.5332888409149308e-01 1.4646831838954858e-02 3.3934654559264636e+00 -1.0309626250998709e+00 3.8710126534694793e+00 4.0988460147689684e-02 4.0988460147689830e-02 6.2248411296354441e-04 1.2888427993503057e-03 -1.2497344085526168e-03 1.8722185215161613e-03 -1.2497344085526179e-03 1.2497344085526168e-03 1.6591033096751047e+00 1.6910583273172271e+00 5.1581576348833126e-03 -1.7691718155691382e-02 3.2024284069551989e-02
2.8500000000000000e+01 9.8541516352103276e-01 9.6762806897589460e-01 3.1899791703610417e-02 9.5351537181742230e-01 1.4584836478967241e-02 3.3975560662739999e+00 -1.0309776120127536e+00 3.8714743395225146e+00 4.0823957054623862e-02 4.0823957054623952e-02 6.1743307583995207e-04 1.2787691860377860e-03 -1.2401310456219908e-03 1.8575641214619429e-03 -1.2401310456219908e-03 1.2401310456219908e-03 1.6605369854814003e+00 1.6930937672489599e+00 5.1644629405219813e-03 -1.7724054390291438e-02 3.1899791703610417e-02
2.8600000000000001e+01 9.8547665675868068e-01 9.6775544702951133e-01 3.1776254260035351e-02 9.5370040249864529e-01 1.4523343241319257e-02 3.4016302891555141e+00 -1.0309924845717204e+00 3.8719320746276051e+00 4.0660708511963163e-02 4.0660708511963427e-02 6.1244151332178972e-04 1.2688109755435730e-03 -1.2306356954197698e-03 1.8430772087415595e-03 -1.2306356954197694e-03 1.2306356954197698e-03 1.6619646910532708e+00 1.6951210543615409e+00 5.1707422296470981e-03 -1.7756298062465797e-02 3.1776254260035351e-02
2.8700000000000003e+01 9.8553765377588154e-01 9.6788183496029523e-01 3.1653661016817207e-02 9.5388399275906433e-01 1.4462346224118419e-02 3.4056882493347609e+00 -1.0310072438473044e+00 3.8723859047915266e+00 4.0498700726831205e-02 4.0498700726831344e-02 6.0750851690186212e-04 1.2589664448542099e-03 -1.2212467774353006e-03 1.8287552943371628e-03 -1.2212467774353013e-03 1.2212467774353006e-03 1.6633864739139652e+00 1.6971402507521931e+00 5.1769957145679623e-03 -1.7788449777845727e-02 3.1653661016817207e-02
2.8800000000000001e+01 9.8559816038452686e-01 9.6800724405138983e-01 3.1532001408581395e-02 9.5406615897594549e-01 1.4401839615473141e-02 3.4097300702059932e+00 -1.0310218908965934e+00 3.8728358753308791e+00 4.0337920101466661e-02 4.0337920101466411e-02 6.0263319500628162e-04 1.2492339024179086e-03 -1.2119627393787072e-03 1.8145959343849887e-03 -1.2119627393787102e-03 1.2119627393787072e-03 1.6648023810383659e+00 1.6991514178361704e+00 5.1832236051299911e-03 -1.7820510136002075e-02 3.1532001408581395e-02
2.8900000000000002e+01 9.8565818230818203e-01 9.6813168541832828e-01 3.1411265023795910e-02 9.5424691728438615e-01 1.4341817691818051e-02 3.4137558738133045e+00 -1.0310364267634229e+00 3.8732820308847220e+00 4.0178353229891113e-02 4.0178353229890773e-02 5.9781467262415408e-04 1.2396116874696598e-03 -1.2027820565905976e-03 1.8005967292147517e-03 -1.2027820565905986e-03 1.2027820565905976e-03 1.6662124588611849e+00 1.7011546163563958e+00 5.1894261087511596e-03 -1.7852479730525516e-02 3.1411265023795910e-02
2.9000000000000000e+01 9.8571772518372414e-01 9.6825517001207928e-01 3.1291441602037270e-02 9.5442628358168691e-01 1.4282274816275781e-02 3.4177657808696424e+00 -1.0310508524786146e+00 3.8737244154269255e+00 4.0019986894644449e-02 4.0019986894644768e-02 5.9305209094640606e-04 1.2300981693729198e-03 -1.1937032314658631e-03 1.7867553224122693e-03 -1.1937032314658631e-03 1.1937032314658631e-03 1.6676167532850144e+00 1.7031499063929343e+00 5.1956034304577788e-03 -1.7884359149105480e-02 3.1291441602037270e-02
2.9100000000000001e+01 9.8577679456294554e-01 9.6837770862202754e-01 3.1172521031313228e-02 9.5460427353163235e-01 1.4223205437054496e-02 3.4217599107755037e+00 -1.0310651690601527e+00 3.8741630722782321e+00 3.9862808063582562e-02 3.9862808063582396e-02 5.8834460701366446e-04 1.2206917469773325e-03 -1.1847247928911122e-03 1.7730693999047766e-03 -1.1847247928911148e-03 1.1847247928911122e-03 1.6690153096882288e+00 1.7051373473723062e+00 5.2017557729195692e-03 -1.7916148973607833e-02 3.1172521031313228e-02
2.9200000000000003e+01 9.8583539591411973e-01 9.6849931187889038e-01 3.1054493345441279e-02 9.5478090256867842e-01 1.4164604085880163e-02 3.4257383816373017e+00 -1.0310793775134099e+00 3.8745980441181023e+00 3.9706803886737634e-02 3.9706803886737752e-02 5.8369139337279344e-04 1.2113908479921016e-03 -1.1758452956954224e-03 1.7595366890682156e-03 -1.1758452956954211e-03 1.1758452956954224e-03 1.6704081729327447e+00 1.7071169980766407e+00 5.2078833364842883e-03 -1.7947849780151251e-02 3.1054493345441279e-02
2.9300000000000001e+01 9.8589353462353713e-01 9.6861999025757417e-01 3.0937348721481291e-02 9.5495618590205589e-01 1.4106465376462747e-02 3.4297013102854343e+00 -1.0310934788313231e+00 3.8750293729962757e+00 3.9551961693242349e-02 3.9551961693242710e-02 5.7909163774205383e-04 1.2021939283745875e-03 -1.1670633201140747e-03 1.7461549578561284e-03 -1.1670633201140766e-03 1.1670633201140747e-03 1.6717953873716396e+00 1.7090889166526753e+00 5.2139863192115291e-03 -1.7979462139182407e-02 3.0937348721481291e-02
2.9400000000000002e+01 9.8595121599700453e-01 9.6873975407996793e-01 3.0821077477221126e-02 9.5513013851978346e-01 1.4048784002995449e-02 3.4336488122920437e+00 -1.0311074739945845e+00 3.8754571003440890e+00 3.9398268988313299e-02 3.9398268988313397e-02 5.7454454268448044e-04 1.1930994717337701e-03 -1.1583774712649651e-03 1.7329220139494456e-03 -1.1583774712649690e-03 1.1583774712649651e-03 1.6731769968566359e+00 1.7110531606206045e+00 5.2200649169060935e-03 -1.8010986615549947e-02 3.0821077477221126e-02
2.9500000000000000e+01 9.8600844526131370e-01 9.6885861351767988e-01 3.0705670068714129e-02 9.5530277519259954e-01 1.3991554738686234e-02 3.4375810019884709e+00 -1.0311213639718615e+00 3.8758812669856084e+00 3.9245713450291708e-02 3.9245713450292014e-02 5.7004932528922924e-04 1.1841059887479947e-03 -1.1497863786372031e-03 1.7198357039264322e-03 -1.1497863786372022e-03 1.1497863786372031e-03 1.6745530447454495e+00 1.7130097868827772e+00 5.2261193231507306e-03 -1.8042423768577242e-02 3.0705670068714129e-02
2.9600000000000001e+01 9.8606522756567938e-01 9.6897657859471631e-01 3.0591117087866937e-02 9.5547411047781239e-01 1.3934772434320829e-02 3.4414979924824318e+00 -1.0311351497199579e+00 3.8763019131484557e+00 3.9094282927744570e-02 3.9094282927743695e-02 5.6560521686082439e-04 1.1752120165968252e-03 -1.1412886955917691e-03 1.7068939124525936e-03 -1.1412886955917659e-03 1.1412886955917691e-03 1.6759235739090048e+00 1.7149588517322512e+00 5.2321497293382150e-03 -1.8073774152134070e-02 3.0591117087866937e-02
2.9700000000000003e+01 9.8612156798314365e-01 9.6909365919010315e-01 3.0477409260076953e-02 9.5564415872306674e-01 1.3878432016856403e-02 3.4453998956748850e+00 -1.0311488321839966e+00 3.8767190784744203e+00 3.8943965436617815e-02 3.8943965436617413e-02 5.6121146261596977e-04 1.1664161184064461e-03 -1.1328830988737470e-03 1.6940945614897166e-03 -1.1328830988737487e-03 1.1328830988737470e-03 1.6772886267385272e+00 1.7169004108612000e+00 5.2381563247030872e-03 -1.8105038314707025e-02 3.0477409260076953e-02
2.9800000000000001e+01 9.8617747151195478e-01 9.6920986504045326e-01 3.0364537441917742e-02 9.5581293407003709e-01 1.3822528488045212e-02 3.4492868222766417e+00 -1.0311624122976093e+00 3.8771328020299030e+00 3.8794749157450507e-02 3.8794749157450618e-02 5.5686732138776000e-04 1.1577168827084929e-03 -1.1245682881360734e-03 1.6814356095238335e-03 -1.1245682881360767e-03 1.1245682881360734e-03 1.6786482451525022e+00 1.7188345193691841e+00 5.2441392963525945e-03 -1.8136216799468915e-02 3.0364537441917742e-02
2.9900000000000002e+01 9.8623294307691267e-01 9.6932520574248116e-01 3.0252492618871633e-02 9.5598045045804103e-01 1.3767056923087424e-02 3.4531588818246775e+00 -1.0311758909831010e+00 3.8775431223160730e+00 3.8646622432638736e-02 3.8646622432638507e-02 5.5257206533712144e-04 1.1491129229116365e-03 -1.1163429854741883e-03 1.6689150508113098e-03 -1.1163429854741901e-03 1.1163429854741883e-03 1.6800024706035175e+00 1.7207612317712808e+00 5.2500988292972558e-03 -1.8167310144347044e-02 3.0252492618871633e-02
3.0000000000000000e+01 9.8628798753068747e-01 9.6943969075546477e-01 3.0141265903108224e-02 9.5614672162757930e-01 1.3712012469312492e-02 3.4570161826981924e+00 -1.0311892691516409e+00 3.8779500772788769e+00 3.8499573763751960e-02 3.8499573763751911e-02 5.4832497967113013e-04 1.1406028767857578e-03 -1.1082059349714847e-03 1.6565309146426147e-03 -1.1082059349714884e-03 1.1082059349714847e-03 1.6813513440849805e+00 1.7226806020060825e+00 5.2560351064808459e-03 -1.8198318882090378e-02 3.0141265903108224e-02
3.0100000000000001e+01 9.8634260965511167e-01 9.6955332940365557e-01 3.0030848531307906e-02 9.5631176112380378e-01 1.3657390344888316e-02 3.4608588321343916e+00 -1.0312025477034128e+00 3.8783537043187706e+00 3.8353591808902680e-02 3.8353591808902743e-02 5.4412536236824935e-04 1.1321854059584292e-03 -1.1001559022553265e-03 1.6442812646235757e-03 -1.1001559022553258e-03 1.1001559022553265e-03 1.6826949061377197e+00 1.7245926834435599e+00 5.2619483088098672e-03 -1.8229243540335675e-02 3.0030848531307906e-02
3.0200000000000003e+01 9.8639681416244240e-01 9.6966613087864062e-01 2.9921231862529332e-02 9.5647558229991303e-01 1.3603185837557614e-02 3.4646869362440085e+00 -1.0312157275277902e+00 3.8787540403003264e+00 3.8208665380167484e-02 3.8208665380167851e-02 5.3997252391016677e-04 1.1238591954232742e-03 -1.0921916740632622e-03 1.6321641979734291e-03 -1.0921916740632605e-03 1.0921916740632622e-03 1.6840331968564690e+00 1.7264975288927942e+00 5.2678386151825242e-03 -1.8260084641672586e-02 2.9921231862529332e-02
3.0300000000000001e+01 9.8645060569659926e-01 9.6977810424165445e-01 2.9812407376119506e-02 9.5663819832047980e-01 1.3549394303400668e-02 3.4685006000265806e+00 -1.0312288095035069e+00 3.8791511215615819e+00 3.8064783441055731e-02 3.8064783441055988e-02 5.3586578702005607e-04 1.1156229530599221e-03 -1.0843120578192050e-03 1.6201778448392610e-03 -1.0843120578192069e-03 1.0843120578192050e-03 1.6853662558962397e+00 1.7283951906095871e+00 5.2737062025172091e-03 -1.8290842703707726e-02 2.9812407376119506e-02
3.0400000000000002e+01 9.8650398883437596e-01 9.6988925842584384e-01 2.9704366669666093e-02 9.5679962216470982e-01 1.3496011165624070e-02 3.4722999273854596e+00 -1.0312417944987968e+00 3.8795449839232039e+00 3.7921935104024487e-02 3.7921935104024224e-02 5.3180448640704938e-04 1.1074754091651789e-03 -1.0765158812192522e-03 1.6083203676263015e-03 -1.0765158812192507e-03 1.0765158812192522e-03 1.6866941224785805e+00 1.7302857203039399e+00 5.2795512457804762e-03 -1.8321518239127747e-02 2.9704366669666093e-02
3.0500000000000000e+01 9.8655696808662519e-01 9.6999960223848769e-01 2.9597101456990373e-02 9.5695986662963484e-01 1.3443031913374606e-02 3.4760850211425929e+00 -1.0312546833715837e+00 3.8799356626975356e+00 3.7780109628045976e-02 3.7780109628046427e-02 5.2778796851690973e-04 1.0994153159952890e-03 -1.0688019918270635e-03 1.5965899603439732e-03 -1.0688019918270639e-03 1.0688019918270635e-03 1.6880168353977294e+00 1.7321691691474144e+00 5.2853739180145562e-03 -1.8352111755761430e-02 2.9597101456990373e-02
3.0600000000000001e+01 9.8660954789942235e-01 9.7010914436316931e-01 2.9490603566180423e-02 9.5711894433324196e-01 1.3390452100577800e-02 3.4798559830530502e+00 -1.0312674769695931e+00 3.8803231926973227e+00 3.7639296416217563e-02 3.7639296416217286e-02 5.2381559128861276e-04 1.0914414473188736e-03 -1.0611692566784361e-03 1.5849848479670488e-03 -1.0611692566784359e-03 1.0611692566784361e-03 1.6893344330266600e+00 1.7340455877803711e+00 5.2911743903643997e-03 -1.8382623756640775e-02 2.9490603566180423e-02
3.0700000000000003e+01 9.8666173265519941e-01 9.7021789336190645e-01 2.9384864937663308e-02 9.5727686771753606e-01 1.3338267344800585e-02 3.4836129138193157e+00 -1.0312801761305470e+00 3.8807076082444087e+00 3.7499485013418363e-02 3.7499485013418613e-02 5.1988672391666110e-04 1.0835525979802569e-03 -1.0536165618948280e-03 1.5735032858114890e-03 -1.0536165618948280e-03 1.0536165618948280e-03 1.6906469533230191e+00 1.7359150263190899e+00 5.2969528321042984e-03 -1.8413054740061260e-02 2.9384864937663308e-02
3.0800000000000001e+01 9.8671352667386258e-01 9.7032585767723734e-01 2.9279877622315362e-02 9.5743364905154726e-01 1.3286473326137322e-02 3.4873559131053602e+00 -1.0312927816822905e+00 3.8810889431781699e+00 3.7360665104009531e-02 3.7360665104009497e-02 5.1600074661907328e-04 1.0757475834729535e-03 -1.0461428123056571e-03 1.5621435589247305e-03 -1.0461428123056606e-03 1.0461428123056571e-03 1.6919544338349684e+00 1.7377775343627768e+00 5.3027094106639725e-03 -1.8443405199641019e-02 2.9279877622315362e-02
3.0900000000000002e+01 9.8676493421388123e-01 9.7043304563426425e-01 2.9175633779610063e-02 9.5758930043427115e-01 1.3235065786118876e-02 3.4910850795504671e+00 -1.0313052944429340e+00 3.8814672308637599e+00 3.7222826509575577e-02 3.7222826509575480e-02 5.1215705041075224e-04 1.0680252395229828e-03 -1.0387469310790764e-03 1.5509039814898286e-03 -1.0387469310790764e-03 1.0387469310790764e-03 1.6932569117069209e+00 1.7396331610004543e+00 5.3084442916543116e-03 -1.8473675624379200e-02 2.9175633779610063e-02
3.1000000000000000e+01 9.8681595947335599e-01 9.7053946544265723e-01 2.9072125675802172e-02 9.5774383379755379e-01 1.3184040526644019e-02 3.4948005107828468e+00 -1.0313177152210264e+00 3.8818425042002902e+00 3.7085959186716609e-02 3.7085959186716623e-02 5.0835503688237849e-04 1.0603844216820063e-03 -1.0314278593612563e-03 1.5397828962436348e-03 -1.0314278593612565e-03 1.0314278593612563e-03 1.6945544236851815e+00 1.7414819548177425e+00 5.3141576388926470e-03 -1.8503866498713419e-02 2.9072125675802172e-02
3.1100000000000001e+01 9.8686660659106751e-01 9.7064512519861579e-01 2.8969345682147679e-02 9.5789726090891980e-01 1.3133393408932667e-02 3.4985023034330323e+00 -1.0313300448156413e+00 3.8822147956287050e+00 3.6950053224869932e-02 3.6950053224869543e-02 5.0459411798428600e-04 1.0528240049295552e-03 -1.0241845559235039e-03 1.5287786739077900e-03 -1.0241845559235041e-03 1.0241845559235039e-03 1.6958470061234907e+00 1.7433239639035301e+00 5.3198496144275598e-03 -1.8533978302576332e-02 2.8969345682147679e-02
3.1200000000000003e+01 9.8691687964749930e-01 9.7075003288679262e-01 2.8867286273158578e-02 9.5804959337434070e-01 1.3083120352500567e-02 3.5021905531470496e+00 -1.0313422840165856e+00 3.8825841371396468e+00 3.6815098844182756e-02 3.6815098844183020e-02 5.0087371581548814e-04 1.0453428832846441e-03 -1.0170159968175281e-03 1.5178897126330161e-03 -1.0170159968175272e-03 1.0170159968175281e-03 1.6971346949884738e+00 1.7451592358565380e+00 5.3255203785633589e-03 -1.8564011511451275e-02 2.8867286273158578e-02
3.1300000000000001e+01 9.8696678266584537e-01 9.7085419638217862e-01 2.8765940024891731e-02 9.5820084264095362e-01 1.3033217334154700e-02 3.5058653545993925e+00 -1.0313544336044889e+00 3.8829505602810515e+00 3.6681086393417849e-02 3.6681086393417765e-02 4.9719326241760592e-04 1.0379399694261020e-03 -1.0099211750382385e-03 1.5071144374558443e-03 -1.0099211750382387e-03 1.0099211750382385e-03 1.6984175258649985e+00 1.7469878177917790e+00 5.3311700898840747e-03 -1.8593966596427178e-02 2.8765940024891731e-02
3.1400000000000002e+01 9.8701631961299063e-01 9.7095762345194980e-01 2.8665299613271182e-02 9.5835101999971950e-01 1.2983680387009186e-02 3.5095268015057703e+00 -1.0313664943509320e+00 3.8833140961656083e+00 3.6548006347903547e-02 3.6548006347903797e-02 4.9355219957364772e-04 1.0306141943217427e-03 -1.0028991001942177e-03 1.4964512997678655e-03 -1.0028991001942190e-03 1.0028991001942177e-03 1.6996955339614412e+00 1.7488097563469114e+00 5.3367989052770992e-03 -1.8623844024252548e-02 2.8665299613271182e-02
3.1500000000000000e+01 9.8706549440047897e-01 9.7106032175727830e-01 2.8565357812442814e-02 9.5850013658803612e-01 1.2934505599520980e-02 3.5131749866356738e+00 -1.0313784670186195e+00 3.8836747754781604e+00 3.6415849307515527e-02 3.6415849307515853e-02 4.8994997861130944e-04 1.0233645068657780e-03 -9.9594879818533182e-04 1.4858987767966414e-03 -9.9594879818532987e-04 9.9594879818533182e-04 1.7009687541148639e+00 1.7506250976884949e+00 5.3424069799564303e-03 -1.8653644257388670e-02 2.8565357812442814e-02
3.1600000000000001e+01 9.8711431088545487e-01 9.7116229885510763e-01 2.8466107493161162e-02 9.5864820339229373e-01 1.2885689114545046e-02 3.5168100018247248e+00 -1.0313903523614734e+00 3.8840326284828386e+00 3.6284605994704629e-02 3.6284605994704622e-02 4.8638606021100751e-04 1.0161898735247075e-03 -9.8906931088771246e-04 1.4754553710987200e-03 -9.8906931088771398e-04 9.8906931088771246e-04 1.7022372207961072e+00 1.7524338875181440e+00 5.3479944674854696e-03 -1.8683367754061979e-02 2.8466107493161162e-02
3.1700000000000003e+01 9.8716277287159138e-01 9.7126356219989152e-01 2.8367541621207186e-02 9.5879523125038424e-01 1.2837227128408523e-02 3.5204319379868374e+00 -1.0314021511247757e+00 3.8843876850301320e+00 3.6154267252549964e-02 3.6154267252550457e-02 4.8285991421813282e-04 1.0090892779909589e-03 -9.8225969584545209e-04 1.4651196100635849e-03 -9.8225969584545491e-04 9.8225969584545209e-04 1.7035009681147921e+00 1.7542361710785850e+00 5.3535615197995972e-03 -1.8713014968315702e-02 2.8367541621207186e-02
3.1800000000000001e+01 9.8721088410999647e-01 9.7136411914530030e-01 2.8269653255836615e-02 9.5894123085415983e-01 1.2789115890003391e-02 3.5240408851261869e+00 -1.0314138640452857e+00 3.8847399745637894e+00 3.6024824042860663e-02 3.6024824042861038e-02 4.7937101945984544e-04 1.0020617208446470e-03 -9.7551902596938050e-04 1.4548900454292258e-03 -9.7551902596938040e-04 9.7551902596938050e-04 1.7047600298242460e+00 1.7560319931596180e+00 5.3591082872281844e-03 -1.8742586350060687e-02 2.8269653255836615e-02
3.1900000000000002e+01 9.8725864830010279e-01 9.7146397694589315e-01 2.8172435548258112e-02 9.5908621275184469e-01 1.2741351699897333e-02 3.5276369323489862e+00 -1.0314254918513783e+00 3.8850895261276013e+00 3.5896267444300106e-02 3.5896267444299988e-02 4.7591886356584403e-04 9.9510621922262480e-04 -9.6884638924215499e-04 1.4447652528079991e-03 -9.6884638924215531e-04 9.6884638924215499e-04 1.7060144393263394e+00 1.7578213981039827e+00 5.3646349185163872e-03 -1.8772082345125424e-02 2.8172435548258112e-02
3.2000000000000000e+01 9.8730606909053797e-01 9.7156314275875688e-01 2.8075881740140481e-02 9.5923018735039745e-01 1.2693930909462241e-02 3.5312201678750808e+00 -1.0314370352631423e+00 3.8854363683720234e+00 3.5768588650555162e-02 3.5768588650554725e-02 4.7250294279341508e-04 9.8822180649528555e-04 -9.6224088843012694e-04 1.4347438312235421e-03 -9.6224088843012499e-04 9.6224088843012694e-04 1.7072642296762461e+00 1.7596044298131339e+00 5.3701415608465161e-03 -1.8801503395305359e-02 2.8075881740140481e-02
3.2100000000000001e+01 9.8735315007997992e-01 9.7166162364511421e-01 2.7979985162148467e-02 9.5937316491783142e-01 1.2646849920020017e-02 3.5347906790493635e+00 -1.0314484949925133e+00 3.8857805295607015e+00 3.5641778968531330e-02 3.5641778968531407e-02 4.6912276185632134e-04 9.8140753195034001e-04 -9.5570164080125883e-04 1.4248244026575803e-03 -9.5570164080125786e-04 9.5570164080125883e-04 1.7085094335871251e+00 1.7613811317529262e+00 5.3756283598591055e-03 -1.8830849938411578e-02 2.7979985162148467e-02
3.2200000000000003e+01 9.8739989481799473e-01 9.7175942657189918e-01 2.7884739232506513e-02 9.5951515558548817e-01 1.2600105182005387e-02 3.5383485523530007e+00 -1.0314598717433863e+00 3.8861220375768450e+00 3.5515829816584181e-02 3.5515829816584160e-02 4.6577783375768958e-04 9.7466246048380251e-04 -9.4922777784933884e-04 1.4150056116070285e-03 -9.4922777784933559e-04 9.4922777784933884e-04 1.7097500834347217e+00 1.7631515469592074e+00 5.3810954596735586e-03 -1.8860122408318501e-02 2.7884739232506513e-02
3.2300000000000004e+01 9.8744630680585466e-01 9.7185655841330365e-01 2.7790137455589600e-02 9.5965616935026510e-01 1.2553693194145083e-02 3.5418938734144980e+00 -1.0314711662117348e+00 3.8864609199294979e+00 3.5390732722784965e-02 3.5390732722786054e-02 4.6246767962664250e-04 9.6798567229785192e-04 -9.4281844502418883e-04 1.4052861246508313e-03 -9.4281844502418851e-04 9.4281844502418883e-04 1.7109862112618976e+00 1.7649157180433279e+00 5.3865430029085689e-03 -1.8889321235011164e-02 2.7790137455589600e-02
3.2399999999999999e+01 9.8749238949734675e-01 9.7195302595229227e-01 2.7696173420540982e-02 9.5979621607680576e-01 1.2507610502653307e-02 3.5454267270205806e+00 -1.0314823790857115e+00 3.8867972037596554e+00 3.5266479323212800e-02 3.5266479323212703e-02 4.5919182855858981e-04 9.6137626260532443e-04 -9.3647280146765823e-04 1.3956646300262482e-03 -9.3647280146765878e-04 9.3647280146765823e-04 1.7122178487830824e+00 1.7666736871975621e+00 5.3919711307021181e-03 -1.8918446844631613e-02 2.7696173420540982e-02
3.2500000000000000e+01 9.8753814629955705e-01 9.7204883588208957e-01 2.7602840799915904e-02 9.5993530549964112e-01 1.2461853700442923e-02 3.5489471971269122e+00 -1.0314935110457775e+00 3.8871309158463130e+00 3.5143061360280621e-02 3.5143061360280815e-02 4.5594981745913980e-04 9.5483334134077681e-04 -9.3019001975535123e-04 1.3861398372144911e-03 -9.3019001975534928e-04 9.3019001975535123e-04 1.7134450273886550e+00 1.7684254962004462e+00 5.3973799827311889e-03 -1.8947499659524691e-02 2.7602840799915904e-02
3.2600000000000001e+01 9.8758358057364781e-01 9.7214399480763802e-01 2.7510133348350924e-02 9.6007344722529686e-01 1.2416419426352092e-02 3.5524553668686467e+00 -1.0315045627647863e+00 3.8874620826123398e+00 3.5020470681093457e-02 3.5020470681093617e-02 4.5274119089157343e-04 9.4835603287800167e-04 -9.2396928564400516e-04 1.3767104765355785e-03 -9.2396928564400364e-04 9.2396928564400516e-04 1.7146677781492523e+00 1.7701711864220335e+00 5.4027696972312042e-03 -1.8976480098283097e-02 2.7510133348350924e-02
3.2700000000000003e+01 9.8762869563561395e-01 9.7223850924702770e-01 2.7418044901258157e-02 9.6021065073435574e-01 1.2371304364386000e-02 3.5559513185708154e+00 -1.0315155349081202e+00 3.8877907301302965e+00 3.4898699235831367e-02 3.4898699235831471e-02 4.4956550092761479e-04 9.4194347575364318e-04 -9.1780979782418986e-04 1.3673752987518046e-03 -9.1780979782418899e-04 9.1780979782418986e-04 1.7158861318200076e+00 1.7719107988290685e+00 5.4081404110150298e-03 -1.9005388575791846e-02 2.7418044901258157e-02
3.2800000000000004e+01 9.8767349475702682e-01 9.7233238563289925e-01 2.7326569373544114e-02 9.6034692538348265e-01 1.2326505242973325e-02 3.5594351337585555e+00 -1.0315264281337597e+00 3.8881168841280851e+00 3.4777739076166839e-02 3.4777739076166193e-02 4.4642230700165872e-04 9.3559482239700324e-04 -9.1171076767843464e-04 1.3581330746800934e-03 -9.1171076767843453e-04 9.1171076767843464e-04 1.7171001188447215e+00 1.7736443739900807e+00 5.4134922594918262e-03 -1.9034225503272072e-02 2.7326569373544114e-02
3.2899999999999999e+01 9.8771798116576304e-01 9.7242563031381979e-01 2.7235700758352323e-02 9.6048228040741068e-01 1.2282018834237124e-02 3.5629068931671801e+00 -1.0315372430924321e+00 3.8884405699945535e+00 3.4657582353705293e-02 3.4657582353704787e-02 4.4331117576813805e-04 9.2930923886563128e-04 -9.0567141904440739e-04 1.3489825948125454e-03 -9.0567141904440718e-04 9.0567141904440739e-04 1.7183097693599645e+00 1.7753719520804010e+00 5.4188253766854913e-03 -1.9062991288324126e-02 2.7235700758352323e-02
3.3000000000000000e+01 9.8776215804672018e-01 9.7251824955563282e-01 2.7145433125829486e-02 9.6061672492089067e-01 1.2237841953279836e-02 3.5663666767520952e+00 -1.0315479804276639e+00 3.8887618127849315e+00 3.4538221318459496e-02 3.4538221318459086e-02 4.4023168096216797e-04 9.2308590458684274e-04 -8.9969098798330202e-04 1.3399226689454701e-03 -8.9969098798330007e-04 8.9969098798330202e-04 1.7195151131991127e+00 1.7770935728871005e+00 5.4241398952528412e-03 -1.9091686334970055e-02 2.7145433125829486e-02
3.3100000000000001e+01 9.8780602854251809e-01 9.7261024954278275e-01 2.7055760621914400e-02 9.6075026792060370e-01 1.2193971457482028e-02 3.5698145636985696e+00 -1.0315586407759172e+00 3.8890806372262032e+00 3.4419648317343773e-02 3.4419648317343593e-02 4.3718340326313838e-04 9.1692401210466119e-04 -8.9376872255296285e-04 1.3309521258161013e-03 -8.9376872255296296e-04 8.9376872255296285e-04 1.7207161798963206e+00 1.7788092758138554e+00 5.4294359465015601e-03 -1.9120311043695649e-02 2.7055760621914400e-02
3.3200000000000003e+01 9.8784959575418529e-01 9.7270163637961338e-01 2.6966677467149605e-02 9.6088291828703565e-01 1.2150404245814716e-02 3.5732506324313422e+00 -1.0315692247666743e+00 3.8893970677223750e+00 3.4301855792704589e-02 3.4301855792704533e-02 4.3416593016149630e-04 9.1082276683253957e-04 -8.8790388258610088e-04 1.3220698127475970e-03 -8.8790388258609839e-04 8.8790388258610088e-04 1.7219129986904280e+00 1.7805190998857339e+00 5.4347136604077240e-03 -1.9148865811491514e-02 2.6966677467149605e-02
3.3300000000000004e+01 9.8789286274183530e-01 9.7279241609164391e-01 2.6878177955514660e-02 9.6101468478632068e-01 1.2107137258164730e-02 3.5766749606241013e+00 -1.0315797330225212e+00 3.8897111283596151e+00 3.4184836280866895e-02 3.4184836280866562e-02 4.3117885582824979e-04 9.0478138681109705e-04 -8.8209573947288641e-04 1.3132745953011362e-03 -8.8209573947288880e-04 8.8209573947288641e-04 1.7231055985288062e+00 1.7822230837539152e+00 5.4399731656332023e-03 -1.9177351031893948e-02 2.6878177955514660e-02
3.3399999999999999e+01 9.8793583252532691e-01 9.7288259462681814e-01 2.6790256453281116e-02 9.6114557607204576e-01 1.2064167474673124e-02 3.5800876252088041e+00 -1.0315901661592886e+00 3.8900228429113506e+00 3.4068582410713297e-02 3.4068582410713366e-02 4.2822178098752563e-04 8.9879910247136596e-04 -8.7634357594840086e-04 1.3045653569359265e-03 -8.7634357594839859e-04 8.7634357594840086e-04 1.7242940080711413e+00 1.7839212657003332e+00 5.4452145895427006e-03 -1.9205767095024966e-02 2.6790256453281116e-02
3.3500000000000000e+01 9.8797850808491405e-01 9.7297217785673384e-01 2.6702907397888453e-02 9.6127560068702556e-01 1.2021491915086073e-02 3.5834887023848681e+00 -1.0316005247860722e+00 3.8903322348431861e+00 3.3953086902288265e-02 3.3953086902288133e-02 4.2529431279183025e-04 8.9287515640301782e-04 -8.7064668588445761e-04 1.2959409986762879e-03 -8.7064668588445599e-04 8.7064668588445761e-04 1.7254782556931598e+00 1.7856136836422523e+00 5.4504380582205605e-03 -1.9234114387631847e-02 2.6702907397888453e-02
3.3600000000000001e+01 9.8802089236188184e-01 9.7306117157784555e-01 2.6616125296840640e-02 9.6140476706504119e-01 1.1979107638118169e-02 3.5868782676282152e+00 -1.0316108095053957e+00 3.8906393273178295e+00 3.3838342565422209e-02 3.3838342565422161e-02 4.2239606470003522e-04 8.8700880312755762e-04 -8.6500437408578671e-04 1.2874004387858221e-03 -8.6500437408578606e-04 8.6500437408578671e-04 1.7266583694902922e+00 1.7873003751367726e+00 5.4556436964872815e-03 -1.9262393293126033e-02 2.6616125296840640e-02
3.3700000000000003e+01 9.8806298825917227e-01 9.7314958151264752e-01 2.6529904726622880e-02 9.6153308353254940e-01 1.1937011740827813e-02 3.5902563957001838e+00 -1.0316210209132564e+00 3.8909441431998455e+00 3.3724342298383288e-02 3.3724342298383218e-02 4.1952665635800124e-04 8.8119930887638556e-04 -8.5941595609050677e-04 1.2789426124485081e-03 -8.5941595609050883e-04 8.5941595609050677e-04 1.7278343772812799e+00 1.7889813773852679e+00 5.4608316279157959e-03 -1.9290604191621683e-02 2.6529904726622880e-02
3.3800000000000004e+01 9.8810479864199563e-01 9.7323741331083324e-01 2.6444240331638037e-02 9.6166055831035757e-01 1.1895201358004317e-02 3.5936231606563038e+00 -1.0316311595992298e+00 3.8912467050603579e+00 3.3611079086554092e-02 3.3611079086554300e-02 4.1668571348190401e-04 8.7544595137367611e-04 -8.5388075797483980e-04 1.2705664714567438e-03 -8.5388075797483850e-04 8.5388075797483980e-04 1.7290063066117267e+00 1.7906567272377569e+00 5.4660019748475012e-03 -1.9318747459973404e-02 2.6444240331638037e-02
3.3899999999999999e+01 9.8814632633843347e-01 9.7332467255043498e-01 2.6359126823162441e-02 9.6178719951527103e-01 1.1853673661566654e-02 3.5969786358549474e+00 -1.0316412261465491e+00 3.8915470351816572e+00 3.3498546001127415e-02 3.3498546001127172e-02 4.1387286774389965e-04 8.6974801962372717e-04 -8.4839811616175469e-04 1.2622709839056542e-03 -8.4839811616175436e-04 8.4839811616175469e-04 1.7301741847575922e+00 1.7923264611972098e+00 5.4711548584080137e-03 -1.9346823471813615e-02 2.6359126823162441e-02
3.4000000000000000e+01 9.8818757414002656e-01 9.7341136473894019e-01 2.6274558978320598e-02 9.6191301516170591e-01 1.1812425859973425e-02 3.6003228939658412e+00 -1.0316512211322240e+00 3.8918451555617444e+00 3.3386736197829114e-02 3.3386736197828726e-02 4.1108775666045898e-04 8.6410481370300350e-04 -8.4296737723375836e-04 1.2540551338942173e-03 -8.4296737723375641e-04 8.4296737723375836e-04 1.7313380387286321e+00 1.7939906154237895e+00 5.4762903985226966e-03 -1.9374832597589334e-02 2.6274558978320598e-02
3.4100000000000001e+01 9.8822854480235611e-01 9.7349749531438956e-01 2.6190531639078446e-02 9.6203801316327764e-01 1.1771455197643950e-02 3.6036560069784600e+00 -1.0316611451270623e+00 3.8921410879187275e+00 3.3275642915658120e-02 3.3275642915658050e-02 4.0833002348293488e-04 8.5851564455638376e-04 -8.3758789774938003e-04 1.2459179212323149e-03 -8.3758789774938047e-04 8.3758789774938003e-04 1.7324978952717840e+00 1.7956492257390300e+00 5.4814087139319788e-03 -1.9402775204598495e-02 2.6190531639078446e-02
3.4200000000000003e+01 9.8826924104560976e-01 9.7358306964645280e-01 2.6107039711254776e-02 9.6216220133435493e-01 1.1730758954390130e-02 3.6069780462102887e+00 -1.0316709986958112e+00 3.8924348536952089e+00 3.3165259475656315e-02 3.3165259475657072e-02 4.0559931709063395e-04 8.5297983379798261e-04 -8.3225904406371309e-04 1.2378583611543470e-03 -8.3225904406371168e-04 8.3225904406371309e-04 1.7336537808745001e+00 1.7973023276299527e+00 5.4865099222063379e-03 -1.9430651657025611e-02 2.6107039711254776e-02
3.4300000000000004e+01 9.8830966555514110e-01 9.7366809303748691e-01 2.6024078163550377e-02 9.6228558739159076e-01 1.1690334444858915e-02 3.6102890823149711e+00 -1.0316807823972112e+00 3.8927264740625591e+00 3.3055579279691799e-02 3.3055579279691667e-02 4.0289529188606833e-04 8.4749671351589512e-04 -8.2698019215239702e-04 1.2298754840384654e-03 -8.2698019215239605e-04 8.2698019215239702e-04 1.7348057217680293e+00 1.7989499562531222e+00 5.4915941397611938e-03 -1.9458462315977119e-02 2.6024078163550377e-02
3.4399999999999999e+01 9.8834982098201485e-01 9.7375257072357302e-01 2.5941642026594679e-02 9.6240817895542019e-01 1.1650179017985133e-02 3.6135891852903241e+00 -1.0316904967840850e+00 3.8930159699251239e+00 3.2946595809264817e-02 3.2946595809264886e-02 4.0021760769242971e-04 8.4206562608115190e-04 -8.2175072743932687e-04 1.2219683351317565e-03 -8.2175072743932644e-04 8.2175072743932687e-04 1.7359537439306467e+00 1.8005921464386410e+00 5.4966614818714550e-03 -1.9486207539516097e-02 2.5941642026594679e-02
3.4500000000000000e+01 9.8838970994354569e-01 9.7383650787553588e-01 2.5859726392009258e-02 9.6252998355153641e-01 1.1610290056454418e-02 3.6168784244862544e+00 -1.0317001424034047e+00 3.8933033619243145e+00 3.2838302624339580e-02 3.2838302624339566e-02 3.9756592965337669e-04 8.3668592396076336e-04 -8.1657004462798509e-04 1.2141359742813616e-03 -8.1657004462798303e-04 8.1657004462798509e-04 1.7370978730908355e+00 1.8022289326940875e+00 5.5017120626858788e-03 -1.9513887682696580e-02 2.5859726392009258e-02
3.4600000000000001e+01 9.8842933502382391e-01 9.7391990959994423e-01 2.5778326411488365e-02 9.6265100861233555e-01 1.1570664976176136e-02 3.6201568686125341e+00 -1.0317097197963860e+00 3.8935886704426861e+00 3.2730693362191331e-02 3.2730693362191088e-02 3.9493992813481908e-04 8.3135696953456678e-04 -8.1143754753612574e-04 1.2063774756709447e-03 -8.1143754753612650e-04 8.1143754753612574e-04 1.7382381347304190e+00 1.8038603492083929e+00 5.5067459952413073e-03 -1.9541503097597272e-02 2.5778326411488365e-02
3.4700000000000003e+01 9.8846869877423404e-01 9.7400278094009252e-01 2.5697437295895485e-02 9.6277126147833858e-01 1.1531301225765959e-02 3.6234245857464837e+00 -1.0317192294985693e+00 3.8938719156079311e+00 3.2623761736271795e-02 3.2623761736271947e-02 3.9233927862885882e-04 8.2607813491586879e-04 -8.0635264893381443e-04 1.1986919275626734e-03 -8.0635264893381498e-04 8.0635264893381443e-04 1.7393745540876415e+00 1.8054864298556637e+00 5.5117633914764565e-03 -1.9569054133355007e-02 2.5697437295895485e-02
3.4800000000000004e+01 9.8850780371396207e-01 9.7408512687696625e-01 2.5617054314376081e-02 9.6289074939958597e-01 1.1492196286037955e-02 3.6266816433405316e+00 -1.0317286720398517e+00 3.8941531172966983e+00 3.2517501535100989e-02 3.2517501535100898e-02 3.8976366165970820e-04 8.2084880177595064e-04 -8.0131477038490205e-04 1.1910784320446101e-03 -8.0131477038490216e-04 8.0131477038490205e-04 1.7405071561602070e+00 1.8071072081989481e+00 5.5167643622457598e-03 -1.9596541136197475e-02 2.5617054314376081e-02
3.4899999999999999e+01 9.8854665233049399e-01 9.7416695233018857e-01 2.5537172793486076e-02 9.6300947953700788e-01 1.1453347669506031e-02 3.6299281082296644e+00 -1.0317380479446290e+00 3.8944322951385333e+00 3.2411906621170175e-02 3.2411906621169904e-02 3.8721276269166531e-04 8.1566836117205599e-04 -7.9632334209156312e-04 1.1835361047832283e-03 -7.9632334209156063e-04 7.9632334209156312e-04 1.7416359657082685e+00 1.8087227174939458e+00 5.5217490173328308e-03 -1.9623964449475721e-02 2.5537172793486076e-02
3.5000000000000000e+01 9.8858524708010553e-01 9.7424826215895088e-01 2.5457788116335561e-02 9.6312745896376994e-01 1.1414752919894400e-02 3.6331640466387736e+00 -1.0317473577318104e+00 3.8947094685195611e+00 3.2306970929868298e-02 3.2306970929868374e-02 3.8468627203890922e-04 8.1053621337902435e-04 -7.9137780274207942e-04 1.1760640747809886e-03 -7.9137780274207670e-04 7.9137780274207942e-04 1.7427610072573718e+00 1.8103329906926662e+00 5.5267174654637773e-03 -1.9651324413696061e-02 2.5457788116335561e-02
3.5100000000000001e+01 9.8862359038834291e-01 9.7432906116292584e-01 2.5378895721747785e-02 9.6324469466659512e-01 1.1376409611657069e-02 3.6363895241898883e+00 -1.0317566019149100e+00 3.8949846565861996e+00 3.2202688468426006e-02 3.2202688468426117e-02 3.8218388477730288e-04 8.0545176772440618e-04 -7.8647759936170648e-04 1.1686614841390094e-03 -7.8647759936170561e-04 7.8647759936170648e-04 1.7438823051013557e+00 1.8119380604470308e+00 5.5316698143203537e-03 -1.9678621366551671e-02 2.5378895721747785e-02
3.5200000000000003e+01 9.8866168465049420e-01 9.7440935408316465e-01 2.5300491103432660e-02 9.6336119354706151e-01 1.1338315349505967e-02 3.6396046059093115e+00 -1.0317657810021414e+00 3.8952578782488283e+00 3.2099053314877002e-02 3.2099053314876232e-02 3.7970530065798992e-04 8.0041444242693639e-04 -7.8162218716651681e-04 1.1613274878245067e-03 -7.8162218716651465e-04 7.8162218716651681e-04 1.7449998833052069e+00 1.8135379591124261e+00 5.5366061705527866e-03 -1.9705855642953542e-02 2.5300491103432660e-02
3.5300000000000004e+01 9.8869953223205231e-01 9.7448914560297861e-01 2.5222569809174981e-02 9.6347696242287728e-01 1.1300467767947684e-02 3.6428093562346437e+00 -1.0317748954964439e+00 3.8955291521852864e+00 3.1996059617034549e-02 3.1996059617034646e-02 3.7725022402271974e-04 7.9542366443825351e-04 -7.7681102942011887e-04 1.1540612534428386e-03 -7.7681102942011725e-04 7.7681102942011887e-04 1.7461137657078740e+00 1.8151327187512030e+00 5.5415266397925815e-03 -1.9733027575061277e-02 2.5222569809174981e-02
3.5399999999999999e+01 9.8873713546917152e-01 9.7456844034880430e-01 2.5145127440036628e-02 9.6359200802913492e-01 1.1262864530828557e-02 3.6460038390217187e+00 -1.0317839458955889e+00 3.8957984968444390e+00 3.1893701591492601e-02 3.1893701591492206e-02 3.7481836372112024e-04 7.9047886928805934e-04 -7.7204359729344824e-04 1.1468619610145686e-03 -7.7204359729344900e-04 7.7204359729344824e-04 1.7472239759250356e+00 1.8167223711361271e+00 5.5464313266650085e-03 -1.9760137492313243e-02 2.5145127440036628e-02
3.5500000000000000e+01 9.8877449666911188e-01 9.7464724289105353e-01 2.5068159649572794e-02 9.6370633701953912e-01 1.1225503330887968e-02 3.6491881175514229e+00 -1.0317929326922120e+00 3.8960659304495473e+00 3.1791973522633347e-02 3.1791973522633916e-02 3.7240943302945922e-04 7.8557950093217509e-04 -7.6731936972710725e-04 1.1397288027565665e-03 -7.6731936972710736e-04 7.6731936972710725e-04 1.7483305373518307e+00 1.8183069477537788e+00 5.5513203348014628e-03 -1.9787185721456442e-02 2.5068159649572794e-02
3.5600000000000001e+01 9.8881161811068041e-01 9.7472555774494929e-01 2.4991662143061692e-02 9.6381995596761871e-01 1.1188381889319631e-02 3.6523622545364343e+00 -1.0318018563739297e+00 3.8963314710017372e+00 3.1690869761662029e-02 3.1690869761662105e-02 3.7002314957126437e-04 7.8072501160392379e-04 -7.6263783329668473e-04 1.1326609828679491e-03 -7.6263783329668614e-04 7.6263783329668473e-04 1.7494334731655439e+00 1.8198864798079057e+00 5.5561937668515641e-03 -1.9814172586575952e-02 2.4991662143061692e-02
3.5700000000000003e+01 9.8884850204465924e-01 9.7480338937134514e-01 2.4915630676747829e-02 9.6393287136791139e-01 1.1151497955340829e-02 3.6555263121278490e+00 -1.0318107174233386e+00 3.8965951362832096e+00 3.1590384725649609e-02 3.1590384725649623e-02 3.6765923523946549e-04 7.7591486166837375e-04 -7.5799848208060261e-04 1.1256577173200681e-03 -7.5799848208060055e-04 7.5799848208060261e-04 1.7505328063282555e+00 1.8214609982227243e+00 5.5610517244952537e-03 -1.9841098409123868e-02 2.4915630676747829e-02
3.5800000000000004e+01 9.8888515069423077e-01 9.7488074217753240e-01 2.4840061057098080e-02 9.6404508963713265e-01 1.1114849305769231e-02 3.6586803519217255e+00 -1.0318195163181385e+00 3.8968569438605876e+00 3.1490512896596490e-02 3.1490512896596386e-02 3.6531741612022252e-04 7.7114851947959436e-04 -7.5340081753065005e-04 1.1187182336508726e-03 -7.5340081753064918e-04 7.5340081753065005e-04 1.7516285595894483e+00 1.8230305336461783e+00 5.5658943084544886e-03 -1.9867963507948044e-02 2.4840061057098080e-02
3.5899999999999999e+01 9.8892156625539263e-01 9.7495762051803092e-01 2.4764949140070797e-02 9.6415661711532186e-01 1.1078433744607369e-02 3.6618244349655300e+00 -1.0318282535311680e+00 3.8971169110880810e+00 3.1391248820508526e-02 3.1391248820508831e-02 3.6299742241823721e-04 7.6642546124077598e-04 -7.4884434834506582e-04 1.1118417707633031e-03 -7.4884434834506647e-04 7.4884434834506582e-04 1.7527207554885762e+00 1.8245951164531478e+00 5.5707216185049199e-03 -1.9894768199320251e-02 2.4764949140070797e-02
3.6000000000000000e+01 9.8895775089736548e-01 9.7503402869536770e-01 2.4690290830397359e-02 9.6426746006696817e-01 1.1042249102634412e-02 3.6649586217644936e+00 -1.0318369295304568e+00 3.8973750551106110e+00 3.1292587106493269e-02 3.1292587106493727e-02 3.6069898838368686e-04 7.6174517086723776e-04 -7.4432859034419578e-04 1.1050275787278826e-03 -7.4432859034419675e-04 7.4432859034419578e-04 1.7538094163575966e+00 1.8261547767486144e+00 5.5755337534873443e-03 -1.9921512796964060e-02 2.4690290830397359e-02
3.6100000000000001e+01 9.8899370676299481e-01 9.7510997096084140e-01 2.4616082080876098e-02 9.6437762468211874e-01 1.1006293237005249e-02 3.6680829722878738e+00 -1.0318455447793209e+00 3.8976313928669617e+00 3.1194522425864596e-02 3.1194522425864565e-02 3.5842185224053193e-04 7.5710713985203883e-04 -7.3985306634846118e-04 1.0982749185889931e-03 -7.3985306634846259e-04 7.3985306634846118e-04 1.7548945643234610e+00 1.8277095443707811e+00 5.5803308113189258e-03 -1.9948197612082389e-02 2.4616082080876098e-02
3.6200000000000003e+01 9.8902943596914339e-01 9.7518545151527314e-01 2.4542318891678315e-02 9.6448711707746504e-01 1.0970564030856601e-02 3.6711975459751334e+00 -1.0318540997363952e+00 3.8978859410927682e+00 3.1097049511267995e-02 3.1097049511267856e-02 3.5616575611638535e-04 7.5251086713443583e-04 -7.3541730605887262e-04 1.0915830621752581e-03 -7.3541730605887110e-04 7.3541730605887262e-04 1.7559762213105772e+00 1.8292594488941469e+00 5.5851128890044505e-03 -1.9974822953384538e-02 2.4542318891678315e-02
3.6300000000000004e+01 9.8906494060707995e-01 9.7526047450974540e-01 2.4468997309666039e-02 9.6459594329741394e-01 1.0935059392920112e-02 3.6743024017420320e+00 -1.0318625948556930e+00 3.8981387163235057e+00 3.1000163155815958e-02 3.1000163155816000e-02 3.5393044597373946e-04 7.4795585897083057e-04 -7.3102084593975746e-04 1.0849512919134969e-03 -7.3102084593975854e-04 7.3102084593975746e-04 1.7570544090432254e+00 1.8308045196325413e+00 5.5898800826471766e-03 -2.0001389127112985e-02 2.4468997309666039e-02
3.6399999999999999e+01 9.8910022274285780e-01 9.7533504404632620e-01 2.4396113427721515e-02 9.6470410931513628e-01 1.0899777257142251e-02 3.6773975979866274e+00 -1.0318710305866881e+00 3.8983897348974521e+00 3.0903858212243073e-02 3.0903858212242986e-02 3.5171567154264116e-04 7.4344162880847693e-04 -7.2666322910396150e-04 1.0783789006466027e-03 -7.2666322910396107e-04 7.2666322910396150e-04 1.7581291490479454e+00 1.8323447856421118e+00 5.5946324874596711e-03 -2.0027896437069800e-02 2.4396113427721515e-02
3.6500000000000000e+01 9.8913528441768928e-01 9.7540916417878321e-01 2.4323663384087986e-02 9.6481162103360130e-01 1.0864715582310846e-02 3.6804831925951964e+00 -1.0318794073743405e+00 3.8986390129585216e+00 3.0808129592067739e-02 3.0808129592067298e-02 3.4952118625468229e-04 7.3896769716145095e-04 -7.2234400520005087e-04 1.0718651914547331e-03 -7.2234400520005109e-04 7.2234400520005087e-04 1.7592004626558877e+00 1.8338802757242731e+00 5.5993701977744515e-03 -2.0054345184642677e-02 2.4323663384087986e-02
3.6600000000000001e+01 9.8917012764831180e-01 9.7548283891328336e-01 2.4251643361721659e-02 9.6491848428659011e-01 1.0829872351688224e-02 3.6835592429480739e+00 -1.0318877256591876e+00 3.8988865664591650e+00 3.0712972264774065e-02 3.0712972264773760e-02 3.4734674717830122e-04 7.3453359148929862e-04 -7.1806273030192505e-04 1.0654094774802262e-03 -7.1806273030192299e-04 7.1806273030192505e-04 1.7602683710051263e+00 1.8354110184286136e+00 5.6040933070544609e-03 -2.0080735668830726e-02 2.4251643361721659e-02
3.6700000000000003e+01 9.8920475442734945e-01 9.7555607220908225e-01 2.4180049587654608e-02 9.6502470483969482e-01 1.0795245572650635e-02 3.6866258059254062e+00 -1.0318959858773642e+00 3.8991324111630687e+00 3.0618381257003384e-02 3.0618381257003082e-02 3.4519211495546233e-04 7.3013884607794151e-04 -7.1381896680043297e-04 1.0590110817558953e-03 -7.1381896680043167e-04 7.1381896680043297e-04 1.7613328950429465e+00 1.8369370420557616e+00 5.6088019079034287e-03 -2.0107068186269634e-02 2.4180049587654608e-02
3.6800000000000004e+01 9.8923916672366585e-01 9.7562886797920023e-01 2.4108878332368411e-02 9.6513028839129744e-01 1.0760833276334066e-02 3.6896829379128304e+00 -1.0319041884606821e+00 3.8993765626479582e+00 3.0524351651761903e-02 3.0524351651761986e-02 3.4305705373954793e-04 7.2578300192304422e-04 -7.0961228329719992e-04 1.0526693370367479e-03 -7.0961228329719981e-04 7.0961228329719992e-04 1.7623940555280886e+00 1.8384583746602106e+00 5.6134960920760455e-03 -2.0133343031256905e-02 2.4108878332368411e-02
3.6899999999999999e+01 9.8927336648271391e-01 9.7570123009108789e-01 2.4038125909178296e-02 9.6523524057353560e-01 1.0726633517286135e-02 3.6927306948070684e+00 -1.0319123338366862e+00 3.8996190363082670e+00 3.0430878587637256e-02 3.0430878587637329e-02 3.4094133113444955e-04 7.2146560661555219e-04 -7.0544225450038650e-04 1.0463835856348361e-03 -7.0544225450038499e-04 7.0544225450038650e-04 1.7634518730329682e+00 1.8399750440531077e+00 5.6181759504879969e-03 -2.0159560495776451e-02 2.4038125909178296e-02
3.7000000000000000e+01 9.8930735562687599e-01 9.7577316236728029e-01 2.3967788673627588e-02 9.6533956695324841e-01 1.0692644373124021e-02 3.6957691320214487e+00 -1.0319204224286829e+00 3.8998598473577575e+00 3.0337957258033253e-02 3.0337957258033156e-02 3.3884471813501823e-04 7.1718621422960408e-04 -7.0130846112257804e-04 1.0401531792575964e-03 -7.0130846112257707e-04 7.0130846112257804e-04 1.7645063679458604e+00 1.8414870778050019e+00 5.6228415732258704e-03 -2.0185720869522993e-02 2.3967788673627588e-02
3.7100000000000001e+01 9.8934113605580154e-01 9.7584466858603924e-01 2.3897863022892360e-02 9.6544327303290922e-01 1.0658863944198335e-02 3.6987983044913486e+00 -1.0319284546558236e+00 3.9000990108321618e+00 3.0245582910411115e-02 3.0245582910410834e-02 3.3676698906850592e-04 7.1294438521252136e-04 -6.9721048978052937e-04 1.0339774788490352e-03 -6.9721048978053045e-04 6.9721048978052937e-04 1.7655575604730513e+00 1.8429945032485524e+00 5.6274930495569036e-03 -2.0211824439926147e-02 2.3897863022892360e-02
3.7200000000000003e+01 9.8937470964673735e-01 9.7591575248198537e-01 2.3828345395195884e-02 9.6554636425154150e-01 1.0625290353262720e-02 3.7018182666795645e+00 -1.0319364309331398e+00 3.9003365415916962e+00 3.0153750845545804e-02 3.0153750845545467e-02 3.3470792153730703e-04 7.0873968627699292e-04 -6.9314793289687484e-04 1.0278558544341819e-03 -6.9314793289687495e-04 6.9314793289687484e-04 1.7666054706409631e+00 1.8444973474812050e+00 5.6321304679386036e-03 -2.0237871492174105e-02 2.3828345395195884e-02
3.7300000000000004e+01 9.8940807825485089e-01 9.7598641774671968e-01 2.3759232269232863e-02 9.6564884598561807e-01 1.0591921745149165e-02 3.7048290725816044e+00 -1.0319443516715920e+00 3.9005724543235827e+00 3.0062456416798167e-02 3.0062456416798351e-02 3.3266729636280667e-04 7.0457169029544231e-04 -6.8912038860380082e-04 1.0217876849666074e-03 -6.8912038860380071e-04 6.8912038860380082e-04 1.7676501182982431e+00 1.8459956373678261e+00 5.6367539160282233e-03 -2.0263862309237105e-02 2.3759232269232863e-02
3.7399999999999999e+01 9.8944124371355091e-01 9.7605666802943392e-01 2.3690520163603332e-02 9.6575072354994762e-01 1.0558756286448879e-02 3.7078307757309115e+00 -1.0319522172781201e+00 3.9008067635445323e+00 2.9971695029392766e-02 2.9971695029393147e-02 3.3064489753033564e-04 7.0043997619632741e-04 -6.8512746064844149e-04 1.0157723581787773e-03 -6.8512746064844149e-04 6.8512746064844149e-04 1.7686915231178284e+00 1.8474893995433035e+00 5.6413634806921050e-03 -2.0289797171890580e-02 2.3690520163603332e-02
3.7500000000000000e+01 9.8947420783480144e-01 9.7612650693751135e-01 2.3622205636255656e-02 9.6585200219854583e-01 1.0525792165198588e-02 3.7108234292040172e+00 -1.0319600281557071e+00 3.9010394836031499e+00 2.9881462139706747e-02 2.9881462139706483e-02 3.2864051213509323e-04 6.9634412886241401e-04 -6.8116875830004212e-04 1.0098092704351354e-03 -6.8116875830004408e-04 6.8116875830004212e-04 1.7697297045989773e+00 1.8489786604151119e+00 5.6459592480148854e-03 -2.0315676358737954e-02 2.3622205636255656e-02
3.7600000000000001e+01 9.8950697240942764e-01 9.7619593803711679e-01 2.3554285283939012e-02 9.6595268712548865e-01 1.0493027590572216e-02 3.7138070856256165e+00 -1.0319677847034208e+00 3.9012706286823549e+00 2.9791753254578335e-02 2.9791753254578508e-02 3.2665393032936513e-04 6.9228373903122936e-04 -6.7724389625909050e-04 1.0038978265884558e-03 -6.7724389625909147e-04 6.7724389625909050e-04 1.7707646820692731e+00 1.8504634461658416e+00 5.6505413033085955e-03 -2.0341500146233142e-02 2.3554285283939012e-02
3.7700000000000003e+01 9.8953953920742233e-01 9.7626496485377778e-01 2.3486755741664703e-02 9.6605278346575763e-01 1.0460460792577776e-02 3.7167817971735833e+00 -1.0319754873164393e+00 3.9015002128016603e+00 2.9702563930617383e-02 2.9702563930617047e-02 3.2468494527053394e-04 6.8825840319719359e-04 -6.7335249456794183e-04 9.9803743983847577e-04 -6.7335249456794183e-04 6.7335249456794183e-04 1.7717964746866002e+00 1.8519437827556933e+00 5.6551097311215853e-03 -2.0367268808702904e-02 2.3486755741664703e-02
3.7800000000000004e+01 9.8957190997824052e-01 9.7633359087295513e-01 2.3419613682176314e-02 9.6615229629606425e-01 1.0428090021759392e-02 3.7197476155839140e+00 -1.0319831363861378e+00 3.9017282498195627e+00 2.9613889773532649e-02 2.9613889773532985e-02 3.2273335307028461e-04 6.8426772351579308e-04 -6.6949417852328163e-04 9.9222753159356630e-04 -6.6949417852328304e-04 6.6949417852328163e-04 1.7728251014410910e+00 1.8534196959249418e+00 5.6596646152473652e-03 -2.0392982618368676e-02 2.3419613682176314e-02
3.7899999999999999e+01 9.8960408645109565e-01 9.7640181954060401e-01 2.3352855815428657e-02 9.6625123063566698e-01 1.0395913548904411e-02 3.7227045921556030e+00 -1.0319907323001092e+00 3.9019547534357479e+00 2.9525726437466846e-02 2.9525726437466652e-02 3.2079895274467993e-04 6.8031130770952156e-04 -6.6566857859017708e-04 9.8646753133485717e-04 -6.6566857859017697e-04 6.6566857859017708e-04 1.7738505811570460e+00 1.8548912111963616e+00 5.6642060387333080e-03 -2.0418641845368311e-02 2.3352855815428657e-02
3.8000000000000000e+01 9.8963607033524470e-01 9.7646965426372678e-01 2.3286478888075141e-02 9.6634959144716959e-01 1.0363929664755373e-02 3.7256527777554536e+00 -1.0319982754422159e+00 3.9021797371933520e+00 2.9438069624342728e-02 2.9438069624342759e-02 3.1888154616526435e-04 6.7638876897560475e-04 -6.6187533031772513e-04 9.8075687648298943e-04 -6.6187533031772600e-04 6.6187533031772513e-04 1.7748729324948278e+00 1.8563583538776227e+00 5.6687340838892271e-03 -2.0444246757777489e-02 2.3286478888075141e-02
3.8100000000000001e+01 9.8966786332027312e-01 9.7653709841091496e-01 2.3220479682963539e-02 9.6644738363730953e-01 1.0332136679726911e-02 3.7285922228228201e+00 -1.0320057661926296e+00 3.9024032144811320e+00 2.9350915083222281e-02 2.9350915083221945e-02 3.1698093801112284e-04 6.7249972589559311e-04 -6.5811407425639011e-04 9.7509501226751300e-04 -6.5811407425638761e-04 6.5811407425639011e-04 1.7758921739527269e+00 1.8578211490636538e+00 5.6732488322958439e-03 -2.0469797621630752e-02 2.3220479682963539e-02
3.8200000000000003e+01 9.8969946707637280e-01 9.7660415531288436e-01 2.3154855018639849e-02 9.6654461205773290e-01 1.0300532923627332e-02 3.7315229773742993e+00 -1.0320132049279005e+00 3.9026251985356657e+00 2.9264258609669924e-02 2.9264258609669493e-02 3.1509693572178956e-04 6.6864380234647823e-04 -6.5438445587669603e-04 9.6948139159848553e-04 -6.5438445587669342e-04 6.5438445587669603e-04 1.7769083238688015e+00 1.8592796216389742e+00 5.6777503648131160e-03 -2.0495294700942468e-02 2.3154855018639849e-02
3.8300000000000004e+01 9.8973088325461522e-01 9.7667082826299922e-01 2.3089601748860378e-02 9.6664128150575479e-01 1.0269116745384886e-02 3.7344450910083391e+00 -1.0320205920209606e+00 3.9028457024434120e+00 2.9178096045134091e-02 2.9178096045133689e-02 3.1322934945120370e-04 6.6482062741374758e-04 -6.5068612548967967e-04 9.6391547494088336e-04 -6.5068612548967967e-04 6.5068612548967967e-04 1.7779214004226931e+00 1.8607337962799919e+00 5.6822387615884607e-03 -2.0520738257727354e-02 2.3089601748860378e-02
3.8400000000000006e+01 9.8976211348722132e-01 9.7673712051778905e-01 2.3024716762111579e-02 9.6673739672510972e-01 1.0237886512778613e-02 3.7373586129098011e+00 -1.0320279278412015e+00 3.9030647391428452e+00 2.9092423276331075e-02 2.9092423276331107e-02 3.1137799202239310e-04 6.6102983530587985e-04 -6.4701873816862775e-04 9.5839673019102074e-04 -6.4701873816862645e-04 6.4701873816862775e-04 1.7789314216374159e+00 1.8621836974572739e+00 5.6867141020648868e-03 -2.0546128552020808e-02 2.3024716762111579e-02
3.8500000000000000e+01 9.8979315938782642e-01 9.7680303529745738e-01 2.2960196981137625e-02 9.6683296240668881e-01 1.0206840612173630e-02 3.7402635918544593e+00 -1.0320352127545032e+00 3.9032823214264929e+00 2.9007236234642516e-02 2.9007236234642280e-02 3.0954267888313921e-04 6.5727106527053330e-04 -6.4338195367234069e-04 9.5292463255547996e-04 -6.4338195367234265e-04 6.4338195367234069e-04 1.7799384053811214e+00 1.8636293494377854e+00 5.6911764649889935e-03 -2.0571465841898985e-02 2.2960196981137625e-02
3.8600000000000001e+01 9.8982402255173907e-01 9.7686857578638031e-01 2.2896039362475699e-02 9.6692798318926332e-01 1.0175977448260858e-02 3.7431600762134334e+00 -1.0320424471232781e+00 3.9034984619429514e+00 2.8922530895521471e-02 2.8922530895521856e-02 3.0772322806244418e-04 6.5354396151234926e-04 -6.3977543636985559e-04 9.4749866443229983e-04 -6.3977543636985473e-04 6.3977543636985559e-04 1.7809423693688389e+00 1.8650707762870975e+00 5.6956259284188116e-03 -2.0596750383498622e-02 2.2896039362475699e-02
3.8700000000000003e+01 9.8985470455619895e-01 9.7693374513359965e-01 2.2832240895998650e-02 9.6702246366020028e-01 1.0145295443801045e-02 3.7460481139575661e+00 -1.0320496313065064e+00 3.9037131731988635e+00 2.8838303277908730e-02 2.8838303277908515e-02 3.0591946012784260e-04 6.4984817311224564e-04 -6.3619885516650709e-04 9.4211831529434969e-04 -6.3619885516650568e-04 6.3619885516650709e-04 1.7819433311641908e+00 1.8665080018715681e+00 5.7000625697316617e-03 -2.0621982431036585e-02 2.2832240895998650e-02
3.8800000000000004e+01 9.8988520696062698e-01 9.7699854645330542e-01 2.2768798604465013e-02 9.6711640835616197e-01 1.0114793039373012e-02 3.7489277526617464e+00 -1.0320567656597976e+00 3.9039264675609080e+00 2.8754549443654562e-02 2.8754549443654100e-02 3.0413119814349680e-04 6.4618335394821345e-04 -6.3265188343134113e-04 9.3678308157483787e-04 -6.3265188343134113e-04 6.3265188343134113e-04 1.7829413081810854e+00 1.8679410498604914e+00 5.7044864656317709e-03 -2.0647162236829209e-02 2.2768798604465013e-02
3.8900000000000006e+01 9.8991553130687393e-01 9.7706298282531201e-01 2.2705709543076203e-02 9.6720982176379777e-01 1.0084468693126033e-02 3.7517990395091685e+00 -1.0320638505353885e+00 3.9041383572576511e+00 2.8671265496953747e-02 2.8671265496953997e-02 3.0235826762913507e-04 6.4254916261765086e-04 -6.2913419892592049e-04 9.3149246655505557e-04 -6.2913419892592169e-04 6.2913419892592049e-04 1.7839363176853871e+00 1.8693699437282216e+00 5.7088976921578589e-03 -2.0672290051311371e-02 2.2705709543076203e-02
3.9000000000000000e+01 9.8994567911946363e-01 9.7712705729552629e-01 2.2642970799040762e-02 9.6730270832042287e-01 1.0054320880536332e-02 3.7546620212955424e+00 -1.0320708862822361e+00 3.9043488543815164e+00 2.8588447583790227e-02 2.8588447583790432e-02 3.0060049651975520e-04 6.3894526236117567e-04 -6.2564548373446522e-04 9.2624598025422048e-04 -6.2564548373446381e-04 6.2564548373446522e-04 1.7849283767965616e+00 1.8707947067562656e+00 5.7132963246906187e-03 -2.0697366123055297e-02 2.2642970799040762e-02
3.9100000000000001e+01 9.8997565190583248e-01 9.7719077287640865e-01 2.2580579491145565e-02 9.6739507241468692e-01 1.0024348094167492e-02 3.7575167444332398e+00 -1.0320778732460272e+00 3.9045579708906106e+00 2.8506091891383492e-02 2.8506091891383440e-02 2.9885771512604234e-04 6.3537132098768741e-04 -6.2218542419510833e-04 9.2104313932115072e-04 -6.2218542419510909e-04 6.2218542419510833e-04 1.7859175024893013e+00 1.8722153620353510e+00 5.7176824379599842e-03 -2.0722390698789242e-02 2.2580579491145565e-02
3.9200000000000003e+01 9.9000545115656524e-01 9.7725413254742510e-01 2.2518532769333778e-02 9.6748691838723144e-01 9.9945488434349042e-03 3.7603632549553958e+00 -1.0320848117692085e+00 3.9047657186105220e+00 2.8424194647650065e-02 2.8424194647649514e-02 2.9712975609559828e-04 6.3182701080101021e-04 -6.1875371083259178e-04 9.1588346692819005e-04 -6.1875371083258994e-04 6.1875371083259178e-04 1.7869037115951250e+00 1.8736319324674646e+00 5.7220561060525787e-03 -2.0747364023415781e-02 2.2518532769333778e-02
3.9300000000000004e+01 9.9003507834562610e-01 9.7731713925549446e-01 2.2456827814289492e-02 9.6757825053133661e-01 9.9649216543739004e-03 3.7632015985199505e+00 -1.0320917021910516e+00 3.9049721092361831e+00 2.8342752120671940e-02 2.8342752120671680e-02 2.9541645437485133e-04 6.2831200852779914e-04 -6.1535003829209700e-04 9.1076649266694839e-04 -6.1535003829209765e-04 6.1535003829209700e-04 1.7878870208039592e+00 1.8750444407678672e+00 5.7264174024186914e-03 -2.0772286340029988e-02 2.2456827814289492e-02
3.9400000000000006e+01 9.9006453493058821e-01 9.7737979591542579e-01 2.2395461837029028e-02 9.6766907309355921e-01 9.9354650694118141e-03 3.7660318204136365e+00 -1.0320985448476523e+00 3.9051771543335678e+00 2.8261760618170564e-02 2.8261760618170650e-02 2.9371764717169322e-04 6.2482599524679185e-04 -6.1197410527429226e-04 9.0569175244598543e-04 -6.1197410527429399e-04 6.1197410527429226e-04 1.7888674466656971e+00 1.8764529094670777e+00 5.7307663998794464e-03 -2.0797157889937360e-02 2.2395461837029028e-02
3.9500000000000000e+01 9.9009382235285648e-01 9.7744210541035093e-01 2.2334432078498490e-02 9.6775939027435798e-01 9.9061776471436429e-03 3.7688539655559197e+00 -1.0321053400720239e+00 3.9053808653415252e+00 2.8181216486994086e-02 2.8181216486993527e-02 2.9203317391889169e-04 6.2136865631942098e-04 -6.0862561447161086e-04 9.0065878839050255e-04 -6.0862561447161140e-04 6.0862561447161086e-04 1.7898450055917348e+00 1.8778573609128348e+00 5.7351031706337572e-03 -2.0821978912671523e-02 2.2334432078498490e-02
3.9600000000000001e+01 9.9012294203788864e-01 9.7750407059214928e-01 2.2273735809177783e-02 9.6784920622871085e-01 9.8770579621113679e-03 3.7716680785028855e+00 -1.0321120881940742e+00 3.9055832535734045e+00 2.8101116112604019e-02 2.8101116112604088e-02 2.9036287623798723e-04 6.1793968132154169e-04 -6.0530427250552995e-04 8.9566714874351723e-04 -6.0530427250552897e-04 6.0530427250552995e-04 1.7908197138564881e+00 1.8792578172720331e+00 5.7394277862651815e-03 -2.0846749646011704e-02 2.2273735809177783e-02
3.9700000000000003e+01 9.9015189539541326e-01 9.7756569428186579e-01 2.2213370328690769e-02 9.6793852506672251e-01 9.8481046045868405e-03 3.7744742034510770e+00 -1.0321187895406825e+00 3.9057843302188089e+00 2.8021455918580393e-02 2.8021455918580292e-02 2.8870659790411344e-04 6.1453876397664473e-04 -6.0200978986520604e-04 8.9071638776931942e-04 -6.0200978986520658e-04 6.0200978986520604e-04 1.7917915875988899e+00 1.8806543005326315e+00 5.7437403177487316e-03 -2.0871470325999980e-02 2.2213370328690769e-02
3.9800000000000004e+01 9.9018068381964186e-01 9.7762697927012210e-01 2.2153332965421515e-02 9.6802735085422031e-01 9.8193161803581657e-03 3.7772723842412788e+00 -1.0321254444356993e+00 3.9059841063451963e+00 2.7942232366125395e-02 2.7942232366125412e-02 2.8706418481129053e-04 6.1116560209010108e-04 -5.9874188084703091e-04 8.8580606565832149e-04 -5.9874188084703070e-04 5.9874188084703091e-04 1.7927606428238656e+00 1.8820468325055399e+00 5.7480408354575394e-03 -2.0896141186958338e-02 2.2153332965421515e-02
3.9900000000000006e+01 9.9020930868948043e-01 9.7768792831752216e-01 2.2093621076136587e-02 9.6811568761334388e-01 9.7906913105195344e-03 3.7800626643622577e+00 -1.0321320532000409e+00 3.9061825928995981e+00 2.7863441953579017e-02 2.7863441953579329e-02 2.8543548493839907e-04 6.0781989748467501e-04 -5.9550026349534252e-04 8.8093574843374164e-04 -5.9550026349534447e-04 5.9550026349534252e-04 1.7937268954037895e+00 1.8834354348264795e+00 5.7523294091694861e-03 -2.0920762461505545e-02 2.2093621076136587e-02
4.0000000000000000e+01 9.9023777136873570e-01 9.7774854415504997e-01 2.2034232045613143e-02 9.6820353932312253e-01 9.7622286312643945e-03 3.7828450869544508e+00 -1.0321386161516504e+00 3.9063798007101398e+00 2.7785081215942600e-02 2.7785081215942045e-02 2.8382034831587083e-04 6.0450135593726687e-04 -5.9228465954424896e-04 8.7610500786011985e-04 -5.9228465954424886e-04 5.9228465954424896e-04 1.7946903610799210e+00 1.8848201289578190e+00 5.7566061080737271e-03 -2.0945334380573766e-02 2.2034232045613143e-02
4.0100000000000001e+01 9.9026607320631821e-01 9.7780882948446279e-01 2.1975163286272806e-02 9.6829090992004541e-01 9.7339267936819192e-03 3.7856196948136098e+00 -1.0321451336055778e+00 3.9065757404876740e+00 2.7707146724404743e-02 2.7707146724404368e-02 2.8221862699283589e-04 6.0120968711664972e-04 -5.8909479436034505e-04 8.7131342135318094e-04 -5.8909479436034386e-04 5.8909479436034505e-04 1.7956510554638248e+00 1.8862009361903906e+00 5.7608710007770320e-03 -2.0969857173424981e-02 2.1975163286272806e-02
4.0200000000000003e+01 9.9029421553644315e-01 9.7786878697867674e-01 2.1916412237821297e-02 9.6837780329862189e-01 9.7057844635568182e-03 3.7883865303943933e+00 -1.0321516058740050e+00 3.9067704228273321e+00 2.7629635085882391e-02 2.7629635085882790e-02 2.8063017500505469e-04 5.9794460452255018e-04 -5.8593039688665941e-04 8.6656057189171405e-04 -5.8593039688666115e-04 5.8593039688665941e-04 1.7966089940387657e+00 1.8875778776452763e+00 5.7651241553102785e-03 -2.0994331067667262e-02 2.1916412237821297e-02
4.0300000000000004e+01 9.9032219967882784e-01 9.7792841928214647e-01 2.1857976366893503e-02 9.6846422331193438e-01 9.6778003211721829e-03 3.7911456358139213e+00 -1.0321580332662739e+00 3.9069638582100441e+00 2.7552542942561865e-02 2.7552542942561667e-02 2.7905484834329941e-04 5.9470582542567253e-04 -5.8279119958744752e-04 8.6184604793074692e-04 -5.8279119958744719e-04 5.8279119958744752e-04 1.7975641921610934e+00 1.8889509742755779e+00 5.7693656391345893e-03 -2.1018756289270815e-02 2.1857976366893503e-02
4.0400000000000006e+01 9.9035002693888452e-01 9.7798772901124043e-01 2.1799853166704072e-02 9.6855017377218044e-01 9.6499730611155667e-03 3.7938970528552751e+00 -1.0321644160889183e+00 3.9071560570040624e+00 2.7475866971447355e-02 2.7475866971447133e-02 2.7749250492233051e-04 5.9149307080877964e-04 -5.7967693839393840e-04 8.5716944331626897e-04 -5.7967693839393840e-04 5.7967693839393840e-04 1.7985166650616018e+00 1.8903202468681612e+00 5.7735955191475534e-03 -2.1043133062583780e-02 2.1799853166704072e-02
4.0500000000000000e+01 9.9037769860791180e-01 9.7804671875460814e-01 2.1742040156703404e-02 9.6863565845120836e-01 9.6223013920881395e-03 3.7966408229709603e+00 -1.0321707546457040e+00 3.9073470294664450e+00 2.7399603883922374e-02 2.7399603883922354e-02 2.7594300455056377e-04 5.8830606530902298e-04 -5.7658735265122901e-04 8.5253035720179288e-04 -5.7658735265122836e-04 5.7658735265122901e-04 1.7994664278468731e+00 1.8916857160453777e+00 5.7778138616893107e-03 -2.1067461610347900e-02 2.1742040156703404e-02
4.0600000000000001e+01 9.9040521596328324e-01 9.7810539107354344e-01 2.1684534882238919e-02 9.6872068108104437e-01 9.5947840367167827e-03 3.7993769872863199e+00 -1.0321770492376574e+00 3.9075367857445200e+00 2.7323750425309323e-02 2.7323750425309455e-02 2.7440620890008987e-04 5.8514453716108103e-04 -5.7352218506589688e-04 8.4792839396598675e-04 -5.7352218506589894e-04 5.7352218506589688e-04 1.8004134955006059e+00 1.8930474022667647e+00 5.7820207325485779e-03 -2.1091742153714028e-02 2.1684534882238919e-02
4.0700000000000003e+01 9.9043258026863090e-01 9.7816374850234078e-01 2.1627334914221391e-02 9.6880524535440948e-01 9.5674197313692019e-03 3.8021055866029094e+00 -1.0321833001630769e+00 3.9077253358773039e+00 2.7248303374443575e-02 2.7248303374443377e-02 2.7288198147744065e-04 5.8200821814152195e-04 -5.7048118165473484e-04 8.4336316313217549e-04 -5.7048118165473516e-04 5.7048118165473484e-04 1.8013578828849226e+00 1.8944053258307261e+00 5.7862161969685763e-03 -2.1115974912257328e-02 2.1627334914221391e-02
4.0800000000000004e+01 9.9045979277402796e-01 9.7822179354864758e-01 2.1570437848796517e-02 9.6888935492523143e-01 9.5402072259719375e-03 3.8048266614018273e+00 -1.0321895077176053e+00 3.9079126897969703e+00 2.7173259543247130e-02 2.7173259543247178e-02 2.7137018759472968e-04 5.7889684351397218e-04 -5.6746409169420751e-04 8.3883427928893725e-04 -5.6746409169420762e-04 5.6746409169420751e-04 1.8022996047416615e+00 1.8957595068761885e+00 5.7904003196528738e-03 -2.1140160103992490e-02 2.1570437848796517e-02
4.0900000000000006e+01 9.9048685471616882e-01 9.7827952869380941e-01 2.1513841307021480e-02 9.6897301340914732e-01 9.5131452838312196e-03 3.8075402518469987e+00 -1.0321956721942211e+00 3.9080988573301823e+00 2.7098615776312004e-02 2.7098615776311844e-02 2.6987069434138790e-04 5.7581015197538253e-04 -5.6447066767091191e-04 8.3434136201229986e-04 -5.6447066767091115e-04 5.6447066767091191e-04 1.8032386756936525e+00 1.8971099653842385e+00 5.7945731647711931e-03 -2.1164297945388530e-02 2.1513841307021480e-02
4.1000000000000000e+01 9.9051376731854335e-01 9.7833695639321117e-01 2.1457542934546315e-02 9.6905622438399708e-01 9.4862326814566349e-03 3.8102463977884238e+00 -1.0322017938832830e+00 3.9082838481995146e+00 2.7024368950491411e-02 2.7024368950491866e-02 2.6838337055642601e-04 5.7274788560324771e-04 -5.6150066523290212e-04 8.2988403578932812e-04 -5.6150066523290266e-04 5.6150066523290212e-04 1.8041751102459744e+00 1.8984567211797381e+00 5.7987347959650819e-03 -2.1188388651383550e-02 2.1457542934546315e-02
4.1100000000000001e+01 9.9054053179161250e-01 9.7839407907661224e-01 2.1401540401300087e-02 9.6913899139031245e-01 9.4594682083875021e-03 3.8129451387653890e+00 -1.0322078730725675e+00 3.9084676720247891e+00 2.6950515974494819e-02 2.6950515974494466e-02 2.6690808680114109e-04 5.6970978980373712e-04 -5.5855384314184339e-04 8.2546192994298448e-04 -5.5855384314184469e-04 5.5855384314184339e-04 1.8051089227871973e+00 1.8997997939329234e+00 5.8028852763536334e-03 -2.1212432435399435e-02 2.1401540401300087e-02
4.1200000000000003e+01 9.9056714933297785e-01 9.7845089914847694e-01 2.1345831401182121e-02 9.6922131793179578e-01 9.4328506670220431e-03 3.8156365140096216e+00 -1.0322139100472871e+00 3.9086503383244131e+00 2.6877053788484543e-02 2.6877053788484876e-02 2.6544471533233025e-04 5.6669561326063876e-04 -5.5562996322589431e-04 8.2107467855822456e-04 -5.5562996322589626e-04 5.5562996322589431e-04 1.8060401275906086e+00 1.9011392031609757e+00 5.8070246685388962e-03 -2.1236429509356006e-02 2.1345831401182121e-02
4.1300000000000004e+01 9.9059362112755101e-01 9.7850741898829974e-01 2.1290413651757420e-02 9.6930320747579357e-01 9.4063788724491060e-03 3.8183205624484260e+00 -1.0322199050901231e+00 3.9088318565166742e+00 2.6803979363690458e-02 2.6803979363689959e-02 2.6399313007603687e-04 5.6370510788546441e-04 -5.5272879033366738e-04 8.1672192040970425e-04 -5.5272879033366781e-04 5.5272879033366738e-04 1.8069687388154221e+00 1.9024749682295823e+00 5.8111530346114642e-03 -2.1260380083685439e-02 2.1290413651757420e-02
4.1400000000000006e+01 9.9061994834771749e-01 9.7856364095092574e-01 2.1235284893957061e-02 9.6938466345376040e-01 9.3800516522825686e-03 3.8209973227077634e+00 -1.0322258584812536e+00 3.9090122359210606e+00 2.6731289702016624e-02 2.6731289702016325e-02 2.6255320660166503e-04 5.6073802876814051e-04 -5.4985009228869725e-04 8.1240329889036228e-04 -5.4985009228869703e-04 5.4985009228869725e-04 1.8078947705079733e+00 1.9038071083544696e+00 5.8152704361558692e-03 -2.1284284367346234e-02 2.1235284893957061e-02
4.1500000000000000e+01 9.9064613215350183e-01 9.7861956736686584e-01 2.1180442891782839e-02 9.6946568926171894e-01 9.3538678464982240e-03 3.8236668331153072e+00 -1.0322317704983712e+00 3.9091914857594974e+00 2.6658981835663065e-02 2.6658981835663079e-02 2.6112482209668196e-04 5.5779413412877289e-04 -5.4699363984490326e-04 8.0811846194158517e-04 -5.4699363984490250e-04 5.4699363984490326e-04 1.8088182366028980e+00 1.9051356426029242e+00 5.8193769342559133e-03 -2.1308142567837092e-02 2.1180442891782839e-02
4.1600000000000001e+01 9.9067217369272675e-01 9.7867520054260748e-01 2.1125885432016517e-02 9.6954628826071021e-01 9.3278263072733066e-03 3.8263291317034449e+00 -1.0322376414167360e+00 3.9093696151576389e+00 2.6587052826750314e-02 2.6587052826749911e-02 2.5970785534163842e-04 5.5487318527018895e-04 -5.4415920664275521e-04 8.0386706198439374e-04 -5.4415920664275489e-04 5.4415920664275521e-04 1.8097391509242944e+00 1.9064605898952878e+00 5.8234725895000049e-03 -2.1331954891210713e-02 2.1125885432016517e-02
4.1700000000000003e+01 9.9069807410117172e-01 9.7873054276092053e-01 2.1071610323933211e-02 9.6962646377723849e-01 9.3019258988283112e-03 3.8289842562122618e+00 -1.0322434715091759e+00 3.9095466331460749e+00 2.6515499766945956e-02 2.6515499766945564e-02 2.5830218668571801e-04 5.5197494653124238e-04 -5.4134656916612651e-04 7.9964875585184446e-04 -5.4134656916612531e-04 5.4134656916612651e-04 1.8106575271868752e+00 1.9077819690064413e+00 5.8275574619862450e-03 -2.1355721542087248e-02 2.1071610323933211e-02
4.1800000000000004e+01 9.9072383450272872e-01 9.7878559628115869e-01 2.1017615399019317e-02 9.6970621910370935e-01 9.2761654972714214e-03 3.8316322440924688e+00 -1.0322492610461345e+00 3.9097225486615561e+00 2.6444319777103219e-02 2.6444319777102543e-02 2.5690769802271782e-04 5.4909918524106581e-04 -5.3855550670002072e-04 7.9546320472273849e-04 -5.3855550670001834e-04 5.3855550670002072e-04 1.8115733789970991e+00 1.9090997985672631e+00 5.8316316113276650e-03 -2.1379442723667777e-02 2.1017615399019317e-02
4.1900000000000006e+01 9.9074945600955466e-01 9.7884036333955637e-01 2.0963898510694384e-02 9.6978555749886031e-01 9.2505439904451738e-03 3.8342731325083061e+00 -1.0322550102956847e+00 3.9098973705481930e+00 2.6373510006899255e-02 2.6373510006900049e-02 2.5552427276739659e-04 5.4624567167400396e-04 -5.3578580128891098e-04 7.9131007405630767e-04 -5.3578580128891195e-04 5.3578580128891098e-04 1.8124867198542920e+00 1.9104140970660752e+00 5.8356950966572778e-03 -2.1403118637747541e-02 2.0963898510694384e-02
4.2000000000000000e+01 9.9077493972222430e-01 9.7889484614952038e-01 2.0910457534037238e-02 9.6986448218818710e-01 9.2250602777755684e-03 3.8369069583404101e+00 -1.0322607195235505e+00 3.9100711075586188e+00 2.6303067634483614e-02 2.6303067634484079e-02 2.5415179583233356e-04 5.4341417900545183e-04 -5.3303723769591155e-04 7.8718903352824506e-04 -5.3303723769591198e-04 5.3303723769591155e-04 1.8133975631517500e+00 1.9117248828500688e+00 5.8397479766330983e-03 -2.1426749484729016e-02 2.0910457534037238e-02
4.2100000000000001e+01 9.9080028672987663e-01 9.7894904690191864e-01 2.0857290365516156e-02 9.6994299636436043e-01 9.1997132701233976e-03 3.8395337581886402e+00 -1.0322663889931374e+00 3.9102437683551536e+00 2.6232989866124032e-02 2.6232989866124417e-02 2.5279015360504846e-04 5.4060448326825818e-04 -5.3030960336245036e-04 7.8309975696749887e-04 -5.3030960336244927e-04 5.3030960336245036e-04 1.8143059221778337e+00 1.9130321741267122e+00 5.8437903094430386e-03 -2.1450335463634892e-02 2.0857290365516156e-02
4.2200000000000003e+01 9.9082549811036225e-01 9.7900296776536355e-01 2.0804394922722961e-02 9.7002110318763923e-01 9.1745018896378788e-03 3.8421535683748753e+00 -1.0322720189655898e+00 3.9104153615109976e+00 2.6163273935868224e-02 2.6163273935867964e-02 2.5143923392570314e-04 5.3781636331013804e-04 -5.2760268836888084e-04 7.7904192229458398e-04 -5.2760268836888030e-04 5.2760268836888084e-04 1.8152118101170442e+00 1.9143359889651435e+00 5.8478221528098714e-03 -2.1473876772120797e-02 2.0804394922722961e-02
4.2300000000000004e+01 9.9085057493038753e-01 9.7905661088649099e-01 2.0751769144111198e-02 9.7009880578627627e-01 9.1494250696125233e-03 3.8447664249457709e+00 -1.0322776096997486e+00 3.9105858955112645e+00 2.6093917105199132e-02 2.6093917105199153e-02 2.5009892606503426e-04 5.3504960075158499e-04 -5.2491628539553159e-04 7.7501521146056585e-04 -5.2491628539553072e-04 5.2491628539553159e-04 1.8161152400510869e+00 1.9156363452975422e+00 5.8518435639960016e-03 -2.1497373606488002e-02 2.0751769144111198e-02
4.2400000000000006e+01 9.9087551824565678e-01 9.7910997839023595e-01 2.0699410988737919e-02 9.7017610725691883e-01 9.1244817543431351e-03 3.8473723636754911e+00 -1.0322831614522416e+00 3.9107553787541782e+00 2.6024916662705198e-02 2.6024916662705486e-02 2.4876912070277002e-04 5.3230397994469443e-04 -5.2225018968460194e-04 7.7101931038737201e-04 -5.2225018968460183e-04 5.2225018968460194e-04 1.8170162249599220e+00 1.9169332609204894e+00 5.8558545998082289e-03 -2.1520826161695879e-02 2.0699410988737919e-02
4.2500000000000000e+01 9.9090032910101200e-01 9.7916307238010347e-01 2.0647318436009404e-02 9.7025301066500258e-01 9.0996708989879594e-03 3.8499714200684010e+00 -1.0322886744774689e+00 3.9109238195521105e+00 2.5956269923747909e-02 2.5956269923748061e-02 2.4744970990638320e-04 5.2957928793255916e-04 -5.1960419900256877e-04 7.6705390890895197e-04 -5.1960419900256790e-04 5.1960419900256877e-04 1.8179147777228024e+00 1.9182267534963084e+00 5.8598553166024593e-03 -2.1544234631374250e-02 2.0647318436009404e-02
4.2600000000000001e+01 9.9092500853057008e-01 9.7921589493843586e-01 2.0595489485430694e-02 9.7032951904513942e-01 9.0749914694300098e-03 3.8525636293617236e+00 -1.0322941490276423e+00 3.9110912261326836e+00 2.5887974230138701e-02 2.5887974230138368e-02 2.4614058711022437e-04 5.2687531440944325e-04 -5.1697811360331043e-04 7.6311870071353474e-04 -5.1697811360330989e-04 5.1697811360331043e-04 1.8188109111192980e+00 1.9195168405543870e+00 5.8638457702883491e-03 -2.1567599207835665e-02 2.0595489485430694e-02
4.2700000000000003e+01 9.9094955755785852e-01 9.7926844812667568e-01 2.0543922156358491e-02 9.7040563540150004e-01 9.0504424421413536e-03 3.8551490265281765e+00 -1.0322995853528050e+00 3.9112576066398304e+00 2.5820026949817904e-02 2.5820026949818151e-02 2.4484164709500961e-04 5.2419185168159333e-04 -5.1437173619180913e-04 7.5921338328681874e-04 -5.1437173619180826e-04 5.1437173619180913e-04 1.8197046378303059e+00 1.9208035394924894e+00 5.8678260163338809e-03 -2.1590920082087354e-02 2.0543922156358491e-02
4.2800000000000004e+01 9.9097397719595059e-01 9.7932073398562514e-01 2.0492614487758028e-02 9.7048136270819252e-01 9.0260228040495265e-03 3.8577276462785606e+00 -1.0323049837008589e+00 3.9114229691348243e+00 2.5752425476539605e-02 2.5752425476539199e-02 2.4355278596766193e-04 5.2152869462873729e-04 -5.1178487188848474e-04 7.5533765785614675e-04 -5.1178487188848279e-04 5.1178487188848474e-04 1.8205959704390500e+00 1.9220868675780463e+00 5.8717961097698897e-03 -2.1614197443843235e-02 2.0492614487758028e-02
4.2900000000000006e+01 9.9099826844759409e-01 9.7937275453570172e-01 2.0441564537963114e-02 9.7055670390963100e-01 9.0017315524058804e-03 3.8602995230643327e+00 -1.0323103443175756e+00 3.9115873215973136e+00 2.5685167229560942e-02 2.5685167229560824e-02 2.4227390114153280e-04 5.1888564066623606e-04 -5.0921732819412093e-04 7.5149122933565373e-04 -5.0921732819412169e-04 5.0921732819412093e-04 1.8214849214320670e+00 1.9233668419494339e+00 5.8757561051945373e-03 -2.1637431481535692e-02 2.0441564537963114e-02
4.3000000000000000e+01 9.9102243230534404e-01 9.7942451177718914e-01 2.0390770384439920e-02 9.7063166192090411e-01 8.9775676946559184e-03 3.8628646910801367e+00 -1.0323156674466403e+00 3.9117506719263537e+00 2.5618249653334636e-02 2.5618249653334410e-02 2.4100489131689866e-04 5.1626248970787633e-04 -5.0666891495538158e-04 7.4767380627228019e-04 -5.0666891495538028e-04 5.0666891495538158e-04 1.8223715032001806e+00 1.9246434796172349e+00 5.8797060567777311e-03 -2.1660622382327247e-02 2.0390770384439920e-02
4.3100000000000001e+01 9.9104646975168842e-01 9.7947600769048648e-01 2.0340230123554091e-02 9.7070623962813429e-01 8.9535302483115670e-03 3.8654231842663092e+00 -1.0323209533296518e+00 3.9119130279413801e+00 2.5551670217206678e-02 2.5551670217206897e-02 2.3974565646183425e-04 5.1365904412926510e-04 -5.0413944433087300e-04 7.4388510079270720e-04 -5.0413944433087084e-04 5.0413944433087300e-04 1.8232557280394650e+00 1.9259167974654854e+00 5.8836460182654518e-03 -2.1683770332122085e-02 2.0340230123554091e-02
4.3200000000000003e+01 9.9107038175917450e-01 9.7952724423635185e-01 2.0289941870341187e-02 9.7078043988883334e-01 8.9296182408253547e-03 3.8679750363113525e+00 -1.0323262022061661e+00 3.9120743973832171e+00 2.5485426415120908e-02 2.5485426415121481e-02 2.3849609779346944e-04 5.1107510873193757e-04 -5.0162873075786411e-04 7.4012482855133354e-04 -5.0162873075786595e-04 5.0162873075786411e-04 1.8241376081521912e+00 1.9271868122529063e+00 5.8875760429841044e-03 -2.1706875515577404e-02 2.0289941870341187e-02
4.3300000000000004e+01 9.9109416929053362e-01 9.7957822335614286e-01 2.0239903758280480e-02 9.7085426553225318e-01 8.9058307094664058e-03 3.8705202806543837e+00 -1.0323314143137012e+00 3.9122347879150268e+00 2.5419515765321726e-02 2.5419515765321418e-02 2.3725611775944372e-04 5.0851049070794292e-04 -4.9913659091943823e-04 7.3639270867888206e-04 -4.9913659091943997e-04 4.9913659091943823e-04 1.8250171556477688e+00 1.9284535406141206e+00 5.8914961838447419e-03 -2.1729938116114757e-02 2.0239903758280480e-02
4.3400000000000006e+01 9.9111783329880165e-01 9.7962894697205483e-01 2.0190113939072007e-02 9.7092771935972966e-01 8.8821667011983151e-03 3.8730589504875428e+00 -1.0323365898877626e+00 3.9123942071232758e+00 2.5353935810064891e-02 2.5353935810065290e-02 2.3602562001973486e-04 5.0596499960507322e-04 -4.9666284371223347e-04 7.3268846373196841e-04 -4.9666284371223336e-04 4.9666284371223347e-04 1.8258943825436709e+00 1.9297169990608556e+00 5.8954064933472630e-03 -2.1752958315931149e-02 2.0190113939072007e-02
4.3500000000000000e+01 9.9114137472744124e-01 9.7967941698735428e-01 2.0140570582416768e-02 9.7100080414502443e-01 8.8586252725588090e-03 3.8755910787583874e+00 -1.0323417291618726e+00 3.9125526625186842e+00 2.5288684115336423e-02 2.5288684115336052e-02 2.3480450942888964e-04 5.0343844729278521e-04 -4.9420731021482635e-04 7.2901181964371597e-04 -4.9420731021482625e-04 4.9420731021482635e-04 1.8267693007663504e+00 1.9309772039831312e+00 5.8993070235845713e-03 -2.1775936296010042e-02 2.0140570582416768e-02
4.3600000000000001e+01 9.9116479451045880e-01 9.7972963528660917e-01 2.0091271875800100e-02 9.7107352263465874e-01 8.8352054895411512e-03 3.8781166981722492e+00 -1.0323468323675886e+00 3.9127101615371491e+00 2.5223758270563494e-02 2.5223758270563893e-02 2.3359269201834470e-04 5.0093064792845461e-04 -4.9176981365640308e-04 7.2536250567474775e-04 -4.9176981365640362e-04 4.9176981365640308e-04 1.8276419221521440e+00 1.9322341716504348e+00 5.9031978262466317e-03 -2.1798872236132260e-02 2.0091271875800100e-02
4.3700000000000003e+01 9.9118809357252258e-01 9.7977960373591610e-01 2.0042216024278203e-02 9.7114587754824433e-01 8.8119064274773552e-03 3.8806358411945601e+00 -1.0323518997345162e+00 3.9128667115406439e+00 2.5159155888344709e-02 2.5159155888345209e-02 2.3239007497928671e-04 4.9844141792448969e-04 -4.8935017938623855e-04 7.2174025436552518e-04 -4.8935017938623682e-04 4.8935017938623855e-04 1.8285122584481648e+00 1.9334879182128792e+00 5.9070789526245908e-03 -2.1821766314886779e-02 2.0042216024278203e-02
4.3800000000000004e+01 9.9121127282907695e-01 9.7982932418312474e-01 1.9993401250267568e-02 9.7121787157880934e-01 8.7887271709230306e-03 3.8831485400531607e+00 -1.0323569314903391e+00 3.9130223198181442e+00 2.5094874604171223e-02 2.5094874604171181e-02 2.3119656664563290e-04 4.9597057591572601e-04 -4.8694823484341339e-04 7.1814480148904634e-04 -4.8694823484341247e-04 4.8694823484341339e-04 1.8293803213131838e+00 1.9347384597023514e+00 5.9109504536147021e-03 -2.1844618709681355e-02 1.9993401250267568e-02
4.3900000000000006e+01 9.9123433318645604e-01 9.7987879845805759e-01 1.9944825793337544e-02 9.7128950739311848e-01 8.7656668135439493e-03 3.8856548267405753e+00 -1.0323619278608329e+00 3.9131769935865051e+00 2.5030912076157083e-02 2.5030912076157485e-02 2.3001207647733058e-04 4.9351794272750301e-04 -4.8456380952716706e-04 7.1457588600449770e-04 -4.8456380952716614e-04 4.8456380952716706e-04 1.8302461223185034e+00 1.9359858120336437e+00 5.9148123797223041e-03 -2.1867429596753044e-02 1.9944825793337544e-02
4.4000000000000000e+01 9.9125727554199572e-01 9.7992802837272797e-01 1.9896487910005811e-02 9.7136078763198985e-01 8.7427244580042789e-03 3.8881547330162549e+00 -1.0323668890698900e+00 3.9133307399913306e+00 2.4967265984777068e-02 2.4967265984777366e-02 2.2883651504403219e-04 4.9108334134431145e-04 -4.8219673496777447e-04 7.1103325001180663e-04 -4.8219673496777198e-04 4.8219673496777447e-04 1.8311096729488168e+00 1.9372299910055735e+00 5.9186647810657179e-03 -2.1890199151178617e-02 1.9896487910005811e-02
4.4100000000000001e+01 9.9128010078414364e-01 9.7997701572155471e-01 1.9848385873536552e-02 9.7143171491060709e-01 8.7198992158563984e-03 3.8906482904088127e+00 -1.0323718153395329e+00 3.9134835661078533e+00 2.4903934032599610e-02 2.4903934032599780e-02 2.2766979400890415e-04 4.8866659687879619e-04 -4.7984684469774038e-04 7.0751663870664448e-04 -4.7984684469774011e-04 4.7984684469774038e-04 1.8319709846030567e+00 1.9384710123020918e+00 5.9225077073800855e-03 -2.1912927546884897e-02 1.9848385873536552e-02
4.4200000000000003e+01 9.9130280979256780e-01 9.8002576228157245e-01 1.9800517973741882e-02 9.7150229181882586e-01 8.6971902074323738e-03 3.8931355302182054e+00 -1.0323767068899548e+00 3.9136354789417775e+00 2.4840913944030762e-02 2.4840913944030315e-02 2.2651182611283031e-04 4.8626753654144726e-04 -4.7751397422363400e-04 7.0402580033646436e-04 -4.7751397422363335e-04 4.7751397422363400e-04 1.8328300685952401e+00 1.9397088914933727e+00 5.9263412080211896e-03 -2.1935614956658855e-02 1.9800517973741882e-02
4.4300000000000004e+01 9.9132540343826303e-01 9.8007426981264101e-01 1.9752882516785673e-02 9.7157252092147739e-01 8.6745965617369344e-03 3.8956164835179146e+00 -1.0323815639395015e+00 3.9137864854301152e+00 2.4778203465057838e-02 2.4778203465057713e-02 2.2536252515877123e-04 4.8388598961066434e-04 -4.7519796099825939e-04 7.0056048615703057e-04 -4.7519796099826036e-04 4.7519796099825939e-04 1.8336869361552932e+00 1.9409436440368968e+00 5.9301653319692050e-03 -2.1958261552157781e-02 1.9752882516785673e-02
4.4400000000000006e+01 9.9134788258365802e-01 9.8012254005764987e-01 1.9705477824990315e-02 9.7164240475866770e-01 8.6521174163420398e-03 3.8980911811570906e+00 -1.0323863867047194e+00 3.9139365924420066e+00 2.4715800362997330e-02 2.4715800362997437e-02 2.2422180599648622e-04 4.8152178740337422e-04 -4.7289864439333678e-04 6.9712045038982295e-04 -4.7289864439333760e-04 4.7289864439333678e-04 1.8345415984298750e+00 1.9421752852785188e+00 5.9339801278324097e-03 -2.1980867503919164e-02 1.9705477824990315e-02
4.4500000000000000e+01 9.9137024808271690e-01 9.8017057474272118e-01 1.9658302236646261e-02 9.7171194584607068e-01 8.6297519172829854e-03 3.9005596537626683e+00 -1.0323911754003716e+00 3.9140858067795503e+00 2.4653702426249785e-02 2.4653702426250181e-02 2.2308958450744878e-04 4.7917476324616681e-04 -4.7061586567266167e-04 6.9370545018011050e-04 -4.7061586567266318e-04 4.7061586567266167e-04 1.8353940664831845e+00 1.9434038304535217e+00 5.9377856438508616e-03 -2.2003432981370578e-02 1.9658302236646261e-02
4.4600000000000001e+01 9.9139250078104413e-01 9.8021837557740887e-01 1.9611354105824048e-02 9.7178114667522009e-01 8.6074992189559447e-03 3.9030219317414687e+00 -1.0323959302394474e+00 3.9142341351786012e+00 2.4591907464049906e-02 2.4591907464050079e-02 2.2196577759000819e-04 4.7684475244676541e-04 -4.6834946796556274e-04 6.9031524555557093e-04 -4.6834946796556415e-04 4.6834946796556274e-04 1.8362443512977631e+00 1.9446292946876618e+00 5.9415819278999761e-03 -2.2025958152839385e-02 1.9611354105824048e-02
4.4700000000000003e+01 9.9141464151598302e-01 9.8026594425489566e-01 1.9564631802189082e-02 9.7185000971379398e-01 8.5853584840170083e-03 3.9054780452822686e+00 -1.0324006514331798e+00 3.9143815843095586e+00 2.4530413306230701e-02 2.4530413306230233e-02 2.2085030314485121e-04 4.7453159226615744e-04 -4.6609929624097742e-04 6.8694959938582858e-04 -4.6609929624097840e-04 4.6609929624097742e-04 1.8370924637752850e+00 1.9458516929981984e+00 5.9453690274941864e-03 -2.2048443185562434e-02 1.9564631802189082e-02
4.4800000000000004e+01 9.9143667111671729e-01 9.8031328245218674e-01 1.9518133710818994e-02 9.7191853740589829e-01 8.5633288832826938e-03 3.9079280243578447e+00 -1.0324053391910799e+00 3.9145281607781524e+00 2.4469217802978536e-02 2.4469217802978633e-02 2.1974308006060021e-04 4.7223512189094958e-04 -4.6386519728172074e-04 6.8360827734232103e-04 -4.6386519728171960e-04 4.6386519728172074e-04 1.8379384147373381e+00 1.9470710402949136e+00 5.9491469897904299e-03 -2.2070888245695509e-02 1.9518133710818994e-02
4.4900000000000006e+01 9.9145859040436823e-01 9.8036039183030144e-01 1.9471858232023465e-02 9.7198673217234477e-01 8.5414095956318371e-03 3.9103718987270049e+00 -1.0324099937209317e+00 3.9146738711262037e+00 2.4408318824606264e-02 2.4408318824606062e-02 2.1864402819981639e-04 4.6995518240644442e-04 -4.6164701965943221e-04 6.8029104785924865e-04 -4.6164701965943254e-04 4.6164701965943221e-04 1.8387822149261963e+00 1.9482873513811196e+00 5.9529158615916466e-03 -2.2093293498322814e-02 1.9471858232023465e-02
4.5000000000000000e+01 9.9148040019209105e-01 9.8040727403446093e-01 1.9425803781166630e-02 9.7205459641092440e-01 8.5195998079089178e-03 3.9128096979365798e+00 -1.0324146152288318e+00 3.9148187218324000e+00 2.4347714261314990e-02 2.4347714261315271e-02 2.1755306838503781e-04 4.6769161676990257e-04 -4.5944461370967888e-04 6.7699768209471668e-04 -4.5944461370967839e-04 4.5944461370967888e-04 1.8396238750055816e+00 1.9495006409546547e+00 5.9566756893502269e-03 -2.2115659107466268e-02 1.9425803781166630e-02
4.5100000000000001e+01 9.9150210128517124e-01 9.8045393069427511e-01 1.9379968788491849e-02 9.7212213249667945e-01 8.4978987148287034e-03 3.9152414513234106e+00 -1.0324192039191897e+00 3.9149627193130265e+00 2.4287402022969390e-02 2.4287402022969522e-02 2.1647012238522114e-04 4.6544426978439629e-04 -4.5725783150761073e-04 6.7372795389283196e-04 -4.5725783150761149e-04 4.5725783150761073e-04 1.8404634055614206e+00 1.9507109236088673e+00 5.9604265191714467e-03 -2.2137985236094698e-02 1.9379968788491849e-02
4.5200000000000003e+01 9.9152369448111766e-01 9.8050036342392499e-01 1.9334351698949041e-02 9.7218934278216862e-01 8.4763055188823311e-03 3.9176671880162939e+00 -1.0324237599947514e+00 3.9151058699227144e+00 2.4227380038869446e-02 2.4227380038869758e-02 2.1539511290224206e-04 4.6321298807300054e-04 -4.5508652684392303e-04 6.7048163974616512e-04 -4.5508652684392341e-04 4.5508652684392303e-04 1.8413008171025855e+00 1.9519182138335891e+00 5.9641683968168118e-03 -2.2160272046133026e-02 1.9334351698949041e-02
4.5300000000000004e+01 9.9154518056975527e-01 9.8054657382234411e-01 1.9288950972024224e-02 9.7225622959773106e-01 8.4548194302446408e-03 3.9200869369379214e+00 -1.0324282836566190e+00 3.9152481799551540e+00 2.4167646257531285e-02 2.4167646257531674e-02 2.1432796355779532e-04 4.6099762005348050e-04 -4.5293055520127687e-04 6.6725851875907216e-04 -4.5293055520127719e-04 4.5293055520127687e-04 1.8421361200616329e+00 1.9531225260160969e+00 5.9679013677074134e-03 -2.2182519698471223e-02 1.9288950972024224e-02
4.5400000000000006e+01 9.9156656033331703e-01 9.8059256347339641e-01 1.9243765081571537e-02 9.7232279525174548e-01 8.4334396666828661e-03 3.9225007268067884e+00 -1.0324327751042757e+00 3.9153896556438510e+00 2.4108198646465042e-02 2.4108198646465143e-02 2.1326859888035006e-04 4.5879801591329630e-04 -4.5078977373100960e-04 6.6405837261135966e-04 -4.5078977373101046e-04 4.5078977373100960e-04 1.8429693247955303e+00 1.9543238744420637e+00 5.9716254769272004e-03 -2.2204728352973251e-02 1.9243765081571537e-02
4.5500000000000000e+01 9.9158783454653343e-01 9.8063833394605193e-01 1.9198792515647507e-02 9.7238904203088594e-01 8.4121654534665691e-03 3.9249085861390798e+00 -1.0324372345355752e+00 3.9155303031627753e+00 2.4049035191959132e-02 2.4049035191958851e-02 2.1221694429238616e-04 4.5661402758506579e-04 -4.4866404123026799e-04 6.6088098552265413e-04 -4.4866404123026837e-04 4.4866404123026799e-04 1.8438004415863758e+00 1.9555222732964987e+00 5.9753407692262365e-03 -2.2226898168485918e-02 1.9198792515647507e-02
4.5600000000000001e+01 9.9160900397672103e-01 9.8068388679456042e-01 1.9154031776347596e-02 9.7245497220037347e-01 8.3909960232789044e-03 3.9273105432505404e+00 -1.0324416621467827e+00 3.9156701286271041e+00 2.3990153898867377e-02 2.3990153898867814e-02 2.1117292609787661e-04 4.5444550872241547e-04 -4.4655321811949819e-04 6.5772614421737477e-04 -4.4655321811949965e-04 4.4655321811949819e-04 1.8446294806421077e+00 1.9567177366646762e+00 5.9790472890239353e-03 -2.2249029302847539e-02 1.9154031776347596e-02
4.5700000000000003e+01 9.9163006938387099e-01 9.8072922355862180e-01 1.9109481379644973e-02 9.7252058800422603e-01 8.3699306161290621e-03 3.9297066262583202e+00 -1.0324460581325829e+00 3.9158091380938855e+00 2.3931552790399685e-02 2.3931552790399567e-02 2.1013647146989552e-04 4.5229231467624396e-04 -4.4445716642031898e-04 6.5459363789021458e-04 -4.4445716642031990e-04 4.4445716642031898e-04 1.8454564520972068e+00 1.9579102785330551e+00 5.9827450804122023e-03 -2.2271121912896676e-02 1.9109481379644973e-02
4.5800000000000004e+01 9.9165103152073408e-01 9.8077434576355516e-01 1.9065139855231502e-02 9.7258589166550258e-01 8.3489684792659776e-03 3.9320968630828004e+00 -1.0324504226861038e+00 3.9159473375627414e+00 2.3873229907910274e-02 2.3873229907910402e-02 2.0910750843846582e-04 4.5015430247124616e-04 -4.4237574973362534e-04 6.5148325817209114e-04 -4.4237574973362545e-04 4.4237574973362534e-04 1.8462813660133905e+00 1.9590999127901869e+00 5.9864341871585904e-03 -2.2293176154480576e-02 1.9065139855231502e-02
4.5900000000000006e+01 9.9167189113290677e-01 9.8081925492046473e-01 1.9021005746360904e-02 9.7265088538654587e-01 8.3281088670932400e-03 3.9344812814493926e+00 -1.0324547559989175e+00 3.9160847329765094e+00 2.3815183310697166e-02 2.3815183310697291e-02 2.0808596587860539e-04 4.4803133078298693e-04 -4.4030883321821116e-04 6.4839479909681655e-04 -4.4030883321821040e-04 4.4030883321821116e-04 1.8471042323802993e+00 1.9602866532276131e+00 5.9901146527094060e-03 -2.2315192182463695e-02 1.9021005746360904e-02
4.6000000000000000e+01 9.9169264895891474e-01 9.8086395252640390e-01 1.8977077609694002e-02 9.7271557134922071e-01 8.3073510410851814e-03 3.9368599088903293e+00 -1.0324590582610660e+00 3.9162213302219144e+00 2.3757411075796236e-02 2.3757411075796767e-02 2.0707177349855134e-04 4.4592325991517833e-04 -4.3825628356956782e-04 6.4532805706811914e-04 -4.3825628356956658e-04 4.3825628356956782e-04 1.8479250611161728e+00 1.9614705135407544e+00 5.9937865201927778e-03 -2.2337170150736028e-02 1.8977077609694002e-02
4.6100000000000001e+01 9.9171330573029592e-01 9.8090844006453703e-01 1.8933354015146051e-02 9.7277995171514986e-01 8.2866942697041122e-03 3.9392327727464287e+00 -1.0324633296610688e+00 3.9163571351302169e+00 2.3699911297784700e-02 2.3699911297784596e-02 2.0606486182819542e-04 4.4382995177744128e-04 -4.3621796899913823e-04 6.4228283082733368e-04 -4.3621796899913812e-04 4.3621796899913823e-04 1.8487438620685224e+00 1.9626515073297890e+00 5.9974498324216734e-03 -2.2359110212221422e-02 1.8933354015146051e-02
4.6200000000000003e+01 9.9173386217168125e-01 9.8095271900429859e-01 1.8889833545736305e-02 9.7284402862594499e-01 8.2661378283187675e-03 3.9415999001688284e+00 -1.0324675703859578e+00 3.9164921534778658e+00 2.3642682088580735e-02 2.3642682088581248e-02 2.0506516220766775e-04 4.4175126986330894e-04 -4.3419375921378546e-04 6.3925892142145321e-04 -4.3419375921378725e-04 4.3419375921378546e-04 1.8495606450147910e+00 1.9638296481005180e+00 6.0011046318969013e-03 -2.2381012518885694e-02 1.8889833545736305e-02
4.6300000000000004e+01 9.9175431900087629e-01 9.8099679080155056e-01 1.8846514797439342e-02 9.7290780420343692e-01 8.2456809991238202e-03 3.9439613181207216e+00 -1.0324717806212549e+00 3.9166263909870995e+00 2.3585721577254134e-02 2.3585721577254082e-02 2.0407260677617471e-04 4.3968707922872392e-04 -4.3218352539572686e-04 6.3625613217190165e-04 -4.3218352539572524e-04 4.3218352539572686e-04 1.8503754196630093e+00 1.9650049492652266e+00 6.0047509608100813e-03 -2.2402877221744787e-02 1.8846514797439342e-02
4.6400000000000006e+01 9.9177467692893950e-01 9.8104065689873843e-01 1.8803396379038596e-02 9.7297128054990090e-01 8.2253230710605252e-03 3.9463170533790568e+00 -1.0324759605510481e+00 3.9167598533266248e+00 2.3529027909828755e-02 2.3529027909828998e-02 2.0308712846088840e-04 4.3763724647065714e-04 -4.3018714018256673e-04 6.3327426864345511e-04 -4.3018714018256641e-04 4.3018714018256673e-04 1.8511881956524425e+00 1.9661774241435319e+00 6.0083888610465552e-03 -2.2424704470872771e-02 1.8803396379038596e-02
4.6500000000000000e+01 9.9179493666026153e-01 9.8108431872504287e-01 1.8760476911981787e-02 9.7303445974827973e-01 8.2050633397384720e-03 3.9486671325362250e+00 -1.0324801103579315e+00 3.9168925461121806e+00 2.3472599249098100e-02 2.3472599249098190e-02 2.0210866096617748e-04 4.3560163970631009e-04 -4.2820447764788133e-04 6.3031313861405878e-04 -4.2820447764788100e-04 4.2820447764788133e-04 1.8519989825542300e+00 1.9673470859632214e+00 6.0120183741882785e-03 -2.2446494415409753e-02 1.8760476911981787e-02
4.6600000000000001e+01 9.9181509889264163e-01 9.8112777769653170e-01 1.8717755030238287e-02 9.7309734386240332e-01 8.1849011073584152e-03 3.9510115820017266e+00 -1.0324842302230692e+00 3.9170244749071568e+00 2.3416433774435867e-02 2.3416433774435433e-02 2.0113713876285190e-04 4.3358012855244937e-04 -4.2623541328191576e-04 6.2737255204476771e-04 -4.2623541328191478e-04 4.2623541328191576e-04 1.8528077898720159e+00 1.9685139478610836e+00 6.0156395415166914e-03 -2.2468247203569734e-02 1.8717755030238287e-02
4.6700000000000003e+01 9.9183516431736396e-01 9.8117103521630855e-01 1.8675229380158372e-02 9.7315993493720554e-01 8.1648356826361200e-03 3.9533504280038225e+00 -1.0324883203262032e+00 3.9171556452232172e+00 2.3360529681611914e-02 2.3360529681611644e-02 2.0017249707770016e-04 4.3157258410514931e-04 -4.2427982397266051e-04 6.2445232105036073e-04 -4.2427982397265834e-04 4.2427982397266051e-04 1.8536146270425780e+00 1.9696780228837292e+00 6.0192524040155303e-03 -2.2489962982648399e-02 1.8675229380158372e-02
4.6800000000000004e+01 9.9185513361927258e-01 9.8121409267465987e-01 1.8632898620334456e-02 9.7322223499893812e-01 8.1448663807273357e-03 3.9556836965911599e+00 -1.0324923808456630e+00 3.9172860625208741e+00 2.3304885182612901e-02 2.3304885182613051e-02 1.9921467188311755e-04 4.2957887891988339e-04 -4.2233758798725400e-04 6.2155225987037157e-04 -4.2233758798725264e-04 4.2233758798725400e-04 1.8544195034364417e+00 1.9708393239884008e+00 6.0228570023736381e-03 -2.2511641899030713e-02 1.8632898620334456e-02
4.6900000000000006e+01 9.9187500747684609e-01 9.8125695144919967e-01 1.8590761421464021e-02 9.7328424605538211e-01 8.1249925231536915e-03 3.9580114136343894e+00 -1.0324964119583691e+00 3.9174157322100642e+00 2.3249498505459841e-02 2.3249498505460209e-02 1.9826359988693441e-04 4.2759888699183226e-04 -4.2040858495357743e-04 6.1867218484051184e-04 -4.2040858495357857e-04 4.2040858495357743e-04 1.8552224283584933e+00 1.9719978640437776e+00 6.0264533769877112e-03 -2.2533284098198613e-02 1.8590761421464021e-02
4.7000000000000000e+01 9.9189478656227037e-01 9.8129961290501255e-01 1.8548816466214459e-02 9.7334597009605595e-01 8.1052134377296893e-03 3.9603336048277593e+00 -1.0325004138398568e+00 3.9175446596507233e+00 2.3194367894031918e-02 2.3194367894031752e-02 1.9731921852237007e-04 4.2563248373656541e-04 -4.1849269584220083e-04 6.1581191436457089e-04 -4.1849269584220196e-04 4.1849269584220083e-04 1.8560234110485829e+00 1.9731536558307685e+00 6.0300415679650334e-03 -2.2554889724738493e-02 1.8548816466214459e-02
4.7100000000000001e+01 9.9191447154150936e-01 9.8134207839479515e-01 1.8507062449089777e-02 9.7340740909241963e-01 8.0855284584906532e-03 3.9626502956906879e+00 -1.0325043866642871e+00 3.9176728501533704e+00 2.3139491607893619e-02 2.3139491607893227e-02 1.9638146593821561e-04 4.2367954597103275e-04 -4.1658980294861312e-04 6.1297126888682873e-04 -4.1658980294861518e-04 4.1658980294861312e-04 1.8568224606821226e+00 1.9743067120432949e+00 6.0336216151261595e-03 -2.2576458922348684e-02 1.8507062449089777e-02
4.7200000000000003e+01 9.9193406307437837e-01 9.8138434925899487e-01 1.8465498076298822e-02 9.7346856499807954e-01 8.0659369256216550e-03 3.9649615115693324e+00 -1.0325083306044796e+00 3.9178003089796700e+00 2.3084867922118144e-02 2.3084867922118203e-02 1.9545028098905321e-04 4.2173995189475884e-04 -4.1469978987563748e-04 6.1015007086469069e-04 -4.1469978987563840e-04 4.1469978987563748e-04 1.8576195863706744e+00 1.9754570452890710e+00 6.0371935580076216e-03 -2.2597991833846701e-02 1.8465498076298822e-02
4.7300000000000004e+01 9.9195356181461258e-01 9.8142642682594761e-01 1.8424122065625593e-02 9.7352943974898698e-01 8.0464381853874098e-03 3.9672672776381215e+00 -1.0325122458318889e+00 3.9179270413429519e+00 2.3030495127122717e-02 2.3030495127122626e-02 1.9452560322577307e-04 4.1981358107148753e-04 -4.1282254151626908e-04 6.0734814474204210e-04 -4.1282254151626859e-04 4.1282254151626908e-04 1.8584147971625367e+00 1.9766046680903675e+00 6.0407574358645206e-03 -2.2619488601176692e-02 1.8424122065625593e-02
4.7400000000000006e+01 9.9197296840993698e-01 9.8146831241201304e-01 1.8382933146300968e-02 9.7359003526363597e-01 8.0270315900631290e-03 3.9695676189012863e+00 -1.0325161325166454e+00 3.9180530524087889e+00 2.2976371528494681e-02 2.2976371528494563e-02 1.9360737288610350e-04 4.1790031441091161e-04 -4.1095794403658181e-04 6.0456531692268530e-04 -4.1095794403658094e-04 4.1095794403658181e-04 1.8592081020433198e+00 1.9777495928847735e+00 6.0443132876731621e-03 -2.2640949365416534e-02 1.8382933146300968e-02
4.7500000000000000e+01 9.9199228350213375e-01 9.8151000732170834e-01 1.8341930058876247e-02 9.7365035344325745e-01 8.0077164978662949e-03 3.9718625601943693e+00 -1.0325199908275595e+00 3.9181783472955147e+00 2.2922495446830556e-02 2.2922495446830664e-02 1.9269553088540288e-04 4.1600003415087855e-04 -4.0910588485908503e-04 6.0180141574448789e-04 -4.0910588485908433e-04 4.0910588485908503e-04 1.8599995099365163e+00 1.9788918320259468e+00 6.0478611521336276e-03 -2.2662374266784999e-02 1.8341930058876247e-02
4.7600000000000001e+01 9.9201150772711066e-01 9.8155151284784004e-01 1.8301111555098361e-02 9.7371039617201227e-01 7.9884922728893533e-03 3.9741521261857162e+00 -1.0325238209321383e+00 3.9183029310747748e+00 2.2868865217569676e-02 2.2868865217569478e-02 1.9179001880749536e-04 4.1411262383973070e-04 -4.0726625264619849e-04 5.9905627145369388e-04 -4.0726625264619686e-04 4.0726625264619849e-04 1.8607890297040657e+00 1.9800313977843560e+00 6.0514010676723136e-03 -2.2683763444648865e-02 1.8301111555098361e-02
4.7700000000000003e+01 9.9203064171496669e-01 9.8159283027163446e-01 1.8260476397786662e-02 9.7377016531717997e-01 7.9693582850333157e-03 3.9764363413779509e+00 -1.0325276229965836e+00 3.9184268087720056e+00 2.2815479190832096e-02 2.2815479190831836e-02 1.9089077889570483e-04 4.1223796831894996e-04 -4.0543893728400891e-04 5.9632971617971367e-04 -4.0543893728400653e-04 4.0543893728400891e-04 1.8615766701469127e+00 1.9811683023480167e+00 6.0549330724444742e-03 -2.2705117037529834e-02 1.8260476397786662e-02
4.7800000000000004e+01 9.9204968609005773e-01 9.8163396086286614e-01 1.8220023360711400e-02 9.7382966272934635e-01 7.9503139099422557e-03 3.9787152301094384e+00 -1.0325313971858319e+00 3.9185499853670271e+00 2.2762335731261015e-02 2.2762335731261150e-02 1.8999775404404383e-04 4.1037595370611954e-04 -4.0362382986632354e-04 5.9362158391036734e-04 -4.0362382986632440e-04 4.0362382986632354e-04 1.8623624400055578e+00 1.9823025578232167e+00 6.0584572043366697e-03 -2.2726435183111512e-02 1.8220023360711400e-02
4.7900000000000006e+01 9.9206864147106133e-01 9.8167490587998385e-01 1.8179751228473699e-02 9.7388889024258762e-01 7.9313585289386736e-03 3.9809888165557266e+00 -1.0325351436635355e+00 3.9186724657944580e+00 2.2709433217865130e-02 2.2709433217865161e-02 1.8911088778850743e-04 4.0852646737811964e-04 -4.0182082267893881e-04 5.9093171046744621e-04 -4.0182082267893761e-04 4.0182082267893881e-04 1.8631463479606036e+00 1.9834341762352359e+00 6.0619735009692713e-03 -2.2747718018246221e-02 1.8179751228473699e-02
4.8000000000000000e+01 9.9208750847104010e-01 9.8171566657023723e-01 1.8139658796387164e-02 9.7394784967465298e-01 7.9124915289597343e-03 3.9832571247309754e+00 -1.0325388625921099e+00 3.9187942549443084e+00 2.2656770043861737e-02 2.2656770043861980e-02 1.8823012429847216e-04 4.0668939795451028e-04 -4.0002980918407845e-04 5.8825993348255064e-04 -4.0002980918407997e-04 4.0002980918407845e-04 1.8639284026332936e+00 1.9845631695290564e+00 6.0654819996989106e-03 -2.2768965678961806e-02 1.8139658796387164e-02
4.8100000000000001e+01 9.9210628769750564e-01 9.8175624416979856e-01 1.8099744870360968e-02 9.7400654282714472e-01 7.8937123024943375e-03 3.9855201784893723e+00 -1.0325425541327087e+00 3.9189153576624154e+00 2.2604344616523345e-02 2.2604344616523560e-02 1.8735540836829155e-04 4.0486463528126174e-04 -3.9825068400515834e-04 5.8560609237344994e-04 -3.9825068400516051e-04 3.9825068400515834e-04 1.8647086125860453e+00 1.9856895495700675e+00 6.0689827376207671e-03 -2.2790178300468318e-02 1.8099744870360968e-02
4.8200000000000003e+01 9.9212497975247893e-01 9.8179663990388566e-01 1.8060008266784538e-02 9.7406497148569438e-01 7.8750202475210505e-03 3.9877780015265261e+00 -1.0325462184452552e+00 3.9190357787509447e+00 2.2552155357028800e-02 2.2552155357028911e-02 1.8648668540901611e-04 4.0305207041471875e-04 -3.9648334291176647e-04 5.8297002832078261e-04 -3.9648334291176684e-04 3.9648334291176647e-04 1.8654869863229790e+00 1.9868133281447593e+00 6.0724757515711481e-03 -2.2811356017164684e-02 1.8060008266784538e-02
4.8300000000000004e+01 9.9214358523255319e-01 9.8183685498688200e-01 1.8020447812413635e-02 9.7412313742013956e-01 7.8564147674468482e-03 3.9900306173808553e+00 -1.0325498556884636e+00 3.9191555229688970e+00 2.2500200700310145e-02 2.2500200700310179e-02 1.8562390144015491e-04 4.0125159560572282e-04 -3.9472768280478617e-04 5.8035158424494106e-04 -3.9472768280478552e-04 3.9472768280478617e-04 1.8662635322904375e+00 1.9879345169614124e+00 6.0759610781296811e-03 -2.2832498962645234e-02 1.8020447812413635e-02
4.8400000000000006e+01 9.9216210472895339e-01 9.8187689062245509e-01 1.7981062344258003e-02 9.7418104238469538e-01 7.8378952710466653e-03 3.9922780494349506e+00 -1.0325534660198292e+00 3.9192745950325585e+00 2.2448479094907586e-02 2.2448479094907603e-02 1.8476700308167295e-04 3.9946310428408795e-04 -3.9298360170185177e-04 5.7775060478352472e-04 -3.9298360170185193e-04 3.9298360170185177e-04 1.8670382588775032e+00 1.9890531276507781e+00 6.0794387536217097e-03 -2.2853607269706252e-02 1.7981062344258003e-02
4.8500000000000000e+01 9.9218053882759616e-01 9.8191674800367368e-01 1.7941850709470346e-02 9.7423868811812586e-01 7.8194611724037386e-03 3.9945203209169322e+00 -1.0325570495956533e+00 3.9193929996159906e+00 2.2396989002822398e-02 2.2396989002822946e-02 1.8391593754604903e-04 3.9768649104323305e-04 -3.9125099872294516e-04 5.7516693626899419e-04 -3.9125099872294717e-04 3.9125099872294516e-04 1.8678111744165085e+00 1.9901691717667529e+00 6.0829088141206014e-03 -2.2874681070352433e-02 1.7941850709470346e-02
4.8600000000000001e+01 9.9219888810914925e-01 9.8195642831312324e-01 1.7902811765236861e-02 9.7429607634391235e-01 7.8011118908507607e-03 3.9967574549017888e+00 -1.0325606065710566e+00 3.9195107413514783e+00 2.2345728899374053e-02 2.2345728899373866e-02 1.8307065263047583e-04 3.9592165162509208e-04 -3.8952977407625297e-04 5.7260042670672880e-04 -3.8952977407625324e-04 3.8952977407625297e-04 1.8685822871835396e+00 1.9912826607870440e+00 6.0863712954499286e-03 -2.2895720495803136e-02 1.7902811765236861e-02
4.8700000000000003e+01 9.9221715314908820e-01 9.8199593272302066e-01 1.7863944378669120e-02 9.7435320877041909e-01 7.7828468509118015e-03 3.9989894743126970e+00 -1.0325641370999774e+00 3.9196278248300032e+00 2.2294697273055955e-02 2.2294697273055927e-02 1.8223109670913729e-04 3.9416848290517843e-04 -3.8781982904416217e-04 5.7005092575329944e-04 -3.8781982904416261e-04 3.8781982904416217e-04 1.8693516053989354e+00 1.9923936061138281e+00 6.0898262331859085e-03 -2.2916725676498887e-02 1.7863944378669120e-02
4.8800000000000004e+01 9.9223533451775514e-01 9.8203526239532601e-01 1.7825247426697281e-02 9.7441008709105781e-01 7.7646654822449640e-03 4.0012164019223402e+00 -1.0325676413351950e+00 3.9197442546016767e+00 2.2243892625398120e-02 2.2243892625398009e-02 1.8139721872568947e-04 3.9242688287799491e-04 -3.8612106596958251e-04 5.6751828469527206e-04 -3.8612106596958029e-04 3.8612106596958251e-04 1.8701191372277821e+00 1.9935020190744053e+00 6.0932736626594479e-03 -2.2937696742107480e-02 1.7825247426697281e-02
4.8900000000000006e+01 9.9225343278041411e-01 9.8207441848185473e-01 1.7786719795964773e-02 9.7446671298444931e-01 7.7465672195858280e-03 4.0034382603541987e+00 -1.0325711194283351e+00 3.9198600351762072e+00 2.2193313470827095e-02 2.2193313470827297e-02 1.8056896818576993e-04 3.9069675064254335e-04 -3.8443338824235574e-04 5.6500235642812562e-04 -3.8443338824235520e-04 3.8443338824235574e-04 1.8708848907804001e+00 1.9946079109218429e+00 6.0967136189584402e-03 -2.2958633821530211e-02 1.7786719795964773e-02
4.9000000000000000e+01 9.9227144849730819e-01 9.8211340212438614e-01 1.7748360382724242e-02 9.7452308811458399e-01 7.7285515026916229e-03 4.0056550720838349e+00 -1.0325745715298829e+00 3.9199751710233244e+00 2.2142958336528205e-02 2.2142958336528861e-02 1.7974629514965683e-04 3.8897798638810649e-04 -3.8275670028591936e-04 5.6250299543557619e-04 -3.8275670028591925e-04 3.8275670028591936e-04 1.8716488741128274e+00 1.9957112928356142e+00 6.1001461369299343e-03 -2.2979537042907991e-02 1.7748360382724242e-02
4.9100000000000001e+01 9.9228938222371377e-01 9.8215221445477274e-01 1.7710168092734884e-02 9.7457921413097892e-01 7.7106177762861156e-03 4.0078668594401599e+00 -1.0325779977891942e+00 3.9200896665732317e+00 2.2092825762312859e-02 2.2092825762312997e-02 1.7892915022504094e-04 3.8727049138025555e-04 -3.8109090754418157e-04 5.6002005776922251e-04 -3.8109090754418151e-04 3.8109090754418157e-04 1.8724110952272979e+00 1.9968121759222299e+00 6.1035712511822359e-03 -2.3000406533627411e-02 1.7710168092734884e-02
4.9200000000000003e+01 9.9230723450999481e-01 9.8219085659504690e-01 1.7672141841160977e-02 9.7463509266883386e-01 7.6927654900052246e-03 4.0100736446066962e+00 -1.0325813983545105e+00 3.9202035262170316e+00 2.2042914300482015e-02 2.2042914300482077e-02 1.7811748455989589e-04 3.8557416794699449e-04 -3.7943591646851768e-04 5.5755340102841351e-04 -3.7943591646851877e-04 3.7943591646851768e-04 1.8731715620727123e+00 1.9979105712158645e+00 6.1069889960871171e-03 -2.3021242420326767e-02 1.7672141841160977e-02
4.9300000000000004e+01 9.9232500590165673e-01 9.8222932965752607e-01 1.7634280552471852e-02 9.7469072534918488e-01 7.6749940983433587e-03 4.0122754496228117e+00 -1.0325847733729485e+00 3.9203167543071169e+00 2.1993222515698452e-02 2.1993222515698223e-02 1.7731124983548141e-04 3.8388891946523516e-04 -3.7779163450508171e-04 5.5510288434056315e-04 -3.7779163450508204e-04 3.7779163450508171e-04 1.8739302825451063e+00 1.9990064896789723e+00 6.1103994057818793e-03 -2.3042044828901945e-02 1.7634280552471852e-02
4.9400000000000006e+01 9.9234269693939958e-01 9.8226763474491763e-01 1.7596583160343016e-02 9.7474611377905662e-01 7.6573030606004264e-03 4.0144722963849544e+00 -1.0325881229905480e+00 3.9204293551576526e+00 2.1943748984852764e-02 2.1943748984852920e-02 1.7651039825939405e-04 3.8221465034731612e-04 -3.7615797008214966e-04 5.5266836834154376e-04 -3.7615797008215107e-04 3.7615797008214966e-04 1.8746872644881125e+00 2.0000999422029011e+00 6.1138025141714396e-03 -2.3062813884512350e-02 1.7596583160343016e-02
4.9500000000000000e+01 9.9236030815917031e-01 9.8230577295042099e-01 1.7559048607558542e-02 9.7480125955161179e-01 7.6396918408295350e-03 4.0166642066478655e+00 -1.0325914473522404e+00 3.9205413330449197e+00 2.1894492296937816e-02 2.1894492296938333e-02 1.7571488255880991e-04 3.8055126602786778e-04 -3.7453483259779159e-04 5.5024971515660152e-04 -3.7453483259779126e-04 3.7453483259779159e-04 1.8754425156934185e+00 2.0011909396084966e+00 6.1171983549304044e-03 -2.3083549711586722e-02 1.7559048607558542e-02
4.9600000000000001e+01 9.9237784009221452e-01 9.8234374535783009e-01 1.7521675845914703e-02 9.7485616424629984e-01 7.6221599077853780e-03 4.0188512020257914e+00 -1.0325947466018919e+00 3.9206526922077716e+00 2.1845451052919847e-02 2.1845451052920264e-02 1.7492465597370715e-04 3.7889867295075037e-04 -3.7292213240760629e-04 5.4784678838131341e-04 -3.7292213240760607e-04 3.7292213240760629e-04 1.8761960439012175e+00 2.0022794926467031e+00 6.1205869615050404e-03 -2.3104252433828892e-02 1.7521675845914703e-02
4.9700000000000003e+01 9.9239529326512677e-01 9.8238155304163277e-01 1.7484463836124869e-02 9.7491082942900187e-01 7.6047067348732865e-03 4.0210333039936614e+00 -1.0325980208822936e+00 3.9207634368480240e+00 2.1796623865615237e-02 2.1796623865614793e-02 1.7413967225034921e-04 3.7725677855629384e-04 -3.7131978081273999e-04 5.4545945306308920e-04 -3.7131978081273874e-04 3.7131978081273999e-04 1.8769478568006575e+00 2.0033656119991536e+00 6.1239683671154357e-03 -2.3124922174223492e-02 1.7484463836124869e-02
4.9800000000000004e+01 9.9241266819990115e-01 9.8241919706711045e-01 1.7447411547725507e-02 9.7496525665217559e-01 7.5873318000989299e-03 4.0232105338882773e+00 -1.0326012703351772e+00 3.9208735711308380e+00 2.1748009359563794e-02 2.1748009359563503e-02 1.7335988563467447e-04 3.7562549126860390e-04 -3.6972769004796243e-04 5.4308757568263691e-04 -3.6972769004796113e-04 3.6972769004796243e-04 1.8776979620302825e+00 2.0044493082787587e+00 6.1273426047573718e-03 -2.3145559055041585e-02 1.7447411547725507e-02
4.9900000000000006e+01 9.9242996541398121e-01 9.8245667849043550e-01 1.7410517958983400e-02 9.7501944745499780e-01 7.5700345860186587e-03 4.0253829129094747e+00 -1.0326044951012456e+00 3.9209830991851438e+00 2.1699606170910248e-02 2.1699606170910764e-02 1.7258525086598576e-04 3.7400472048319220e-04 -3.6814577327004934e-04 5.4073102413603510e-04 -3.6814577327004815e-04 3.6814577327004934e-04 1.8784463671784712e+00 2.0055305920302855e+00 6.1307097072043348e-03 -2.3166163197846309e-02 1.7410517958983400e-02
5.0000000000000000e+01 9.9244718542030952e-01 9.8249399835876794e-01 1.7373782056804031e-02 9.7507340336350545e-01 7.5528145796904924e-03 4.0275504621212805e+00 -1.0326076953201333e+00 3.9210920251039809e+00 2.1651412947281384e-02 2.1651412947281366e-02 1.7181572317056772e-04 3.7239437655467504e-04 -3.6657394454622474e-04 5.3838966771679246e-04 -3.6657394454622376e-04 3.6657394454622474e-04 1.8791930797838701e+00 2.0066094737309341e+00 6.1340697070094768e-03 -2.3186734723498387e-02 1.7373782056804031e-02


==> bandit/z_dot_checks.dat <==
t predicted_mean predicted_std measured_mean measured_std abs_error_mean abs_error_std
1.0000000000000000e-03 4.4449352909282425e-02 1.0824086982381093e-07 4.4449352908648709e-02 1.0824123009680218e-07 9.4445840037593590e-13 5.4245210964306133e-13
1.6676000000000000e+00 5.1581873937793142e-02 2.1304200300846252e-04 5.1581873937001088e-02 2.1304200355525839e-04 9.1990928763330256e-13 8.9258473391053569e-13
3.3342000000000001e+00 5.6682759695522208e-02 4.8297791822931479e-04 5.6682759694615115e-02 4.8297791848775275e-04 1.3150799893502096e-12 9.8640651420302376e-13
5.0008000000000008e+00 6.0149873837036572e-02 7.9807953671435920e-04 6.0149873836679024e-02 7.9807953669753227e-04 7.1270420121116729e-13 6.3643808929192056e-13
6.6674000000000007e+00 6.2419943358182219e-02 1.1407577702562083e-03 6.2419943357872043e-02 1.1407577705180463e-03 1.1325419768670741e-12 7.2110194694248594e-13
8.3339999999999996e+00 6.3808033155373214e-02 1.4890240972531461e-03 6.3808033154422183e-02 1.4890240978525924e-03 1.2419905381921837e-12 8.1221318600501529e-13
1.0000600000000000e+01 6.4513583091509077e-02 1.8214821294621560e-03 6.4513583091174720e-02 1.8214821293354372e-03 5.5192586612129442e-13 5.1638694354854904e-13
1.1667199999999999e+01 6.4661024119679320e-02 2.1201463696710081e-03 6.4661024118894961e-02 2.1201463696003918e-03 8.5775345159966323e-13 7.9711624875554534e-13
1.3333800000000000e+01 6.4334049631660978e-02 2.3715760063994303e-03 6.4334049631187273e-02 2.3715760066711300e-03 7.1205749629932315e-13 5.3670977009920459e-13
1.5000400000000001e+01 6.3597619813764023e-02 2.5673134628247827e-03 6.3597619813782202e-02 2.5673134629528608e-03 5.3120424725605635e-13 2.7779058427282538e-13
1.6667000000000002e+01 6.2510063994823062e-02 2.7038911249619500e-03 6.2510063995102616e-02 2.7038911248497485e-03 8.8070314929744596e-13 5.6663898690989288e-13
1.8333600000000001e+01 6.1128444718750674e-02 2.7823889840679116e-03 6.1128444717950536e-02 2.7823889838098814e-03 1.1730616478189404e-12 6.4509958636881911e-13
2.0000200000000003e+01 5.9509756907068424e-02 2.8075708384222653e-03 5.9509756906384048e-02 2.8075708374504268e-03 1.4300442774395350e-12 7.9970827499942490e-13
2.1666800000000002e+01 5.7709892610517108e-02 2.7867457392633578e-03 5.7709892609891789e-02 2.7867457393311733e-03 9.1197466245418464e-13 6.1565140322583819e-13
2.3333400000000001e+01 5.5781750196357102e-02 2.7285670621155604e-03 5.5781750195715851e-02 2.7285670627562541e-03 1.1961563683993147e-12 6.9302683164793962e-13
2.5000000000000004e+01 5.3773380237617005e-02 2.6419653710937877e-03 5.3773380237709389e-02 2.6419653709343271e-03 9.4687174767571495e-13 8.7124238199601785e-13
2.6666600000000003e+01 5.1726644216132912e-02 2.5353394871934854e-03 5.1726644215654982e-02 2.5353394872642018e-03 9.8418634353336651e-13 6.1268046926821748e-13
2.8333200000000001e+01 4.9676543686382704e-02 2.4160450577396064e-03 4.9676543685817087e-02 2.4160450576677286e-03 8.0562709281473137e-13 6.7143180504747521e-13
2.9999800000000004e+01 4.7651171920663017e-02 2.2901531706081843e-03 4.7651171920182200e-02 2.2901531710974592e-03 8.7692908490311085e-13 6.2928533005496299e-13
3.1666400000000003e+01 4.5672137862083434e-02 2.1624154583208873e-03 4.5672137862107220e-02 2.1624154582017521e-03 6.8201902458930876e-13 8.1614737541287199e-13
3.3332999999999998e+01 4.3755286552591817e-02 2.0363635767486543e-03 4.3755286554369999e-02 2.0363635772687031e-03 1.9949347729308899e-12 6.3408824532823968e-13
3.4999600000000001e+01 4.1911559784916362e-02 1.9144799041715187e-03 4.1911559786500518e-02 1.9144799045115791e-03 1.7011031472335957e-12 1.0934309996461574e-12
3.6666199999999996e+01 4.0147879534319697e-02 1.7983926939090431e-03 4.0147879536323039e-02 1.7983926945857188e-03 2.0033440184530348e-12 1.0232605129049690e-12
3.8332799999999999e+01 3.8467977735787709e-02 1.6890657411616288e-03 3.8467977736433845e-02 1.6890657412357557e-03 1.2179396380318508e-12 1.0677650254086886e-12
3.9999400000000001e+01 3.6873130510262309e-02 1.5869663758435540e-03 3.6873130511927421e-02 1.5869663749941982e-03 2.2709036040513554e-12 1.2587865282285776e-12
4.1665999999999997e+01 3.5362780186742368e-02 1.4922052758073376e-03 3.5362780188119558e-02 1.4922052763449338e-03 1.4691997618498931e-12 9.7686724833798199e-13
4.3332599999999999e+01 3.3935044862582121e-02 1.4046475917908199e-03 3.3935044864819019e-02 1.4046475924512855e-03 2.2368953911389154e-12 1.2031272541647362e-12
4.4999200000000002e+01 3.2587124608531484e-02 1.3239980855801988e-03 3.2587124609517737e-02 1.3239980852169343e-03 1.7383774975066047e-12 1.3365350203470538e-12
4.6665799999999997e+01 3.1315617822690205e-02 1.2498643339149814e-03 3.1315617823657327e-02 1.2498643340330240e-03 1.0902976438353918e-12 9.0548744289810742e-13
4.8332400000000000e+01 3.0116762454902128e-02 1.1818022921851090e-03 3.0116762455567603e-02 1.1818022915696760e-03 1.4403669229556826e-12 9.5284953960754802e-13
4.9999000000000002e+01 2.8986616203531407e-02 1.1193481716598389e-03 2.8986616204984550e-02 1.1193481710820351e-03 1.4531389980199094e-12 1.2182465093375665e-12


==> neural_bandit/audit_coverage_00.dat <==
x y std
0.0000000000000000e+00 5.1049252545273827e-01 3.1202872074931349e-02
1.2500000000000000e-01 3.1343669753259895e-01 7.5241348786386941e-02
2.5000000000000000e-01 1.9488341267486492e-01 8.1693215946998909e-02
5.0000000000000000e-01 8.6683720551600035e-02 4.2721275005114231e-02
7.5000000000000000e-01 4.5709383855136280e-02 1.9064813006093636e-02
1.0000000000000000e+00 2.9196198008504582e-02 1.0338982413955596e-02


==> neural_bandit/audit_coverage_00_band.dat <==
x y
0.0000000000000000e+00 5.4169539752766960e-01
1.2500000000000000e-01 3.8867804631898589e-01
2.5000000000000000e-01 2.7657662862186383e-01
5.0000000000000000e-01 1.2940499555671425e-01
7.5000000000000000e-01 6.4774196861229913e-02
1.0000000000000000e+00 3.9535180422460181e-02
1.0000000000000000e+00 1.8857215594548987e-02
7.5000000000000000e-01 2.6644570849042645e-02
5.0000000000000000e-01 4.3962445546485804e-02
2.5000000000000000e-01 1.1319019672786601e-01
1.2500000000000000e-01 2.3819534874621201e-01
0.0000000000000000e+00 4.7928965337780693e-01


==> neural_bandit/audit_coverage_01.dat <==
x y std
0.0000000000000000e+00 3.3333333333333331e-01 0.0000000000000000e+00
1.2500000000000000e-01 3.3333333333333331e-01 0.0000000000000000e+00
2.5000000000000000e-01 3.3333333333333331e-01 0.0000000000000000e+00
5.0000000000000000e-01 3.3333333333333331e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.3333333333333331e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.3333333333333331e-01 0.0000000000000000e+00


==> neural_bandit/checkpoints.dat <==
p_H p_G
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01
3.3333333333333326e-01 3.3333333333333326e-01


==> neural_bandit/growth_A_00.dat <==
x y std
0.0000000000000000e+00 6.6666666666666685e-01 1.1702778228589004e-16
1.0000000000000001e-01 6.8072446068376691e-01 3.5011506851576617e-03
2.0000000000000001e-01 6.9413767756395894e-01 6.5822077794197098e-03
3.0000000000000004e-01 7.0692564932934143e-01 9.2637959946711458e-03
4.0000000000000002e-01 7.1911189531158870e-01 1.1570730030727665e-02
5.0000000000000000e-01 7.3072263218321898e-01 1.3529962850382790e-02
6.0000000000000009e-01 7.4178560692986639e-01 1.5169118026638749e-02
7.0000000000000007e-01 7.5232920305676332e-01 1.6515533960061633e-02
8.0000000000000004e-01 7.6238176338908414e-01 1.7595738268300937e-02
9.0000000000000002e-01 7.7197107447215096e-01 1.8435273679810859e-02
1.0000000000000000e+00 7.8112396413071605e-01 1.9058802360386956e-02
1.1000000000000001e+00 7.8986597313427298e-01 1.9490416519884930e-02
1.2000000000000002e+00 7.9822107334047387e-01 1.9754074899774838e-02
1.3000000000000000e+00 8.0621141794927897e-01 1.9874066028376536e-02
1.4000000000000001e+00 8.1385712420657319e-01 1.9875373315695676e-02
1.5000000000000000e+00 8.2117610379053596e-01 1.9783794624712664e-02
1.6000000000000001e+00 8.2818396843103559e-01 1.9625668338754267e-02
1.7000000000000002e+00 8.3489404395246647e-01 1.9427102394160473e-02
1.8000000000000000e+00 8.4131752079043609e-01 1.9212708945435406e-02
1.9000000000000001e+00 8.4746375113368422e-01 1.9004007128541642e-02
2.0000000000000000e+00 8.5334067504371658e-01 1.8817821192798005e-02
2.1000000000000001e+00 8.5895532815648412e-01 1.8665089513883636e-02
2.2000000000000002e+00 8.6431436261542649e-01 1.8550439673212776e-02
2.3000000000000003e+00 8.6942450914820113e-01 1.8472672265316140e-02
2.4000000000000004e+00 8.7429292331433428e-01 1.8426018944678144e-02
2.5000000000000000e+00 8.7892738696856232e-01 1.8401828931432846e-02
2.6000000000000001e+00 8.8333636662834292e-01 1.8390279506593825e-02
2.7000000000000002e+00 8.8752895439013779e-01 1.8381793818833252e-02
2.8000000000000003e+00 8.9151472942804921e-01 1.8368008764996422e-02
2.9000000000000004e+00 8.9530357927551196e-01 1.8342285132613462e-02
3.0000000000000000e+00 8.9890551349404413e-01 1.8299846159580260e-02
3.1000000000000001e+00 9.0233049236599538e-01 1.8237664765311360e-02
3.2000000000000002e+00 9.0558828331424057e-01 1.8154212243153015e-02
3.3000000000000003e+00 9.0868834978640112e-01 1.8049154336648512e-02
3.4000000000000004e+00 9.1163977194500867e-01 1.7923050431005946e-02
3.5000000000000000e+00 9.1445119544408315e-01 1.7777086308224603e-02
3.6000000000000001e+00 9.1713080327757024e-01 1.7612853047735716e-02
3.7000000000000002e+00 9.1968630552697095e-01 1.7432173617605604e-02
3.8000000000000003e+00 9.2212494231393483e-01 1.7236972820675631e-02
3.9000000000000004e+00 9.2445349601353577e-01 1.7029183773398588e-02
4.0000000000000000e+00 9.2667830959258590e-01 1.6810683619878863e-02
4.1000000000000005e+00 9.2880530868201705e-01 1.6583251747217469e-02
4.2000000000000002e+00 9.3084002562397550e-01 1.6348544771065794e-02
4.2999999999999998e+00 9.3278762424183559e-01 1.6108083661356354e-02
4.4000000000000004e+00 9.3465292447181203e-01 1.5863249401112389e-02
4.5000000000000000e+00 9.3644042628772084e-01 1.5615284447682348e-02
4.6000000000000005e+00 9.3815433256340319e-01 1.5365297976203516e-02
4.7000000000000002e+00 9.3979857066909778e-01 1.5114273441863524e-02
4.8000000000000007e+00 9.4137681270375850e-01 1.4863077422513237e-02
4.9000000000000004e+00 9.4289249433685962e-01 1.4612469020558010e-02
5.0000000000000000e+00 9.4434883228050437e-01 1.4363109336584492e-02
5.1000000000000005e+00 9.4574884044236818e-01 1.4115570695970246e-02
5.2000000000000002e+00 9.4709534482768376e-01 1.3870345430140076e-02
5.3000000000000007e+00 9.4839099726777931e-01 1.3627854098660755e-02
5.4000000000000004e+00 9.4963828805637607e-01 1.3388453096606296e-02
5.5000000000000000e+00 9.5083955757489425e-01 1.3152441630970579e-02
5.6000000000000005e+00 9.5199700698568324e-01 1.2920068075642050e-02
5.7000000000000002e+00 9.5311270806838699e-01 1.2691535730649493e-02
5.8000000000000007e+00 9.5418861227014395e-01 1.2467008020885850e-02
5.9000000000000004e+00 9.5522655903547327e-01 1.2246613174429695e-02
6.0000000000000000e+00 9.5622828347676359e-01 1.2030448422402779e-02
6.1000000000000005e+00 9.5719542344143882e-01 1.1818583762090768e-02
6.2000000000000002e+00 9.5812952602725265e-01 1.1611065323559681e-02
6.3000000000000007e+00 9.5903205359278765e-01 1.1407918377742380e-02
6.4000000000000004e+00 9.5990438930617261e-01 1.1209150021307419e-02
6.5000000000000000e+00 9.6074784227125021e-01 1.1014751570788680e-02
6.6000000000000005e+00 9.6156365226697749e-01 1.0824700695617469e-02
6.7000000000000002e+00 9.6235299413265096e-01 1.0638963316948191e-02
6.8000000000000007e+00 9.6311698182864858e-01 1.0457495296570824e-02
6.9000000000000004e+00 9.6385667219973592e-01 1.0280243937789681e-02
7.0000000000000000e+00 9.6457306846556568e-01 1.0107149317928776e-02
7.1000000000000005e+00 9.6526712346081034e-01 9.9381454701047110e-03
7.2000000000000002e+00 9.6593974264537186e-01 9.7731614300820783e-03
7.3000000000000007e+00 9.6659178690329595e-01 9.6121221623797701e-03
7.4000000000000004e+00 9.6722407514737530e-01 9.4549493783204867e-03
7.5000000000000000e+00 9.6783738674493036e-01 9.3015622573930264e-03
7.6000000000000005e+00 9.6843246377889403e-01 9.1518780821143592e-03
7.7000000000000002e+00 9.6901001315709756e-01 9.0058127955225074e-03
7.8000000000000007e+00 9.6957070858153072e-01 8.8632814894851978e-03
7.9000000000000004e+00 9.7011519238833466e-01 8.7241988311684941e-03
8.0000000000000000e+00 9.7064407726835733e-01 8.5884794342551817e-03
8.0999999999999996e+00 9.7115794787726928e-01 8.4560381808268682e-03
8.2000000000000011e+00 9.7165736234346700e-01 8.3267904992234063e-03
8.3000000000000007e+00 9.7214285368129727e-01 8.2006526026513586e-03
8.4000000000000004e+00 9.7261493111651875e-01 8.0775416928276066e-03
8.5000000000000000e+00 9.7307408133032280e-01 7.9573761325131050e-03
8.5999999999999996e+00 9.7352076962773548e-01 7.8400755903955590e-03
8.7000000000000011e+00 9.7395544103573251e-01 7.7255611614344263e-03
8.8000000000000007e+00 9.7437852133597791e-01 7.6137554654614080e-03
8.9000000000000004e+00 9.7479041803669642e-01 7.5045827265474005e-03
9.0000000000000000e+00 9.7519152128783904e-01 7.3979688353881592e-03
9.0999999999999996e+00 9.7558220474336466e-01 7.2938413967336274e-03
9.2000000000000011e+00 9.7596282637417564e-01 7.1921297636727468e-03
9.3000000000000007e+00 9.7633372923496220e-01 7.0927650604015874e-03
9.4000000000000004e+00 9.7669524218796722e-01 6.9956801949303355e-03
9.5000000000000000e+00 9.7704768058645786e-01 6.9008098630331830e-03
9.6000000000000014e+00 9.7739134692047891e-01 6.8080905446064807e-03
9.7000000000000011e+00 9.7772653142727428e-01 6.7174604934760905e-03
9.8000000000000007e+00 9.7805351266859242e-01 6.6288597215824023e-03
9.9000000000000004e+00 9.7837255807692602e-01 6.5422299783704082e-03
1.0000000000000000e+01 9.7868392447259400e-01 6.4575147261215545e-03
1.0100000000000001e+01 9.7898785855344050e-01 6.3746591118802771e-03
1.0200000000000001e+01 9.7928459735879603e-01 6.2936099365558679e-03
1.0300000000000001e+01 9.7957436870923953e-01 6.2143156217134210e-03
1.0400000000000000e+01 9.7985739162359076e-01 6.1367261745067748e-03
1.0500000000000000e+01 9.8013387671446706e-01 6.0607931511539193e-03
1.0600000000000001e+01 9.8040402656364978e-01 5.9864696193057416e-03
1.0700000000000001e+01 9.8066803607842201e-01 5.9137101196181895e-03
1.0800000000000001e+01 9.8092609282996857e-01 5.8424706267956551e-03
1.0900000000000000e+01 9.8117837737484859e-01 5.7727085103420608e-03
1.1000000000000000e+01 9.8142506356049819e-01 5.7043824952228836e-03
1.1100000000000001e+01 9.8166631881564825e-01 5.6374526226154213e-03
1.1200000000000001e+01 9.8190230442649928e-01 5.5718802108983062e-03
1.1300000000000001e+01 9.8213317579942938e-01 5.5076278170104664e-03
1.1400000000000000e+01 9.8235908271097416e-01 5.4446591982898829e-03
1.1500000000000000e+01 9.8258016954576954e-01 5.3829392748849349e-03
1.1600000000000001e+01 9.8279657552309929e-01 5.3224340928163848e-03
1.1700000000000001e+01 9.8300843491266487e-01 5.2631107877537664e-03
1.1800000000000001e+01 9.8321587724014137e-01 5.2049375495577498e-03
1.1900000000000000e+01 9.8341902748306675e-01 5.1478835876314398e-03
1.2000000000000000e+01 9.8361800625756413e-01 5.0919190971103539e-03
1.2100000000000001e+01 9.8381292999638037e-01 5.0370152259184928e-03
1.2200000000000001e+01 9.8400391111868779e-01 4.9831440427039039e-03
1.2300000000000001e+01 9.8419105819207453e-01 4.9302785056674096e-03
1.2400000000000000e+01 9.8437447608712225e-01 4.8783924322870920e-03
1.2500000000000000e+01 9.8455426612495156e-01 4.8274604699423077e-03
1.2600000000000001e+01 9.8473052621808654e-01 4.7774580674309489e-03
1.2700000000000001e+01 9.8490335100497894e-01 4.7283614473751390e-03
1.2800000000000001e+01 9.8507283197850737e-01 4.6801475795050246e-03
1.2900000000000000e+01 9.8523905760875186e-01 4.6327941548078193e-03
1.3000000000000000e+01 9.8540211346032847e-01 4.5862795605295225e-03
1.3100000000000001e+01 9.8556208230454900e-01 4.5405828560113101e-03
1.3200000000000001e+01 9.8571904422666423e-01 4.4956837493456804e-03
1.3300000000000001e+01 9.8587307672842583e-01 4.4515625748308349e-03
1.3400000000000000e+01 9.8602425482619704e-01 4.4082002712065305e-03
1.3500000000000000e+01 9.8617265114482500e-01 4.3655783606510509e-03
1.3600000000000001e+01 9.8631833600748031e-01 4.3236789285169153e-03
1.3700000000000001e+01 9.8646137752165619e-01 4.2824846037864779e-03
1.3800000000000001e+01 9.8660184166150666e-01 4.2419785402256797e-03
1.3900000000000000e+01 9.8673979234670450e-01 4.2021443982145010e-03
1.4000000000000000e+01 9.8687529151797171e-01 4.1629663272339567e-03
1.4100000000000001e+01 9.8700839920945160e-01 4.1244289489877932e-03
1.4200000000000001e+01 9.8713917361805803e-01 4.0865173411383368e-03
1.4300000000000001e+01 9.8726767116995018e-01 4.0492170216371937e-03
1.4400000000000000e+01 9.8739394658426216e-01 4.0125139336289264e-03
1.4500000000000000e+01 9.8751805293421369e-01 3.9763944309088991e-03
1.4600000000000001e+01 9.8764004170572228e-01 3.9408452639164374e-03
1.4700000000000001e+01 9.8775996285363432e-01 3.9058535662430563e-03
1.4800000000000001e+01 9.8787786485567430e-01 3.8714068416388571e-03
1.4900000000000000e+01 9.8799379476422489e-01 3.8374929514976750e-03
1.5000000000000000e+01 9.8810779825602979e-01 3.8041001028042789e-03
1.5100000000000001e+01 9.8821991967991241e-01 3.7712168365269523e-03
1.5200000000000001e+01 9.8833020210260225e-01 3.7388320164378004e-03
1.5300000000000001e+01 9.8843868735274898e-01 3.7069348183462721e-03
1.5400000000000000e+01 9.8854541606320567e-01 3.6755147197290706e-03
1.5500000000000000e+01 9.8865042771165879e-01 3.6445614897425661e-03
1.5600000000000001e+01 9.8875376065967413e-01 3.6140651796022507e-03
1.5700000000000001e+01 9.8885545219022997e-01 3.5840161133165222e-03
1.5800000000000001e+01 9.8895553854380347e-01 3.5544048787596264e-03
1.5900000000000000e+01 9.8905405495306975e-01 3.5252223190724540e-03
1.6000000000000000e+01 9.8915103567627638e-01 3.4964595243775149e-03
1.6100000000000001e+01 9.8924651402934916e-01 3.4681078237962255e-03
1.6199999999999999e+01 9.8934052241678061e-01 3.4401587777570862e-03
1.6300000000000001e+01 9.8943309236135712e-01 3.4126041705834550e-03
1.6400000000000002e+01 9.8952425453277182e-01 3.3854360033501018e-03
1.6500000000000000e+01 9.8961403877516640e-01 3.3586464869977436e-03
1.6600000000000001e+01 9.8970247413365497e-01 3.3322280356961934e-03
1.6699999999999999e+01 9.8978958887986224e-01 3.3061732604463497e-03
1.6800000000000001e+01 9.8987541053652706e-01 3.2804749629115593e-03
1.6900000000000002e+01 9.8995996590120028e-01 3.2551261294693052e-03
1.7000000000000000e+01 9.9004328106908246e-01 3.2301199254755669e-03
1.7100000000000001e+01 9.9012538145503104e-01 3.2054496897323220e-03
1.7199999999999999e+01 9.9020629181477271e-01 3.1811089291518750e-03
1.7300000000000001e+01 9.9028603626535394e-01 3.1570913136088966e-03
1.7400000000000002e+01 9.9036463830486032e-01 3.1333906709739008e-03
1.7500000000000000e+01 9.9044212083143113e-01 3.1100009823210122e-03
1.7600000000000001e+01 9.9051850616160253e-01 3.0869163773031413e-03
1.7699999999999999e+01 9.9059381604800212e-01 3.0641311296883862e-03
1.7800000000000001e+01 9.9066807169642135e-01 3.0416396530507277e-03
1.7900000000000002e+01 9.9074129378229203e-01 3.0194364966105135e-03
1.8000000000000000e+01 9.9081350246658906e-01 2.9975163412176218e-03
1.8100000000000001e+01 9.9088471741118167e-01 2.9758739954729952e-03
1.8199999999999999e+01 9.9095495779365428e-01 2.9545043919821262e-03
1.8300000000000001e+01 9.9102424232162123e-01 2.9334025837365234e-03
1.8400000000000002e+01 9.9109258924654886e-01 2.9125637406176327e-03
1.8500000000000000e+01 9.9116001637710960e-01 2.8919831460194560e-03
1.8600000000000001e+01 9.9122654109208241e-01 2.8716561935840461e-03
1.8699999999999999e+01 9.9129218035281796e-01 2.8515783840469019e-03
1.8800000000000001e+01 9.9135695071528684e-01 2.8317453221873789e-03
1.8900000000000002e+01 9.9142086834172294e-01 2.8121527138806231e-03
1.9000000000000000e+01 9.9148394901188208e-01 2.7927963632472844e-03
1.9100000000000001e+01 9.9154620813392391e-01 2.7736721698967872e-03
1.9200000000000003e+01 9.9160766075493778e-01 2.7547761262613456e-03
1.9300000000000001e+01 9.9166832157112395e-01 2.7361043150170264e-03
1.9400000000000002e+01 9.9172820493763658e-01 2.7176529065888861e-03
1.9500000000000000e+01 9.9178732487811272e-01 2.6994181567368378e-03
1.9600000000000001e+01 9.9184569509388931e-01 2.6813964042197431e-03
1.9700000000000003e+01 9.9190332897292188e-01 2.6635840685340795e-03
1.9800000000000001e+01 9.9196023959841884e-01 2.6459776477253984e-03
1.9900000000000002e+01 9.9201643975720000e-01 2.6285737162691880e-03
2.0000000000000000e+01 9.9207194194778459e-01 2.6113689230196349e-03
2.0100000000000001e+01 9.9212675838822917e-01 2.5943599892219657e-03
2.0200000000000003e+01 9.9218090102371304e-01 2.5775437065886299e-03
2.0300000000000001e+01 9.9223438153388677e-01 2.5609169354350206e-03
2.0400000000000002e+01 9.9228721133999276e-01 2.5444766028731073e-03
2.0500000000000000e+01 9.9233940161175904e-01 2.5282197010616935e-03
2.0600000000000001e+01 9.9239096327408571e-01 2.5121432855107007e-03
2.0700000000000003e+01 9.9244190701351820e-01 2.4962444734370993e-03
2.0800000000000001e+01 9.9249224328452512e-01 2.4805204421717041e-03
2.0900000000000002e+01 9.9254198231558455e-01 2.4649684276145415e-03
2.1000000000000000e+01 9.9259113411508060e-01 2.4495857227365904e-03
2.1100000000000001e+01 9.9263970847702487e-01 2.4343696761277471e-03
2.1200000000000003e+01 9.9268771498660247e-01 2.4193176905875275e-03
2.1300000000000001e+01 9.9273516302555220e-01 2.4044272217587535e-03
2.1400000000000002e+01 9.9278206177738382e-01 2.3896957768014316e-03
2.1500000000000000e+01 9.9282842023244144e-01 2.3751209131063302e-03
2.1600000000000001e+01 9.9287424719281514e-01 2.3607002370467068e-03
2.1700000000000003e+01 9.9291955127710629e-01 2.3464314027662647e-03
2.1800000000000001e+01 9.9296434092505381e-01 2.3323121110036707e-03
2.1900000000000002e+01 9.9300862440202375e-01 2.3183401079495719e-03
2.2000000000000000e+01 9.9305240980336651e-01 2.3045131841393563e-03
2.2100000000000001e+01 9.9309570505865052e-01 2.2908291733751492e-03
2.2200000000000003e+01 9.9313851793576757e-01 2.2772859516811458e-03
2.2300000000000001e+01 9.9318085604492479e-01 2.2638814362877261e-03
2.2400000000000002e+01 9.9322272684251822e-01 2.2506135846446134e-03
2.2500000000000000e+01 9.9326413763489629e-01 2.2374803934626522e-03
2.2600000000000001e+01 9.9330509558201796e-01 2.2244798977818802e-03
2.2700000000000003e+01 9.9334560770100178e-01 2.2116101700669554e-03
2.2800000000000001e+01 9.9338568086958057e-01 2.1988693193266311e-03
2.2900000000000002e+01 9.9342532182945342e-01 2.1862554902589721e-03
2.3000000000000000e+01 9.9346453718954686e-01 2.1737668624195374e-03
2.3100000000000001e+01 9.9350333342918284e-01 2.1614016494133420e-03
2.3200000000000003e+01 9.9354171690115989e-01 2.1491580981083461e-03
2.3300000000000001e+01 9.9357969383474676e-01 2.1370344878707155e-03
2.3400000000000002e+01 9.9361727033859570e-01 2.1250291298217272e-03
2.3500000000000000e+01 9.9365445240357286e-01 2.1131403661137369e-03
2.3600000000000001e+01 9.9369124590551439e-01 2.1013665692266527e-03
2.3700000000000003e+01 9.9372765660790274e-01 2.0897061412825258e-03
2.3800000000000001e+01 9.9376369016447441e-01 2.0781575133799620e-03
2.3900000000000002e+01 9.9379935212175430e-01 2.0667191449448134e-03
2.4000000000000000e+01 9.9383464792152232e-01 2.0553895230986789e-03
2.4100000000000001e+01 9.9386958290321437e-01 2.0441671620448224e-03
2.4200000000000003e+01 9.9390416230625733e-01 2.0330506024694608e-03
2.4300000000000001e+01 9.9393839127234407e-01 2.0220384109591711e-03
2.4400000000000002e+01 9.9397227484764517e-01 2.0111291794332365e-03
2.4500000000000000e+01 9.9400581798496379e-01 2.0003215245913445e-03
2.4600000000000001e+01 9.9403902554583401e-01 1.9896140873753867e-03
2.4700000000000003e+01 9.9407190230256204e-01 1.9790055324446403e-03
2.4800000000000001e+01 9.9410445294021632e-01 1.9684945476653019e-03
2.4900000000000002e+01 9.9413668205856354e-01 1.9580798436127046e-03
2.5000000000000000e+01 9.9416859417395620e-01 1.9477601530861169e-03
2.5100000000000001e+01 9.9420019372117019e-01 1.9375342306362725e-03
2.5200000000000003e+01 9.9423148505519432e-01 1.9274008521042649e-03
2.5300000000000001e+01 9.9426247245297561e-01 1.9173588141729869e-03
2.5400000000000002e+01 9.9429316011511903e-01 1.9074069339287669e-03
2.5500000000000000e+01 9.9432355216754298e-01 1.8975440484347093e-03
2.5600000000000001e+01 9.9435365266309450e-01 1.8877690143144657e-03
2.5700000000000003e+01 9.9438346558312107e-01 1.8780807073463875e-03
2.5800000000000001e+01 9.9441299483900669e-01 1.8684780220673187e-03
2.5900000000000002e+01 9.9444224427366379e-01 1.8589598713869683e-03
2.6000000000000000e+01 9.9447121766299384e-01 1.8495251862106613e-03
2.6100000000000001e+01 9.9449991871730670e-01 1.8401729150723150e-03
2.6200000000000003e+01 9.9452835108270643e-01 1.8309020237756413e-03
2.6300000000000001e+01 9.9455651834244474e-01 1.8217114950442954e-03
2.6400000000000002e+01 9.9458442401823677e-01 1.8126003281807442e-03
2.6500000000000000e+01 9.9461207157154852e-01 1.8035675387325287e-03
2.6600000000000001e+01 9.9463946440485029e-01 1.7946121581675239e-03
2.6700000000000003e+01 9.9466660586284095e-01 1.7857332335561200e-03
2.6800000000000001e+01 9.9469349923364070e-01 1.7769298272614492e-03
2.6900000000000002e+01 9.9472014774995665e-01 1.7682010166367309e-03
2.7000000000000000e+01 9.9474655459022066e-01 1.7595458937296499e-03
2.7100000000000001e+01 9.9477272287969676e-01 1.7509635649941451e-03
2.7200000000000003e+01 9.9479865569156467e-01 1.7424531510081126e-03
2.7300000000000001e+01 9.9482435604797703e-01 1.7340137861986836e-03
2.7400000000000002e+01 9.9484982692109125e-01 1.7256446185728827e-03
2.7500000000000000e+01 9.9487507123407593e-01 1.7173448094554870e-03
2.7600000000000001e+01 9.9490009186209494e-01 1.7091135332319644e-03
2.7700000000000003e+01 9.9492489163326758e-01 1.7009499770979917e-03
2.7800000000000001e+01 9.9494947332960615e-01 1.6928533408145721e-03
2.7900000000000002e+01 9.9497383968793152e-01 1.6848228364683511e-03
2.8000000000000000e+01 9.9499799340076733e-01 1.6768576882379527e-03
2.8100000000000001e+01 9.9502193711721465e-01 1.6689571321650276e-03
2.8200000000000003e+01 9.9504567344380346e-01 1.6611204159309762e-03
2.8300000000000001e+01 9.9506920494532847e-01 1.6533467986381747e-03
2.8400000000000002e+01 9.9509253414566179e-01 1.6456355505964407e-03
2.8500000000000000e+01 9.9511566352854941e-01 1.6379859531141781e-03
2.8600000000000001e+01 9.9513859553838935e-01 1.6303972982941168e-03
2.8700000000000003e+01 9.9516133258099093e-01 1.6228688888336059e-03
2.8800000000000001e+01 9.9518387702431643e-01 1.6154000378289220e-03
2.8900000000000002e+01 9.9520623119920926e-01 1.6079900685849434e-03
2.9000000000000000e+01 9.9522839740010194e-01 1.6006383144275894e-03
2.9100000000000001e+01 9.9525037788570947e-01 1.5933441185212620e-03
2.9200000000000003e+01 9.9527217487970832e-01 1.5861068336901142e-03
2.9300000000000001e+01 9.9529379057139844e-01 1.5789258222428341e-03
2.9400000000000002e+01 9.9531522711635190e-01 1.5718004558016600e-03
2.9500000000000000e+01 9.9533648663704677e-01 1.5647301151349292e-03
2.9600000000000001e+01 9.9535757122348567e-01 1.5577141899925516e-03
2.9700000000000003e+01 9.9537848293380438e-01 1.5507520789464430e-03
2.9800000000000001e+01 9.9539922379486201e-01 1.5438431892328072e-03
2.9900000000000002e+01 9.9541979580282258e-01 1.5369869365986608e-03
3.0000000000000000e+01 9.9544020092372132e-01 1.5301827451514212e-03
3.0100000000000001e+01 9.9546044109402010e-01 1.5234300472114605e-03
3.0200000000000003e+01 9.9548051822115013e-01 1.5167282831679682e-03
3.0300000000000001e+01 9.9550043418404199e-01 1.5100769013378236e-03
3.0400000000000002e+01 9.9552019083364818e-01 1.5034753578271618e-03
3.0500000000000000e+01 9.9553978999344861e-01 1.4969231163960268e-03
3.0600000000000001e+01 9.9555923345994946e-01 1.4904196483258307e-03
3.0700000000000003e+01 9.9557852300317085e-01 1.4839644322893846e-03
3.0800000000000001e+01 9.9559766036712261e-01 1.4775569542236290e-03
3.0900000000000002e+01 9.9561664727027177e-01 1.4711967072054302e-03
3.1000000000000000e+01 9.9563548540599789e-01 1.4648831913290764e-03
3.1100000000000001e+01 9.9565417644304244e-01 1.4586159135866021e-03
3.1200000000000003e+01 9.9567272202594448e-01 1.4523943877513504e-03
3.1300000000000001e+01 9.9569112377547009e-01 1.4462181342621864e-03
3.1400000000000002e+01 9.9570938328903191e-01 1.4400866801119064e-03
3.1500000000000000e+01 9.9572750214110128e-01 1.4339995587363803e-03
3.1600000000000001e+01 9.9574548188360834e-01 1.4279563099067691e-03
3.1700000000000003e+01 9.9576332404633805e-01 1.4219564796237795e-03
3.1800000000000001e+01 9.9578103013731556e-01 1.4159996200136373e-03
3.1900000000000002e+01 9.9579860164318457e-01 1.4100852892262388e-03
3.2000000000000000e+01 9.9581604002957724e-01 1.4042130513362084e-03
3.2100000000000001e+01 9.9583334674147683e-01 1.3983824762441601e-03
3.2200000000000003e+01 9.9585052320357459e-01 1.3925931395814017e-03
3.2300000000000004e+01 9.9586757082061561e-01 1.3868446226160144e-03
3.2399999999999999e+01 9.9588449097774223e-01 1.3811365121604324e-03
3.2500000000000000e+01 9.9590128504082676e-01 1.3754684004812633e-03
3.2600000000000001e+01 9.9591795435680042e-01 1.3698398852107279e-03
3.2700000000000003e+01 9.9593450025397290e-01 1.3642505692597795e-03
3.2800000000000004e+01 9.9595092404234864e-01 1.3587000607324846e-03
3.2899999999999999e+01 9.9596722701393303e-01 1.3531879728432598e-03
3.3000000000000000e+01 9.9598341044303729e-01 1.3477139238340828e-03
3.3100000000000001e+01 9.9599947558657254e-01 1.3422775368943250e-03
3.3200000000000003e+01 9.9601542368434082e-01 1.3368784400822965e-03
3.3300000000000004e+01 9.9603125595932041e-01 1.3315162662469928e-03
3.3399999999999999e+01 9.9604697361794459e-01 1.3261906529529889e-03
3.3500000000000000e+01 9.9606257785037511e-01 1.3209012424053967e-03
3.3600000000000001e+01 9.9607806983077030e-01 1.3156476813769647e-03
3.3700000000000003e+01 9.9609345071754873e-01 1.3104296211361938e-03
3.3800000000000004e+01 9.9610872165364750e-01 1.3052467173770897e-03
3.3899999999999999e+01 9.9612388376677408e-01 1.3000986301499363e-03
3.4000000000000000e+01 9.9613893816965482e-01 1.2949850237936476e-03
3.4100000000000001e+01 9.9615388596028021e-01 1.2899055668689193e-03
3.4200000000000003e+01 9.9616872822214064e-01 1.2848599320930978e-03
3.4300000000000004e+01 9.9618346602446195e-01 1.2798477962760204e-03
3.4399999999999999e+01 9.9619810042243628e-01 1.2748688402570477e-03
3.4500000000000000e+01 9.9621263245744540e-01 1.2699227488429871e-03
3.4600000000000001e+01 9.9622706315728282e-01 1.2650092107479582e-03
3.4700000000000003e+01 9.9624139353637076e-01 1.2601279185333260e-03
3.4800000000000004e+01 9.9625562459597261e-01 1.2552785685492507e-03
3.4899999999999999e+01 9.9626975732440215e-01 1.2504608608774079e-03
3.5000000000000000e+01 9.9628379269722789e-01 1.2456744992744360e-03
3.5100000000000001e+01 9.9629773167747471e-01 1.2409191911166900e-03
3.5200000000000003e+01 9.9631157521582114e-01 1.2361946473456033e-03
3.5300000000000004e+01 9.9632532425079268e-01 1.2315005824142581e-03
3.5399999999999999e+01 9.9633897970895247e-01 1.2268367142352463e-03
3.5500000000000000e+01 9.9635254250508731e-01 1.2222027641284412e-03
3.5600000000000001e+01 9.9636601354239107e-01 1.2175984567710449e-03
3.5700000000000003e+01 9.9637939371264461e-01 1.2130235201474396e-03
3.5800000000000004e+01 9.9639268389639235e-01 1.2084776855002613e-03
3.5899999999999999e+01 9.9640588496311511e-01 1.2039606872824640e-03
3.6000000000000000e+01 9.9641899777140086e-01 1.1994722631104235e-03
3.6100000000000001e+01 9.9643202316911117e-01 1.1950121537169938e-03
3.6200000000000003e+01 9.9644496199354593e-01 1.1905801029064285e-03
3.6300000000000004e+01 9.9645781507160380e-01 1.1861758575094018e-03
3.6399999999999999e+01 9.9647058321994053e-01 1.1817991673388794e-03
3.6500000000000000e+01 9.9648326724512426e-01 1.1774497851473726e-03
3.6600000000000001e+01 9.9649586794378897e-01 1.1731274665837624e-03
3.6700000000000003e+01 9.9650838610278236e-01 1.1688319701520934e-03
3.6800000000000004e+01 9.9652082249931573e-01 1.1645630571702475e-03
3.6899999999999999e+01 9.9653317790110540e-01 1.1603204917295970e-03
3.7000000000000000e+01 9.9654545306651698e-01 1.1561040406556703e-03
3.7100000000000001e+01 9.9655764874470498e-01 1.1519134734685652e-03
3.7200000000000003e+01 9.9656976567574795e-01 1.1477485623450792e-03
3.7300000000000004e+01 9.9658180459078438e-01 1.1436090820808372e-03
3.7399999999999999e+01 9.9659376621214513e-01 1.1394948100533890e-03
3.7500000000000000e+01 9.9660565125348344e-01 1.1354055261856792e-03
3.7600000000000001e+01 9.9661746041990096e-01 1.1313410129099473e-03
3.7700000000000003e+01 9.9662919440807585e-01 1.1273010551329991e-03
3.7800000000000004e+01 9.9664085390638424e-01 1.1232854402014516e-03
3.7899999999999999e+01 9.9665243959502126e-01 1.1192939578673815e-03
3.8000000000000000e+01 9.9666395214612213e-01 1.1153264002550433e-03
3.8100000000000001e+01 9.9667539222387691e-01 1.1113825618278253e-03
3.8200000000000003e+01 9.9668676048464688e-01 1.1074622393560851e-03
3.8300000000000004e+01 9.9669805757707652e-01 1.1035652318849352e-03
3.8400000000000006e+01 9.9670928414220616e-01 1.0996913407031988e-03
3.8500000000000000e+01 9.9672044081357958e-01 1.0958403693121371e-03
3.8600000000000001e+01 9.9673152821735356e-01 1.0920121233960300e-03
3.8700000000000003e+01 9.9674254697240039e-01 1.0882064107909557e-03
3.8800000000000004e+01 9.9675349769041488e-01 1.0844230414568301e-03
3.8900000000000006e+01 9.9676438097601383e-01 1.0806618274473332e-03
3.9000000000000000e+01 9.9677519742683829e-01 1.0769225828825505e-03
3.9100000000000001e+01 9.9678594763365036e-01 1.0732051239201804e-03
3.9200000000000003e+01 9.9679663218043246e-01 1.0695092687284654e-03
3.9300000000000004e+01 9.9680725164448059e-01 1.0658348374589478e-03
3.9400000000000006e+01 9.9681780659649954e-01 1.0621816522200017e-03
3.9500000000000000e+01 9.9682829760069436e-01 1.0585495370503770e-03
3.9600000000000001e+01 9.9683872521486117e-01 1.0549383178937285e-03
3.9700000000000003e+01 9.9684908999047683e-01 1.0513478225726456e-03
3.9800000000000004e+01 9.9685939247278699e-01 1.0477778807643631e-03
3.9900000000000006e+01 9.9686963320089073e-01 1.0442283239757112e-03
4.0000000000000000e+01 9.9687981270782733e-01 1.0406989855191837e-03
4.0100000000000001e+01 9.9688993152065919e-01 1.0371897004887792e-03
4.0200000000000003e+01 9.9689999016055353e-01 1.0337003057368358e-03
4.0300000000000004e+01 9.9690998914286411e-01 1.0302306398507581e-03
4.0400000000000006e+01 9.9691992897720927e-01 1.0267805431305149e-03
4.0500000000000000e+01 9.9692981016755200e-01 1.0233498575660039e-03
4.0600000000000001e+01 9.9693963321227574e-01 1.0199384268150626e-03
4.0700000000000003e+01 9.9694939860426035e-01 1.0165460961820028e-03
4.0800000000000004e+01 9.9695910683095668e-01 1.0131727125960574e-03
4.0900000000000006e+01 9.9696875837446020e-01 1.0098181245902442e-03
4.1000000000000000e+01 9.9697835371158250e-01 1.0064821822810045e-03
4.1100000000000001e+01 9.9698789331392290e-01 1.0031647373475515e-03
4.1200000000000003e+01 9.9699737764793794e-01 9.9986564301180109e-04
4.1300000000000004e+01 9.9700680717501045e-01 9.9658475401874524e-04
4.1400000000000006e+01 9.9701618235151734e-01 9.9332192661680122e-04
4.1500000000000000e+01 9.9702550362889553e-01 9.9007701853880484e-04
4.1600000000000001e+01 9.9703477145370845e-01 9.8684988898311773e-04
4.1700000000000003e+01 9.9704398626770951e-01 9.8364039859484315e-04
4.1800000000000004e+01 9.9705314850790661e-01 9.8044840944754323e-04
4.1900000000000006e+01 9.9706225860662467e-01 9.7727378502549716e-04
4.2000000000000000e+01 9.9707131699156670e-01 9.7411639020552731e-04
4.2100000000000001e+01 9.9708032408587388e-01 9.7097609123982713e-04
4.2200000000000003e+01 9.9708928030818667e-01 9.6785275573834739e-04
4.2300000000000004e+01 9.9709818607270262e-01 9.6474625265203693e-04
4.2400000000000006e+01 9.9710704178923426e-01 9.6165645225616500e-04
4.2500000000000000e+01 9.9711584786326612e-01 9.5858322613377235e-04
4.2600000000000001e+01 9.9712460469601127e-01 9.5552644715911296e-04
4.2700000000000003e+01 9.9713331268446548e-01 9.5248598948226488e-04
4.2800000000000004e+01 9.9714197222146339e-01 9.4946172851265458e-04
4.2900000000000006e+01 9.9715058369572973e-01 9.4645354090420325e-04
4.3000000000000000e+01 9.9715914749193346e-01 9.4346130453934745e-04
4.3100000000000001e+01 9.9716766399074019e-01 9.4048489851446271e-04
4.3200000000000003e+01 9.9717613356886203e-01 9.3752420312465980e-04
4.3300000000000004e+01 9.9718455659910910e-01 9.3457909984944441e-04
4.3400000000000006e+01 9.9719293345043791e-01 9.3164947133796854e-04
4.3500000000000000e+01 9.9720126448800139e-01 9.2873520139491049e-04
4.3600000000000001e+01 9.9720955007319623e-01 9.2583617496645656e-04
4.3700000000000003e+01 9.9721779056371107e-01 9.2295227812643973e-04
4.3800000000000004e+01 9.9722598631357240e-01 9.2008339806293811e-04
4.3900000000000006e+01 9.9723413767319113e-01 9.1722942306442430e-04
4.4000000000000000e+01 9.9724224498940739e-01 9.1439024250664492e-04
4.4100000000000001e+01 9.9725030860553598e-01 9.1156574683999125e-04
4.4200000000000003e+01 9.9725832886140964e-01 9.0875582757610771e-04
4.4300000000000004e+01 9.9726630609342271e-01 9.0596037727537059e-04
4.4400000000000006e+01 9.9727424063457415e-01 9.0317928953447435e-04
4.4500000000000000e+01 9.9728213281450828e-01 9.0041245897409230e-04
4.4600000000000001e+01 9.9728998295955817e-01 8.9765978122662200e-04
4.4700000000000003e+01 9.9729779139278496e-01 8.9492115292410233e-04
4.4800000000000004e+01 9.9730555843401925e-01 8.9219647168696926e-04
4.4900000000000006e+01 9.9731328439989986e-01 8.8948563611136364e-04
4.5000000000000000e+01 9.9732096960391348e-01 8.8678854575902554e-04
4.5100000000000001e+01 9.9732861435643261e-01 8.8410510114458397e-04
4.5200000000000003e+01 9.9733621896475488e-01 8.8143520372529604e-04
4.5300000000000004e+01 9.9734378373313837e-01 8.7877875588969988e-04
4.5400000000000006e+01 9.9735130896284063e-01 8.7613566094679762e-04
4.5500000000000000e+01 9.9735879495215352e-01 8.7350582311544441e-04
4.5600000000000001e+01 9.9736624199643986e-01 8.7088914751347823e-04
4.5700000000000003e+01 9.9737365038816850e-01 8.6828554014792281e-04
4.5800000000000004e+01 9.9738102041694920e-01 8.6569490790383379e-04
4.5900000000000006e+01 9.9738835236956658e-01 8.6311715853501080e-04
4.6000000000000000e+01 9.9739564653001467e-01 8.6055220065341424e-04
4.6100000000000001e+01 9.9740290317952984e-01 8.5799994371971926e-04
4.6200000000000003e+01 9.9741012259662354e-01 8.5546029803319681e-04
4.6300000000000004e+01 9.9741730505711479e-01 8.5293317472257305e-04
4.6400000000000006e+01 9.9742445083416276e-01 8.5041848573596266e-04
4.6500000000000000e+01 9.9743156019829760e-01 8.4791614383238078e-04
4.6600000000000001e+01 9.9743863341745143e-01 8.4542606257150248e-04
4.6700000000000003e+01 9.9744567075698942e-01 8.4294815630566410e-04
4.6800000000000004e+01 9.9745267247974001e-01 8.4048234017002662e-04
4.6900000000000006e+01 9.9745963884602451e-01 8.3802853007409063e-04
4.7000000000000000e+01 9.9746657011368656e-01 8.3558664269320012e-04
4.7100000000000001e+01 9.9747346653812019e-01 8.3315659545926983e-04
4.7200000000000003e+01 9.9748032837230061e-01 8.3073830655327400e-04
4.7300000000000004e+01 9.9748715586681003e-01 8.2833169489583203e-04
4.7400000000000006e+01 9.9749394926986723e-01 8.2593668013959340e-04
4.7500000000000000e+01 9.9750070882735309e-01 8.2355318266100620e-04
4.7600000000000001e+01 9.9750743478283987e-01 8.2118112355199777e-04
4.7700000000000003e+01 9.9751412737761580e-01 8.1882042461227833e-04
4.7800000000000004e+01 9.9752078685071299e-01 8.1647100834163970e-04
4.7900000000000006e+01 9.9752741343893203e-01 8.1413279793156876e-04
4.8000000000000000e+01 9.9753400737686859e-01 8.1180571725842309e-04
4.8100000000000001e+01 9.9754056889693832e-01 8.0948969087537811e-04
4.8200000000000003e+01 9.9754709822940146e-01 8.0718464400510810e-04
4.8300000000000004e+01 9.9755359560238721e-01 8.0489050253264207e-04
4.8400000000000006e+01 9.9756006124191965e-01 8.0260719299777184e-04
4.8500000000000000e+01 9.9756649537193876e-01 8.0033464258823868e-04
4.8600000000000001e+01 9.9757289821432715e-01 7.9807277913233898e-04
4.8700000000000003e+01 9.9757926998893054e-01 7.9582153109239635e-04
4.8800000000000004e+01 9.9758561091358278e-01 7.9358082755753053e-04
4.8900000000000006e+01 9.9759192120412710e-01 7.9135059823675941e-04
4.9000000000000000e+01 9.9759820107443953e-01 7.8913077345287366e-04
4.9100000000000001e+01 9.9760445073645021e-01 7.8692128413526273e-04
4.9200000000000003e+01 9.9761067040016516e-01 7.8472206181371741e-04
4.9300000000000004e+01 9.9761686027368790e-01 7.8253303861163795e-04
4.9400000000000006e+01 9.9762302056324137e-01 7.8035414724008658e-04
4.9500000000000000e+01 9.9762915147318765e-01 7.7818532099113995e-04
4.9600000000000001e+01 9.9763525320604918e-01 7.7602649373211560e-04
4.9700000000000003e+01 9.9764132596252875e-01 7.7387759989899557e-04
4.9800000000000004e+01 9.9764736994153069e-01 7.7173857449043906e-04
4.9900000000000006e+01 9.9765338534017900e-01 7.6960935306230854e-04
5.0000000000000000e+01 9.9765937235383839e-01 7.6748987172097242e-04


==> neural_bandit/growth_A_00_band.dat <==
x y
0.0000000000000000e+00 6.6666666666666696e-01
1.0000000000000001e-01 6.8422561136892457e-01
2.0000000000000001e-01 7.0071988534337870e-01
3.0000000000000004e-01 7.1618944532401263e-01
4.0000000000000002e-01 7.3068262534231632e-01
5.0000000000000000e-01 7.4425259503360175e-01
6.0000000000000009e-01 7.5695472495650518e-01
7.0000000000000007e-01 7.6884473701682499e-01
8.0000000000000004e-01 7.7997750165738511e-01
9.0000000000000002e-01 7.9040634815196187e-01
1.0000000000000000e+00 8.0018276649110298e-01
1.1000000000000001e+00 8.0935638965415790e-01
1.2000000000000002e+00 8.1797514824024875e-01
1.3000000000000000e+00 8.2608548397765547e-01
1.4000000000000001e+00 8.3373249752226886e-01
1.5000000000000000e+00 8.4095989841524865e-01
1.6000000000000001e+00 8.4780963676978982e-01
1.7000000000000002e+00 8.5432114634662693e-01
1.8000000000000000e+00 8.6053022973587145e-01
1.9000000000000001e+00 8.6646775826222588e-01
2.0000000000000000e+00 8.7215849623651454e-01
2.1000000000000001e+00 8.7762041767036780e-01
2.2000000000000002e+00 8.8286480228863928e-01
2.3000000000000003e+00 8.8789718141351726e-01
2.4000000000000004e+00 8.9271894225901238e-01
2.5000000000000000e+00 8.9732921589999515e-01
2.6000000000000001e+00 9.0172664613493669e-01
2.7000000000000002e+00 9.0591074820897100e-01
2.8000000000000003e+00 9.0988273819304566e-01
2.9000000000000004e+00 9.1364586440812545e-01
3.0000000000000000e+00 9.1720535965362437e-01
3.1000000000000001e+00 9.2056815713130680e-01
3.2000000000000002e+00 9.2374249555739363e-01
3.3000000000000003e+00 9.2673750412304967e-01
3.4000000000000004e+00 9.2956282237601462e-01
3.5000000000000000e+00 9.3222828175230776e-01
3.6000000000000001e+00 9.3474365632530598e-01
3.7000000000000002e+00 9.3711847914457658e-01
3.8000000000000003e+00 9.3936191513461043e-01
3.9000000000000004e+00 9.4148267978693434e-01
4.0000000000000000e+00 9.4348899321246482e-01
4.1000000000000005e+00 9.4538856042923447e-01
4.2000000000000002e+00 9.4718857039504134e-01
4.2999999999999998e+00 9.4889570790319189e-01
4.4000000000000004e+00 9.5051617387292442e-01
4.5000000000000000e+00 9.5205571073540318e-01
4.6000000000000005e+00 9.5351963053960676e-01
4.7000000000000002e+00 9.5491284411096133e-01
4.8000000000000007e+00 9.5623989012627175e-01
4.9000000000000004e+00 9.5750496335741764e-01
5.0000000000000000e+00 9.5871194161708884e-01
5.1000000000000005e+00 9.5986441113833842e-01
5.2000000000000002e+00 9.6096569025782386e-01
5.3000000000000007e+00 9.6201885136644005e-01
5.4000000000000004e+00 9.6302674115298237e-01
5.5000000000000000e+00 9.6399199920586487e-01
5.6000000000000005e+00 9.6491707506132529e-01
5.7000000000000002e+00 9.6580424379903651e-01
5.8000000000000007e+00 9.6665562029102980e-01
5.9000000000000004e+00 9.6747317220990292e-01
6.0000000000000000e+00 9.6825873189916634e-01
6.1000000000000005e+00 9.6901400720352959e-01
6.2000000000000002e+00 9.6974059135081236e-01
6.3000000000000007e+00 9.7043997197053000e-01
6.4000000000000004e+00 9.7111353932748001e-01
6.5000000000000000e+00 9.7176259384203889e-01
6.6000000000000005e+00 9.7238835296259496e-01
6.7000000000000002e+00 9.7299195744959910e-01
6.8000000000000007e+00 9.7357447712521938e-01
6.9000000000000004e+00 9.7413691613752562e-01
7.0000000000000000e+00 9.7468021778349445e-01
7.1000000000000005e+00 9.7520526893091508e-01
7.2000000000000002e+00 9.7571290407545397e-01
7.3000000000000007e+00 9.7620390906567567e-01
7.4000000000000004e+00 9.7667902452569577e-01
7.5000000000000000e+00 9.7713894900232334e-01
7.6000000000000005e+00 9.7758434186100840e-01
7.7000000000000002e+00 9.7801582595262004e-01
7.8000000000000007e+00 9.7843399007101595e-01
7.9000000000000004e+00 9.7883939121950314e-01
8.0000000000000000e+00 9.7923255670261256e-01
8.0999999999999996e+00 9.7961398605809613e-01
8.2000000000000011e+00 9.7998415284269036e-01
8.3000000000000007e+00 9.8034350628394862e-01
8.4000000000000004e+00 9.8069247280934635e-01
8.5000000000000000e+00 9.8103145746283593e-01
8.5999999999999996e+00 9.8136084521813105e-01
8.7000000000000011e+00 9.8168100219716692e-01
8.8000000000000007e+00 9.8199227680143930e-01
8.9000000000000004e+00 9.8229500076324383e-01
9.0000000000000000e+00 9.8258949012322716e-01
9.0999999999999996e+00 9.8287604614009827e-01
9.2000000000000011e+00 9.8315495613784842e-01
9.3000000000000007e+00 9.8342649429536377e-01
9.4000000000000004e+00 9.8369092238289757e-01
9.5000000000000000e+00 9.8394849044949106e-01
9.6000000000000014e+00 9.8419943746508542e-01
9.7000000000000011e+00 9.8444399192075038e-01
9.8000000000000007e+00 9.8468237239017486e-01
9.9000000000000004e+00 9.8491478805529642e-01
1.0000000000000000e+01 9.8514143919871555e-01
1.0100000000000001e+01 9.8536251766532079e-01
1.0200000000000001e+01 9.8557820729535195e-01
1.0300000000000001e+01 9.8578868433095290e-01
1.0400000000000000e+01 9.8599411779809754e-01
1.0500000000000000e+01 9.8619466986562099e-01
1.0600000000000001e+01 9.8639049618295549e-01
1.0700000000000001e+01 9.8658174619804018e-01
1.0800000000000001e+01 9.8676856345676422e-01
1.0900000000000000e+01 9.8695108588519065e-01
1.1000000000000000e+01 9.8712944605572106e-01
1.1100000000000001e+01 9.8730377143826364e-01
1.1200000000000001e+01 9.8747418463739756e-01
1.1300000000000001e+01 9.8764080361643980e-01
1.1400000000000000e+01 9.8780374190926401e-01
1.1500000000000000e+01 9.8796310882065452e-01
1.1600000000000001e+01 9.8811900961591570e-01
1.1700000000000001e+01 9.8827154570041864e-01
1.1800000000000001e+01 9.8842081478969912e-01
1.1900000000000000e+01 9.8856691107069816e-01
1.2000000000000000e+01 9.8870992535467450e-01
1.2100000000000001e+01 9.8884994522229885e-01
1.2200000000000001e+01 9.8898705516139174e-01
1.2300000000000001e+01 9.8912133669774194e-01
1.2400000000000000e+01 9.8925286851940930e-01
1.2500000000000000e+01 9.8938172659489387e-01
1.2600000000000001e+01 9.8950798428551745e-01
1.2700000000000001e+01 9.8963171245235404e-01
1.2800000000000001e+01 9.8975297955801245e-01
1.2900000000000000e+01 9.8987185176355963e-01
1.3000000000000000e+01 9.8998839302085795e-01
1.3100000000000001e+01 9.9010266516056034e-01
1.3200000000000001e+01 9.9021472797600996e-01
1.3300000000000001e+01 9.9032463930325665e-01
1.3400000000000000e+01 9.9043245509740352e-01
1.3500000000000000e+01 9.9053822950547610e-01
1.3600000000000001e+01 9.9064201493599724e-01
1.3700000000000001e+01 9.9074386212544263e-01
1.3800000000000001e+01 9.9084382020173234e-01
1.3900000000000000e+01 9.9094193674491904e-01
1.4000000000000000e+01 9.9103825784520572e-01
1.4100000000000001e+01 9.9113282815843939e-01
1.4200000000000001e+01 9.9122569095919633e-01
1.4300000000000001e+01 9.9131688819158736e-01
1.4400000000000000e+01 9.9140646051789105e-01
1.4500000000000000e+01 9.9149444736512260e-01
1.4600000000000001e+01 9.9158088696963875e-01
1.4700000000000001e+01 9.9166581641987739e-01
1.4800000000000001e+01 9.9174927169731319e-01
1.4900000000000000e+01 9.9183128771572260e-01
1.5000000000000000e+01 9.9191189835883409e-01
1.5100000000000001e+01 9.9199113651643933e-01
1.5200000000000001e+01 9.9206903411904002e-01
1.5300000000000001e+01 9.9214562217109525e-01
1.5400000000000000e+01 9.9222093078293472e-01
1.5500000000000000e+01 9.9229498920140136e-01
1.5600000000000001e+01 9.9236782583927641e-01
1.5700000000000001e+01 9.9243946830354646e-01
1.5800000000000001e+01 9.9250994342256305e-01
1.5900000000000000e+01 9.9257927727214224e-01
1.6000000000000000e+01 9.9264749520065387e-01
1.6100000000000001e+01 9.9271462185314541e-01
1.6199999999999999e+01 9.9278068119453766e-01
1.6300000000000001e+01 9.9284569653194055e-01
1.6400000000000002e+01 9.9290969053612188e-01
1.6500000000000000e+01 9.9297268526216420e-01
1.6600000000000001e+01 9.9303470216935119e-01
1.6699999999999999e+01 9.9309576214030859e-01
1.6800000000000001e+01 9.9315588549943856e-01
1.6900000000000002e+01 9.9321509203066960e-01
1.7000000000000000e+01 9.9327340099455808e-01
1.7100000000000001e+01 9.9333083114476339e-01
1.7199999999999999e+01 9.9338740074392462e-01
1.7300000000000001e+01 9.9344312757896280e-01
1.7400000000000002e+01 9.9349802897583417e-01
1.7500000000000000e+01 9.9355212181375219e-01
1.7600000000000001e+01 9.9360542253890571e-01
1.7699999999999999e+01 9.9365794717769051e-01
1.7800000000000001e+01 9.9370971134947206e-01
1.7900000000000002e+01 9.9376073027890255e-01
1.8000000000000000e+01 9.9381101880780665e-01
1.8100000000000001e+01 9.9386059140665461e-01
1.8199999999999999e+01 9.9390946218563636e-01
1.8300000000000001e+01 9.9395764490535776e-01
1.8400000000000002e+01 9.9400515298716652e-01
1.8500000000000000e+01 9.9405199952312906e-01
1.8600000000000001e+01 9.9409819728566651e-01
1.8699999999999999e+01 9.9414375873686489e-01
1.8800000000000001e+01 9.9418869603747417e-01
1.8900000000000002e+01 9.9423302105560352e-01
1.9000000000000000e+01 9.9427674537512933e-01
1.9100000000000001e+01 9.9431988030382068e-01
1.9200000000000003e+01 9.9436243688119907e-01
1.9300000000000001e+01 9.9440442588614097e-01
1.9400000000000002e+01 9.9444585784422546e-01
1.9500000000000000e+01 9.9448674303484952e-01
1.9600000000000001e+01 9.9452709149810903e-01
1.9700000000000003e+01 9.9456691304145595e-01
1.9800000000000001e+01 9.9460621724614429e-01
1.9900000000000002e+01 9.9464501347346923e-01
2.0000000000000000e+01 9.9468331087080419e-01
2.0100000000000001e+01 9.9472111837745114e-01
2.0200000000000003e+01 9.9475844473030162e-01
2.0300000000000001e+01 9.9479529846932180e-01
2.0400000000000002e+01 9.9483168794286592e-01
2.0500000000000000e+01 9.9486762131282069e-01
2.0600000000000001e+01 9.9490310655959646e-01
2.0700000000000003e+01 9.9493815148695530e-01
2.0800000000000001e+01 9.9497276372669685e-01
2.0900000000000002e+01 9.9500695074319911e-01
2.1000000000000000e+01 9.9504071983781717e-01
2.1100000000000001e+01 9.9507407815315263e-01
2.1200000000000003e+01 9.9510703267719003e-01
2.1300000000000001e+01 9.9513959024731091e-01
2.1400000000000002e+01 9.9517175755418530e-01
2.1500000000000000e+01 9.9520354114554777e-01
2.1600000000000001e+01 9.9523494742986185e-01
2.1700000000000003e+01 9.9526598267987254e-01
2.1800000000000001e+01 9.9529665303605752e-01
2.1900000000000002e+01 9.9532696450997338e-01
2.2000000000000000e+01 9.9535692298750589e-01
2.2100000000000001e+01 9.9538653423202572e-01
2.2200000000000003e+01 9.9541580388744877e-01
2.2300000000000001e+01 9.9544473748121254e-01
2.2400000000000002e+01 9.9547334042716284e-01
2.2500000000000000e+01 9.9550161802835890e-01
2.2600000000000001e+01 9.9552957547979981e-01
2.2700000000000003e+01 9.9555721787106877e-01
2.2800000000000001e+01 9.9558455018890724e-01
2.2900000000000002e+01 9.9561157731971239e-01
2.3000000000000000e+01 9.9563830405196641e-01
2.3100000000000001e+01 9.9566473507859621e-01
2.3200000000000003e+01 9.9569087499926823e-01
2.3300000000000001e+01 9.9571672832261748e-01
2.3400000000000002e+01 9.9574229946841741e-01
2.3500000000000000e+01 9.9576759276968663e-01
2.3600000000000001e+01 9.9579261247474105e-01
2.3700000000000003e+01 9.9581736274918531e-01
2.3800000000000001e+01 9.9584184767785433e-01
2.3900000000000002e+01 9.9586607126669913e-01
2.4000000000000000e+01 9.9589003744462101e-01
2.4100000000000001e+01 9.9591375006525917e-01
2.4200000000000003e+01 9.9593721290872683e-01
2.4300000000000001e+01 9.9596042968330323e-01
2.4400000000000002e+01 9.9598340402707841e-01
2.4500000000000000e+01 9.9600613950955519e-01
2.4600000000000001e+01 9.9602863963320942e-01
2.4700000000000003e+01 9.9605090783500672e-01
2.4800000000000001e+01 9.9607294748788167e-01
2.4900000000000002e+01 9.9609476190217627e-01
2.5000000000000000e+01 9.9611635432704226e-01
2.5100000000000001e+01 9.9613772795180644e-01
2.5200000000000003e+01 9.9615888590729862e-01
2.5300000000000001e+01 9.9617983126714860e-01
2.5400000000000002e+01 9.9620056704904780e-01
2.5500000000000000e+01 9.9622109621597765e-01
2.5600000000000001e+01 9.9624142167740892e-01
2.5700000000000003e+01 9.9626154629046748e-01
2.5800000000000001e+01 9.9628147286107405e-01
2.5900000000000002e+01 9.9630120414505074e-01
2.6000000000000000e+01 9.9632074284920447e-01
2.6100000000000001e+01 9.9634009163237902e-01
2.6200000000000003e+01 9.9635925310648210e-01
2.6300000000000001e+01 9.9637822983748903e-01
2.6400000000000002e+01 9.9639702434641753e-01
2.6500000000000000e+01 9.9641563911028108e-01
2.6600000000000001e+01 9.9643407656301786e-01
2.6700000000000003e+01 9.9645233909639708e-01
2.6800000000000001e+01 9.9647042906090211e-01
2.6900000000000002e+01 9.9648834876659342e-01
2.7000000000000000e+01 9.9650610048395027e-01
2.7100000000000001e+01 9.9652368644469091e-01
2.7200000000000003e+01 9.9654110884257274e-01
2.7300000000000001e+01 9.9655836983417567e-01
2.7400000000000002e+01 9.9657547153966408e-01
2.7500000000000000e+01 9.9659241604353144e-01
2.7600000000000001e+01 9.9660920539532694e-01
2.7700000000000003e+01 9.9662584161036560e-01
2.7800000000000001e+01 9.9664232667042074e-01
2.7900000000000002e+01 9.9665866252439983e-01
2.8000000000000000e+01 9.9667485108900533e-01
2.8100000000000001e+01 9.9669089424937973e-01
2.8200000000000003e+01 9.9670679385973449e-01
2.8300000000000001e+01 9.9672255174396662e-01
2.8400000000000002e+01 9.9673816969625828e-01
2.8500000000000000e+01 9.9675364948166356e-01
2.8600000000000001e+01 9.9676899283668341e-01
2.8700000000000003e+01 9.9678420146982449e-01
2.8800000000000001e+01 9.9679927706214533e-01
2.8900000000000002e+01 9.9681422126779418e-01
2.9000000000000000e+01 9.9682903571452952e-01
2.9100000000000001e+01 9.9684372200423077e-01
2.9200000000000003e+01 9.9685828171339841e-01
2.9300000000000001e+01 9.9687271639364128e-01
2.9400000000000002e+01 9.9688702757215353e-01
2.9500000000000000e+01 9.9690121675218168e-01
2.9600000000000001e+01 9.9691528541347818e-01
2.9700000000000003e+01 9.9692923501275077e-01
2.9800000000000001e+01 9.9694306698409485e-01
2.9900000000000002e+01 9.9695678273942123e-01
3.0000000000000000e+01 9.9697038366887270e-01
3.0100000000000001e+01 9.9698387114123155e-01
3.0200000000000003e+01 9.9699724650431809e-01
3.0300000000000001e+01 9.9701051108537986e-01
3.0400000000000002e+01 9.9702366619147531e-01
3.0500000000000000e+01 9.9703671310984465e-01
3.0600000000000001e+01 9.9704965310827531e-01
3.0700000000000003e+01 9.9706248743546022e-01
3.0800000000000001e+01 9.9707521732134619e-01
3.0900000000000002e+01 9.9708784397747718e-01
3.1000000000000000e+01 9.9710036859732698e-01
3.1100000000000001e+01 9.9711279235662909e-01
3.1200000000000003e+01 9.9712511641369583e-01
3.1300000000000001e+01 9.9713734190973224e-01
3.1400000000000002e+01 9.9714946996914378e-01
3.1500000000000000e+01 9.9716150169983764e-01
3.1600000000000001e+01 9.9717343819351512e-01
3.1700000000000003e+01 9.9718528052596178e-01
3.1800000000000001e+01 9.9719702975732916e-01
3.1900000000000002e+01 9.9720868693241083e-01
3.2000000000000000e+01 9.9722025308091344e-01
3.2100000000000001e+01 9.9723172921772096e-01
3.2200000000000003e+01 9.9724311634315599e-01
3.2300000000000004e+01 9.9725441544323168e-01
3.2399999999999999e+01 9.9726562748990266e-01
3.2500000000000000e+01 9.9727675344130806e-01
3.2600000000000001e+01 9.9728779424201119e-01
3.2700000000000003e+01 9.9729875082323272e-01
3.2800000000000004e+01 9.9730962410308110e-01
3.2899999999999999e+01 9.9732041498677626e-01
3.3000000000000000e+01 9.9733112436687132e-01
3.3100000000000001e+01 9.9734175312346685e-01
3.3200000000000003e+01 9.9735230212442316e-01
3.3300000000000004e+01 9.9736277222556735e-01
3.3399999999999999e+01 9.9737316427089762e-01
3.3500000000000000e+01 9.9738347909278047e-01
3.3600000000000001e+01 9.9739371751214723e-01
3.3700000000000003e+01 9.9740388033868488e-01
3.3800000000000004e+01 9.9741396837102458e-01
3.3899999999999999e+01 9.9742398239692398e-01
3.4000000000000000e+01 9.9743392319344848e-01
3.4100000000000001e+01 9.9744379152714913e-01
3.4200000000000003e+01 9.9745358815423379e-01
3.4300000000000004e+01 9.9746331382073794e-01
3.4399999999999999e+01 9.9747296926269335e-01
3.4500000000000000e+01 9.9748255520628837e-01
3.4600000000000001e+01 9.9749207236803072e-01
3.4700000000000003e+01 9.9750152145490412e-01
3.4800000000000004e+01 9.9751090316452184e-01
3.4899999999999999e+01 9.9752021818527958e-01
3.5000000000000000e+01 9.9752946719650237e-01
3.5100000000000001e+01 9.9753865086859139e-01
3.5200000000000003e+01 9.9754776986316673e-01
3.5300000000000004e+01 9.9755682483320696e-01
3.5399999999999999e+01 9.9756581642318776e-01
3.5500000000000000e+01 9.9757474526921575e-01
3.5600000000000001e+01 9.9758361199916212e-01
3.5700000000000003e+01 9.9759241723279202e-01
3.5800000000000004e+01 9.9760116158189260e-01
3.5899999999999999e+01 9.9760984565039756e-01
3.6000000000000000e+01 9.9761847003451132e-01
3.6100000000000001e+01 9.9762703532282815e-01
3.6200000000000003e+01 9.9763554209645233e-01
3.6300000000000004e+01 9.9764399092911316e-01
3.6399999999999999e+01 9.9765238238727938e-01
3.6500000000000000e+01 9.9766071703027159e-01
3.6600000000000001e+01 9.9766899541037268e-01
3.6700000000000003e+01 9.9767721807293441e-01
3.6800000000000004e+01 9.9768538555648600e-01
3.6899999999999999e+01 9.9769349839283505e-01
3.7000000000000000e+01 9.9770155710717268e-01
3.7100000000000001e+01 9.9770956221817353e-01
3.7200000000000003e+01 9.9771751423809307e-01
3.7300000000000004e+01 9.9772541367286527e-01
3.7399999999999999e+01 9.9773326102219850e-01
3.7500000000000000e+01 9.9774105677966907e-01
3.7600000000000001e+01 9.9774880143281086e-01
3.7700000000000003e+01 9.9775649546320888e-01
3.7800000000000004e+01 9.9776413934658570e-01
3.7899999999999999e+01 9.9777173355288862e-01
3.8000000000000000e+01 9.9777927854637716e-01
3.8100000000000001e+01 9.9778677478570477e-01
3.8200000000000003e+01 9.9779422272400298e-01
3.8300000000000004e+01 9.9780162280896145e-01
3.8400000000000006e+01 9.9780897548290937e-01
3.8500000000000000e+01 9.9781628118289167e-01
3.8600000000000001e+01 9.9782354034074960e-01
3.8700000000000003e+01 9.9783075338319138e-01
3.8800000000000004e+01 9.9783792073187172e-01
3.8900000000000006e+01 9.9784504280346120e-01
3.9000000000000000e+01 9.9785212000972079e-01
3.9100000000000001e+01 9.9785915275757053e-01
3.9200000000000003e+01 9.9786614144916097e-01
3.9300000000000004e+01 9.9787308648193951e-01
3.9400000000000006e+01 9.9787998824871960e-01
3.9500000000000000e+01 9.9788684713774478e-01
3.9600000000000001e+01 9.9789366353275488e-01
3.9700000000000003e+01 9.9790043781304949e-01
3.9800000000000004e+01 9.9790717035355136e-01
3.9900000000000006e+01 9.9791386152486639e-01
4.0000000000000000e+01 9.9792051169334650e-01
4.0100000000000001e+01 9.9792712122114802e-01
4.0200000000000003e+01 9.9793369046629032e-01
4.0300000000000004e+01 9.9794021978271485e-01
4.0400000000000006e+01 9.9794670952033981e-01
4.0500000000000000e+01 9.9795316002511802e-01
4.0600000000000001e+01 9.9795957163909077e-01
4.0700000000000003e+01 9.9796594470044231e-01
4.0800000000000004e+01 9.9797227954355272e-01
4.0900000000000006e+01 9.9797857649905042e-01
4.1000000000000000e+01 9.9798483589386355e-01
4.1100000000000001e+01 9.9799105805127042e-01
4.1200000000000003e+01 9.9799724329094974e-01
4.1300000000000004e+01 9.9800339192902920e-01
4.1400000000000006e+01 9.9800950427813417e-01
4.1500000000000000e+01 9.9801558064743434e-01
4.1600000000000001e+01 9.9802162134269157e-01
4.1700000000000003e+01 9.9802762666630440e-01
4.1800000000000004e+01 9.9803359691735416e-01
4.1900000000000006e+01 9.9803953239165022e-01
4.2000000000000000e+01 9.9804543338177221e-01
4.2100000000000001e+01 9.9805130017711374e-01
4.2200000000000003e+01 9.9805713306392496e-01
4.2300000000000004e+01 9.9806293232535470e-01
4.2400000000000006e+01 9.9806869824149047e-01
4.2500000000000000e+01 9.9807443108939986e-01
4.2600000000000001e+01 9.9808013114317040e-01
4.2700000000000003e+01 9.9808579867394775e-01
4.2800000000000004e+01 9.9809143394997601e-01
4.2900000000000006e+01 9.9809703723663390e-01
4.3000000000000000e+01 9.9810260879647283e-01
4.3100000000000001e+01 9.9810814888925470e-01
4.3200000000000003e+01 9.9811365777198668e-01
4.3300000000000004e+01 9.9811913569895849e-01
4.3400000000000006e+01 9.9812458292177586e-01
4.3500000000000000e+01 9.9812999968939631e-01
4.3600000000000001e+01 9.9813538624816267e-01
4.3700000000000003e+01 9.9814074284183751e-01
4.3800000000000004e+01 9.9814606971163533e-01
4.3900000000000006e+01 9.9815136709625552e-01
4.4000000000000000e+01 9.9815663523191400e-01
4.4100000000000001e+01 9.9816187435237602e-01
4.4200000000000003e+01 9.9816708468898574e-01
4.4300000000000004e+01 9.9817226647069812e-01
4.4400000000000006e+01 9.9817741992410858e-01
4.4500000000000000e+01 9.9818254527348238e-01
4.4600000000000001e+01 9.9818764274078475e-01
4.4700000000000003e+01 9.9819271254570907e-01
4.4800000000000004e+01 9.9819775490570617e-01
4.4900000000000006e+01 9.9820277003601121e-01
4.5000000000000000e+01 9.9820775814967255e-01
4.5100000000000001e+01 9.9821271945757717e-01
4.5200000000000003e+01 9.9821765416848018e-01
4.5300000000000004e+01 9.9822256248902808e-01
4.5400000000000006e+01 9.9822744462378743e-01
4.5500000000000000e+01 9.9823230077526892e-01
4.5600000000000001e+01 9.9823713114395329e-01
4.5700000000000003e+01 9.9824193592831645e-01
4.5800000000000004e+01 9.9824671532485298e-01
4.5900000000000006e+01 9.9825146952810162e-01
4.6000000000000000e+01 9.9825619873066807e-01
4.6100000000000001e+01 9.9826090312324955e-01
4.6200000000000003e+01 9.9826558289465672e-01
4.6300000000000004e+01 9.9827023823183736e-01
4.6400000000000006e+01 9.9827486931989873e-01
4.6500000000000000e+01 9.9827947634212999e-01
4.6600000000000001e+01 9.9828405948002297e-01
4.6700000000000003e+01 9.9828861891329512e-01
4.6800000000000004e+01 9.9829315481990999e-01
4.6900000000000006e+01 9.9829766737609860e-01
4.7000000000000000e+01 9.9830215675637979e-01
4.7100000000000001e+01 9.9830662313357943e-01
4.7200000000000003e+01 9.9831106667885383e-01
4.7300000000000004e+01 9.9831548756170585e-01
4.7400000000000006e+01 9.9831988595000687e-01
4.7500000000000000e+01 9.9832426201001412e-01
4.7600000000000001e+01 9.9832861590639188e-01
4.7700000000000003e+01 9.9833294780222803e-01
4.7800000000000004e+01 9.9833725785905458e-01
4.7900000000000006e+01 9.9834154623686355e-01
4.8000000000000000e+01 9.9834581309412707e-01
4.8100000000000001e+01 9.9835005858781367e-01
4.8200000000000003e+01 9.9835428287340655e-01
4.8300000000000004e+01 9.9835848610491984e-01
4.8400000000000006e+01 9.9836266843491739e-01
4.8500000000000000e+01 9.9836683001452697e-01
4.8600000000000001e+01 9.9837097099345951e-01
4.8700000000000003e+01 9.9837509152002291e-01
4.8800000000000004e+01 9.9837919174114031e-01
4.8900000000000006e+01 9.9838327180236386e-01
4.9000000000000000e+01 9.9838733184789241e-01
4.9100000000000001e+01 9.9839137202058548e-01
4.9200000000000003e+01 9.9839539246197884e-01
4.9300000000000004e+01 9.9839939331229954e-01
4.9400000000000006e+01 9.9840337471048146e-01
4.9500000000000000e+01 9.9840733679417881e-01
4.9600000000000001e+01 9.9841127969978127e-01
4.9700000000000003e+01 9.9841520356242774e-01
4.9800000000000004e+01 9.9841910851602111e-01
4.9900000000000006e+01 9.9842299469324136e-01
5.0000000000000000e+01 9.9842686222555932e-01
5.0000000000000000e+01 9.9689188248211746e-01
4.9900000000000006e+01 9.9688377598711664e-01
4.9800000000000004e+01 9.9687563136704027e-01
4.9700000000000003e+01 9.9686744836262975e-01
4.9600000000000001e+01 9.9685922671231708e-01
4.9500000000000000e+01 9.9685096615219648e-01
4.9400000000000006e+01 9.9684266641600128e-01
4.9300000000000004e+01 9.9683432723507626e-01
4.9200000000000003e+01 9.9682594833835148e-01
4.9100000000000001e+01 9.9681752945231494e-01
4.9000000000000000e+01 9.9680907030098664e-01
4.8900000000000006e+01 9.9680057060589033e-01
4.8800000000000004e+01 9.9679203008602524e-01
4.8700000000000003e+01 9.9678344845783817e-01
4.8600000000000001e+01 9.9677482543519480e-01
4.8500000000000000e+01 9.9676616072935054e-01
4.8400000000000006e+01 9.9675745404892191e-01
4.8300000000000004e+01 9.9674870509985458e-01
4.8200000000000003e+01 9.9673991358539638e-01
4.8100000000000001e+01 9.9673107920606296e-01
4.8000000000000000e+01 9.9672220165961012e-01
4.7900000000000006e+01 9.9671328064100051e-01
4.7800000000000004e+01 9.9670431584237140e-01
4.7700000000000003e+01 9.9669530695300357e-01
4.7600000000000001e+01 9.9668625365928787e-01
4.7500000000000000e+01 9.9667715564469206e-01
4.7400000000000006e+01 9.9666801258972759e-01
4.7300000000000004e+01 9.9665882417191420e-01
4.7200000000000003e+01 9.9664959006574738e-01
4.7100000000000001e+01 9.9664030994266095e-01
4.7000000000000000e+01 9.9663098347099333e-01
4.6900000000000006e+01 9.9662161031595042e-01
4.6800000000000004e+01 9.9661219013957003e-01
4.6700000000000003e+01 9.9660272260068372e-01
4.6600000000000001e+01 9.9659320735487988e-01
4.6500000000000000e+01 9.9658364405446520e-01
4.6400000000000006e+01 9.9657403234842679e-01
4.6300000000000004e+01 9.9656437188239222e-01
4.6200000000000003e+01 9.9655466229859035e-01
4.6100000000000001e+01 9.9654490323581013e-01
4.6000000000000000e+01 9.9653509432936127e-01
4.5900000000000006e+01 9.9652523521103153e-01
4.5800000000000004e+01 9.9651532550904542e-01
4.5700000000000003e+01 9.9650536484802055e-01
4.5600000000000001e+01 9.9649535284892643e-01
4.5500000000000000e+01 9.9648528912903811e-01
4.5400000000000006e+01 9.9647517330189384e-01
4.5300000000000004e+01 9.9646500497724866e-01
4.5200000000000003e+01 9.9645478376102958e-01
4.5100000000000001e+01 9.9644450925528805e-01
4.5000000000000000e+01 9.9643418105815440e-01
4.4900000000000006e+01 9.9642379876378850e-01
4.4800000000000004e+01 9.9641336196233232e-01
4.4700000000000003e+01 9.9640287023986085e-01
4.4600000000000001e+01 9.9639232317833160e-01
4.4500000000000000e+01 9.9638172035553418e-01
4.4400000000000006e+01 9.9637106134503972e-01
4.4300000000000004e+01 9.9636034571614729e-01
4.4200000000000003e+01 9.9634957303383354e-01
4.4100000000000001e+01 9.9633874285869595e-01
4.4000000000000000e+01 9.9632785474690078e-01
4.3900000000000006e+01 9.9631690825012675e-01
4.3800000000000004e+01 9.9630590291550947e-01
4.3700000000000003e+01 9.9629483828558463e-01
4.3600000000000001e+01 9.9628371389822978e-01
4.3500000000000000e+01 9.9627252928660648e-01
4.3400000000000006e+01 9.9626128397909997e-01
4.3300000000000004e+01 9.9624997749925970e-01
4.3200000000000003e+01 9.9623860936573738e-01
4.3100000000000001e+01 9.9622717909222569e-01
4.3000000000000000e+01 9.9621568618739409e-01
4.2900000000000006e+01 9.9620413015482556e-01
4.2800000000000004e+01 9.9619251049295077e-01
4.2700000000000003e+01 9.9618082669498320e-01
4.2600000000000001e+01 9.9616907824885215e-01
4.2500000000000000e+01 9.9615726463713239e-01
4.2400000000000006e+01 9.9614538533697805e-01
4.2300000000000004e+01 9.9613343982005054e-01
4.2200000000000003e+01 9.9612142755244837e-01
4.2100000000000001e+01 9.9610934799463402e-01
4.2000000000000000e+01 9.9609720060136120e-01
4.1900000000000006e+01 9.9608498482159913e-01
4.1800000000000004e+01 9.9607270009845905e-01
4.1700000000000003e+01 9.9606034586911463e-01
4.1600000000000001e+01 9.9604792156472532e-01
4.1500000000000000e+01 9.9603542661035671e-01
4.1400000000000006e+01 9.9602286042490051e-01
4.1300000000000004e+01 9.9601022242099169e-01
4.1200000000000003e+01 9.9599751200492614e-01
4.1100000000000001e+01 9.9598472857657538e-01
4.1000000000000000e+01 9.9597187152930144e-01
4.0900000000000006e+01 9.9595894024986997e-01
4.0800000000000004e+01 9.9594593411836063e-01
4.0700000000000003e+01 9.9593285250807839e-01
4.0600000000000001e+01 9.9591969478546072e-01
4.0500000000000000e+01 9.9590646030998597e-01
4.0400000000000006e+01 9.9589314843407872e-01
4.0300000000000004e+01 9.9587975850301336e-01
4.0200000000000003e+01 9.9586628985481673e-01
4.0100000000000001e+01 9.9585274182017036e-01
4.0000000000000000e+01 9.9583911372230816e-01
3.9900000000000006e+01 9.9582540487691507e-01
3.9800000000000004e+01 9.9581161459202261e-01
3.9700000000000003e+01 9.9579774216790418e-01
3.9600000000000001e+01 9.9578378689696745e-01
3.9500000000000000e+01 9.9576974806364393e-01
3.9400000000000006e+01 9.9575562494427949e-01
3.9300000000000004e+01 9.9574141680702166e-01
3.9200000000000003e+01 9.9572712291170395e-01
3.9100000000000001e+01 9.9571274250973019e-01
3.9000000000000000e+01 9.9569827484395579e-01
3.8900000000000006e+01 9.9568371914856646e-01
3.8800000000000004e+01 9.9566907464895804e-01
3.8700000000000003e+01 9.9565434056160940e-01
3.8600000000000001e+01 9.9563951609395751e-01
3.8500000000000000e+01 9.9562460044426748e-01
3.8400000000000006e+01 9.9560959280150296e-01
3.8300000000000004e+01 9.9559449234519160e-01
3.8200000000000003e+01 9.9557929824529079e-01
3.8100000000000001e+01 9.9556400966204905e-01
3.8000000000000000e+01 9.9554862574586711e-01
3.7899999999999999e+01 9.9553314563715389e-01
3.7800000000000004e+01 9.9551756846618278e-01
3.7700000000000003e+01 9.9550189335294281e-01
3.7600000000000001e+01 9.9548611940699105e-01
3.7500000000000000e+01 9.9547024572729781e-01
3.7399999999999999e+01 9.9545427140209175e-01
3.7300000000000004e+01 9.9543819550870349e-01
3.7200000000000003e+01 9.9542201711340283e-01
3.7100000000000001e+01 9.9540573527123644e-01
3.7000000000000000e+01 9.9538934902586129e-01
3.6899999999999999e+01 9.9537285740937576e-01
3.6800000000000004e+01 9.9535625944214545e-01
3.6700000000000003e+01 9.9533955413263031e-01
3.6600000000000001e+01 9.9532274047720526e-01
3.6500000000000000e+01 9.9530581745997693e-01
3.6399999999999999e+01 9.9528878405260168e-01
3.6300000000000004e+01 9.9527163921409445e-01
3.6200000000000003e+01 9.9525438189063953e-01
3.6100000000000001e+01 9.9523701101539419e-01
3.6000000000000000e+01 9.9521952550829040e-01
3.5899999999999999e+01 9.9520192427583265e-01
3.5800000000000004e+01 9.9518420621089210e-01
3.5700000000000003e+01 9.9516637019249721e-01
3.5600000000000001e+01 9.9514841508562002e-01
3.5500000000000000e+01 9.9513033974095888e-01
3.5399999999999999e+01 9.9511214299471717e-01
3.5300000000000004e+01 9.9509382366837840e-01
3.5200000000000003e+01 9.9507538056847555e-01
3.5100000000000001e+01 9.9505681248635802e-01
3.5000000000000000e+01 9.9503811819795340e-01
3.4899999999999999e+01 9.9501929646352472e-01
3.4800000000000004e+01 9.9500034602742338e-01
3.4700000000000003e+01 9.9498126561783740e-01
3.4600000000000001e+01 9.9496205394653492e-01
3.4500000000000000e+01 9.9494270970860244e-01
3.4399999999999999e+01 9.9492323158217921e-01
3.4300000000000004e+01 9.9490361822818596e-01
3.4200000000000003e+01 9.9488386829004749e-01
3.4100000000000001e+01 9.9486398039341128e-01
3.4000000000000000e+01 9.9484395314586116e-01
3.3899999999999999e+01 9.9482378513662417e-01
3.3800000000000004e+01 9.9480347493627042e-01
3.3700000000000003e+01 9.9478302109641259e-01
3.3600000000000001e+01 9.9476242214939337e-01
3.3500000000000000e+01 9.9474167660796975e-01
3.3399999999999999e+01 9.9472078296499156e-01
3.3300000000000004e+01 9.9469973969307346e-01
3.3200000000000003e+01 9.9467854524425847e-01
3.3100000000000001e+01 9.9465719804967823e-01
3.3000000000000000e+01 9.9463569651920325e-01
3.2899999999999999e+01 9.9461403904108980e-01
3.2800000000000004e+01 9.9459222398161617e-01
3.2700000000000003e+01 9.9457024968471308e-01
3.2600000000000001e+01 9.9454811447158964e-01
3.2500000000000000e+01 9.9452581664034545e-01
3.2399999999999999e+01 9.9450335446558180e-01
3.2300000000000004e+01 9.9448072619799954e-01
3.2200000000000003e+01 9.9445793006399319e-01
3.2100000000000001e+01 9.9443496426523270e-01
3.2000000000000000e+01 9.9441182697824104e-01
3.1900000000000002e+01 9.9438851635395831e-01
3.1800000000000001e+01 9.9436503051730196e-01
3.1700000000000003e+01 9.9434136756671432e-01
3.1600000000000001e+01 9.9431752557370157e-01
3.1500000000000000e+01 9.9429350258236493e-01
3.1400000000000002e+01 9.9426929660892005e-01
3.1300000000000001e+01 9.9424490564120793e-01
3.1200000000000003e+01 9.9422032763819312e-01
3.1100000000000001e+01 9.9419556052945579e-01
3.1000000000000000e+01 9.9417060221466880e-01
3.0900000000000002e+01 9.9414545056306636e-01
3.0800000000000001e+01 9.9412010341289903e-01
3.0700000000000003e+01 9.9409455857088147e-01
3.0600000000000001e+01 9.9406881381162360e-01
3.0500000000000000e+01 9.9404286687705257e-01
3.0400000000000002e+01 9.9401671547582104e-01
3.0300000000000001e+01 9.9399035728270413e-01
3.0200000000000003e+01 9.9396378993798218e-01
3.0100000000000001e+01 9.9393701104680865e-01
3.0000000000000000e+01 9.9391001817856994e-01
2.9900000000000002e+01 9.9388280886622393e-01
2.9800000000000001e+01 9.9385538060562917e-01
2.9700000000000003e+01 9.9382773085485798e-01
2.9600000000000001e+01 9.9379985703349316e-01
2.9500000000000000e+01 9.9377175652191185e-01
2.9400000000000002e+01 9.9374342666055027e-01
2.9300000000000001e+01 9.9371486474915560e-01
2.9200000000000003e+01 9.9368606804601822e-01
2.9100000000000001e+01 9.9365703376718817e-01
2.9000000000000000e+01 9.9362775908567436e-01
2.8900000000000002e+01 9.9359824113062434e-01
2.8800000000000001e+01 9.9356847698648754e-01
2.8700000000000003e+01 9.9353846369215737e-01
2.8600000000000001e+01 9.9350819824009529e-01
2.8500000000000000e+01 9.9347767757543526e-01
2.8400000000000002e+01 9.9344689859506530e-01
2.8300000000000001e+01 9.9341585814669031e-01
2.8200000000000003e+01 9.9338455302787243e-01
2.8100000000000001e+01 9.9335297998504957e-01
2.8000000000000000e+01 9.9332113571252934e-01
2.7900000000000002e+01 9.9328901685146320e-01
2.7800000000000001e+01 9.9325661998879156e-01
2.7700000000000003e+01 9.9322394165616956e-01
2.7600000000000001e+01 9.9319097832886294e-01
2.7500000000000000e+01 9.9315772642462041e-01
2.7400000000000002e+01 9.9312418230251842e-01
2.7300000000000001e+01 9.9309034226177839e-01
2.7200000000000003e+01 9.9305620254055660e-01
2.7100000000000001e+01 9.9302175931470260e-01
2.7000000000000000e+01 9.9298700869649104e-01
2.6900000000000002e+01 9.9295194673331988e-01
2.6800000000000001e+01 9.9291656940637929e-01
2.6700000000000003e+01 9.9288087262928482e-01
2.6600000000000001e+01 9.9284485224668273e-01
2.6500000000000000e+01 9.9280850403281595e-01
2.6400000000000002e+01 9.9277182369005601e-01
2.6300000000000001e+01 9.9273480684740045e-01
2.6200000000000003e+01 9.9269744905893076e-01
2.6100000000000001e+01 9.9265974580223437e-01
2.6000000000000000e+01 9.9262169247678322e-01
2.5900000000000002e+01 9.9258328440227683e-01
2.5800000000000001e+01 9.9254451681693934e-01
2.5700000000000003e+01 9.9250538487577467e-01
2.5600000000000001e+01 9.9246588364878008e-01
2.5500000000000000e+01 9.9242600811910830e-01
2.5400000000000002e+01 9.9238575318119027e-01
2.5300000000000001e+01 9.9234511363880262e-01
2.5200000000000003e+01 9.9230408420309002e-01
2.5100000000000001e+01 9.9226265949053394e-01
2.5000000000000000e+01 9.9222083402087013e-01
2.4900000000000002e+01 9.9217860221495080e-01
2.4800000000000001e+01 9.9213595839255098e-01
2.4700000000000003e+01 9.9209289677011736e-01
2.4600000000000001e+01 9.9204941145845860e-01
2.4500000000000000e+01 9.9200549646037239e-01
2.4400000000000002e+01 9.9196114566821192e-01
2.4300000000000001e+01 9.9191635286138491e-01
2.4200000000000003e+01 9.9187111170378783e-01
2.4100000000000001e+01 9.9182541574116956e-01
2.4000000000000000e+01 9.9177925839842362e-01
2.3900000000000002e+01 9.9173263297680947e-01
2.3800000000000001e+01 9.9168553265109449e-01
2.3700000000000003e+01 9.9163795046662018e-01
2.3600000000000001e+01 9.9158987933628773e-01
2.3500000000000000e+01 9.9154131203745910e-01
2.3400000000000002e+01 9.9149224120877399e-01
2.3300000000000001e+01 9.9144265934687603e-01
2.3200000000000003e+01 9.9139255880305155e-01
2.3100000000000001e+01 9.9134193177976948e-01
2.3000000000000000e+01 9.9129077032712731e-01
2.2900000000000002e+01 9.9123906633919445e-01
2.2800000000000001e+01 9.9118681155025390e-01
2.2700000000000003e+01 9.9113399753093478e-01
2.2600000000000001e+01 9.9108061568423611e-01
2.2500000000000000e+01 9.9102665724143368e-01
2.2400000000000002e+01 9.9097211325787360e-01
2.2300000000000001e+01 9.9091697460863704e-01
2.2200000000000003e+01 9.9086123198408638e-01
2.2100000000000001e+01 9.9080487588527533e-01
2.2000000000000000e+01 9.9074789661922713e-01
2.1900000000000002e+01 9.9069028429407413e-01
2.1800000000000001e+01 9.9063202881405010e-01
2.1700000000000003e+01 9.9057311987434005e-01
2.1600000000000001e+01 9.9051354695576843e-01
2.1500000000000000e+01 9.9045329931933512e-01
2.1400000000000002e+01 9.9039236600058234e-01
2.1300000000000001e+01 9.9033073580379349e-01
2.1200000000000003e+01 9.9026839729601490e-01
2.1100000000000001e+01 9.9020533880089712e-01
2.1000000000000000e+01 9.9014154839234403e-01
2.0900000000000002e+01 9.9007701388796998e-01
2.0800000000000001e+01 9.9001172284235339e-01
2.0700000000000003e+01 9.8994566254008109e-01
2.0600000000000001e+01 9.8987881998857497e-01
2.0500000000000000e+01 9.8981118191069739e-01
2.0400000000000002e+01 9.8974273473711960e-01
2.0300000000000001e+01 9.8967346459845174e-01
2.0200000000000003e+01 9.8960335731712445e-01
2.0100000000000001e+01 9.8953239839900720e-01
2.0000000000000000e+01 9.8946057302476498e-01
1.9900000000000002e+01 9.8938786604093076e-01
1.9800000000000001e+01 9.8931426195069339e-01
1.9700000000000003e+01 9.8923974490438782e-01
1.9600000000000001e+01 9.8916429868966960e-01
1.9500000000000000e+01 9.8908790672137592e-01
1.9400000000000002e+01 9.8901055203104771e-01
1.9300000000000001e+01 9.8893221725610692e-01
1.9200000000000003e+01 9.8885288462867649e-01
1.9100000000000001e+01 9.8877253596402714e-01
1.9000000000000000e+01 9.8869115264863483e-01
1.8900000000000002e+01 9.8860871562784236e-01
1.8800000000000001e+01 9.8852520539309952e-01
1.8699999999999999e+01 9.8844060196877104e-01
1.8600000000000001e+01 9.8835488489849832e-01
1.8500000000000000e+01 9.8826803323109014e-01
1.8400000000000002e+01 9.8818002550593120e-01
1.8300000000000001e+01 9.8809083973788470e-01
1.8199999999999999e+01 9.8800045340167220e-01
1.8100000000000001e+01 9.8790884341570873e-01
1.8000000000000000e+01 9.8781598612537147e-01
1.7900000000000002e+01 9.8772185728568151e-01
1.7800000000000001e+01 9.8762643204337064e-01
1.7699999999999999e+01 9.8752968491831372e-01
1.7600000000000001e+01 9.8743158978429935e-01
1.7500000000000000e+01 9.8733211984911007e-01
1.7400000000000002e+01 9.8723124763388648e-01
1.7300000000000001e+01 9.8712894495174508e-01
1.7199999999999999e+01 9.8702518288562080e-01
1.7100000000000001e+01 9.8691993176529869e-01
1.7000000000000000e+01 9.8681316114360684e-01
1.6900000000000002e+01 9.8670483977173096e-01
1.6800000000000001e+01 9.8659493557361555e-01
1.6699999999999999e+01 9.8648341561941588e-01
1.6600000000000001e+01 9.8637024609795876e-01
1.6500000000000000e+01 9.8625539228816861e-01
1.6400000000000002e+01 9.8613881852942176e-01
1.6300000000000001e+01 9.8602048819077370e-01
1.6199999999999999e+01 9.8590036363902356e-01
1.6100000000000001e+01 9.8577840620555290e-01
1.6000000000000000e+01 9.8565457615189889e-01
1.5900000000000000e+01 9.8552883263399726e-01
1.5800000000000001e+01 9.8540113366504389e-01
1.5700000000000001e+01 9.8527143607691348e-01
1.5600000000000001e+01 9.8513969548007185e-01
1.5500000000000000e+01 9.8500586622191622e-01
1.5400000000000000e+01 9.8486990134347663e-01
1.5300000000000001e+01 9.8473175253440270e-01
1.5200000000000001e+01 9.8459137008616449e-01
1.5100000000000001e+01 9.8444870284338548e-01
1.5000000000000000e+01 9.8430369815322549e-01
1.4900000000000000e+01 9.8415630181272717e-01
1.4800000000000001e+01 9.8400645801403541e-01
1.4700000000000001e+01 9.8385410928739125e-01
1.4600000000000001e+01 9.8369919644180581e-01
1.4500000000000000e+01 9.8354165850330477e-01
1.4400000000000000e+01 9.8338143265063327e-01
1.4300000000000001e+01 9.8321845414831299e-01
1.4200000000000001e+01 9.8305265627691973e-01
1.4100000000000001e+01 9.8288397026046381e-01
1.4000000000000000e+01 9.8271232519073770e-01
1.3900000000000000e+01 9.8253764794848997e-01
1.3800000000000001e+01 9.8235986312128099e-01
1.3700000000000001e+01 9.8217889291786975e-01
1.3600000000000001e+01 9.8199465707896338e-01
1.3500000000000000e+01 9.8180707278417390e-01
1.3400000000000000e+01 9.8161605455499057e-01
1.3300000000000001e+01 9.8142151415359502e-01
1.3200000000000001e+01 9.8122336047731851e-01
1.3100000000000001e+01 9.8102149944853767e-01
1.3000000000000000e+01 9.8081583389979898e-01
1.2900000000000000e+01 9.8060626345394408e-01
1.2800000000000001e+01 9.8039268439900229e-01
1.2700000000000001e+01 9.8017498955760385e-01
1.2600000000000001e+01 9.7995306815065564e-01
1.2500000000000000e+01 9.7972680565500925e-01
1.2400000000000000e+01 9.7949608365483520e-01
1.2300000000000001e+01 9.7926077968640712e-01
1.2200000000000001e+01 9.7902076707598384e-01
1.2100000000000001e+01 9.7877591477046189e-01
1.2000000000000000e+01 9.7852608716045375e-01
1.1900000000000000e+01 9.7827114389543535e-01
1.1800000000000001e+01 9.7801093969058361e-01
1.1700000000000001e+01 9.7774532412491111e-01
1.1600000000000001e+01 9.7747414143028288e-01
1.1500000000000000e+01 9.7719723027088456e-01
1.1400000000000000e+01 9.7691442351268432e-01
1.1300000000000001e+01 9.7662554798241896e-01
1.1200000000000001e+01 9.7633042421560101e-01
1.1100000000000001e+01 9.7602886619303286e-01
1.1000000000000000e+01 9.7572068106527532e-01
1.0900000000000000e+01 9.7540566886450653e-01
1.0800000000000001e+01 9.7508362220317291e-01
1.0700000000000001e+01 9.7475432595880385e-01
1.0600000000000001e+01 9.7441755694434407e-01
1.0500000000000000e+01 9.7407308356331312e-01
1.0400000000000000e+01 9.7372066544908398e-01
1.0300000000000001e+01 9.7336005308752616e-01
1.0200000000000001e+01 9.7299098742224011e-01
1.0100000000000001e+01 9.7261319944156022e-01
1.0000000000000000e+01 9.7222640974647245e-01
9.9000000000000004e+00 9.7183032809855563e-01
9.8000000000000007e+00 9.7142465294700997e-01
9.7000000000000011e+00 9.7100907093379818e-01
9.6000000000000014e+00 9.7058325637587239e-01
9.5000000000000000e+00 9.7014687072342465e-01
9.4000000000000004e+00 9.6969956199303686e-01
9.3000000000000007e+00 9.6924096417456063e-01
9.2000000000000011e+00 9.6877069661050286e-01
9.0999999999999996e+00 9.6828836334663104e-01
9.0000000000000000e+00 9.6779355245245091e-01
8.9000000000000004e+00 9.6728583531014900e-01
8.8000000000000007e+00 9.6676476587051652e-01
8.7000000000000011e+00 9.6622987987429809e-01
8.5999999999999996e+00 9.6568069403733992e-01
8.5000000000000000e+00 9.6511670519780968e-01
8.4000000000000004e+00 9.6453738942369116e-01
8.3000000000000007e+00 9.6394220107864592e-01
8.2000000000000011e+00 9.6333057184424364e-01
8.0999999999999996e+00 9.6270190969644243e-01
8.0000000000000000e+00 9.6205559783410211e-01
7.9000000000000004e+00 9.6139099355716617e-01
7.8000000000000007e+00 9.6070742709204549e-01
7.7000000000000002e+00 9.6000420036157508e-01
7.6000000000000005e+00 9.5928058569677965e-01
7.5000000000000000e+00 9.5853582448753738e-01
7.4000000000000004e+00 9.5776912576905482e-01
7.3000000000000007e+00 9.5697966474091622e-01
7.2000000000000002e+00 9.5616658121528975e-01
7.1000000000000005e+00 9.5532897799070560e-01
7.0000000000000000e+00 9.5446591914763690e-01
6.9000000000000004e+00 9.5357642826194622e-01
6.8000000000000007e+00 9.5265948653207777e-01
6.7000000000000002e+00 9.5171403081570283e-01
6.6000000000000005e+00 9.5073895157136001e-01
6.5000000000000000e+00 9.4973309070046152e-01
6.4000000000000004e+00 9.4869523928486521e-01
6.3000000000000007e+00 9.4762413521504529e-01
6.2000000000000002e+00 9.4651846070369294e-01
6.1000000000000005e+00 9.4537683967934805e-01
6.0000000000000000e+00 9.4419783505436083e-01
5.9000000000000004e+00 9.4297994586104361e-01
5.8000000000000007e+00 9.4172160424925810e-01
5.7000000000000002e+00 9.4042117233773748e-01
5.6000000000000005e+00 9.3907693891004118e-01
5.5000000000000000e+00 9.3768711594392362e-01
5.4000000000000004e+00 9.3624983495976977e-01
5.3000000000000007e+00 9.3476314316911857e-01
5.2000000000000002e+00 9.3322499939754366e-01
5.1000000000000005e+00 9.3163326974639793e-01
5.0000000000000000e+00 9.2998572294391990e-01
4.9000000000000004e+00 9.2828002531630160e-01
4.8000000000000007e+00 9.2651373528124525e-01
4.7000000000000002e+00 9.2468429722723422e-01
4.6000000000000005e+00 9.2278903458719963e-01
4.5000000000000000e+00 9.2082514184003850e-01
4.4000000000000004e+00 9.1878967507069964e-01
4.2999999999999998e+00 9.1667954058047929e-01
4.2000000000000002e+00 9.1449148085290966e-01
4.1000000000000005e+00 9.1222205693479963e-01
4.0000000000000000e+00 9.0986762597270698e-01
3.9000000000000004e+00 9.0742431224013720e-01
3.8000000000000003e+00 9.0488796949325923e-01
3.7000000000000002e+00 9.0225413190936532e-01
3.6000000000000001e+00 8.9951795022983450e-01
3.5000000000000000e+00 8.9667410913585854e-01
3.4000000000000004e+00 8.9371672151400272e-01
3.3000000000000003e+00 8.9063919544975256e-01
3.2000000000000002e+00 8.8743407107108752e-01
3.1000000000000001e+00 8.8409282760068397e-01
3.0000000000000000e+00 8.8060566733446388e-01
2.9000000000000004e+00 8.7696129414289847e-01
2.8000000000000003e+00 8.7314672066305277e-01
2.7000000000000002e+00 8.6914716057130459e-01
2.6000000000000001e+00 8.6494608712174914e-01
2.5000000000000000e+00 8.6052555803712949e-01
2.4000000000000004e+00 8.5586690436965618e-01
2.3000000000000003e+00 8.5095183688288500e-01
2.2000000000000002e+00 8.4576392294221370e-01
2.1000000000000001e+00 8.4029023864260044e-01
2.0000000000000000e+00 8.3452285385091862e-01
1.9000000000000001e+00 8.2845974400514255e-01
1.8000000000000000e+00 8.2210481184500073e-01
1.7000000000000002e+00 8.1546694155830601e-01
1.6000000000000001e+00 8.0855830009228136e-01
1.5000000000000000e+00 8.0139230916582327e-01
1.4000000000000001e+00 7.9398175089087752e-01
1.3000000000000000e+00 7.8633735192090248e-01
1.2000000000000002e+00 7.7846699844069900e-01
1.1000000000000001e+00 7.7037555661438806e-01
1.0000000000000000e+00 7.6206516177032912e-01
9.0000000000000002e-01 7.5353580079234006e-01
8.0000000000000004e-01 7.4478602512078318e-01
7.0000000000000007e-01 7.3581366909670165e-01
6.0000000000000009e-01 7.2661648890322761e-01
5.0000000000000000e-01 7.1719266933283621e-01
4.0000000000000002e-01 7.0754116528086108e-01
3.0000000000000004e-01 6.9766185333467023e-01
2.0000000000000001e-01 6.8755546978453919e-01
1.0000000000000001e-01 6.7722330999860925e-01
0.0000000000000000e+00 6.6666666666666674e-01


==> neural_bandit/growth_A_01.dat <==
x y std
0.0000000000000000e+00 2.9999999999999988e-01 0.0000000000000000e+00
1.0000000000000001e-01 3.0411848386103552e-01 3.2857589657107711e-03
2.0000000000000001e-01 3.0843084565212231e-01 6.7354847370234682e-03
3.0000000000000004e-01 3.1294055312690433e-01 1.0361536744546497e-02
4.0000000000000002e-01 3.1765108354107791e-01 1.4178233118972230e-02
5.0000000000000000e-01 3.2256578294267341e-01 1.8201611392125564e-02
6.0000000000000009e-01 3.2768765932326105e-01 2.2449000310756931e-02
7.0000000000000007e-01 3.3301909658804801e-01 2.6938350513236006e-02
8.0000000000000004e-01 3.3856147654538082e-01 3.1687268320945441e-02
9.0000000000000002e-01 3.4431469980781371e-01 3.6711703701756838e-02
1.0000000000000000e+00 3.5027660533528310e-01 4.2024266690179987e-02
1.1000000000000001e+00 3.5644230420831197e-01 4.7632192924070477e-02
1.2000000000000002e+00 3.6280346713861755e-01 5.3535052978281372e-02
1.3000000000000000e+00 3.6934763616810962e-01 5.9722399974658058e-02
1.4000000000000001e+00 3.7605766438941379e-01 6.6171662319956956e-02
1.5000000000000000e+00 3.8291141383532656e-01 7.2846684257920999e-02
1.6000000000000001e+00 3.8988184733730813e-01 7.9697353045961650e-02
1.7000000000000002e+00 3.9693762101079261e-01 8.6660681604049647e-02
1.8000000000000000e+00 4.0404421337979368e-01 9.3663514159753769e-02
1.9000000000000001e+00 4.1116552260605010e-01 1.0062670882077686e-01
2.0000000000000000e+00 4.1826575172427460e-01 1.0747030433971001e-01
2.1000000000000001e+00 4.2531132073854289e-01 1.1411891430404016e-01
2.2000000000000002e+00 4.3227252679135669e-01 1.2050651516697708e-01
2.3000000000000003e+00 4.3912472922864670e-01 1.2657994120172458e-01
2.4000000000000004e+00 4.4584894576818768e-01 1.3230071560593240e-01
2.5000000000000000e+00 4.5243186992094547e-01 1.3764521578572061e-01
2.6000000000000001e+00 4.5886541910596612e-01 1.4260347244479840e-01
2.7000000000000002e+00 4.6514597515171507e-01 1.4717706579223822e-01
2.8000000000000003e+00 4.7127348298643518e-01 1.5137660173977865e-01
2.9000000000000004e+00 4.7725054378973103e-01 1.5521916811356068e-01
3.0000000000000000e+00 4.8308159447957139e-01 1.5872604163575618e-01
3.1000000000000001e+00 4.8877222177538993e-01 1.6192078784734451e-01
3.2000000000000002e+00 4.9432862481108036e-01 1.6482779461822747e-01
3.3000000000000003e+00 4.9975721794362810e-01 1.6747121358587780e-01
3.4000000000000004e+00 5.0506435368917191e-01 1.6987424911517984e-01
3.5000000000000000e+00 5.1025614170648004e-01 1.7205872261733929e-01
3.6000000000000001e+00 5.1533834048785521e-01 1.7404484251144930e-01
3.7000000000000002e+00 5.2031630153643893e-01 1.7585111967254646e-01
3.8000000000000003e+00 5.2519494975722147e-01 1.7749438022270864e-01
3.9000000000000004e+00 5.2997878764278095e-01 1.7898983922137962e-01
4.0000000000000000e+00 5.3467191417938709e-01 1.8035120893986381e-01
4.1000000000000005e+00 5.3927805208463919e-01 1.8159082351925815e-01
4.2000000000000002e+00 5.4380057903724843e-01 1.8271976798052086e-01
4.2999999999999998e+00 5.4824256006379768e-01 1.8374800405615194e-01
4.4000000000000004e+00 5.5260677931202706e-01 1.8468448847159494e-01
4.5000000000000000e+00 5.5689577017498315e-01 1.8553728145226200e-01
4.6000000000000005e+00 5.6111184322036023e-01 1.8631364463303932e-01
4.7000000000000002e+00 5.6525711169671700e-01 1.8702012842176402e-01
4.8000000000000007e+00 5.6933351458598180e-01 1.8766264937974381e-01
4.9000000000000004e+00 5.7334283728793245e-01 1.8824655844978924e-01
5.0000000000000000e+00 5.7728673008582421e-01 1.8877670097301402e-01
5.1000000000000005e+00 5.8116672457140806e-01 1.8925746944778218e-01
5.2000000000000002e+00 5.8498424821580330e-01 1.8969284993905985e-01
5.3000000000000007e+00 5.8874063726858983e-01 1.9008646297066578e-01
5.4000000000000004e+00 5.9243714815664961e-01 1.9044159964366805e-01
5.5000000000000000e+00 5.9607496754045020e-01 1.9076125363252874e-01
5.6000000000000005e+00 5.9965522117061609e-01 1.9104814962258262e-01
5.7000000000000002e+00 6.0317898167312800e-01 1.9130476867169105e-01
5.8000000000000007e+00 6.0664727537797281e-01 1.9153337090690506e-01
5.9000000000000004e+00 6.1006108829378158e-01 1.9173601590409883e-01
6.0000000000000000e+00 6.1342137132008334e-01 1.9191458104453407e-01
6.1000000000000005e+00 6.1672904477914603e-01 1.9207077809645004e-01
6.2000000000000002e+00 6.1998500234092302e-01 1.9220616823122813e-01
6.3000000000000007e+00 6.2319011440718242e-01 1.9232217565149742e-01
6.4000000000000004e+00 6.2634523101435136e-01 1.9242009998185214e-01
6.5000000000000000e+00 6.2945118430883151e-01 1.9250112755079885e-01
6.6000000000000005e+00 6.3250879064338728e-01 1.9256634167437778e-01
6.7000000000000002e+00 6.3551885233860406e-01 1.9261673203696728e-01
6.8000000000000007e+00 6.3848215914926820e-01 1.9265320325248320e-01
6.9000000000000004e+00 6.4139948947174474e-01 1.9267658267906548e-01
7.0000000000000000e+00 6.4427161132500610e-01 1.9268762755197236e-01
7.1000000000000005e+00 6.4709928313481657e-01 1.9268703149244720e-01
7.2000000000000002e+00 6.4988325434769190e-01 1.9267543044450672e-01
7.3000000000000007e+00 6.5262426589858857e-01 1.9265340808668271e-01
7.4000000000000004e+00 6.5532305055383622e-01 1.9262150076155843e-01
7.5000000000000000e+00 6.5798033314855053e-01 1.9258020196232048e-01
7.6000000000000005e+00 6.6059683073569209e-01 1.9252996641238312e-01
7.7000000000000002e+00 6.6317325266201554e-01 1.9247121377133972e-01
7.8000000000000007e+00 6.6571030058438641e-01 1.9240433199798726e-01
7.9000000000000004e+00 6.6820866843833682e-01 1.9232968039889134e-01
8.0000000000000000e+00 6.7066904236925207e-01 1.9224759238887965e-01
8.0999999999999996e+00 6.7309210063523495e-01 1.9215837798792676e-01
8.2000000000000011e+00 6.7547851348948096e-01 1.9206232607710871e-01
8.3000000000000007e+00 6.7782894304889330e-01 1.9195970643463789e-01
8.4000000000000004e+00 6.8014404315466970e-01 1.9185077157142705e-01
8.5000000000000000e+00 6.8242445922971240e-01 1.9173575838416265e-01
8.5999999999999996e+00 6.8467082813690727e-01 1.9161488964249201e-01
8.7000000000000011e+00 6.8688377804162237e-01 1.9148837532563029e-01
8.8000000000000007e+00 6.8906392828114371e-01 1.9135641382247673e-01
8.9000000000000004e+00 6.9121188924321819e-01 1.9121919300818818e-01
9.0000000000000000e+00 6.9332826225539845e-01 1.9107689120908594e-01
9.0999999999999996e+00 6.9541363948645629e-01 1.9092967806677194e-01
9.2000000000000011e+00 6.9746860386077847e-01 1.9077771531139742e-01
9.3000000000000007e+00 6.9949372898634077e-01 1.9062115745315444e-01
9.4000000000000004e+00 7.0148957909659848e-01 1.9046015240025593e-01
9.5000000000000000e+00 7.0345670900640056e-01 1.9029484201091931e-01
9.6000000000000014e+00 7.0539566408185350e-01 1.9012536258617732e-01
9.7000000000000011e+00 7.0730698022390315e-01 1.8995184530969916e-01
9.8000000000000007e+00 7.0919118386527746e-01 1.8977441664021946e-01
9.9000000000000004e+00 7.1104879198033233e-01 1.8959319866163155e-01
1.0000000000000000e+01 7.1288031210726188e-01 1.8940830939530548e-01
1.0100000000000001e+01 7.1468624238207812e-01 1.8921986307874208e-01
1.0200000000000001e+01 7.1646707158371625e-01 1.8902797041425687e-01
1.0300000000000001e+01 7.1822327918959505e-01 1.8883273879101642e-01
1.0400000000000000e+01 7.1995533544094592e-01 1.8863427248340336e-01
1.0500000000000000e+01 7.2166370141720682e-01 1.8843267282837928e-01
1.0600000000000001e+01 7.2334882911879561e-01 1.8822803838423108e-01
1.0700000000000001e+01 7.2501116155756329e-01 1.8802046507283526e-01
1.0800000000000001e+01 7.2665113285425886e-01 1.8781004630734002e-01
1.0900000000000000e+01 7.2826916834234789e-01 1.8759687310696421e-01
1.1000000000000000e+01 7.2986568467754587e-01 1.8738103420042027e-01
1.1100000000000001e+01 7.3144108995245893e-01 1.8716261611930510e-01
1.1200000000000001e+01 7.3299578381574437e-01 1.8694170328264859e-01
1.1300000000000001e+01 7.3453015759523477e-01 1.8671837807367853e-01
1.1400000000000000e+01 7.3604459442450021e-01 1.8649272090973665e-01
1.1500000000000000e+01 7.3753946937234460e-01 1.8626481030617437e-01
1.1600000000000001e+01 7.3901514957477177e-01 1.8603472293496073e-01
1.1700000000000001e+01 7.4047199436897915e-01 1.8580253367864677e-01
1.1800000000000001e+01 7.4191035542896744e-01 1.8556831568025678e-01
1.1900000000000000e+01 7.4333057690238424e-01 1.8533214038960716e-01
1.2000000000000000e+01 7.4473299554824579e-01 1.8509407760649230e-01
1.2100000000000001e+01 7.4611794087520766e-01 1.8485419552112500e-01
1.2200000000000001e+01 7.4748573528008155e-01 1.8461256075217039e-01
1.2300000000000001e+01 7.4883669418631738e-01 1.8436923838266797e-01
1.2400000000000000e+01 7.5017112618219606e-01 1.8412429199410335e-01
1.2500000000000000e+01 7.5148933315850008e-01 1.8387778369885394e-01
1.2600000000000001e+01 7.5279161044544729e-01 1.8362977417120549e-01
1.2700000000000001e+01 7.5407824694869485e-01 1.8338032267711185e-01
1.2800000000000001e+01 7.5534952528424137e-01 1.8312948710284488e-01
1.2900000000000000e+01 7.5660572191206943e-01 1.8287732398266371e-01
1.3000000000000000e+01 7.5784710726838500e-01 1.8262388852561418e-01
1.3100000000000001e+01 7.5907394589633537e-01 1.8236923464155419e-01
1.3200000000000001e+01 7.6028649657508751e-01 1.8211341496648728e-01
1.3300000000000001e+01 7.6148501244717659e-01 1.8185648088727455e-01
1.3400000000000000e+01 7.6266974114403396e-01 1.8159848256578548e-01
1.3500000000000000e+01 7.6384092490962541e-01 1.8133946896253905e-01
1.3600000000000001e+01 7.6499880072213411e-01 1.8107948785987807e-01
1.3700000000000001e+01 7.6614360041363794e-01 1.8081858588471458e-01
1.3800000000000001e+01 7.6727555078773468e-01 1.8055680853087638e-01
1.3900000000000000e+01 7.6839487373508142e-01 1.8029420018108117e-01
1.4000000000000000e+01 7.6950178634682043e-01 1.8003080412856004e-01
1.4100000000000001e+01 7.7059650102586796e-01 1.7976666259834778e-01
1.4200000000000001e+01 7.7167922559605673e-01 1.7950181676825552e-01
1.4300000000000001e+01 7.7275016340911662e-01 1.7923630678953689e-01
1.4400000000000000e+01 7.7380951344949711e-01 1.7897017180725824e-01
1.4500000000000000e+01 7.7485747043702802e-01 1.7870344998038079e-01
1.4600000000000001e+01 7.7589422492742499e-01 1.7843617850156002e-01
1.4700000000000001e+01 7.7691996341065406e-01 1.7816839361666872e-01
1.4800000000000001e+01 7.7793486840716208e-01 1.7790013064404614e-01
1.4900000000000000e+01 7.7893911856199394e-01 1.7763142399347628e-01
1.5000000000000000e+01 7.7993288873681466e-01 1.7736230718489920e-01
1.5100000000000001e+01 7.8091635009985683e-01 1.7709281286685366e-01
1.5200000000000001e+01 7.8188967021382072e-01 1.7682297283465614e-01
1.5300000000000001e+01 7.8285301312174937e-01 1.7655281804831321e-01
1.5400000000000000e+01 7.8380653943090839e-01 1.7628237865017091e-01
1.5500000000000000e+01 7.8475040639470017e-01 1.7601168398229922e-01
1.5600000000000001e+01 7.8568476799264053e-01 1.7574076260361349e-01
1.5700000000000001e+01 7.8660977500843310e-01 1.7546964230673173e-01
1.5800000000000001e+01 7.8752557510616961e-01 1.7519835013456933e-01
1.5900000000000000e+01 7.8843231290469207e-01 1.7492691239667010e-01
1.6000000000000000e+01 7.8933013005015140e-01 1.7465535468527491e-01
1.6100000000000001e+01 7.9021916528679248e-01 1.7438370189112762e-01
1.6199999999999999e+01 7.9109955452600522e-01 1.7411197821902025e-01
1.6300000000000001e+01 7.9197143091367495e-01 1.7384020720307511e-01
1.6400000000000002e+01 7.9283492489586282e-01 1.7356841172176865e-01
1.6500000000000000e+01 7.9369016428286021e-01 1.7329661401269414e-01
1.6600000000000001e+01 7.9453727431164101e-01 1.7302483568706678e-01
1.6699999999999999e+01 7.9537637770675773e-01 1.7275309774397157e-01
1.6800000000000001e+01 7.9620759473970704e-01 1.7248142058435512e-01
1.6900000000000002e+01 7.9703104328680463e-01 1.7220982402476290e-01
1.7000000000000000e+01 7.9784683888560171e-01 1.7193832731082473e-01
1.7100000000000001e+01 7.9865509478987717e-01 1.7166694913048841e-01
1.7199999999999999e+01 7.9945592202323745e-01 1.7139570762700460e-01
1.7300000000000001e+01 8.0024942943136212e-01 1.7112462041166576e-01
1.7400000000000002e+01 8.0103572373291920e-01 1.7085370457629881e-01
1.7500000000000000e+01 8.0181490956919088e-01 1.7058297670551689e-01
1.7600000000000001e+01 8.0258708955243774e-01 1.7031245288872998e-01
1.7699999999999999e+01 8.0335236431303003e-01 1.7004214873191903e-01
1.7800000000000001e+01 8.0411083254538074e-01 1.6977207936917443e-01
1.7900000000000002e+01 8.0486259105270963e-01 1.6950225947400269e-01
1.8000000000000000e+01 8.0560773479066516e-01 1.6923270327040360e-01
1.8100000000000001e+01 8.0634635690983525e-01 1.6896342454372101e-01
1.8199999999999999e+01 8.0707854879717722e-01 1.6869443665126990e-01
1.8300000000000001e+01 8.0780440011638865e-01 1.6842575253274256e-01
1.8400000000000002e+01 8.0852399884725268e-01 1.6815738472039754e-01
1.8500000000000000e+01 8.0923743132398196e-01 1.6788934534903344e-01
1.8600000000000001e+01 8.0994478227258460e-01 1.6762164616575248e-01
1.8699999999999999e+01 8.1064613484728321e-01 1.6735429853951370e-01
1.8800000000000001e+01 8.1134157066600543e-01 1.6708731347048356e-01
1.8900000000000002e+01 8.1203116984497647e-01 1.6682070159918239e-01
1.9000000000000000e+01 8.1271501103243193e-01 1.6655447321543357e-01
1.9100000000000001e+01 8.1339317144147782e-01 1.6628863826711654e-01
1.9200000000000003e+01 8.1406572688211920e-01 1.6602320636872797e-01
1.9300000000000001e+01 8.1473275179247850e-01 1.6575818680975365e-01
1.9400000000000002e+01 8.1539431926922679e-01 1.6549358856285470e-01
1.9500000000000000e+01 8.1605050109724608e-01 1.6522942029187160e-01
1.9600000000000001e+01 8.1670136777854940e-01 1.6496569035964839e-01
1.9700000000000003e+01 8.1734698856046761e-01 1.6470240683568121e-01
1.9800000000000001e+01 8.1798743146313613e-01 1.6443957750359406e-01
1.9900000000000002e+01 8.1862276330628680e-01 1.6417720986844464e-01
2.0000000000000000e+01 8.1925304973537594e-01 1.6391531116386387e-01
2.0100000000000001e+01 8.1987835524705521e-01 1.6365388835903197e-01
2.0200000000000003e+01 8.2049874321401028e-01 1.6339294816549479e-01
2.0300000000000001e+01 8.2111427590918340e-01 1.6313249704382221e-01
2.0400000000000002e+01 8.2172501452939140e-01 1.6287254121011333e-01
2.0500000000000000e+01 8.2233101921836282e-01 1.6261308664235027e-01
2.0600000000000001e+01 8.2293234908920299e-01 1.6235413908660409e-01
2.0700000000000003e+01 8.2352906224630595e-01 1.6209570406309548e-01
2.0800000000000001e+01 8.2412121580672859e-01 1.6183778687211370e-01
2.0900000000000002e+01 8.2470886592103798e-01 1.6158039259979637e-01
2.1000000000000000e+01 8.2529206779365016e-01 1.6132352612377282e-01
2.1100000000000001e+01 8.2587087570267048e-01 1.6106719211867368e-01
2.1200000000000003e+01 8.2644534301925199e-01 1.6081139506151054e-01
2.1300000000000001e+01 8.2701552222648034e-01 1.6055613923692696e-01
2.1400000000000002e+01 8.2758146493780504e-01 1.6030142874232478e-01
2.1500000000000000e+01 8.2814322191501955e-01 1.6004726749286749e-01
2.1600000000000001e+01 8.2870084308581204e-01 1.5979365922636424e-01
2.1700000000000003e+01 8.2925437756088982e-01 1.5954060750803548e-01
2.1800000000000001e+01 8.2980387365069552e-01 1.5928811573516533e-01
2.1900000000000002e+01 8.3034937888172189e-01 1.5903618714164031e-01
2.2000000000000000e+01 8.3089094001243635e-01 1.5878482480237899e-01
2.2100000000000001e+01 8.3142860304882649e-01 1.5853403163765398e-01
2.2200000000000003e+01 8.3196241325957754e-01 1.5828381041730938e-01
2.2300000000000001e+01 8.3249241519088812e-01 1.5803416376487445e-01
2.2400000000000002e+01 8.3301865268093744e-01 1.5778509416157838e-01
2.2500000000000000e+01 8.3354116887401131e-01 1.5753660395026559e-01
2.2600000000000001e+01 8.3406000623429688e-01 1.5728869533921591e-01
2.2700000000000003e+01 8.3457520655935169e-01 1.5704137040587091e-01
2.2800000000000001e+01 8.3508681099326210e-01 1.5679463110046840e-01
2.2900000000000002e+01 8.3559486003949157e-01 1.5654847924958734e-01
2.3000000000000000e+01 8.3609939357343266e-01 1.5630291655960554e-01
2.3100000000000001e+01 8.3660045085466683e-01 1.5605794462007178e-01
2.3200000000000003e+01 8.3709807053894303e-01 1.5581356490699427e-01
2.3300000000000001e+01 8.3759229068987884e-01 1.5556977878604777e-01
2.3400000000000002e+01 8.3808314879039403e-01 1.5532658751570075e-01
2.3500000000000000e+01 8.3857068175388105e-01 1.5508399225026492e-01
2.3600000000000001e+01 8.3905492593512299e-01 1.5484199404286886e-01
2.3700000000000003e+01 8.3953591714096076e-01 1.5460059384835653e-01
2.3800000000000001e+01 8.4001369064071985e-01 1.5435979252611487e-01
2.3900000000000002e+01 8.4048828117640040e-01 1.5411959084282884e-01
2.4000000000000000e+01 8.4095972297263855e-01 1.5387998947516865e-01
2.4100000000000001e+01 8.4142804974644325e-01 1.5364098901240839e-01
2.4200000000000003e+01 8.4189329471671459e-01 1.5340258995897982e-01
2.4300000000000001e+01 8.4235549061355053e-01 1.5316479273696104e-01
2.4400000000000002e+01 8.4281466968734586e-01 1.5292759768850248e-01
2.4500000000000000e+01 8.4327086371768867e-01 1.5269100507819192e-01
2.4600000000000001e+01 8.4372410402206088e-01 1.5245501509535891e-01
2.4700000000000003e+01 8.4417442146434740e-01 1.5221962785632143e-01
2.4800000000000001e+01 8.4462184646315497e-01 1.5198484340657564e-01
2.4900000000000002e+01 8.4506640899995333e-01 1.5175066172292870e-01
2.5000000000000000e+01 8.4550813862703467e-01 1.5151708271557898e-01
2.5100000000000001e+01 8.4594706447530199e-01 1.5128410623014196e-01
2.5200000000000003e+01 8.4638321526188709e-01 1.5105173204962472e-01
2.5300000000000001e+01 8.4681661929760388e-01 1.5081995989635044e-01
2.5400000000000002e+01 8.4724730449424146e-01 1.5058878943383266e-01
2.5500000000000000e+01 8.4767529837170097e-01 1.5035822026860227e-01
2.5600000000000001e+01 8.4810062806497677e-01 1.5012825195198728e-01
2.5700000000000003e+01 8.4852332033099087e-01 1.4989888398184664e-01
2.5800000000000001e+01 8.4894340155528147e-01 1.4967011580425968e-01
2.5900000000000002e+01 8.4936089775854917e-01 1.4944194681517176e-01
2.6000000000000000e+01 8.4977583460306350e-01 1.4921437636199736e-01
2.6100000000000001e+01 8.5018823739893745e-01 1.4898740374518216e-01
2.6200000000000003e+01 8.5059813111026517e-01 1.4876102821972381e-01
2.6300000000000001e+01 8.5100554036113640e-01 1.4853524899665388e-01
2.6400000000000002e+01 8.5141048944152209e-01 1.4831006524448109e-01
2.6500000000000000e+01 8.5181300231303658e-01 1.4808547609059705e-01
2.6600000000000001e+01 8.5221310261458372e-01 1.4786148062264517e-01
2.6700000000000003e+01 8.5261081366788272e-01 1.4763807788985378e-01
2.6800000000000001e+01 8.5300615848288186e-01 1.4741526690433507e-01
2.6900000000000002e+01 8.5339915976306102e-01 1.4719304664234864e-01
2.7000000000000000e+01 8.5378983991062396e-01 1.4697141604553349e-01
2.7100000000000001e+01 8.5417822103158669e-01 1.4675037402210631e-01
2.7200000000000003e+01 8.5456432494076062e-01 1.4652991944802918e-01
2.7300000000000001e+01 8.5494817316663441e-01 1.4631005116814588e-01
2.7400000000000002e+01 8.5532978695615980e-01 1.4609076799728832e-01
2.7500000000000000e+01 8.5570918727943757e-01 1.4587206872135405e-01
2.7600000000000001e+01 8.5608639483431015e-01 1.4565395209835488e-01
2.7700000000000003e+01 8.5646143005086484e-01 1.4543641685943737e-01
2.7800000000000001e+01 8.5683431309584357e-01 1.4521946170987710e-01
2.7900000000000002e+01 8.5720506387696660e-01 1.4500308533004538e-01
2.8000000000000000e+01 8.5757370204717120e-01 1.4478728637635116e-01
2.8100000000000001e+01 8.5794024700876448e-01 1.4457206348215684e-01
2.8200000000000003e+01 8.5830471791749630e-01 1.4435741525867016e-01
2.8300000000000001e+01 8.5866713368655179e-01 1.4414334029581224e-01
2.8400000000000002e+01 8.5902751299046343e-01 1.4392983716306149e-01
2.8500000000000000e+01 8.5938587426895130e-01 1.4371690441027554e-01
2.8600000000000001e+01 8.5974223573068365e-01 1.4350454056849099e-01
2.8700000000000003e+01 8.6009661535696869e-01 1.4329274415070076e-01
2.8800000000000001e+01 8.6044903090537195e-01 1.4308151365261124e-01
2.8900000000000002e+01 8.6079949991326532e-01 1.4287084755337834e-01
2.9000000000000000e+01 8.6114803970130838e-01 1.4266074431632386e-01
2.9100000000000001e+01 8.6149466737686287e-01 1.4245120238963185e-01
2.9200000000000003e+01 8.6183939983733970e-01 1.4224222020702618e-01
2.9300000000000001e+01 8.6218225377348667e-01 1.4203379618842982e-01
2.9400000000000002e+01 8.6252324567260996e-01 1.4182592874060551e-01
2.9500000000000000e+01 8.6286239182173630e-01 1.4161861625777891e-01
2.9600000000000001e+01 8.6319970831071602e-01 1.4141185712224491e-01
2.9700000000000003e+01 8.6353521103526720e-01 1.4120564970495664e-01
2.9800000000000001e+01 8.6386891569996216e-01 1.4099999236609831e-01
2.9900000000000002e+01 8.6420083782116031e-01 1.4079488345564237e-01
3.0000000000000000e+01 8.6453099272988343e-01 1.4059032131389096e-01
3.0100000000000001e+01 8.6485939557464120e-01 1.4038630427200186e-01
3.0200000000000003e+01 8.6518606132420106e-01 1.4018283065250023e-01
3.0300000000000001e+01 8.6551100477030940e-01 1.3997989876977587e-01
3.0400000000000002e+01 8.6583424053036251e-01 1.3977750693056590e-01
3.0500000000000000e+01 8.6615578305002627e-01 1.3957565343442446e-01
3.0600000000000001e+01 8.6647564660581244e-01 1.3937433657417883e-01
3.0700000000000003e+01 8.6679384530760351e-01 1.3917355463637229e-01
3.0800000000000001e+01 8.6711039310113414e-01 1.3897330590169488e-01
3.0900000000000002e+01 8.6742530377042848e-01 1.3877358864540135e-01
3.1000000000000000e+01 8.6773859094019112e-01 1.3857440113771718e-01
3.1100000000000001e+01 8.6805026807815755e-01 1.3837574164423311e-01
3.1200000000000003e+01 8.6836034849740018e-01 1.3817760842628807e-01
3.1300000000000001e+01 8.6866884535859579e-01 1.3797999974134095e-01
3.1400000000000002e+01 8.6897577167225015e-01 1.3778291384333158e-01
3.1500000000000000e+01 8.6928114030088499e-01 1.3758634898303132e-01
3.1600000000000001e+01 8.6958496396118501e-01 1.3739030340838285e-01
3.1700000000000003e+01 8.6988725522610844e-01 1.3719477536483066e-01
3.1800000000000001e+01 8.7018802652695815e-01 1.3699976309564113e-01
3.1900000000000002e+01 8.7048729015542003e-01 1.3680526484221339e-01
3.2000000000000000e+01 8.7078505826556207e-01 1.3661127884438071e-01
3.2100000000000001e+01 8.7108134287580108e-01 1.3641780334070314e-01
3.2200000000000003e+01 8.7137615587083395e-01 1.3622483656875109e-01
3.2300000000000004e+01 8.7166950900353668e-01 1.3603237676538038e-01
3.2399999999999999e+01 8.7196141389682880e-01 1.3584042216699899e-01
3.2500000000000000e+01 8.7225188204550808e-01 1.3564897100982545e-01
3.2600000000000001e+01 8.7254092481805190e-01 1.3545802153013967e-01
3.2700000000000003e+01 8.7282855345838894e-01 1.3526757196452574e-01
3.2800000000000004e+01 8.7311477908763924e-01 1.3507762055010711e-01
3.2899999999999999e+01 8.7339961270582656e-01 1.3488816552477489e-01
3.3000000000000000e+01 8.7368306519356054e-01 1.3469920512740849e-01
3.3100000000000001e+01 8.7396514731369057e-01 1.3451073759808965e-01
3.3200000000000003e+01 8.7424586971293183e-01 1.3432276117830927e-01
3.3300000000000004e+01 8.7452524292346501e-01 1.3413527411116827e-01
3.3399999999999999e+01 8.7480327736450703e-01 1.3394827464157136e-01
3.3500000000000000e+01 8.7507998334385773e-01 1.3376176101641490e-01
3.3600000000000001e+01 8.7535537105941985e-01 1.3357573148476878e-01
3.3700000000000003e+01 8.7562945060069397e-01 1.3339018429805177e-01
3.3800000000000004e+01 8.7590223195024830e-01 1.3320511771020199e-01
3.3899999999999999e+01 8.7617372498516488e-01 1.3302052997784064e-01
3.4000000000000000e+01 8.7644393947846200e-01 1.3283641936043103e-01
3.4100000000000001e+01 8.7671288510049250e-01 1.3265278412043235e-01
3.4200000000000003e+01 8.7698057142031927e-01 1.3246962252344749e-01
3.4300000000000004e+01 8.7724700790707022e-01 1.3228693283836646e-01
3.4399999999999999e+01 8.7751220393126805e-01 1.3210471333750456e-01
3.4500000000000000e+01 8.7777616876614251e-01 1.3192296229673586e-01
3.4600000000000001e+01 8.7803891158891578e-01 1.3174167799562178e-01
3.4700000000000003e+01 8.7830044148207342e-01 1.3156085871753559e-01
3.4800000000000004e+01 8.7856076743461087e-01 1.3138050274978200e-01
3.4899999999999999e+01 8.7881989834326113e-01 1.3120060838371259e-01
3.5000000000000000e+01 8.7907784301370273e-01 1.3102117391483711e-01
3.5100000000000001e+01 8.7933461016174841e-01 1.3084219764293048e-01
3.5200000000000003e+01 8.7959020841451552e-01 1.3066367787213634e-01
3.5300000000000004e+01 8.7984464631157644e-01 1.3048561291106572e-01
3.5399999999999999e+01 8.8009793230609357e-01 1.3030800107289317e-01
3.5500000000000000e+01 8.8035007476593241e-01 1.3013084067544828e-01
3.5600000000000001e+01 8.8060108197476128e-01 1.2995413004130399e-01
3.5700000000000003e+01 8.8085096213313052e-01 1.2977786749786138e-01
3.5800000000000004e+01 8.8109972335953768e-01 1.2960205137743108e-01
3.5899999999999999e+01 8.8134737369147342e-01 1.2942668001731150e-01
3.6000000000000000e+01 8.8159392108645351e-01 1.2925175175986342e-01
3.6100000000000001e+01 8.8183937342303298e-01 1.2907726495258237e-01
3.6200000000000003e+01 8.8208373850180644e-01 1.2890321794816662e-01
3.6300000000000004e+01 8.8232702404639107e-01 1.2872960910458359e-01
3.6399999999999999e+01 8.8256923770439588e-01 1.2855643678513262e-01
3.6500000000000000e+01 8.8281038704837567e-01 1.2838369935850488e-01
3.6600000000000001e+01 8.8305047957677052e-01 1.2821139519884145e-01
3.6700000000000003e+01 8.8328952271483130e-01 1.2803952268578725e-01
3.6800000000000004e+01 8.8352752381553012e-01 1.2786808020454390e-01
3.6899999999999999e+01 8.8376449016045755e-01 1.2769706614591927e-01
3.7000000000000000e+01 8.8400042896070696e-01 1.2752647890637456e-01
3.7100000000000001e+01 8.8423534735774534e-01 1.2735631688806998e-01
3.7200000000000003e+01 8.8446925242426899e-01 1.2718657849890627e-01
3.7300000000000004e+01 8.8470215116504991e-01 1.2701726215256606e-01
3.7399999999999999e+01 8.8493405051776719e-01 1.2684836626855175e-01
3.7500000000000000e+01 8.8516495735382550e-01 1.2667988927222157e-01
3.7600000000000001e+01 8.8539487847916365e-01 1.2651182959482404e-01
3.7700000000000003e+01 8.8562382063504985e-01 1.2634418567352954e-01
3.7800000000000004e+01 8.8585179049886453e-01 1.2617695595146108e-01
3.7899999999999999e+01 8.8607879468487349e-01 1.2601013887772214e-01
3.8000000000000000e+01 8.8630483974498819e-01 1.2584373290742318e-01
3.8100000000000001e+01 8.8652993216951526e-01 1.2567773650170669e-01
3.8200000000000003e+01 8.8675407838789511e-01 1.2551214812776978e-01
3.8300000000000004e+01 8.8697728476942983e-01 1.2534696625888553e-01
3.8400000000000006e+01 8.8719955762400105e-01 1.2518218937442285e-01
3.8500000000000000e+01 8.8742090320277600e-01 1.2501781595986453e-01
3.8600000000000001e+01 8.8764132769890458e-01 1.2485384450682342e-01
3.8700000000000003e+01 8.8786083724820630e-01 1.2469027351305824e-01
3.8800000000000004e+01 8.8807943792984612e-01 1.2452710148248657e-01
3.8900000000000006e+01 8.8829713576700198e-01 1.2436432692519740e-01
3.9000000000000000e+01 8.8851393672752332e-01 1.2420194835746175e-01
3.9100000000000001e+01 8.8872984672457700e-01 1.2403996430174248e-01
3.9200000000000003e+01 8.8894487161728830e-01 1.2387837328670254e-01
3.9300000000000004e+01 8.8915901721136914e-01 1.2371717384721177e-01
3.9400000000000006e+01 8.8937228925973955e-01 1.2355636452435290e-01
3.9500000000000000e+01 8.8958469346314006e-01 1.2339594386542624e-01
3.9600000000000001e+01 8.8979623547073494e-01 1.2323591042395306e-01
3.9700000000000003e+01 8.9000692088070732e-01 1.2307626275967813e-01
3.9800000000000004e+01 8.9021675524084520e-01 1.2291699943857097e-01
3.9900000000000006e+01 8.9042574404912078e-01 1.2275811903282635e-01
4.0000000000000000e+01 8.9063389275426008e-01 1.2259962012086351e-01
4.0100000000000001e+01 8.9084120675630607e-01 1.2244150128732424e-01
4.0200000000000003e+01 8.9104769140717310e-01 1.2228376112307111e-01
4.0300000000000004e+01 8.9125335201119316e-01 1.2212639822518297e-01
4.0400000000000006e+01 8.9145819382565661e-01 1.2196941119695115e-01
4.0500000000000000e+01 8.9166222206134216e-01 1.2181279864787439e-01
4.0600000000000001e+01 8.9186544188304406e-01 1.2165655919365227e-01
4.0700000000000003e+01 8.9206785841008807e-01 1.2150069145617881e-01
4.0800000000000004e+01 8.9226947671684109e-01 1.2134519406353457e-01
4.0900000000000006e+01 8.9247030183321652e-01 1.2119006564997853e-01
4.1000000000000000e+01 8.9267033874516954e-01 1.2103530485593872e-01
4.1100000000000001e+01 8.9286959239518759e-01 1.2088091032800273e-01
4.1200000000000003e+01 8.9306806768277269e-01 1.2072688071890710e-01
4.1300000000000004e+01 8.9326576946491942e-01 1.2057321468752598e-01
4.1400000000000006e+01 8.9346270255658378e-01 1.2041991089885998e-01
4.1500000000000000e+01 8.9365887173114866e-01 1.2026696802402323e-01
4.1600000000000001e+01 8.9385428172088000e-01 1.2011438474023051e-01
4.1700000000000003e+01 8.9404893721737988e-01 1.1996215973078438e-01
4.1800000000000004e+01 8.9424284287203104e-01 1.1981029168506005e-01
4.1900000000000006e+01 8.9443600329643669e-01 1.1965877929849184e-01
4.2000000000000000e+01 8.9462842306285473e-01 1.1950762127255740e-01
4.2100000000000001e+01 8.9482010670462575e-01 1.1935681631476248e-01
4.2200000000000003e+01 8.9501105871659481e-01 1.1920636313862468e-01
4.2300000000000004e+01 8.9520128355552975e-01 1.1905626046365701e-01
4.2400000000000006e+01 8.9539078564052998e-01 1.1890650701535087e-01
4.2500000000000000e+01 8.9557956935343586e-01 1.1875710152515892e-01
4.2600000000000001e+01 8.9576763903922585e-01 1.1860804273047698e-01
4.2700000000000003e+01 8.9595499900641484e-01 1.1845932937462597e-01
4.2800000000000004e+01 8.9614165352744235e-01 1.1831096020683352e-01
4.2900000000000006e+01 8.9632760683905932e-01 1.1816293398221490e-01
4.3000000000000000e+01 8.9651286314270684e-01 1.1801524946175375e-01
4.3100000000000001e+01 8.9669742660489293e-01 1.1786790541228258e-01
4.3200000000000003e+01 8.9688130135756139e-01 1.1772090060646288e-01
4.3300000000000004e+01 8.9706449149845879e-01 1.1757423382276488e-01
4.3400000000000006e+01 8.9724700109149447e-01 1.1742790384544699e-01
4.3500000000000000e+01 8.9742883416709829e-01 1.1728190946453514e-01
4.3600000000000001e+01 8.9760999472257053e-01 1.1713624947580163e-01
4.3700000000000003e+01 8.9779048672243111e-01 1.1699092268074383e-01
4.3800000000000004e+01 8.9797031409876049e-01 1.1684592788656278e-01
4.3900000000000006e+01 8.9814948075153944e-01 1.1670126390614134e-01
4.4000000000000000e+01 8.9832799054898405e-01 1.1655692955802202e-01
4.4100000000000001e+01 8.9850584732787409e-01 1.1641292366638495e-01
4.4200000000000003e+01 8.9868305489387945e-01 1.1626924506102551e-01
4.4300000000000004e+01 8.9885961702188233e-01 1.1612589257733161e-01
4.4400000000000006e+01 8.9903553745629416e-01 1.1598286505626096e-01
4.4500000000000000e+01 8.9921081991137053e-01 1.1584016134431810e-01
4.4600000000000001e+01 8.9938546807152009e-01 1.1569778029353123e-01
4.4700000000000003e+01 8.9955948559161047e-01 1.1555572076142917e-01
4.4800000000000004e+01 8.9973287609727082e-01 1.1541398161101761e-01
4.4900000000000006e+01 8.9990564318519017e-01 1.1527256171075588e-01
4.5000000000000000e+01 9.0007779042341196e-01 1.1513145993453298e-01
4.5100000000000001e+01 9.0024932135162494e-01 1.1499067516164417e-01
4.5200000000000003e+01 9.0042023948145133e-01 1.1485020627676670e-01
4.5300000000000004e+01 9.0059054829672969e-01 1.1471005216993582e-01
4.5400000000000006e+01 9.0076025125379677e-01 1.1457021173652095e-01
4.5500000000000000e+01 9.0092935178176337e-01 1.1443068387720139e-01
4.5600000000000001e+01 9.0109785328278813e-01 1.1429146749794175e-01
4.5700000000000003e+01 9.0126575913234819e-01 1.1415256150996808e-01
4.5800000000000004e+01 9.0143307267950568e-01 1.1401396482974296e-01
4.5900000000000006e+01 9.0159979724717298e-01 1.1387567637894153e-01
4.6000000000000000e+01 9.0176593613237055e-01 1.1373769508442642e-01
4.6100000000000001e+01 9.0193149260648708e-01 1.1360001987822335e-01
4.6200000000000003e+01 9.0209646991553216e-01 1.1346264969749681e-01
4.6300000000000004e+01 9.0226087128038801e-01 1.1332558348452508e-01
4.6400000000000006e+01 9.0242469989705809e-01 1.1318882018667534e-01
4.6500000000000000e+01 9.0258795893691146e-01 1.1305235875637937e-01
4.6600000000000001e+01 9.0275065154692591e-01 1.1291619815110844e-01
4.6700000000000003e+01 9.0291278084992699e-01 1.1278033733334880e-01
4.6800000000000004e+01 9.0307434994482505e-01 1.1264477527057645e-01
4.6900000000000006e+01 9.0323536190684828e-01 1.1250951093523297e-01
4.7000000000000000e+01 9.0339581978777361e-01 1.1237454330470018e-01
4.7100000000000001e+01 9.0355572661615668e-01 1.1223987136127561e-01
4.7200000000000003e+01 9.0371508539755507e-01 1.1210549409214755e-01
4.7300000000000004e+01 9.0387389911475324e-01 1.1197141048937044e-01
4.7400000000000006e+01 9.0403217072798048e-01 1.1183761954983976e-01
4.7500000000000000e+01 9.0418990317513204e-01 1.1170412027526777e-01
4.7600000000000001e+01 9.0434709937197988e-01 1.1157091167215800e-01
4.7700000000000003e+01 9.0450376221238982e-01 1.1143799275178159e-01
4.7800000000000004e+01 9.0465989456852880e-01 1.1130536253015157e-01
4.7900000000000006e+01 9.0481549929107208e-01 1.1117302002799880e-01
4.8000000000000000e+01 9.0497057920941215e-01 1.1104096427074717e-01
4.8100000000000001e+01 9.0512513713185760e-01 1.1090919428848893e-01
4.8200000000000003e+01 9.0527917584583617e-01 1.1077770911596034e-01
4.8300000000000004e+01 9.0543269811809191e-01 1.1064650779251706e-01
4.8400000000000006e+01 9.0558570669488192e-01 1.1051558936210955e-01
4.8500000000000000e+01 9.0573820430216934e-01 1.1038495287325882e-01
4.8600000000000001e+01 9.0589019364581547e-01 1.1025459737903216e-01
4.8700000000000003e+01 9.0604167741176822e-01 1.1012452193701838e-01
4.8800000000000004e+01 9.0619265826625051e-01 1.0999472560930443e-01
4.8900000000000006e+01 9.0634313885594442e-01 1.0986520746245017e-01
4.9000000000000000e+01 9.0649312180817387e-01 1.0973596656746502e-01
4.9100000000000001e+01 9.0664260973108668e-01 1.0960700199978353e-01
4.9200000000000003e+01 9.0679160521383173e-01 1.0947831283924142e-01
4.9300000000000004e+01 9.0694011082673731e-01 1.0934989817005174e-01
4.9400000000000006e+01 9.0708812912148462e-01 1.0922175708078101e-01
4.9500000000000000e+01 9.0723566263128119e-01 1.0909388866432537e-01
4.9600000000000001e+01 9.0738271387103175e-01 1.0896629201788686e-01
4.9700000000000003e+01 9.0752928533750699e-01 1.0883896624294989e-01
4.9800000000000004e+01 9.0767537950951060e-01 1.0871191044525745e-01
4.9900000000000006e+01 9.0782099884804468e-01 1.0858512373478793e-01
5.0000000000000000e+01 9.0796614579647295e-01 1.0845860522573146e-01


==> neural_bandit/growth_A_01_band.dat <==
x y
0.0000000000000000e+00 2.9999999999999988e-01
1.0000000000000001e-01 3.0740424282674628e-01
2.0000000000000001e-01 3.1516633038914577e-01
3.0000000000000004e-01 3.2330208987145082e-01
4.0000000000000002e-01 3.3182931666005011e-01
5.0000000000000000e-01 3.4076739433479897e-01
6.0000000000000009e-01 3.5013665963401797e-01
7.0000000000000007e-01 3.5995744710128402e-01
8.0000000000000004e-01 3.7024874486632625e-01
9.0000000000000002e-01 3.8102640350957057e-01
1.0000000000000000e+00 3.9230087202546310e-01
1.1000000000000001e+00 4.0407449713238242e-01
1.2000000000000002e+00 4.1633852011689892e-01
1.3000000000000000e+00 4.2907003614276767e-01
1.4000000000000001e+00 4.4222932670937076e-01
1.5000000000000000e+00 4.5575809809324758e-01
1.6000000000000001e+00 4.6957920038326978e-01
1.7000000000000002e+00 4.8359830261484227e-01
1.8000000000000000e+00 4.9770772753954745e-01
1.9000000000000001e+00 5.1179223142682695e-01
2.0000000000000000e+00 5.2573605606398466e-01
2.1000000000000001e+00 5.3943023504258303e-01
2.2000000000000002e+00 5.5277904195833383e-01
2.3000000000000003e+00 5.6570467043037131e-01
2.4000000000000004e+00 5.7814966137412005e-01
2.5000000000000000e+00 5.9007708570666606e-01
2.6000000000000001e+00 6.0146889155076455e-01
2.7000000000000002e+00 6.1232304094395329e-01
2.8000000000000003e+00 6.2265008472621386e-01
2.9000000000000004e+00 6.3246971190329171e-01
3.0000000000000000e+00 6.4180763611532754e-01
3.1000000000000001e+00 6.5069300962273446e-01
3.2000000000000002e+00 6.5915641942930780e-01
3.3000000000000003e+00 6.6722843152950584e-01
3.4000000000000004e+00 6.7493860280435181e-01
3.5000000000000000e+00 6.8231486432381927e-01
3.6000000000000001e+00 6.8938318299930446e-01
3.7000000000000002e+00 6.9616742120898545e-01
3.8000000000000003e+00 7.0268932997993017e-01
3.9000000000000004e+00 7.0896862686416062e-01
4.0000000000000000e+00 7.1502312311925087e-01
4.1000000000000005e+00 7.2086887560389734e-01
4.2000000000000002e+00 7.2652034701776924e-01
4.2999999999999998e+00 7.3199056411994956e-01
4.4000000000000004e+00 7.3729126778362197e-01
4.5000000000000000e+00 7.4243305162724516e-01
4.6000000000000005e+00 7.4742548785339957e-01
4.7000000000000002e+00 7.5227724011848096e-01
4.8000000000000007e+00 7.5699616396572567e-01
4.9000000000000004e+00 7.6158939573772166e-01
5.0000000000000000e+00 7.6606343105883823e-01
5.1000000000000005e+00 7.7042419401919027e-01
5.2000000000000002e+00 7.7467709815486319e-01
5.3000000000000007e+00 7.7882710023925561e-01
5.4000000000000004e+00 7.8287874780031763e-01
5.5000000000000000e+00 7.8683622117297891e-01
5.6000000000000005e+00 7.9070337079319875e-01
5.7000000000000002e+00 7.9448375034481900e-01
5.8000000000000007e+00 7.9818064628487784e-01
5.9000000000000004e+00 8.0179710419788042e-01
6.0000000000000000e+00 8.0533595236461741e-01
6.1000000000000005e+00 8.0879982287559604e-01
6.2000000000000002e+00 8.1219117057215118e-01
6.3000000000000007e+00 8.1551229005867987e-01
6.4000000000000004e+00 8.1876533099620352e-01
6.5000000000000000e+00 8.2195231185963036e-01
6.6000000000000005e+00 8.2507513231776508e-01
6.7000000000000002e+00 8.2813558437557133e-01
6.8000000000000007e+00 8.3113536240175145e-01
6.9000000000000004e+00 8.3407607215081025e-01
7.0000000000000000e+00 8.3695923887697843e-01
7.1000000000000005e+00 8.3978631462726372e-01
7.2000000000000002e+00 8.4255868479219864e-01
7.3000000000000007e+00 8.4527767398527132e-01
7.4000000000000004e+00 8.4794455131539470e-01
7.5000000000000000e+00 8.5056053511087104e-01
7.6000000000000005e+00 8.5312679714807516e-01
7.7000000000000002e+00 8.5564446643335523e-01
7.8000000000000007e+00 8.5811463258237364e-01
7.9000000000000004e+00 8.6053834883722813e-01
8.0000000000000000e+00 8.6291663475813174e-01
8.0999999999999996e+00 8.6525047862316173e-01
8.2000000000000011e+00 8.6754083956658967e-01
8.3000000000000007e+00 8.6978864948353118e-01
8.4000000000000004e+00 8.7199481472609675e-01
8.5000000000000000e+00 8.7416021761387508e-01
8.5999999999999996e+00 8.7628571777939923e-01
8.7000000000000011e+00 8.7837215336725261e-01
8.8000000000000007e+00 8.8042034210362041e-01
8.9000000000000004e+00 8.8243108225140632e-01
9.0000000000000000e+00 8.8440515346448434e-01
9.0999999999999996e+00 8.8634331755322826e-01
9.2000000000000011e+00 8.8824631917217589e-01
9.3000000000000007e+00 8.9011488643949521e-01
9.4000000000000004e+00 8.9194973149685441e-01
9.5000000000000000e+00 8.9375155101731985e-01
9.6000000000000014e+00 8.9552102666803080e-01
9.7000000000000011e+00 8.9725882553360226e-01
9.8000000000000007e+00 8.9896560050549690e-01
9.9000000000000004e+00 9.0064199064196382e-01
1.0000000000000000e+01 9.0228862150256739e-01
1.0100000000000001e+01 9.0390610546082018e-01
1.0200000000000001e+01 9.0549504199797315e-01
1.0300000000000001e+01 9.0705601798061153e-01
1.0400000000000000e+01 9.0858960792434929e-01
1.0500000000000000e+01 9.1009637424558609e-01
1.0600000000000001e+01 9.1157686750302669e-01
1.0700000000000001e+01 9.1303162663039861e-01
1.0800000000000001e+01 9.1446117916159886e-01
1.0900000000000000e+01 9.1586604144931205e-01
1.1000000000000000e+01 9.1724671887796616e-01
1.1100000000000001e+01 9.1860370607176400e-01
1.1200000000000001e+01 9.1993748709839296e-01
1.1300000000000001e+01 9.2124853566891329e-01
1.1400000000000000e+01 9.2253731533423688e-01
1.1500000000000000e+01 9.2380427967851897e-01
1.1600000000000001e+01 9.2504987250973247e-01
1.1700000000000001e+01 9.2627452804762589e-01
1.1800000000000001e+01 9.2747867110922422e-01
1.1900000000000000e+01 9.2866271729199146e-01
1.2000000000000000e+01 9.2982707315473812e-01
1.2100000000000001e+01 9.3097213639633269e-01
1.2200000000000001e+01 9.3209829603225192e-01
1.2300000000000001e+01 9.3320593256898532e-01
1.2400000000000000e+01 9.3429541817629946e-01
1.2500000000000000e+01 9.3536711685735408e-01
1.2600000000000001e+01 9.3642138461665281e-01
1.2700000000000001e+01 9.3745856962580665e-01
1.2800000000000001e+01 9.3847901238708631e-01
1.2900000000000000e+01 9.3948304589473319e-01
1.3000000000000000e+01 9.4047099579399918e-01
1.3100000000000001e+01 9.4144318053788956e-01
1.3200000000000001e+01 9.4239991154157476e-01
1.3300000000000001e+01 9.4334149333445116e-01
1.3400000000000000e+01 9.4426822370981944e-01
1.3500000000000000e+01 9.4518039387216446e-01
1.3600000000000001e+01 9.4607828858201215e-01
1.3700000000000001e+01 9.4696218629835249e-01
1.3800000000000001e+01 9.4783235931861110e-01
1.3900000000000000e+01 9.4868907391616264e-01
1.4000000000000000e+01 9.4953259047538041e-01
1.4100000000000001e+01 9.5036316362421580e-01
1.4200000000000001e+01 9.5118104236431222e-01
1.4300000000000001e+01 9.5198647019865357e-01
1.4400000000000000e+01 9.5277968525675538e-01
1.4500000000000000e+01 9.5356092041740881e-01
1.4600000000000001e+01 9.5433040342898501e-01
1.4700000000000001e+01 9.5508835702732275e-01
1.4800000000000001e+01 9.5583499905120828e-01
1.4900000000000000e+01 9.5657054255547025e-01
1.5000000000000000e+01 9.5729519592171386e-01
1.5100000000000001e+01 9.5800916296671046e-01
1.5200000000000001e+01 9.5871264304847692e-01
1.5300000000000001e+01 9.5940583117006262e-01
1.5400000000000000e+01 9.6008891808107932e-01
1.5500000000000000e+01 9.6076209037699933e-01
1.5600000000000001e+01 9.6142553059625402e-01
1.5700000000000001e+01 9.6207941731516478e-01
1.5800000000000001e+01 9.6272392524073891e-01
1.5900000000000000e+01 9.6335922530136220e-01
1.6000000000000000e+01 9.6398548473542633e-01
1.6100000000000001e+01 9.6460286717792010e-01
1.6199999999999999e+01 9.6521153274502547e-01
1.6300000000000001e+01 9.6581163811675008e-01
1.6400000000000002e+01 9.6640333661763145e-01
1.6500000000000000e+01 9.6698677829555435e-01
1.6600000000000001e+01 9.6756210999870773e-01
1.6699999999999999e+01 9.6812947545072925e-01
1.6800000000000001e+01 9.6868901532406215e-01
1.6900000000000002e+01 9.6924086731156756e-01
1.7000000000000000e+01 9.6978516619642641e-01
1.7100000000000001e+01 9.7032204392036558e-01
1.7199999999999999e+01 9.7085162965024208e-01
1.7300000000000001e+01 9.7137404984302789e-01
1.7400000000000002e+01 9.7188942830921798e-01
1.7500000000000000e+01 9.7239788627470780e-01
1.7600000000000001e+01 9.7289954244116772e-01
1.7699999999999999e+01 9.7339451304494906e-01
1.7800000000000001e+01 9.7388291191455512e-01
1.7900000000000002e+01 9.7436485052671229e-01
1.8000000000000000e+01 9.7484043806106879e-01
1.8100000000000001e+01 9.7530978145355629e-01
1.8199999999999999e+01 9.7577298544844715e-01
1.8300000000000001e+01 9.7623015264913127e-01
1.8400000000000002e+01 9.7668138356765022e-01
1.8500000000000000e+01 9.7712677667301540e-01
1.8600000000000001e+01 9.7756642843833708e-01
1.8699999999999999e+01 9.7800043338679687e-01
1.8800000000000001e+01 9.7842888413648899e-01
1.8900000000000002e+01 9.7885187144415886e-01
1.9000000000000000e+01 9.7926948424786553e-01
1.9100000000000001e+01 9.7968180970859442e-01
1.9200000000000003e+01 9.8008893325084712e-01
1.9300000000000001e+01 9.8049093860223213e-01
1.9400000000000002e+01 9.8088790783208146e-01
1.9500000000000000e+01 9.8127992138911768e-01
1.9600000000000001e+01 9.8166705813819777e-01
1.9700000000000003e+01 9.8204939539614888e-01
1.9800000000000001e+01 9.8242700896673019e-01
1.9900000000000002e+01 9.8279997317473144e-01
2.0000000000000000e+01 9.8316836089923987e-01
2.0100000000000001e+01 9.8353224360608715e-01
2.0200000000000003e+01 9.8389169137950505e-01
2.0300000000000001e+01 9.8424677295300556e-01
2.0400000000000002e+01 9.8459755573950469e-01
2.0500000000000000e+01 9.8494410586071313e-01
2.0600000000000001e+01 9.8528648817580711e-01
2.0700000000000003e+01 9.8562476630940143e-01
2.0800000000000001e+01 9.8595900267884229e-01
2.0900000000000002e+01 9.8628925852083438e-01
2.1000000000000000e+01 9.8661559391742304e-01
2.1100000000000001e+01 9.8693806782134419e-01
2.1200000000000003e+01 9.8725673808076253e-01
2.1300000000000001e+01 9.8757166146340736e-01
2.1400000000000002e+01 9.8788289368012983e-01
2.1500000000000000e+01 9.8819048940788701e-01
2.1600000000000001e+01 9.8849450231217628e-01
2.1700000000000003e+01 9.8879498506892527e-01
2.1800000000000001e+01 9.8909198938586085e-01
2.1900000000000002e+01 9.8938556602336214e-01
2.2000000000000000e+01 9.8967576481481534e-01
2.2100000000000001e+01 9.8996263468648049e-01
2.2200000000000003e+01 9.9024622367688697e-01
2.2300000000000001e+01 9.9052657895576257e-01
2.2400000000000002e+01 9.9080374684251582e-01
2.2500000000000000e+01 9.9107777282427689e-01
2.2600000000000001e+01 9.9134870157351274e-01
2.2700000000000003e+01 9.9161657696522254e-01
2.2800000000000001e+01 9.9188144209373053e-01
2.2900000000000002e+01 9.9214333928907894e-01
2.3000000000000000e+01 9.9240231013303815e-01
2.3100000000000001e+01 9.9265839547473855e-01
2.3200000000000003e+01 9.9291163544593730e-01
2.3300000000000001e+01 9.9316206947592667e-01
2.3400000000000002e+01 9.9340973630609475e-01
2.3500000000000000e+01 9.9365467400414598e-01
2.3600000000000001e+01 9.9389691997799190e-01
2.3700000000000003e+01 9.9413651098931732e-01
2.3800000000000001e+01 9.9437348316683472e-01
2.3900000000000002e+01 9.9460787201922929e-01
2.4000000000000000e+01 9.9483971244780722e-01
2.4100000000000001e+01 9.9506903875885166e-01
2.4200000000000003e+01 9.9529588467569441e-01
2.4300000000000001e+01 9.9552028335051157e-01
2.4400000000000002e+01 9.9574226737584837e-01
2.4500000000000000e+01 9.9596186879588056e-01
2.4600000000000001e+01 9.9617911911741985e-01
2.4700000000000003e+01 9.9639404932066888e-01
2.4800000000000001e+01 9.9660668986973056e-01
2.4900000000000002e+01 9.9681707072288206e-01
2.5000000000000000e+01 9.9702522134261362e-01
2.5100000000000001e+01 9.9723117070544398e-01
2.5200000000000003e+01 9.9743494731151183e-01
2.5300000000000001e+01 9.9763657919395432e-01
2.5400000000000002e+01 9.9783609392807415e-01
2.5500000000000000e+01 9.9803351864030321e-01
2.5600000000000001e+01 9.9822888001696408e-01
2.5700000000000003e+01 9.9842220431283746e-01
2.5800000000000001e+01 9.9861351735954118e-01
2.5900000000000002e+01 9.9880284457372093e-01
2.6000000000000000e+01 9.9899021096506080e-01
2.6100000000000001e+01 9.9917564114411961e-01
2.6200000000000003e+01 9.9935915932998898e-01
2.6300000000000001e+01 9.9954078935779034e-01
2.6400000000000002e+01 9.9972055468600318e-01
2.6500000000000000e+01 9.9989847840363366e-01
2.6600000000000001e+01 1.0000745832372289e+00
2.6700000000000003e+01 1.0002488915577366e+00
2.6800000000000001e+01 1.0004214253872170e+00
2.6900000000000002e+01 1.0005922064054096e+00
2.7000000000000000e+01 1.0007612559561574e+00
2.7100000000000001e+01 1.0009285950536930e+00
2.7200000000000003e+01 1.0010942443887898e+00
2.7300000000000001e+01 1.0012582243347803e+00
2.7400000000000002e+01 1.0014205549534481e+00
2.7500000000000000e+01 1.0015812560007915e+00
2.7600000000000001e+01 1.0017403469326651e+00
2.7700000000000003e+01 1.0018978469103021e+00
2.7800000000000001e+01 1.0020537748057206e+00
2.7900000000000002e+01 1.0022081492070121e+00
2.8000000000000000e+01 1.0023609884235223e+00
2.8100000000000001e+01 1.0025123104909213e+00
2.8200000000000003e+01 1.0026621331761665e+00
2.8300000000000001e+01 1.0028104739823640e+00
2.8400000000000002e+01 1.0029573501535249e+00
2.8500000000000000e+01 1.0031027786792268e+00
2.8600000000000001e+01 1.0032467762991746e+00
2.8700000000000003e+01 1.0033893595076695e+00
2.8800000000000001e+01 1.0035305445579832e+00
2.8900000000000002e+01 1.0036703474666437e+00
2.9000000000000000e+01 1.0038087840176322e+00
2.9100000000000001e+01 1.0039458697664947e+00
2.9200000000000003e+01 1.0040816200443659e+00
2.9300000000000001e+01 1.0042160499619164e+00
2.9400000000000002e+01 1.0043491744132154e+00
2.9500000000000000e+01 1.0044810080795152e+00
2.9600000000000001e+01 1.0046115654329610e+00
2.9700000000000003e+01 1.0047408607402240e+00
2.9800000000000001e+01 1.0048689080660604e+00
2.9900000000000002e+01 1.0049957212768026e+00
3.0000000000000000e+01 1.0051213140437745e+00
3.0100000000000001e+01 1.0052456998466430e+00
3.0200000000000003e+01 1.0053688919767012e+00
3.0300000000000001e+01 1.0054909035400852e+00
3.0400000000000002e+01 1.0056117474609283e+00
3.0500000000000000e+01 1.0057314364844507e+00
3.0600000000000001e+01 1.0058499831799912e+00
3.0700000000000003e+01 1.0059673999439758e+00
3.0800000000000001e+01 1.0060836990028290e+00
3.0900000000000002e+01 1.0061988924158298e+00
3.1000000000000000e+01 1.0063129920779084e+00
3.1100000000000001e+01 1.0064260097223907e+00
3.1200000000000003e+01 1.0065379569236883e+00
3.1300000000000001e+01 1.0066488450999367e+00
3.1400000000000002e+01 1.0067586855155817e+00
3.1500000000000000e+01 1.0068674892839162e+00
3.1600000000000001e+01 1.0069752673695678e+00
3.1700000000000003e+01 1.0070820305909391e+00
3.1800000000000001e+01 1.0071877896225994e+00
3.1900000000000002e+01 1.0072925549976335e+00
3.2000000000000000e+01 1.0073963371099428e+00
3.2100000000000001e+01 1.0074991462165042e+00
3.2200000000000003e+01 1.0076009924395850e+00
3.2300000000000004e+01 1.0077018857689171e+00
3.2399999999999999e+01 1.0078018360638277e+00
3.2500000000000000e+01 1.0079008530553335e+00
3.2600000000000001e+01 1.0079989463481915e+00
3.2700000000000003e+01 1.0080961254229146e+00
3.2800000000000004e+01 1.0081923996377464e+00
3.2899999999999999e+01 1.0082877782306015e+00
3.3000000000000000e+01 1.0083822703209691e+00
3.3100000000000001e+01 1.0084758849117803e+00
3.3200000000000003e+01 1.0085686308912412e+00
3.3300000000000004e+01 1.0086605170346332e+00
3.3399999999999999e+01 1.0087515520060784e+00
3.3500000000000000e+01 1.0088417443602726e+00
3.3600000000000001e+01 1.0089311025441887e+00
3.3700000000000003e+01 1.0090196348987457e+00
3.3800000000000004e+01 1.0091073496604503e+00
3.3899999999999999e+01 1.0091942549630055e+00
3.4000000000000000e+01 1.0092803588388930e+00
3.4100000000000001e+01 1.0093656692209247e+00
3.4200000000000003e+01 1.0094501939437668e+00
3.4300000000000004e+01 1.0095339407454367e+00
3.4399999999999999e+01 1.0096169172687726e+00
3.4500000000000000e+01 1.0096991310628785e+00
3.4600000000000001e+01 1.0097805895845375e+00
3.4700000000000003e+01 1.0098613001996091e+00
3.4800000000000004e+01 1.0099412701843928e+00
3.4899999999999999e+01 1.0100205067269736e+00
3.5000000000000000e+01 1.0100990169285398e+00
3.5100000000000001e+01 1.0101768078046789e+00
3.5200000000000003e+01 1.0102538862866519e+00
3.5300000000000004e+01 1.0103302592226422e+00
3.5399999999999999e+01 1.0104059333789868e+00
3.5500000000000000e+01 1.0104809154413807e+00
3.5600000000000001e+01 1.0105552120160652e+00
3.5700000000000003e+01 1.0106288296309920e+00
3.5800000000000004e+01 1.0107017747369689e+00
3.5899999999999999e+01 1.0107740537087850e+00
3.6000000000000000e+01 1.0108456728463169e+00
3.6100000000000001e+01 1.0109166383756154e+00
3.6200000000000003e+01 1.0109869564499729e+00
3.6300000000000004e+01 1.0110566331509747e+00
3.6399999999999999e+01 1.0111256744895285e+00
3.6500000000000000e+01 1.0111940864068805e+00
3.6600000000000001e+01 1.0112618747756119e+00
3.6700000000000003e+01 1.0113290454006185e+00
3.6800000000000004e+01 1.0113956040200740e+00
3.6899999999999999e+01 1.0114615563063769e+00
3.7000000000000000e+01 1.0115269078670814e+00
3.7100000000000001e+01 1.0115916642458154e+00
3.7200000000000003e+01 1.0116558309231753e+00
3.7300000000000004e+01 1.0117194133176159e+00
3.7399999999999999e+01 1.0117824167863190e+00
3.7500000000000000e+01 1.0118448466260470e+00
3.7600000000000001e+01 1.0119067080739876e+00
3.7700000000000003e+01 1.0119680063085794e+00
3.7800000000000004e+01 1.0120287464503257e+00
3.7899999999999999e+01 1.0120889335625955e+00
3.8000000000000000e+01 1.0121485726524113e+00
3.8100000000000001e+01 1.0122076686712220e+00
3.8200000000000003e+01 1.0122662265156648e+00
3.8300000000000004e+01 1.0123242510283155e+00
3.8400000000000006e+01 1.0123817469984240e+00
3.8500000000000000e+01 1.0124387191626405e+00
3.8600000000000001e+01 1.0124951722057280e+00
3.8700000000000003e+01 1.0125511107612646e+00
3.8800000000000004e+01 1.0126065394123327e+00
3.8900000000000006e+01 1.0126614626921995e+00
3.9000000000000000e+01 1.0127158850849851e+00
3.9100000000000001e+01 1.0127698110263195e+00
3.9200000000000003e+01 1.0128232449039909e+00
3.9300000000000004e+01 1.0128761910585808e+00
3.9400000000000006e+01 1.0129286537840925e+00
3.9500000000000000e+01 1.0129806373285664e+00
3.9600000000000001e+01 1.0130321458946880e+00
3.9700000000000003e+01 1.0130831836403855e+00
3.9800000000000004e+01 1.0131337546794161e+00
3.9900000000000006e+01 1.0131838630819472e+00
4.0000000000000000e+01 1.0132335128751235e+00
4.0100000000000001e+01 1.0132827080436304e+00
4.0200000000000003e+01 1.0133314525302441e+00
4.0300000000000004e+01 1.0133797502363762e+00
4.0400000000000006e+01 1.0134276050226076e+00
4.0500000000000000e+01 1.0134750207092165e+00
4.0600000000000001e+01 1.0135220010766963e+00
4.0700000000000003e+01 1.0135685498662670e+00
4.0800000000000004e+01 1.0136146707803757e+00
4.0900000000000006e+01 1.0136603674831950e+00
4.1000000000000000e+01 1.0137056436011083e+00
4.1100000000000001e+01 1.0137505027231903e+00
4.1200000000000003e+01 1.0137949484016797e+00
4.1300000000000004e+01 1.0138389841524453e+00
4.1400000000000006e+01 1.0138826134554437e+00
4.1500000000000000e+01 1.0139258397551718e+00
4.1600000000000001e+01 1.0139686664611105e+00
4.1700000000000003e+01 1.0140110969481642e+00
4.1800000000000004e+01 1.0140531345570911e+00
4.1900000000000006e+01 1.0140947825949285e+00
4.2000000000000000e+01 1.0141360443354122e+00
4.2100000000000001e+01 1.0141769230193882e+00
4.2200000000000003e+01 1.0142174218552196e+00
4.2300000000000004e+01 1.0142575440191868e+00
4.2400000000000006e+01 1.0142972926558809e+00
4.2500000000000000e+01 1.0143366708785948e+00
4.2600000000000001e+01 1.0143756817697027e+00
4.2700000000000003e+01 1.0144143283810407e+00
4.2800000000000004e+01 1.0144526137342758e+00
4.2900000000000006e+01 1.0144905408212743e+00
4.3000000000000000e+01 1.0145281126044605e+00
4.3100000000000001e+01 1.0145653320171755e+00
4.3200000000000003e+01 1.0146022019640242e+00
4.3300000000000004e+01 1.0146387253212237e+00
4.3400000000000006e+01 1.0146749049369415e+00
4.3500000000000000e+01 1.0147107436316334e+00
4.3600000000000001e+01 1.0147462441983721e+00
4.3700000000000003e+01 1.0147814094031748e+00
4.3800000000000004e+01 1.0148162419853233e+00
4.3900000000000006e+01 1.0148507446576809e+00
4.4000000000000000e+01 1.0148849201070060e+00
4.4100000000000001e+01 1.0149187709942591e+00
4.4200000000000003e+01 1.0149522999549050e+00
4.4300000000000004e+01 1.0149855095992140e+00
4.4400000000000006e+01 1.0150184025125550e+00
4.4500000000000000e+01 1.0150509812556887e+00
4.4600000000000001e+01 1.0150832483650514e+00
4.4700000000000003e+01 1.0151152063530398e+00
4.4800000000000004e+01 1.0151468577082885e+00
4.4900000000000006e+01 1.0151782048959461e+00
4.5000000000000000e+01 1.0152092503579448e+00
4.5100000000000001e+01 1.0152399965132690e+00
4.5200000000000003e+01 1.0152704457582180e+00
4.5300000000000004e+01 1.0153006004666656e+00
4.5400000000000006e+01 1.0153304629903177e+00
4.5500000000000000e+01 1.0153600356589647e+00
4.5600000000000001e+01 1.0153893207807299e+00
4.5700000000000003e+01 1.0154183206423162e+00
4.5800000000000004e+01 1.0154470375092486e+00
4.5900000000000006e+01 1.0154754736261145e+00
4.6000000000000000e+01 1.0155036312167969e+00
4.6100000000000001e+01 1.0155315124847104e+00
4.6200000000000003e+01 1.0155591196130289e+00
4.6300000000000004e+01 1.0155864547649132e+00
4.6400000000000006e+01 1.0156135200837335e+00
4.6500000000000000e+01 1.0156403176932909e+00
4.6600000000000001e+01 1.0156668496980343e+00
4.6700000000000003e+01 1.0156931181832758e+00
4.6800000000000004e+01 1.0157191252154014e+00
4.6900000000000006e+01 1.0157448728420813e+00
4.7000000000000000e+01 1.0157703630924737e+00
4.7100000000000001e+01 1.0157955979774322e+00
4.7200000000000003e+01 1.0158205794897026e+00
4.7300000000000004e+01 1.0158453096041238e+00
4.7400000000000006e+01 1.0158697902778202e+00
4.7500000000000000e+01 1.0158940234503997e+00
4.7600000000000001e+01 1.0159180110441379e+00
4.7700000000000003e+01 1.0159417549641714e+00
4.7800000000000004e+01 1.0159652570986804e+00
4.7900000000000006e+01 1.0159885193190710e+00
4.8000000000000000e+01 1.0160115434801593e+00
4.8100000000000001e+01 1.0160343314203466e+00
4.8200000000000003e+01 1.0160568849617966e+00
4.8300000000000004e+01 1.0160792059106090e+00
4.8400000000000006e+01 1.0161012960569915e+00
4.8500000000000000e+01 1.0161231571754281e+00
4.8600000000000001e+01 1.0161447910248476e+00
4.8700000000000003e+01 1.0161661993487865e+00
4.8800000000000004e+01 1.0161873838755549e+00
4.8900000000000006e+01 1.0162083463183946e+00
4.9000000000000000e+01 1.0162290883756389e+00
4.9100000000000001e+01 1.0162496117308701e+00
4.9200000000000003e+01 1.0162699180530732e+00
4.9300000000000004e+01 1.0162900089967890e+00
4.9400000000000006e+01 1.0163098862022657e+00
4.9500000000000000e+01 1.0163295512956065e+00
4.9600000000000001e+01 1.0163490058889186e+00
4.9700000000000003e+01 1.0163682515804568e+00
4.9800000000000004e+01 1.0163872899547681e+00
4.9900000000000006e+01 1.0164061225828327e+00
5.0000000000000000e+01 1.0164247510222044e+00
5.0000000000000000e+01 7.9950754057074147e-01
4.9900000000000006e+01 7.9923587511325678e-01
4.9800000000000004e+01 7.9896346906425320e-01
4.9700000000000003e+01 7.9869031909455712e-01
4.9600000000000001e+01 7.9841642185314488e-01
4.9500000000000000e+01 7.9814177396695585e-01
4.9400000000000006e+01 7.9786637204070365e-01
4.9300000000000004e+01 7.9759021265668562e-01
4.9200000000000003e+01 7.9731329237459025e-01
4.9100000000000001e+01 7.9703560773130311e-01
4.9000000000000000e+01 7.9675715524070889e-01
4.8900000000000006e+01 7.9647793139349421e-01
4.8800000000000004e+01 7.9619793265694605e-01
4.8700000000000003e+01 7.9591715547474984e-01
4.8600000000000001e+01 7.9563559626678326e-01
4.8500000000000000e+01 7.9535325142891056e-01
4.8400000000000006e+01 7.9507011733277233e-01
4.8300000000000004e+01 7.9478619032557485e-01
4.8200000000000003e+01 7.9450146672987587e-01
4.8100000000000001e+01 7.9421594284336872e-01
4.8000000000000000e+01 7.9392961493866498e-01
4.7900000000000006e+01 7.9364247926307330e-01
4.7800000000000004e+01 7.9335453203837725e-01
4.7700000000000003e+01 7.9306576946060825e-01
4.7600000000000001e+01 7.9277618769982183e-01
4.7500000000000000e+01 7.9248578289986427e-01
4.7400000000000006e+01 7.9219455117814075e-01
4.7300000000000004e+01 7.9190248862538282e-01
4.7200000000000003e+01 7.9160959130540753e-01
4.7100000000000001e+01 7.9131585525488113e-01
4.7000000000000000e+01 7.9102127648307341e-01
4.6900000000000006e+01 7.9072585097161530e-01
4.6800000000000004e+01 7.9042957467424857e-01
4.6700000000000003e+01 7.9013244351657819e-01
4.6600000000000001e+01 7.8983445339581748e-01
4.6500000000000000e+01 7.8953560018053204e-01
4.6400000000000006e+01 7.8923587971038278e-01
4.6300000000000004e+01 7.8893528779586297e-01
4.6200000000000003e+01 7.8863382021803541e-01
4.6100000000000001e+01 7.8833147272826376e-01
4.6000000000000000e+01 7.8802824104794411e-01
4.5900000000000006e+01 7.8772412086823151e-01
4.5800000000000004e+01 7.8741910784976277e-01
4.5700000000000003e+01 7.8711319762238008e-01
4.5600000000000001e+01 7.8680638578484641e-01
4.5500000000000000e+01 7.8649866790456202e-01
4.5400000000000006e+01 7.8619003951727584e-01
4.5300000000000004e+01 7.8588049612679389e-01
4.5200000000000003e+01 7.8557003320468466e-01
4.5100000000000001e+01 7.8525864618998076e-01
4.5000000000000000e+01 7.8494633048887896e-01
4.4900000000000006e+01 7.8463308147443434e-01
4.4800000000000004e+01 7.8431889448625325e-01
4.4700000000000003e+01 7.8400376483018130e-01
4.4600000000000001e+01 7.8368768777798881e-01
4.4500000000000000e+01 7.8337065856705246e-01
4.4400000000000006e+01 7.8305267240003318e-01
4.4300000000000004e+01 7.8273372444455069e-01
4.4200000000000003e+01 7.8241380983285391e-01
4.4100000000000001e+01 7.8209292366148908e-01
4.4000000000000000e+01 7.8177106099096205e-01
4.3900000000000006e+01 7.8144821684539811e-01
4.3800000000000004e+01 7.8112438621219771e-01
4.3700000000000003e+01 7.8079956404168727e-01
4.3600000000000001e+01 7.8047374524676894e-01
4.3500000000000000e+01 7.8014692470256319e-01
4.3400000000000006e+01 7.7981909724604748e-01
4.3300000000000004e+01 7.7949025767569391e-01
4.3200000000000003e+01 7.7916040075109849e-01
4.3100000000000001e+01 7.7882952119261040e-01
4.3000000000000000e+01 7.7849761368095305e-01
4.2900000000000006e+01 7.7816467285684443e-01
4.2800000000000004e+01 7.7783069332060883e-01
4.2700000000000003e+01 7.7749566963178884e-01
4.2600000000000001e+01 7.7715959630874887e-01
4.2500000000000000e+01 7.7682246782827691e-01
4.2400000000000006e+01 7.7648427862517910e-01
4.2300000000000004e+01 7.7614502309187272e-01
4.2200000000000003e+01 7.7580469557797016e-01
4.2100000000000001e+01 7.7546329038986328e-01
4.2000000000000000e+01 7.7512080179029730e-01
4.1900000000000006e+01 7.7477722399794491e-01
4.1800000000000004e+01 7.7443255118697096e-01
4.1700000000000003e+01 7.7408677748659549e-01
4.1600000000000001e+01 7.7373989698064949e-01
4.1500000000000000e+01 7.7339190370712541e-01
4.1400000000000006e+01 7.7304279165772383e-01
4.1300000000000004e+01 7.7269255477739340e-01
4.1200000000000003e+01 7.7234118696386556e-01
4.1100000000000001e+01 7.7198868206718485e-01
4.1000000000000000e+01 7.7163503388923083e-01
4.0900000000000006e+01 7.7128023618323804e-01
4.0800000000000004e+01 7.7092428265330648e-01
4.0700000000000003e+01 7.7056716695390925e-01
4.0600000000000001e+01 7.7020888268939180e-01
4.0500000000000000e+01 7.6984942341346774e-01
4.0400000000000006e+01 7.6948878262870546e-01
4.0300000000000004e+01 7.6912695378601015e-01
4.0200000000000003e+01 7.6876393028410195e-01
4.0100000000000001e+01 7.6839970546898184e-01
4.0000000000000000e+01 7.6803427263339663e-01
3.9900000000000006e+01 7.6766762501629437e-01
3.9800000000000004e+01 7.6729975580227427e-01
3.9700000000000003e+01 7.6693065812102923e-01
3.9600000000000001e+01 7.6656032504678184e-01
3.9500000000000000e+01 7.6618874959771377e-01
3.9400000000000006e+01 7.6581592473538662e-01
3.9300000000000004e+01 7.6544184336415733e-01
3.9200000000000003e+01 7.6506649833058571e-01
3.9100000000000001e+01 7.6468988242283453e-01
3.9000000000000000e+01 7.6431198837006153e-01
3.8900000000000006e+01 7.6393280884180459e-01
3.8800000000000004e+01 7.6355233644735954e-01
3.8700000000000003e+01 7.6317056373514802e-01
3.8600000000000001e+01 7.6278748319208112e-01
3.8500000000000000e+01 7.6240308724291150e-01
3.8400000000000006e+01 7.6201736824957822e-01
3.8300000000000004e+01 7.6163031851054430e-01
3.8200000000000003e+01 7.6124193026012532e-01
3.8100000000000001e+01 7.6085219566780860e-01
3.8000000000000000e+01 7.6046110683756507e-01
3.7899999999999999e+01 7.6006865580715133e-01
3.7800000000000004e+01 7.5967483454740348e-01
3.7700000000000003e+01 7.5927963496152029e-01
3.7600000000000001e+01 7.5888304888433966e-01
3.7500000000000000e+01 7.5848506808160399e-01
3.7399999999999999e+01 7.5808568424921541e-01
3.7300000000000004e+01 7.5768488901248388e-01
3.7200000000000003e+01 7.5728267392536275e-01
3.7100000000000001e+01 7.5687903046967531e-01
3.7000000000000000e+01 7.5647395005433238e-01
3.6899999999999999e+01 7.5606742401453830e-01
3.6800000000000004e+01 7.5565944361098625e-01
3.6700000000000003e+01 7.5525000002904408e-01
3.6600000000000001e+01 7.5483908437792913e-01
3.6500000000000000e+01 7.5442668768987076e-01
3.6399999999999999e+01 7.5401280091926326e-01
3.6300000000000004e+01 7.5359741494180743e-01
3.6200000000000003e+01 7.5318052055363982e-01
3.6100000000000001e+01 7.5276210847045055e-01
3.6000000000000000e+01 7.5234216932659015e-01
3.5899999999999999e+01 7.5192069367416192e-01
3.5800000000000004e+01 7.5149767198210660e-01
3.5700000000000003e+01 7.5107309463526917e-01
3.5600000000000001e+01 7.5064695193345732e-01
3.5500000000000000e+01 7.5021923409048408e-01
3.5399999999999999e+01 7.4978993123320037e-01
3.5300000000000004e+01 7.4935903340051069e-01
3.5200000000000003e+01 7.4892653054237912e-01
3.5100000000000001e+01 7.4849241251881793e-01
3.5000000000000000e+01 7.4805666909886559e-01
3.4899999999999999e+01 7.4761928995954852e-01
3.4800000000000004e+01 7.4718026468482890e-01
3.4700000000000003e+01 7.4673958276453778e-01
3.4600000000000001e+01 7.4629723359329403e-01
3.4500000000000000e+01 7.4585320646940667e-01
3.4399999999999999e+01 7.4540749059376354e-01
3.4300000000000004e+01 7.4496007506870376e-01
3.4200000000000003e+01 7.4451094889687175e-01
3.4100000000000001e+01 7.4406010098006015e-01
3.4000000000000000e+01 7.4360752011803100e-01
3.3899999999999999e+01 7.4315319500732424e-01
3.3800000000000004e+01 7.4269711424004625e-01
3.3700000000000003e+01 7.4223926630264225e-01
3.3600000000000001e+01 7.4177963957465110e-01
3.3500000000000000e+01 7.4131822232744282e-01
3.3399999999999999e+01 7.4085500272293570e-01
3.3300000000000004e+01 7.4038996881229679e-01
3.3200000000000003e+01 7.3992310853462251e-01
3.3100000000000001e+01 7.3945440971560095e-01
3.3000000000000000e+01 7.3898386006615202e-01
3.2899999999999999e+01 7.3851144718105166e-01
3.2800000000000004e+01 7.3803715853753216e-01
3.2700000000000003e+01 7.3756098149386318e-01
3.2600000000000001e+01 7.3708290328791226e-01
3.2500000000000000e+01 7.3660291103568265e-01
3.2399999999999999e+01 7.3612099172982981e-01
3.2300000000000004e+01 7.3563713223815630e-01
3.2200000000000003e+01 7.3515131930208288e-01
3.2100000000000001e+01 7.3466353953509800e-01
3.2000000000000000e+01 7.3417377942118134e-01
3.1900000000000002e+01 7.3368202531320659e-01
3.1800000000000001e+01 7.3318826343131704e-01
3.1700000000000003e+01 7.3269247986127772e-01
3.1600000000000001e+01 7.3219466055280213e-01
3.1500000000000000e+01 7.3169479131785364e-01
3.1400000000000002e+01 7.3119285782891863e-01
3.1300000000000001e+01 7.3068884561725489e-01
3.1200000000000003e+01 7.3018274007111206e-01
3.1100000000000001e+01 7.2967452643392439e-01
3.1000000000000000e+01 7.2916418980247388e-01
3.0900000000000002e+01 7.2865171512502713e-01
3.0800000000000001e+01 7.2813708719943926e-01
3.0700000000000003e+01 7.2762029067123124e-01
3.0600000000000001e+01 7.2710131003163359e-01
3.0500000000000000e+01 7.2658012961560181e-01
3.0400000000000002e+01 7.2605673359979661e-01
3.0300000000000001e+01 7.2553110600053350e-01
3.0200000000000003e+01 7.2500323067170080e-01
3.0100000000000001e+01 7.2447309130263937e-01
3.0000000000000000e+01 7.2394067141599250e-01
2.9900000000000002e+01 7.2340595436551791e-01
2.9800000000000001e+01 7.2286892333386388e-01
2.9700000000000003e+01 7.2232956133031057e-01
2.9600000000000001e+01 7.2178785118847111e-01
2.9500000000000000e+01 7.2124377556395736e-01
2.9400000000000002e+01 7.2069731693200445e-01
2.9300000000000001e+01 7.2014845758505686e-01
2.9200000000000003e+01 7.1959717963031355e-01
2.9100000000000001e+01 7.1904346498723104e-01
2.9000000000000000e+01 7.1848729538498457e-01
2.8900000000000002e+01 7.1792865235988701e-01
2.8800000000000001e+01 7.1736751725276071e-01
2.8700000000000003e+01 7.1680387120626787e-01
2.8600000000000001e+01 7.1623769516219271e-01
2.8500000000000000e+01 7.1566896985867579e-01
2.8400000000000002e+01 7.1509767582740191e-01
2.8300000000000001e+01 7.1452379339073957e-01
2.8200000000000003e+01 7.1394730265882611e-01
2.8100000000000001e+01 7.1336818352660769e-01
2.8000000000000000e+01 7.1278641567082002e-01
2.7900000000000002e+01 7.1220197854692124e-01
2.7800000000000001e+01 7.1161485138596647e-01
2.7700000000000003e+01 7.1102501319142752e-01
2.7600000000000001e+01 7.1043244273595529e-01
2.7500000000000000e+01 7.0983711855808351e-01
2.7400000000000002e+01 7.0923901895887154e-01
2.7300000000000001e+01 7.0863812199848852e-01
2.7200000000000003e+01 7.0803440549273144e-01
2.7100000000000001e+01 7.0742784700948036e-01
2.7000000000000000e+01 7.0681842386509053e-01
2.6900000000000002e+01 7.0620611312071235e-01
2.6800000000000001e+01 7.0559089157854682e-01
2.6700000000000003e+01 7.0497273577802888e-01
2.6600000000000001e+01 7.0435162199193857e-01
2.6500000000000000e+01 7.0372752622243950e-01
2.6400000000000002e+01 7.0310042419704100e-01
2.6300000000000001e+01 7.0247029136448247e-01
2.6200000000000003e+01 7.0183710289054135e-01
2.6100000000000001e+01 7.0120083365375530e-01
2.6000000000000000e+01 7.0056145824106619e-01
2.5900000000000002e+01 6.9991895094337742e-01
2.5800000000000001e+01 6.9927328575102177e-01
2.5700000000000003e+01 6.9862443634914428e-01
2.5600000000000001e+01 6.9797237611298946e-01
2.5500000000000000e+01 6.9731707810309873e-01
2.5400000000000002e+01 6.9665851506040877e-01
2.5300000000000001e+01 6.9599665940125344e-01
2.5200000000000003e+01 6.9533148321226235e-01
2.5100000000000001e+01 6.9466295824516000e-01
2.5000000000000000e+01 6.9399105591145571e-01
2.4900000000000002e+01 6.9331574727702461e-01
2.4800000000000001e+01 6.9263700305657938e-01
2.4700000000000003e+01 6.9195479360802592e-01
2.4600000000000001e+01 6.9126908892670191e-01
2.4500000000000000e+01 6.9057985863949678e-01
2.4400000000000002e+01 6.8988707199884336e-01
2.4300000000000001e+01 6.8919069787658949e-01
2.4200000000000003e+01 6.8849070475773477e-01
2.4100000000000001e+01 6.8778706073403484e-01
2.4000000000000000e+01 6.8707973349746987e-01
2.3900000000000002e+01 6.8636869033357151e-01
2.3800000000000001e+01 6.8565389811460498e-01
2.3700000000000003e+01 6.8493532329260420e-01
2.3600000000000001e+01 6.8421293189225407e-01
2.3500000000000000e+01 6.8348668950361613e-01
2.3400000000000002e+01 6.8275656127469331e-01
2.3300000000000001e+01 6.8202251190383101e-01
2.3200000000000003e+01 6.8128450563194876e-01
2.3100000000000001e+01 6.8054250623459511e-01
2.3000000000000000e+01 6.7979647701382717e-01
2.2900000000000002e+01 6.7904638078990420e-01
2.2800000000000001e+01 6.7829217989279367e-01
2.2700000000000003e+01 6.7753383615348084e-01
2.2600000000000001e+01 6.7677131089508102e-01
2.2500000000000000e+01 6.7600456492374572e-01
2.2400000000000002e+01 6.7523355851935907e-01
2.2300000000000001e+01 6.7445825142601368e-01
2.2200000000000003e+01 6.7367860284226810e-01
2.2100000000000001e+01 6.7289457141117248e-01
2.2000000000000000e+01 6.7210611521005736e-01
2.1900000000000002e+01 6.7131319174008164e-01
2.1800000000000001e+01 6.7051575791553020e-01
2.1700000000000003e+01 6.6971377005285437e-01
2.1600000000000001e+01 6.6890718385944781e-01
2.1500000000000000e+01 6.6809595442215208e-01
2.1400000000000002e+01 6.6728003619548026e-01
2.1300000000000001e+01 6.6645938298955332e-01
2.1200000000000003e+01 6.6563394795774145e-01
2.1100000000000001e+01 6.6480368358399677e-01
2.1000000000000000e+01 6.6396854166987729e-01
2.0900000000000002e+01 6.6312847332124158e-01
2.0800000000000001e+01 6.6228342893461489e-01
2.0700000000000003e+01 6.6143335818321047e-01
2.0600000000000001e+01 6.6057821000259886e-01
2.0500000000000000e+01 6.5971793257601252e-01
2.0400000000000002e+01 6.5885247331927810e-01
2.0300000000000001e+01 6.5798177886536124e-01
2.0200000000000003e+01 6.5710579504851552e-01
2.0100000000000001e+01 6.5622446688802327e-01
2.0000000000000000e+01 6.5533773857151201e-01
1.9900000000000002e+01 6.5444555343784216e-01
1.9800000000000001e+01 6.5354785395954207e-01
1.9700000000000003e+01 6.5264458172478634e-01
1.9600000000000001e+01 6.5173567741890104e-01
1.9500000000000000e+01 6.5082108080537449e-01
1.9400000000000002e+01 6.4990073070637211e-01
1.9300000000000001e+01 6.4897456498272488e-01
1.9200000000000003e+01 6.4804252051339128e-01
1.9100000000000001e+01 6.4710453317436123e-01
1.9000000000000000e+01 6.4616053781699834e-01
1.8900000000000002e+01 6.4521046824579409e-01
1.8800000000000001e+01 6.4425425719552187e-01
1.8699999999999999e+01 6.4329183630776954e-01
1.8600000000000001e+01 6.4232313610683212e-01
1.8500000000000000e+01 6.4134808597494852e-01
1.8400000000000002e+01 6.4036661412685514e-01
1.8300000000000001e+01 6.3937864758364604e-01
1.8199999999999999e+01 6.3838411214590729e-01
1.8100000000000001e+01 6.3738293236611421e-01
1.8000000000000000e+01 6.3637503152026154e-01
1.7900000000000002e+01 6.3536033157870697e-01
1.7800000000000001e+01 6.3433875317620636e-01
1.7699999999999999e+01 6.3331021558111100e-01
1.7600000000000001e+01 6.3227463666370776e-01
1.7500000000000000e+01 6.3123193286367396e-01
1.7400000000000002e+01 6.3018201915662042e-01
1.7300000000000001e+01 6.2912480901969636e-01
1.7199999999999999e+01 6.2806021439623283e-01
1.7100000000000001e+01 6.2698814565938876e-01
1.7000000000000000e+01 6.2590851157477700e-01
1.6900000000000002e+01 6.2482121926204170e-01
1.6800000000000001e+01 6.2372617415535192e-01
1.6699999999999999e+01 6.2262327996278621e-01
1.6600000000000001e+01 6.2151243862457428e-01
1.6500000000000000e+01 6.2039355027016607e-01
1.6400000000000002e+01 6.1926651317409420e-01
1.6300000000000001e+01 6.1813122371059981e-01
1.6199999999999999e+01 6.1698757630698498e-01
1.6100000000000001e+01 6.1583546339566486e-01
1.6000000000000000e+01 6.1467477536487647e-01
1.5900000000000000e+01 6.1350540050802194e-01
1.5800000000000001e+01 6.1232722497160030e-01
1.5700000000000001e+01 6.1114013270170142e-01
1.5600000000000001e+01 6.0994400538902704e-01
1.5500000000000000e+01 6.0873872241240101e-01
1.5400000000000000e+01 6.0752416078073745e-01
1.5300000000000001e+01 6.0630019507343613e-01
1.5200000000000001e+01 6.0506669737916452e-01
1.5100000000000001e+01 6.0382353723300319e-01
1.5000000000000000e+01 6.0257058155191545e-01
1.4900000000000000e+01 6.0130769456851763e-01
1.4800000000000001e+01 6.0003473776311589e-01
1.4700000000000001e+01 5.9875156979398536e-01
1.4600000000000001e+01 5.9745804642586497e-01
1.4500000000000000e+01 5.9615402045664723e-01
1.4400000000000000e+01 5.9483934164223884e-01
1.4300000000000001e+01 5.9351385661957967e-01
1.4200000000000001e+01 5.9217740882780123e-01
1.4100000000000001e+01 5.9082983842752013e-01
1.4000000000000000e+01 5.8947098221826044e-01
1.3900000000000000e+01 5.8810067355400020e-01
1.3800000000000001e+01 5.8671874225685827e-01
1.3700000000000001e+01 5.8532501452892338e-01
1.3600000000000001e+01 5.8391931286225607e-01
1.3500000000000000e+01 5.8250145594708636e-01
1.3400000000000000e+01 5.8107125857824848e-01
1.3300000000000001e+01 5.7962853155990202e-01
1.3200000000000001e+01 5.7817308160860026e-01
1.3100000000000001e+01 5.7670471125478118e-01
1.3000000000000000e+01 5.7522321874277083e-01
1.2900000000000000e+01 5.7372839792940566e-01
1.2800000000000001e+01 5.7222003818139644e-01
1.2700000000000001e+01 5.7069792427158306e-01
1.2600000000000001e+01 5.6916183627424177e-01
1.2500000000000000e+01 5.6761154945964609e-01
1.2400000000000000e+01 5.6604683418809265e-01
1.2300000000000001e+01 5.6446745580364943e-01
1.2200000000000001e+01 5.6287317452791119e-01
1.2100000000000001e+01 5.6126374535408263e-01
1.2000000000000000e+01 5.5963891794175347e-01
1.1900000000000000e+01 5.5799843651277703e-01
1.1800000000000001e+01 5.5634203974871066e-01
1.1700000000000001e+01 5.5466946069033241e-01
1.1600000000000001e+01 5.5298042663981106e-01
1.1500000000000000e+01 5.5127465906617024e-01
1.1400000000000000e+01 5.4955187351476353e-01
1.1300000000000001e+01 5.4781177952155624e-01
1.1200000000000001e+01 5.4605408053309579e-01
1.1100000000000001e+01 5.4427847383315386e-01
1.1000000000000000e+01 5.4248465047712557e-01
1.0900000000000000e+01 5.4067229523538374e-01
1.0800000000000001e+01 5.3884108654691887e-01
1.0700000000000001e+01 5.3699069648472797e-01
1.0600000000000001e+01 5.3512079073456453e-01
1.0500000000000000e+01 5.3323102858882754e-01
1.0400000000000000e+01 5.3132106295754256e-01
1.0300000000000001e+01 5.2939054039857858e-01
1.0200000000000001e+01 5.2743910116945936e-01
1.0100000000000001e+01 5.2546637930333606e-01
1.0000000000000000e+01 5.2347200271195637e-01
9.9000000000000004e+00 5.2145559331870084e-01
9.8000000000000007e+00 5.1941676722505803e-01
9.7000000000000011e+00 5.1735513491420404e-01
9.6000000000000014e+00 5.1527030149567621e-01
9.5000000000000000e+00 5.1316186699548128e-01
9.4000000000000004e+00 5.1102942669634255e-01
9.3000000000000007e+00 5.0887257153318632e-01
9.2000000000000011e+00 5.0669088854938105e-01
9.0999999999999996e+00 5.0448396141968432e-01
9.0000000000000000e+00 5.0225137104631257e-01
8.9000000000000004e+00 4.9999269623503001e-01
8.8000000000000007e+00 4.9770751445866701e-01
8.7000000000000011e+00 4.9539540271599208e-01
8.5999999999999996e+00 4.9305593849441526e-01
8.5000000000000000e+00 4.9068870084554972e-01
8.4000000000000004e+00 4.8829327158324265e-01
8.3000000000000007e+00 4.8586923661425541e-01
8.2000000000000011e+00 4.8341618741237224e-01
8.0999999999999996e+00 4.8093372264730816e-01
8.0000000000000000e+00 4.7842144998037239e-01
7.9000000000000004e+00 4.7587898803944551e-01
7.8000000000000007e+00 4.7330596858639917e-01
7.7000000000000002e+00 4.7070203889067586e-01
7.6000000000000005e+00 4.6806686432330896e-01
7.5000000000000000e+00 4.6540013118623003e-01
7.4000000000000004e+00 4.6270154979227779e-01
7.3000000000000007e+00 4.5997085781190583e-01
7.2000000000000002e+00 4.5720782390318515e-01
7.1000000000000005e+00 4.5441225164236937e-01
7.0000000000000000e+00 4.5158398377303377e-01
6.9000000000000004e+00 4.4872290679267923e-01
6.8000000000000007e+00 4.4582895589678501e-01
6.7000000000000002e+00 4.4290212030163678e-01
6.6000000000000005e+00 4.3994244896900947e-01
6.5000000000000000e+00 4.3695005675803267e-01
6.4000000000000004e+00 4.3392513103249919e-01
6.3000000000000007e+00 4.3086793875568496e-01
6.2000000000000002e+00 4.2777883410969486e-01
6.1000000000000005e+00 4.2465826668269602e-01
6.0000000000000000e+00 4.2150679027554927e-01
5.9000000000000004e+00 4.1832507238968275e-01
5.8000000000000007e+00 4.1511390447106777e-01
5.7000000000000002e+00 4.1187421300143695e-01
5.6000000000000005e+00 4.0860707154803344e-01
5.5000000000000000e+00 4.0531371390792148e-01
5.4000000000000004e+00 4.0199554851298158e-01
5.3000000000000007e+00 3.9865417429792405e-01
5.2000000000000002e+00 3.9529139827674342e-01
5.1000000000000005e+00 3.9190925512362584e-01
5.0000000000000000e+00 3.8851002911281018e-01
4.9000000000000004e+00 3.8509627883814324e-01
4.8000000000000007e+00 3.8167086520623800e-01
4.7000000000000002e+00 3.7823698327495298e-01
4.6000000000000005e+00 3.7479819858732089e-01
4.5000000000000000e+00 3.7135848872272115e-01
4.4000000000000004e+00 3.6792229084043215e-01
4.2999999999999998e+00 3.6449455600764574e-01
4.2000000000000002e+00 3.6108081105672757e-01
4.1000000000000005e+00 3.5768722856538104e-01
4.0000000000000000e+00 3.5432070523952330e-01
3.9000000000000004e+00 3.5098894842140133e-01
3.8000000000000003e+00 3.4770056953451284e-01
3.7000000000000002e+00 3.4446518186389247e-01
3.6000000000000001e+00 3.4129349797640590e-01
3.5000000000000000e+00 3.3819741908914075e-01
3.4000000000000004e+00 3.3519010457399206e-01
3.3000000000000003e+00 3.3228600435775030e-01
3.2000000000000002e+00 3.2950083019285292e-01
3.1000000000000001e+00 3.2685143392804539e-01
3.0000000000000000e+00 3.2435555284381523e-01
2.9000000000000004e+00 3.2203137567617035e-01
2.8000000000000003e+00 3.1989688124665649e-01
2.7000000000000002e+00 3.1796890935947686e-01
2.6000000000000001e+00 3.1626194666116769e-01
2.5000000000000000e+00 3.1478665413522489e-01
2.4000000000000004e+00 3.1354823016225530e-01
2.3000000000000003e+00 3.1254478802692209e-01
2.2000000000000002e+00 3.1176601162437961e-01
2.1000000000000001e+00 3.1119240643450274e-01
2.0000000000000000e+00 3.1079544738456460e-01
1.9000000000000001e+00 3.1053881378527326e-01
1.8000000000000000e+00 3.1038069922003991e-01
1.7000000000000002e+00 3.1027693940674295e-01
1.6000000000000001e+00 3.1018449429134648e-01
1.5000000000000000e+00 3.1006472957740555e-01
1.4000000000000001e+00 3.0988600206945682e-01
1.3000000000000000e+00 3.0962523619345156e-01
1.2000000000000002e+00 3.0926841416033618e-01
1.1000000000000001e+00 3.0881011128424152e-01
1.0000000000000000e+00 3.0825233864510310e-01
9.0000000000000002e-01 3.0760299610605685e-01
8.0000000000000004e-01 3.0687420822443540e-01
7.0000000000000007e-01 3.0608074607481200e-01
6.0000000000000009e-01 3.0523865901250413e-01
5.0000000000000000e-01 3.0436417155054785e-01
4.0000000000000002e-01 3.0347285042210570e-01
3.0000000000000004e-01 3.0257901638235785e-01
2.0000000000000001e-01 3.0169536091509885e-01
1.0000000000000001e-01 3.0083272489532475e-01
0.0000000000000000e+00 2.9999999999999988e-01


==> neural_bandit/growth_A_02.dat <==
x y std
0.0000000000000000e+00 4.6666666666666667e-01 5.8513891142945020e-17
1.0000000000000001e-01 4.7370309839776825e-01 3.2319792512294412e-03
2.0000000000000001e-01 4.8004273342809800e-01 6.4049271971536575e-03
3.0000000000000004e-01 4.8569747621211690e-01 9.5660500316230249e-03
4.0000000000000002e-01 4.9068216064908049e-01 1.2762401338159438e-02
5.0000000000000000e-01 4.9501348836130010e-01 1.6038877998576864e-02
6.0000000000000009e-01 4.9870927407869992e-01 1.9436912385032586e-02
7.0000000000000007e-01 5.0178797135978326e-01 2.2993703867451813e-02
8.0000000000000004e-01 5.0426844965419315e-01 2.6741779901804548e-02
9.0000000000000002e-01 5.0616999564193510e-01 3.0708665634026858e-02
1.0000000000000000e+00 5.0751251337143921e-01 3.4916465517747429e-02
1.1000000000000001e+00 5.0831689518550038e-01 3.9381214115513867e-02
1.2000000000000002e+00 5.0860552606770049e-01 4.4111930916911880e-02
1.3000000000000000e+00 5.0840286671959622e-01 4.9109411936618629e-02
1.4000000000000001e+00 5.0773603674653578e-01 5.4364902965853917e-02
1.5000000000000000e+00 5.0663529411845021e-01 5.9858910970373887e-02
1.6000000000000001e+00 5.0513429020125433e-01 6.5560494161723243e-02
1.7000000000000002e+00 5.0326998377493204e-01 7.1427390248672895e-02
1.8000000000000000e+00 5.0108213310648353e-01 7.7407262558813861e-02
1.9000000000000001e+00 4.9861235467288906e-01 8.3440154445413459e-02
2.0000000000000000e+00 4.9590282774574429e-01 8.9461978151043647e-02
2.1000000000000001e+00 4.9299480971437432e-01 9.5408602103794204e-02
2.2000000000000002e+00 4.8992717712578704e-01 1.0121993473277222e-01
2.3000000000000003e+00 4.8673520218661304e-01 1.0684339812862506e-01
2.4000000000000004e+00 4.8344971564614048e-01 1.1223634210920286e-01
2.5000000000000000e+00 4.8009671719132835e-01 1.1736720487699213e-01
2.6000000000000001e+00 4.7669740514831693e-01 1.2221548752182892e-01
2.7000000000000002e+00 4.7326853358681398e-01 1.2677079935452323e-01
2.8000000000000003e+00 4.6982297732756306e-01 1.3103131586359465e-01
2.9000000000000004e+00 4.6637038958197508e-01 1.3500198164126920e-01
3.0000000000000000e+00 4.6291786111566591e-01 1.3869272136873548e-01
3.1000000000000001e+00 4.5947052094259772e-01 1.4211683122570512e-01
3.2000000000000002e+00 4.5603204741263903e-01 1.4528963850194188e-01
3.3000000000000003e+00 4.5260508049629922e-01 1.4822745283061298e-01
3.4000000000000004e+00 4.4919154016977558e-01 1.5094679127978777e-01
3.5000000000000000e+00 4.4579286323761663e-01 1.5346383812818654e-01
3.6000000000000001e+00 4.4241017358887469e-01 1.5579409290548454e-01
3.7000000000000002e+00 4.3904440062498623e-01 1.5795216166331344e-01
3.8000000000000003e+00 4.3569635882652280e-01 1.5995165225733571e-01
3.9000000000000004e+00 4.3236679910616072e-01 1.6180514178739686e-01
4.0000000000000000e+00 4.2905644026441331e-01 1.6352419164728674e-01
4.1000000000000005e+00 4.2576598680610778e-01 1.6511939204223930e-01
4.2000000000000002e+00 4.2249613768489691e-01 1.6660042306243428e-01
4.2999999999999998e+00 4.1924758922143113e-01 1.6797612346062818e-01
4.4000000000000004e+00 4.1602103444856270e-01 1.6925456130479105e-01
4.5000000000000000e+00 4.1281716041029437e-01 1.7044310286107570e-01
4.6000000000000005e+00 4.0963664442426884e-01 1.7154847758841926e-01
4.7000000000000002e+00 4.0648014995680681e-01 1.7257683816177663e-01
4.8000000000000007e+00 4.0334832251279684e-01 1.7353381511967839e-01
4.9000000000000004e+00 4.0024178577798553e-01 1.7442456615644361e-01
5.0000000000000000e+00 3.9716113814292814e-01 1.7525382033000705e-01
5.1000000000000005e+00 3.9410694966892967e-01 1.7602591758862227e-01
5.2000000000000002e+00 3.9107975951349039e-01 1.7674484407545188e-01
5.3000000000000007e+00 3.8808007380726445e-01 1.7741426367760335e-01
5.4000000000000004e+00 3.8510836396027798e-01 1.7803754626499971e-01
5.5000000000000000e+00 3.8216506536782385e-01 1.7861779302801511e-01
5.6000000000000005e+00 3.7925057648345767e-01 1.7915785927932962e-01
5.7000000000000002e+00 3.7636525822599221e-01 1.7966037504055801e-01
5.8000000000000007e+00 3.7350943368822176e-01 1.8012776369101394e-01
5.9000000000000004e+00 3.7068338811664636e-01 1.8056225891628094e-01
6.0000000000000000e+00 3.6788736913323972e-01 1.8096592015893945e-01
6.1000000000000005e+00 3.6512158717216314e-01 1.8134064674302594e-01
6.2000000000000002e+00 3.6238621610610211e-01 1.8168819081749812e-01
6.3000000000000007e+00 3.5968139403858362e-01 1.8201016924178010e-01
6.4000000000000004e+00 3.5700722424020243e-01 1.8230807451794045e-01
6.5000000000000000e+00 3.5436377620814696e-01 1.8258328485874839e-01
6.6000000000000005e+00 3.5175108682980621e-01 1.8283707346827630e-01
6.7000000000000002e+00 3.4916916163255407e-01 1.8307061710145736e-01
6.8000000000000007e+00 3.4661797610308664e-01 1.8328500396064698e-01
6.9000000000000004e+00 3.4409747706091931e-01 1.8348124098045132e-01
7.0000000000000000e+00 3.4160758407186054e-01 1.8366026054656123e-01
7.1000000000000005e+00 3.3914819088846115e-01 1.8382292668981776e-01
7.2000000000000002e+00 3.3671916690559078e-01 1.8397004079302959e-01
7.3000000000000007e+00 3.3432035862042608e-01 1.8410234684497681e-01
7.4000000000000004e+00 3.3195159108722661e-01 1.8422053627344392e-01
7.5000000000000000e+00 3.2961266935833933e-01 1.8432525238690259e-01
7.6000000000000005e+00 3.2730337990388814e-01 1.8441709445252802e-01
7.7000000000000002e+00 3.2502349200357949e-01 1.8449662143651194e-01
7.8000000000000007e+00 3.2277275910497794e-01 1.8456435543107827e-01
7.9000000000000004e+00 3.2055092014347047e-01 1.8462078479117042e-01
8.0000000000000000e+00 3.1835770081995485e-01 1.8466636700243913e-01
8.0999999999999996e+00 3.1619281483303235e-01 1.8470153130089170e-01
8.2000000000000011e+00 3.1405596506318390e-01 1.8472668106335421e-01
8.3000000000000007e+00 3.1194684470703526e-01 1.8474219598673869e-01
8.4000000000000004e+00 3.0986513836039242e-01 1.8474843407299371e-01
8.5000000000000000e+00 3.0781052304924050e-01 1.8474573343553968e-01
8.5999999999999996e+00 3.0578266920835689e-01 1.8473441394195753e-01
8.7000000000000011e+00 3.0378124160759545e-01 1.8471477870670339e-01
8.8000000000000007e+00 3.0180590022624798e-01 1.8468711544666516e-01
8.9000000000000004e+00 2.9985630107619654e-01 1.8465169771146334e-01
9.0000000000000000e+00 2.9793209697482792e-01 1.8460878599952418e-01
9.0999999999999996e+00 2.9603293826890259e-01 1.8455862877012214e-01
9.2000000000000011e+00 2.9415847351074742e-01 1.8450146336080228e-01
9.3000000000000007e+00 2.9230835008829309e-01 1.8443751681884543e-01
9.4000000000000004e+00 2.9048221481058495e-01 1.8436700665474082e-01
9.5000000000000000e+00 2.8867971445049029e-01 1.8429014152496978e-01
9.6000000000000014e+00 2.8690049624638336e-01 1.8420712185078905e-01
9.7000000000000011e+00 2.8514420836462750e-01 1.8411814037912594e-01
9.8000000000000007e+00 2.8341050032470277e-01 1.8402338269116339e-01
9.9000000000000004e+00 2.8169902338882136e-01 1.8392302766369600e-01
1.0000000000000000e+01 2.8000943091787278e-01 1.8381724788787843e-01
1.0100000000000001e+01 2.7834137869551173e-01 1.8370621004956386e-01
1.0200000000000001e+01 2.7669452522217353e-01 1.8359007527503959e-01
1.0300000000000001e+01 2.7506853198075909e-01 1.8346899944560802e-01
1.0400000000000000e+01 2.7346306367568352e-01 1.8334313348413245e-01
1.0500000000000000e+01 2.7187778844693178e-01 1.8321262361636623e-01
1.0600000000000001e+01 2.7031237806070407e-01 1.8307761160960889e-01
1.0700000000000001e+01 2.6876650807817493e-01 1.8293823499098297e-01
1.0800000000000001e+01 2.6723985800382760e-01 1.8279462724739631e-01
1.0900000000000000e+01 2.6573211141475939e-01 1.8264691800904889e-01
1.1000000000000000e+01 2.6424295607229092e-01 1.8249523321815431e-01
1.1100000000000001e+01 2.6277208401714586e-01 1.8233969528437713e-01
1.1200000000000001e+01 2.6131919164940409e-01 1.8218042322833167e-01
1.1300000000000001e+01 2.5988397979436784e-01 1.8201753281435135e-01
1.1400000000000000e+01 2.5846615375541715e-01 1.8185113667360953e-01
1.1500000000000000e+01 2.5706542335487287e-01 1.8168134441856248e-01
1.1600000000000001e+01 2.5568150296382253e-01 1.8150826274958043e-01
1.1700000000000001e+01 2.5431411152181138e-01 1.8133199555454454e-01
1.1800000000000001e+01 2.5296297254724359e-01 1.8115264400210243e-01
1.1900000000000000e+01 2.5162781413928770e-01 1.8097030662920216e-01
1.2000000000000000e+01 2.5030836897202724e-01 1.8078507942346020e-01
1.2100000000000001e+01 2.4900437428155256e-01 1.8059705590085531e-01
1.2200000000000001e+01 2.4771557184664172e-01 1.8040632717919328e-01
1.2300000000000001e+01 2.4644170796363518e-01 1.8021298204773253e-01
1.2400000000000000e+01 2.4518253341606902e-01 1.8001710703332627e-01
1.2500000000000000e+01 2.4393780343958857e-01 1.7981878646339117e-01
1.2600000000000001e+01 2.4270727768263259e-01 1.7961810252598473e-01
1.2700000000000001e+01 2.4149072016333792e-01 1.7941513532724024e-01
1.2800000000000001e+01 2.4028789922308577e-01 1.7920996294638114e-01
1.2900000000000000e+01 2.3909858747707605e-01 1.7900266148851449e-01
1.3000000000000000e+01 2.3792256176229104e-01 1.7879330513537958e-01
1.3100000000000001e+01 2.3675960308317862e-01 1.7858196619421129e-01
1.3200000000000001e+01 2.3560949655536181e-01 1.7836871514485778e-01
1.3300000000000001e+01 2.3447203134765707e-01 1.7815362068527982e-01
1.3400000000000000e+01 2.3334700062266114e-01 1.7793674977554408e-01
1.3500000000000000e+01 2.3223420147614421e-01 1.7771816768041090e-01
1.3600000000000001e+01 2.3113343487547020e-01 1.7749793801060806e-01
1.3700000000000001e+01 2.3004450559724354e-01 1.7727612276286900e-01
1.3800000000000001e+01 2.2896722216436741e-01 1.7705278235881156e-01
1.3900000000000000e+01 2.2790139678268070e-01 1.7682797568271888e-01
1.4000000000000000e+01 2.2684684527732787e-01 1.7660176011828377e-01
1.4100000000000001e+01 2.2580338702900038e-01 1.7637419158436779e-01
1.4200000000000001e+01 2.2477084491017729e-01 1.7614532456982390e-01
1.4300000000000001e+01 2.2374904522147970e-01 1.7591521216742484e-01
1.4400000000000000e+01 2.2273781762824291e-01 1.7568390610693668e-01
1.4500000000000000e+01 2.2173699509740138e-01 1.7545145678737403e-01
1.4600000000000001e+01 2.2074641383476967e-01 1.7521791330846748e-01
1.4700000000000001e+01 2.1976591322279640e-01 1.7498332350137472e-01
1.4800000000000001e+01 2.1879533575885807e-01 1.7474773395866117e-01
1.4900000000000000e+01 2.1783452699415468e-01 1.7451119006357557e-01
1.5000000000000000e+01 2.1688333547325925e-01 1.7427373601864352e-01
1.5100000000000001e+01 2.1594161267436945e-01 1.7403541487359997e-01
1.5200000000000001e+01 2.1500921295030326e-01 1.7379626855268127e-01
1.5300000000000001e+01 2.1408599347027310e-01 1.7355633788129321e-01
1.5400000000000000e+01 2.1317181416247249e-01 1.7331566261207512e-01
1.5500000000000000e+01 2.1226653765749931e-01 1.7307428145037315e-01
1.5600000000000001e+01 2.1137002923264028e-01 1.7283223207914047e-01
1.5700000000000001e+01 2.1048215675703461e-01 1.7258955118327693e-01
1.5800000000000001e+01 2.0960279063773202e-01 1.7234627447342279e-01
1.5900000000000000e+01 2.0873180376665865e-01 1.7210243670921954e-01
1.6000000000000000e+01 2.0786907146849862e-01 1.7185807172204917e-01
1.6100000000000001e+01 2.0701447144949933e-01 1.7161321243726491e-01
1.6199999999999999e+01 2.0616788374720380e-01 1.7136789089592425e-01
1.6300000000000001e+01 2.0532919068111263e-01 1.7112213827603465e-01
1.6400000000000002e+01 2.0449827680427660e-01 1.7087598491332423e-01
1.6500000000000000e+01 2.0367502885581662e-01 1.7062946032154505e-01
1.6600000000000001e+01 2.0285933571436895e-01 1.7038259321232110e-01
1.6699999999999999e+01 2.0205108835245139e-01 1.7013541151454986e-01
1.6800000000000001e+01 2.0125017979174298e-01 1.6988794239336599e-01
1.6900000000000002e+01 2.0045650505927193e-01 1.6964021226867756e-01
1.7000000000000000e+01 1.9966996114450228e-01 1.6939224683328266e-01
1.7100000000000001e+01 1.9889044695731048e-01 1.6914407107057566e-01
1.7199999999999999e+01 1.9811786328684239e-01 1.6889570927185088e-01
1.7300000000000001e+01 1.9735211276124004e-01 1.6864718505321336e-01
1.7400000000000002e+01 1.9659309980822604e-01 1.6839852137210248e-01
1.7500000000000000e+01 1.9584073061653523e-01 1.6814974054343931e-01
1.7600000000000001e+01 1.9509491309817989e-01 1.6790086425540257e-01
1.7699999999999999e+01 1.9435555685153702e-01 1.6765191358484338e-01
1.7800000000000001e+01 1.9362257312524392e-01 1.6740290901234445e-01
1.7900000000000002e+01 1.9289587478288880e-01 1.6715387043693203e-01
1.8000000000000000e+01 1.9217537626848377e-01 1.6690481719044750e-01
1.8100000000000001e+01 1.9146099357270480e-01 1.6665576805158600e-01
1.8199999999999999e+01 1.9075264419988708e-01 1.6640674125960858e-01
1.8300000000000001e+01 1.9005024713575974e-01 1.6615775452773582e-01
1.8400000000000002e+01 1.8935372281590721e-01 1.6590882505622756e-01
1.8500000000000000e+01 1.8866299309494275e-01 1.6565996954515808e-01
1.8600000000000001e+01 1.8797798121638043e-01 1.6541120420689109e-01
1.8699999999999999e+01 1.8729861178319118e-01 1.6516254477826176e-01
1.8800000000000001e+01 1.8662481072902909e-01 1.6491400653247226e-01
1.8900000000000002e+01 1.8595650529011501e-01 1.6466560429070673e-01
1.9000000000000000e+01 1.8529362397776178e-01 1.6441735243347136e-01
1.9100000000000001e+01 1.8463609655152960e-01 1.6416926491166647e-01
1.9200000000000003e+01 1.8398385399299677e-01 1.6392135525739568e-01
1.9300000000000001e+01 1.8333682848013258e-01 1.6367363659451811e-01
1.9400000000000002e+01 1.8269495336225960e-01 1.6342612164894935e-01
1.9500000000000000e+01 1.8205816313559225e-01 1.6317882275871692e-01
1.9600000000000001e+01 1.8142639341933800e-01 1.6293175188377493e-01
1.9700000000000003e+01 1.8079958093234988e-01 1.6268492061558448e-01
1.9800000000000001e+01 1.8017766347031708e-01 1.6243834018646372e-01
1.9900000000000002e+01 1.7956057988348087e-01 1.6219202147871400e-01
2.0000000000000000e+01 1.7894827005486505e-01 1.6194597503352573e-01
2.0100000000000001e+01 1.7834067487900787e-01 1.6170021105967042e-01
2.0200000000000003e+01 1.7773773624118458e-01 1.6145473944198271e-01
2.0300000000000001e+01 1.7713939699710871e-01 1.6120956974963740e-01
2.0400000000000002e+01 1.7654560095310096e-01 1.6096471124422632e-01
2.0500000000000000e+01 1.7595629284671491e-01 1.6072017288763954e-01
2.0600000000000001e+01 1.7537141832780842e-01 1.6047596334975511e-01
2.0700000000000003e+01 1.7479092394005041e-01 1.6023209101594252e-01
2.0800000000000001e+01 1.7421475710285256e-01 1.5998856399438297e-01
2.0900000000000002e+01 1.7364286609371563e-01 1.5974539012321190e-01
2.1000000000000000e+01 1.7307520003098115e-01 1.5950257697748746e-01
2.1100000000000001e+01 1.7251170885697750e-01 1.5926013187598789e-01
2.1200000000000003e+01 1.7195234332155190e-01 1.5901806188784420e-01
2.1300000000000001e+01 1.7139705496597940e-01 1.5877637383900928e-01
2.1400000000000002e+01 1.7084579610723785e-01 1.5853507431856947e-01
2.1500000000000000e+01 1.7029851982264232e-01 1.5829416968490098e-01
2.1600000000000001e+01 1.6975517993482864e-01 1.5805366607167523e-01
2.1700000000000003e+01 1.6921573099707840e-01 1.5781356939371660e-01
2.1800000000000001e+01 1.6868012827897633e-01 1.5757388535271619e-01
2.1900000000000002e+01 1.6814832775239327e-01 1.5733461944280513e-01
2.2000000000000000e+01 1.6762028607778545e-01 1.5709577695599031e-01
2.2100000000000001e+01 1.6709596059080306e-01 1.5685736298745601e-01
2.2200000000000003e+01 1.6657530928920072e-01 1.5661938244073512e-01
2.2300000000000001e+01 1.6605829082004181e-01 1.5638184003275193e-01
2.2400000000000002e+01 1.6554486446719030e-01 1.5614474029874098e-01
2.2500000000000000e+01 1.6503499013908257e-01 1.5590808759704367e-01
2.2600000000000001e+01 1.6452862835677226e-01 1.5567188611378610e-01
2.2700000000000003e+01 1.6402574024224220e-01 1.5543613986744145e-01
2.2800000000000001e+01 1.6352628750697620e-01 1.5520085271327883e-01
2.2900000000000002e+01 1.6303023244078441e-01 1.5496602834770157e-01
2.3000000000000000e+01 1.6253753790087658e-01 1.5473167031247811e-01
2.3100000000000001e+01 1.6204816730117694e-01 1.5449778199886768e-01
2.3200000000000003e+01 1.6156208460187421e-01 1.5426436665164284e-01
2.3300000000000001e+01 1.6107925429920245e-01 1.5403142737301292e-01
2.3400000000000002e+01 1.6059964141544508e-01 1.5379896712644853e-01
2.3500000000000000e+01 1.6012321148915931e-01 1.5356698874041166e-01
2.3600000000000001e+01 1.5964993056561233e-01 1.5333549491199241e-01
2.3700000000000003e+01 1.5917976518742777e-01 1.5310448821045475e-01
2.3800000000000001e+01 1.5871268238543415e-01 1.5287397108069420e-01
2.3900000000000002e+01 1.5824864966971239e-01 1.5264394584660876e-01
2.4000000000000000e+01 1.5778763502083698e-01 1.5241441471438560e-01
2.4100000000000001e+01 1.5732960688130579e-01 1.5218537977570534e-01
2.4200000000000003e+01 1.5687453414715463e-01 1.5195684301086693e-01
2.4300000000000001e+01 1.5642238615975168e-01 1.5172880629183294e-01
2.4400000000000002e+01 1.5597313269776741e-01 1.5150127138519978e-01
2.4500000000000000e+01 1.5552674396931626e-01 1.5127423995509245e-01
2.4600000000000001e+01 1.5508319060426534e-01 1.5104771356598731e-01
2.4700000000000003e+01 1.5464244364670657e-01 1.5082169368546350e-01
2.4800000000000001e+01 1.5420447454758840e-01 1.5059618168688574e-01
2.4900000000000002e+01 1.5376925515750273e-01 1.5037117885201903e-01
2.5000000000000000e+01 1.5333675771962435e-01 1.5014668637357820e-01
2.5100000000000001e+01 1.5290695486279796e-01 1.4992270535771279e-01
2.5200000000000003e+01 1.5247981959477050e-01 1.4969923682642969e-01
2.5300000000000001e+01 1.5205532529556495e-01 1.4947628171995472e-01
2.5400000000000002e+01 1.5163344571099135e-01 1.4925384089903426e-01
2.5500000000000000e+01 1.5121415494629348e-01 1.4903191514717926e-01
2.5600000000000001e+01 1.5079742745992641e-01 1.4881050517285249e-01
2.5700000000000003e+01 1.5038323805746329e-01 1.4858961161160039e-01
2.5800000000000001e+01 1.4997156188562660e-01 1.4836923502813107e-01
2.5900000000000002e+01 1.4956237442644313e-01 1.4814937591833999e-01
2.6000000000000000e+01 1.4915565149151741e-01 1.4793003471128396e-01
2.6100000000000001e+01 1.4875136921642321e-01 1.4771121177110574e-01
2.6200000000000003e+01 1.4834950405520789e-01 1.4749290739890905e-01
2.6300000000000001e+01 1.4795003277500959e-01 1.4727512183458685e-01
2.6400000000000002e+01 1.4755293245078255e-01 1.4705785525860271e-01
2.6500000000000000e+01 1.4715818046012896e-01 1.4684110779372730e-01
2.6600000000000001e+01 1.4676575447823476e-01 1.4662487950673042e-01
2.6700000000000003e+01 1.4637563247290719e-01 1.4640917041003015e-01
2.6800000000000001e+01 1.4598779269971165e-01 1.4619398046330048e-01
2.6900000000000002e+01 1.4560221369720469e-01 1.4597930957503705e-01
2.7000000000000000e+01 1.4521887428226324e-01 1.4576515760408390e-01
2.7100000000000001e+01 1.4483775354550465e-01 1.4555152436112076e-01
2.7200000000000003e+01 1.4445883084679884e-01 1.4533840961011296e-01
2.7300000000000001e+01 1.4408208581086782e-01 1.4512581306972352e-01
2.7400000000000002e+01 1.4370749832297178e-01 1.4491373441468977e-01
2.7500000000000000e+01 1.4333504852468029e-01 1.4470217327716459e-01
2.7600000000000001e+01 1.4296471680972517e-01 1.4449112924802349e-01
2.7700000000000003e+01 1.4259648381993456e-01 1.4428060187813757e-01
2.7800000000000001e+01 1.4223033044124608e-01 1.4407059067961478e-01
2.7900000000000002e+01 1.4186623779979657e-01 1.4386109512700868e-01
2.8000000000000000e+01 1.4150418725808772e-01 1.4365211465849631e-01
2.8100000000000001e+01 1.4114416041122516e-01 1.4344364867702591e-01
2.8200000000000003e+01 1.4078613908322973e-01 1.4323569655143500e-01
2.8300000000000001e+01 1.4043010532341954e-01 1.4302825761753982e-01
2.8400000000000002e+01 1.4007604140286023e-01 1.4282133117919635e-01
2.8500000000000000e+01 1.3972392981088352e-01 1.4261491650933436e-01
2.8600000000000001e+01 1.3937375325167126e-01 1.4240901285096469e-01
2.8700000000000003e+01 1.3902549464090364e-01 1.4220361941815990e-01
2.8800000000000001e+01 1.3867913710247159e-01 1.4199873539701069e-01
2.8900000000000002e+01 1.3833466396524952e-01 1.4179435994655640e-01
2.9000000000000000e+01 1.3799205875992945e-01 1.4159049219969219e-01
2.9100000000000001e+01 1.3765130521591395e-01 1.4138713126405211e-01
2.9200000000000003e+01 1.3731238725826628e-01 1.4118427622286958e-01
2.9300000000000001e+01 1.3697528900471817e-01 1.4098192613581539e-01
2.9400000000000002e+01 1.3663999476273186e-01 1.4078008003981379e-01
2.9500000000000000e+01 1.3630648902661674e-01 1.4057873694983733e-01
2.9600000000000001e+01 1.3597475647469923e-01 1.4037789585968108e-01
2.9700000000000003e+01 1.3564478196654414e-01 1.4017755574271637e-01
2.9800000000000001e+01 1.3531655054022654e-01 1.3997771555262489e-01
2.9900000000000002e+01 1.3499004740965384e-01 1.3977837422411374e-01
3.0000000000000000e+01 1.3466525796193637e-01 1.3957953067361142e-01
3.0100000000000001e+01 1.3434216775480518e-01 1.3938118379994568e-01
3.0200000000000003e+01 1.3402076251407666e-01 1.3918333248500331e-01
3.0300000000000001e+01 1.3370102813116300e-01 1.3898597559437320e-01
3.0400000000000002e+01 1.3338295066062675e-01 1.3878911197797117e-01
3.0500000000000000e+01 1.3306651631777949e-01 1.3859274047064987e-01
3.0600000000000001e+01 1.3275171147632350e-01 1.3839685989279099e-01
3.0700000000000003e+01 1.3243852266603451e-01 1.3820146905088282e-01
3.0800000000000001e+01 1.3212693657048663e-01 1.3800656673808215e-01
3.0900000000000002e+01 1.3181694002481642e-01 1.3781215173476088e-01
3.1000000000000000e+01 1.3150852001352717e-01 1.3761822280903863e-01
3.1100000000000001e+01 1.3120166366833091e-01 1.3742477871730047e-01
3.1200000000000003e+01 1.3089635826602919e-01 1.3723181820470159e-01
3.1300000000000001e+01 1.3059259122642997e-01 1.3703934000565768e-01
3.1400000000000002e+01 1.3029035011030105e-01 1.3684734284432243e-01
3.1500000000000000e+01 1.2998962261735941e-01 1.3665582543505239e-01
3.1600000000000001e+01 1.2969039658429446e-01 1.3646478648285898e-01
3.1700000000000003e+01 1.2939265998282640e-01 1.3627422468384834e-01
3.1800000000000001e+01 1.2909640091779701e-01 1.3608413872564951e-01
3.1900000000000002e+01 1.2880160762529408e-01 1.3589452728783055e-01
3.2000000000000000e+01 1.2850826847080693e-01 1.3570538904230378e-01
3.2100000000000001e+01 1.2821637194741436e-01 1.3551672265371956e-01
3.2200000000000003e+01 1.2792590667400239e-01 1.3532852677984986e-01
3.2300000000000004e+01 1.2763686139351335e-01 1.3514080007196058e-01
3.2399999999999999e+01 1.2734922497122328e-01 1.3495354117517439e-01
3.2500000000000000e+01 1.2706298639304919e-01 1.3476674872882294e-01
3.2600000000000001e+01 1.2677813476388472e-01 1.3458042136678963e-01
3.2700000000000003e+01 1.2649465930596332e-01 1.3439455771784339e-01
3.2800000000000004e+01 1.2621254935724863e-01 1.3420915640596193e-01
3.2899999999999999e+01 1.2593179436985244e-01 1.3402421605064732e-01
3.3000000000000000e+01 1.2565238390847802e-01 1.3383973526723203e-01
3.3100000000000001e+01 1.2537430764888974e-01 1.3365571266717660e-01
3.3200000000000003e+01 1.2509755537640768e-01 1.3347214685835870e-01
3.3300000000000004e+01 1.2482211698442722e-01 1.3328903644535459e-01
3.3399999999999999e+01 1.2454798247296291e-01 1.3310638002971215e-01
3.3500000000000000e+01 1.2427514194721567e-01 1.3292417621021616e-01
3.3600000000000001e+01 1.2400358561616427e-01 1.3274242358314647e-01
3.3700000000000003e+01 1.2373330379117875e-01 1.3256112074252840e-01
3.3800000000000004e+01 1.2346428688465720e-01 1.3238026628037611e-01
3.3899999999999999e+01 1.2319652540868371e-01 1.3219985878692883e-01
3.4000000000000000e+01 1.2293000997370881e-01 1.3201989685088050e-01
3.4100000000000001e+01 1.2266473128725053e-01 1.3184037905960264e-01
3.4200000000000003e+01 1.2240068015261645e-01 1.3166130399936080e-01
3.4300000000000004e+01 1.2213784746764644e-01 1.3148267025552457e-01
3.4399999999999999e+01 1.2187622422347495e-01 1.3130447641277151e-01
3.4500000000000000e+01 1.2161580150331339e-01 1.3112672105528508e-01
3.4600000000000001e+01 1.2135657048125166e-01 1.3094940276694667e-01
3.4700000000000003e+01 1.2109852242107863e-01 1.3077252013152202e-01
3.4800000000000004e+01 1.2084164867512119e-01 1.3059607173284213e-01
3.4899999999999999e+01 1.2058594068310176e-01 1.3042005615497845e-01
3.5000000000000000e+01 1.2033138997101300e-01 1.3024447198241293e-01
3.5100000000000001e+01 1.2007798815001121e-01 1.3006931780020320e-01
3.5200000000000003e+01 1.1982572691532625e-01 1.2989459219414257e-01
3.5300000000000004e+01 1.1957459804518826e-01 1.2972029375091454e-01
3.5399999999999999e+01 1.1932459339977175e-01 1.2954642105824379e-01
3.5500000000000000e+01 1.1907570492015514e-01 1.2937297270504136e-01
3.5600000000000001e+01 1.1882792462729716e-01 1.2919994728154580e-01
3.5700000000000003e+01 1.1858124462102833e-01 1.2902734337946006e-01
3.5800000000000004e+01 1.1833565707905827e-01 1.2885515959208363e-01
3.5899999999999999e+01 1.1809115425599814e-01 1.2868339451444097e-01
3.6000000000000000e+01 1.1784772848239780e-01 1.2851204674340544e-01
3.6100000000000001e+01 1.1760537216379782e-01 1.2834111487781971e-01
3.6200000000000003e+01 1.1736407777979574e-01 1.2817059751861160e-01
3.6300000000000004e+01 1.1712383788312664e-01 1.2800049326890695e-01
3.6399999999999999e+01 1.1688464509875715e-01 1.2783080073413833e-01
3.6500000000000000e+01 1.1664649212299361e-01 1.2766151852214999e-01
3.6600000000000001e+01 1.1640937172260332e-01 1.2749264524330023e-01
3.6700000000000003e+01 1.1617327673394895e-01 1.2732417951055885e-01
3.6800000000000004e+01 1.1593820006213580e-01 1.2715611993960285e-01
3.6899999999999999e+01 1.1570413468017204e-01 1.2698846514890785e-01
3.7000000000000000e+01 1.1547107362814098e-01 1.2682121375983674e-01
3.7100000000000001e+01 1.1523901001238615e-01 1.2665436439672562e-01
3.7200000000000003e+01 1.1500793700470771e-01 1.2648791568696566e-01
3.7300000000000004e+01 1.1477784784157126e-01 1.2632186626108333e-01
3.7399999999999999e+01 1.1454873582332811e-01 1.2615621475281694e-01
3.7500000000000000e+01 1.1432059431344684e-01 1.2599095979919089e-01
3.7600000000000001e+01 1.1409341673775623e-01 1.2582610004058689e-01
3.7700000000000003e+01 1.1386719658369911e-01 1.2566163412081272e-01
3.7800000000000004e+01 1.1364192739959704e-01 1.2549756068716855e-01
3.7899999999999999e+01 1.1341760279392588e-01 1.2533387839051049e-01
3.8000000000000000e+01 1.1319421643460156e-01 1.2517058588531202e-01
3.8100000000000001e+01 1.1297176204827623e-01 1.2500768182972291e-01
3.8200000000000003e+01 1.1275023341964455e-01 1.2484516488562568e-01
3.8300000000000004e+01 1.1252962439075982e-01 1.2468303371869019e-01
3.8400000000000006e+01 1.1230992886036024e-01 1.2452128699842605e-01
3.8500000000000000e+01 1.1209114078320434e-01 1.2435992339823239e-01
3.8600000000000001e+01 1.1187325416941603e-01 1.2419894159544581e-01
3.8700000000000003e+01 1.1165626308383914e-01 1.2403834027138717e-01
3.8800000000000004e+01 1.1144016164540083e-01 1.2387811811140489e-01
3.8900000000000006e+01 1.1122494402648415e-01 1.2371827380491754e-01
3.9000000000000000e+01 1.1101060445230923e-01 1.2355880604545402e-01
3.9100000000000001e+01 1.1079713720032350e-01 1.2339971353069218e-01
3.9200000000000003e+01 1.1058453659960024e-01 1.2324099496249578e-01
3.9300000000000004e+01 1.1037279703024545e-01 1.2308264904694922e-01
3.9400000000000006e+01 1.1016191292281319e-01 1.2292467449439115e-01
3.9500000000000000e+01 1.0995187875772908e-01 1.2276707001944637e-01
3.9600000000000001e+01 1.0974268906472143e-01 1.2260983434105581e-01
3.9700000000000003e+01 1.0953433842226082e-01 1.2245296618250559e-01
3.9800000000000004e+01 1.0932682145700670e-01 1.2229646427145389e-01
3.9900000000000006e+01 1.0912013284326239e-01 1.2214032733995683e-01
4.0000000000000000e+01 1.0891426730243707e-01 1.2198455412449309e-01
4.0100000000000001e+01 1.0870921960251512e-01 1.2182914336598646e-01
4.0200000000000003e+01 1.0850498455753302e-01 1.2167409380982785e-01
4.0300000000000004e+01 1.0830155702706301e-01 1.2151940420589546e-01
4.0400000000000006e+01 1.0809893191570426e-01 1.2136507330857398e-01
4.0500000000000000e+01 1.0789710417258047e-01 1.2121109987677253e-01
4.0600000000000001e+01 1.0769606879084440e-01 1.2105748267394119e-01
4.0700000000000003e+01 1.0749582080718929e-01 1.2090422046808665e-01
4.0800000000000004e+01 1.0729635530136676e-01 1.2075131203178660e-01
4.0900000000000006e+01 1.0709766739571094e-01 1.2059875614220310e-01
4.1000000000000000e+01 1.0689975225466937e-01 1.2044655158109469e-01
4.1100000000000001e+01 1.0670260508433990e-01 1.2029469713482774e-01
4.1200000000000003e+01 1.0650622113201388e-01 1.2014319159438673e-01
4.1300000000000004e+01 1.0631059568572536e-01 1.1999203375538312e-01
4.1400000000000006e+01 1.0611572407380640e-01 1.1984122241806432e-01
4.1500000000000000e+01 1.0592160166444824e-01 1.1969075638732046e-01
4.1600000000000001e+01 1.0572822386526792e-01 1.1954063447269098e-01
4.1700000000000003e+01 1.0553558612288132e-01 1.1939085548837068e-01
4.1800000000000004e+01 1.0534368392248102e-01 1.1924141825321381e-01
4.1900000000000006e+01 1.0515251278742037e-01 1.1909232159073867e-01
4.2000000000000000e+01 1.0496206827880264e-01 1.1894356432913041e-01
4.2100000000000001e+01 1.0477234599507550e-01 1.1879514530124356e-01
4.2200000000000003e+01 1.0458334157163100e-01 1.1864706334460365e-01
4.2300000000000004e+01 1.0439505068041059e-01 1.1849931730140795e-01
4.2400000000000006e+01 1.0420746902951536e-01 1.1835190601852608e-01
4.2500000000000000e+01 1.0402059236282120e-01 1.1820482834749915e-01
4.2600000000000001e+01 1.0383441645959912e-01 1.1805808314453890e-01
4.2700000000000003e+01 1.0364893713414018e-01 1.1791166927052582e-01
4.2800000000000004e+01 1.0346415023538560e-01 1.1776558559100671e-01
4.2900000000000006e+01 1.0328005164656114e-01 1.1761983097619183e-01
4.3000000000000000e+01 1.0309663728481670e-01 1.1747440430095119e-01
4.3100000000000001e+01 1.0291390310087005e-01 1.1732930444481045e-01
4.3200000000000003e+01 1.0273184507865538e-01 1.1718453029194627e-01
4.3300000000000004e+01 1.0255045923497619e-01 1.1704008073118094e-01
4.3400000000000006e+01 1.0236974161916264e-01 1.1689595465597689e-01
4.3500000000000000e+01 1.0218968831273305e-01 1.1675215096443017e-01
4.3600000000000001e+01 1.0201029542906008e-01 1.1660866855926383e-01
4.3700000000000003e+01 1.0183155911304058e-01 1.1646550634782082e-01
4.3800000000000004e+01 1.0165347554077013e-01 1.1632266324205631e-01
4.3900000000000006e+01 1.0147604091922106e-01 1.1618013815852946e-01
4.4000000000000000e+01 1.0129925148592515e-01 1.1603793001839510e-01
4.4100000000000001e+01 1.0112310350865968e-01 1.1589603774739474e-01
4.4200000000000003e+01 1.0094759328513783e-01 1.1575446027584722e-01
4.4300000000000004e+01 1.0077271714270268e-01 1.1561319653863916e-01
4.4400000000000006e+01 1.0059847143802510e-01 1.1547224547521477e-01
4.4500000000000000e+01 1.0042485255680537e-01 1.1533160602956539e-01
4.4600000000000001e+01 1.0025185691347852e-01 1.1519127715021898e-01
4.4700000000000003e+01 1.0007948095092296e-01 1.1505125779022869e-01
4.4800000000000004e+01 9.9907721140173364e-02 1.1491154690716178e-01
4.4900000000000006e+01 9.9736573980136342e-02 1.1477214346308760e-01
4.5000000000000000e+01 9.9566035997310190e-02 1.1463304642456586e-01
4.5100000000000001e+01 9.9396103745507530e-02 1.1449425476263408e-01
4.5200000000000003e+01 9.9226773805581855e-02 1.1435576745279522e-01
4.5300000000000004e+01 9.9058042785156772e-02 1.1421758347500446e-01
4.5400000000000006e+01 9.8889907318359338e-02 1.1407970181365669e-01
4.5500000000000000e+01 9.8722364065555804e-02 1.1394212145757265e-01
4.5600000000000001e+01 9.8555409713090986e-02 1.1380484139998556e-01
4.5700000000000003e+01 9.8389040973030806e-02 1.1366786063852727e-01
4.5800000000000004e+01 9.8223254582907787e-02 1.1353117817521419e-01
4.5900000000000006e+01 9.8058047305469548e-02 1.1339479301643327e-01
4.6000000000000000e+01 9.7893415928430455e-02 1.1325870417292713e-01
4.6100000000000001e+01 9.7729357264226102e-02 1.1312291065977974e-01
4.6200000000000003e+01 9.7565868149770918e-02 1.1298741149640155e-01
4.6300000000000004e+01 9.7402945446218497e-02 1.1285220570651466e-01
4.6400000000000006e+01 9.7240586038724638e-02 1.1271729231813714e-01
4.6500000000000000e+01 9.7078786836213612e-02 1.1258267036356820e-01
4.6600000000000001e+01 9.6917544771146683e-02 1.1244833887937250e-01
4.6700000000000003e+01 9.6756856799293828e-02 1.1231429690636462e-01
4.6800000000000004e+01 9.6596719899507702e-02 1.1218054348959303e-01
4.6900000000000006e+01 9.6437131073500645e-02 1.1204707767832450e-01
4.7000000000000000e+01 9.6278087345624153e-02 1.1191389852602798e-01
4.7100000000000001e+01 9.6119585762650755e-02 1.1178100509035842e-01
4.7200000000000003e+01 9.5961623393558668e-02 1.1164839643314030e-01
4.7300000000000004e+01 9.5804197329318899e-02 1.1151607162035167e-01
4.7400000000000006e+01 9.5647304682684814e-02 1.1138402972210733e-01
4.7500000000000000e+01 9.5490942587984046e-02 1.1125226981264241e-01
4.7600000000000001e+01 9.5335108200912927e-02 1.1112079097029548e-01
4.7700000000000003e+01 9.5179798698333387e-02 1.1098959227749232e-01
4.7800000000000004e+01 9.5025011278071878e-02 1.1085867282072835e-01
4.7900000000000006e+01 9.4870743158720988e-02 1.1072803169055248e-01
4.8000000000000000e+01 9.4716991579443036e-02 1.1059766798154945e-01
4.8100000000000001e+01 9.4563753799775940e-02 1.1046758079232318e-01
4.8200000000000003e+01 9.4411027099441699e-02 1.1033776922547965e-01
4.8300000000000004e+01 9.4258808778156469e-02 1.1020823238760961e-01
4.8400000000000006e+01 9.4107096155443132e-02 1.1007896938927131e-01
4.8500000000000000e+01 9.3955886570446095e-02 1.0994997934497346e-01
4.8600000000000001e+01 9.3805177381747790e-02 1.0982126137315758e-01
4.8700000000000003e+01 9.3654965967187781e-02 1.0969281459618095e-01
4.8800000000000004e+01 9.3505249723683515e-02 1.0956463814029933e-01
4.8900000000000006e+01 9.3356026067053163e-02 1.0943673113564899e-01
4.9000000000000000e+01 9.3207292431840505e-02 1.0930909271622975e-01
4.9100000000000001e+01 9.3059046271141893e-02 1.0918172201988735e-01
4.9200000000000003e+01 9.2911285056434895e-02 1.0905461818829597e-01
4.9300000000000004e+01 9.2764006277409133e-02 1.0892778036694070e-01
4.9400000000000006e+01 9.2617207441798841e-02 1.0880120770510003e-01
4.9500000000000000e+01 9.2470886075217182e-02 1.0867489935582827e-01
4.9600000000000001e+01 9.2325039720992791e-02 1.0854885447593812e-01
4.9700000000000003e+01 9.2179665940007705e-02 1.0842307222598301e-01
4.9800000000000004e+01 9.2034762310537283e-02 1.0829755177023948e-01
4.9900000000000006e+01 9.1890326428092015e-02 1.0817229227668984e-01
5.0000000000000000e+01 9.1746355905260757e-02 1.0804729291700445e-01


==> neural_bandit/growth_A_02_band.dat <==
x y
0.0000000000000000e+00 4.6666666666666673e-01
1.0000000000000001e-01 4.7693507764899767e-01
2.0000000000000001e-01 4.8644766062525163e-01
3.0000000000000004e-01 4.9526352624373993e-01
4.0000000000000002e-01 5.0344456198723997e-01
5.0000000000000000e-01 5.1105236635987694e-01
6.0000000000000009e-01 5.1814618646373245e-01
7.0000000000000007e-01 5.2478167522723507e-01
8.0000000000000004e-01 5.3101022955599775e-01
9.0000000000000002e-01 5.3687866127596195e-01
1.0000000000000000e+00 5.4242897888918662e-01
1.1000000000000001e+00 5.4769810930101426e-01
1.2000000000000002e+00 5.5271745698461239e-01
1.3000000000000000e+00 5.5751227865621489e-01
1.4000000000000001e+00 5.6210093971238972e-01
1.5000000000000000e+00 5.6649420508882409e-01
1.6000000000000001e+00 5.7069478436297760e-01
1.7000000000000002e+00 5.7469737402360499e-01
1.8000000000000000e+00 5.7848939566529745e-01
1.9000000000000001e+00 5.8205250911830253e-01
2.0000000000000000e+00 5.8536480589678797e-01
2.1000000000000001e+00 5.8840341181816846e-01
2.2000000000000002e+00 5.9114711185855928e-01
2.3000000000000003e+00 5.9357860031523813e-01
2.4000000000000004e+00 5.9568605775534333e-01
2.5000000000000000e+00 5.9746392206832044e-01
2.6000000000000001e+00 5.9891289267014591e-01
2.7000000000000002e+00 6.0003933294133716e-01
2.8000000000000003e+00 6.0085429319115768e-01
2.9000000000000004e+00 6.0137237122324427e-01
3.0000000000000000e+00 6.0161058248440136e-01
3.1000000000000001e+00 6.0158735216830284e-01
3.2000000000000002e+00 6.0132168591458091e-01
3.3000000000000003e+00 6.0083253332691222e-01
3.4000000000000004e+00 6.0013833144956341e-01
3.5000000000000000e+00 5.9925670136580322e-01
3.6000000000000001e+00 5.9820426649435920e-01
3.7000000000000002e+00 5.9699656228829967e-01
3.8000000000000003e+00 5.9564801108385845e-01
3.9000000000000004e+00 5.9417194089355752e-01
4.0000000000000000e+00 5.9258063191170007e-01
4.1000000000000005e+00 5.9088537884834702e-01
4.2000000000000002e+00 5.8909656074733119e-01
4.2999999999999998e+00 5.8722371268205931e-01
4.4000000000000004e+00 5.8527559575335375e-01
4.5000000000000000e+00 5.8326026327137004e-01
4.6000000000000005e+00 5.8118512201268813e-01
4.7000000000000002e+00 5.7905698811858342e-01
4.8000000000000007e+00 5.7688213763247520e-01
4.9000000000000004e+00 5.7466635193442916e-01
5.0000000000000000e+00 5.7241495847293522e-01
5.1000000000000005e+00 5.7013286725755197e-01
5.2000000000000002e+00 5.6782460358894227e-01
5.3000000000000007e+00 5.6549433748486777e-01
5.4000000000000004e+00 5.6314591022527771e-01
5.5000000000000000e+00 5.6078285839583897e-01
5.6000000000000005e+00 5.5840843576278731e-01
5.7000000000000002e+00 5.5602563326655019e-01
5.8000000000000007e+00 5.5363719737923567e-01
5.9000000000000004e+00 5.5124564703292733e-01
6.0000000000000000e+00 5.4885328929217914e-01
6.1000000000000005e+00 5.4646223391518911e-01
6.2000000000000002e+00 5.4407440692360021e-01
6.3000000000000007e+00 5.4169156328036372e-01
6.4000000000000004e+00 5.3931529875814288e-01
6.5000000000000000e+00 5.3694706106689538e-01
6.6000000000000005e+00 5.3458816029808254e-01
6.7000000000000002e+00 5.3223977873401140e-01
6.8000000000000007e+00 5.2990298006373360e-01
6.9000000000000004e+00 5.2757871804137069e-01
7.0000000000000000e+00 5.2526784461842180e-01
7.1000000000000005e+00 5.2297111757827897e-01
7.2000000000000002e+00 5.2068920769862037e-01
7.3000000000000007e+00 5.1842270546540292e-01
7.4000000000000004e+00 5.1617212736067053e-01
7.5000000000000000e+00 5.1393792174524189e-01
7.6000000000000005e+00 5.1172047435641610e-01
7.7000000000000002e+00 5.0952011344009140e-01
7.8000000000000007e+00 5.0733711453605623e-01
7.9000000000000004e+00 5.0517170493464092e-01
8.0000000000000000e+00 5.0302406782239395e-01
8.0999999999999996e+00 5.0089434613392403e-01
8.2000000000000011e+00 4.9878264612653811e-01
8.3000000000000007e+00 4.9668904069377395e-01
8.4000000000000004e+00 4.9461357243338611e-01
8.5000000000000000e+00 4.9255625648478019e-01
8.5999999999999996e+00 4.9051708315031439e-01
8.7000000000000011e+00 4.8849602031429884e-01
8.8000000000000007e+00 4.8649301567291314e-01
8.9000000000000004e+00 4.8450799878765988e-01
9.0000000000000000e+00 4.8254088297435210e-01
9.0999999999999996e+00 4.8059156703902473e-01
9.2000000000000011e+00 4.7865993687154973e-01
9.3000000000000007e+00 4.7674586690713849e-01
9.4000000000000004e+00 4.7484922146532577e-01
9.5000000000000000e+00 4.7296985597546004e-01
9.6000000000000014e+00 4.7110761809717239e-01
9.7000000000000011e+00 4.6926234874375344e-01
9.8000000000000007e+00 4.6743388301586619e-01
9.9000000000000004e+00 4.6562205105251736e-01
1.0000000000000000e+01 4.6382667880575124e-01
1.0100000000000001e+01 4.6204758874507557e-01
1.0200000000000001e+01 4.6028460049721309e-01
1.0300000000000001e+01 4.5853753142636711e-01
1.0400000000000000e+01 4.5680619715981596e-01
1.0500000000000000e+01 4.5509041206329803e-01
1.0600000000000001e+01 4.5338998967031297e-01
1.0700000000000001e+01 4.5170474306915787e-01
1.0800000000000001e+01 4.5003448525122391e-01
1.0900000000000000e+01 4.4837902942380825e-01
1.1000000000000000e+01 4.4673818929044523e-01
1.1100000000000001e+01 4.4511177930152301e-01
1.1200000000000001e+01 4.4349961487773576e-01
1.1300000000000001e+01 4.4190151260871918e-01
1.1400000000000000e+01 4.4031729042902668e-01
1.1500000000000000e+01 4.3874676777343535e-01
1.1600000000000001e+01 4.3718976571340296e-01
1.1700000000000001e+01 4.3564610707635593e-01
1.1800000000000001e+01 4.3411561654934605e-01
1.1900000000000000e+01 4.3259812076848986e-01
1.2000000000000000e+01 4.3109344839548747e-01
1.2100000000000001e+01 4.2960143018240787e-01
1.2200000000000001e+01 4.2812189902583497e-01
1.2300000000000001e+01 4.2665469001136769e-01
1.2400000000000000e+01 4.2519964044939529e-01
1.2500000000000000e+01 4.2375658990297971e-01
1.2600000000000001e+01 4.2232538020861732e-01
1.2700000000000001e+01 4.2090585549057813e-01
1.2800000000000001e+01 4.1949786216946694e-01
1.2900000000000000e+01 4.1810124896559053e-01
1.3000000000000000e+01 4.1671586689767059e-01
1.3100000000000001e+01 4.1534156927738991e-01
1.3200000000000001e+01 4.1397821170021959e-01
1.3300000000000001e+01 4.1262565203293688e-01
1.3400000000000000e+01 4.1128375039820519e-01
1.3500000000000000e+01 4.0995236915655509e-01
1.3600000000000001e+01 4.0863137288607826e-01
1.3700000000000001e+01 4.0732062836011251e-01
1.3800000000000001e+01 4.0602000452317899e-01
1.3900000000000000e+01 4.0472937246539958e-01
1.4000000000000000e+01 4.0344860539561167e-01
1.4100000000000001e+01 4.0217757861336817e-01
1.4200000000000001e+01 4.0091616948000119e-01
1.4300000000000001e+01 3.9966425738890454e-01
1.4400000000000000e+01 3.9842172373517959e-01
1.4500000000000000e+01 3.9718845188477542e-01
1.4600000000000001e+01 3.9596432714323715e-01
1.4700000000000001e+01 3.9474923672417112e-01
1.4800000000000001e+01 3.9354306971751923e-01
1.4900000000000000e+01 3.9234571705773025e-01
1.5000000000000000e+01 3.9115707149190276e-01
1.5100000000000001e+01 3.8997702754796942e-01
1.5200000000000001e+01 3.8880548150298455e-01
1.5300000000000001e+01 3.8764233135156634e-01
1.5400000000000000e+01 3.8648747677454764e-01
1.5500000000000000e+01 3.8534081910787243e-01
1.5600000000000001e+01 3.8420226131178076e-01
1.5700000000000001e+01 3.8307170794031153e-01
1.5800000000000001e+01 3.8194906511115478e-01
1.5900000000000000e+01 3.8083424047587822e-01
1.6000000000000000e+01 3.7972714319054779e-01
1.6100000000000001e+01 3.7862768388676427e-01
1.6199999999999999e+01 3.7753577464312804e-01
1.6300000000000001e+01 3.7645132895714728e-01
1.6400000000000002e+01 3.7537426171760080e-01
1.6500000000000000e+01 3.7430448917736170e-01
1.6600000000000001e+01 3.7324192892669006e-01
1.6699999999999999e+01 3.7218649986700125e-01
1.6800000000000001e+01 3.7113812218510900e-01
1.6900000000000002e+01 3.7009671732794946e-01
1.7000000000000000e+01 3.6906220797778494e-01
1.7100000000000001e+01 3.6803451802788612e-01
1.7199999999999999e+01 3.6701357255869327e-01
1.7300000000000001e+01 3.6599929781445339e-01
1.7400000000000002e+01 3.6499162118032852e-01
1.7500000000000000e+01 3.6399047115997452e-01
1.7600000000000001e+01 3.6299577735358246e-01
1.7699999999999999e+01 3.6200747043638037e-01
1.7800000000000001e+01 3.6102548213758834e-01
1.7900000000000002e+01 3.6004974521982080e-01
1.8000000000000000e+01 3.5908019345893127e-01
1.8100000000000001e+01 3.5811676162429079e-01
1.8199999999999999e+01 3.5715938545949566e-01
1.8300000000000001e+01 3.5620800166349553e-01
1.8400000000000002e+01 3.5526254787213474e-01
1.8500000000000000e+01 3.5432296264010082e-01
1.8600000000000001e+01 3.5338918542327152e-01
1.8699999999999999e+01 3.5246115656145294e-01
1.8800000000000001e+01 3.5153881726150138e-01
1.8900000000000002e+01 3.5062210958082174e-01
1.9000000000000000e+01 3.4971097641123317e-01
1.9100000000000001e+01 3.4880536146319607e-01
1.9200000000000003e+01 3.4790520925039248e-01
1.9300000000000001e+01 3.4701046507465072e-01
1.9400000000000002e+01 3.4612107501120892e-01
1.9500000000000000e+01 3.4523698589430918e-01
1.9600000000000001e+01 3.4435814530311293e-01
1.9700000000000003e+01 3.4348450154793436e-01
1.9800000000000001e+01 3.4261600365678080e-01
1.9900000000000002e+01 3.4175260136219487e-01
2.0000000000000000e+01 3.4089424508839078e-01
2.0100000000000001e+01 3.4004088593867832e-01
2.0200000000000003e+01 3.3919247568316729e-01
2.0300000000000001e+01 3.3834896674674608e-01
2.0400000000000002e+01 3.3751031219732730e-01
2.0500000000000000e+01 3.3667646573435445e-01
2.0600000000000001e+01 3.3584738167756356e-01
2.0700000000000003e+01 3.3502301495599296e-01
2.0800000000000001e+01 3.3420332109723550e-01
2.0900000000000002e+01 3.3338825621692753e-01
2.1000000000000000e+01 3.3257777700846858e-01
2.1100000000000001e+01 3.3177184073296540e-01
2.1200000000000003e+01 3.3097040520939613e-01
2.1300000000000001e+01 3.3017342880498868e-01
2.1400000000000002e+01 3.2938087042580733e-01
2.1500000000000000e+01 3.2859268950754328e-01
2.1600000000000001e+01 3.2780884600650384e-01
2.1700000000000003e+01 3.2702930039079503e-01
2.1800000000000001e+01 3.2625401363169249e-01
2.1900000000000002e+01 3.2548294719519844e-01
2.2000000000000000e+01 3.2471606303377576e-01
2.2100000000000001e+01 3.2395332357825907e-01
2.2200000000000003e+01 3.2319469172993587e-01
2.2300000000000001e+01 3.2244013085279377e-01
2.2400000000000002e+01 3.2168960476593128e-01
2.2500000000000000e+01 3.2094307773612624e-01
2.2600000000000001e+01 3.2020051447055836e-01
2.2700000000000003e+01 3.1946188010968368e-01
2.2800000000000001e+01 3.1872714022025506e-01
2.2900000000000002e+01 3.1799626078848597e-01
2.3000000000000000e+01 3.1726920821335469e-01
2.3100000000000001e+01 3.1654594930004465e-01
2.3200000000000003e+01 3.1582645125351705e-01
2.3300000000000001e+01 3.1511068167221534e-01
2.3400000000000002e+01 3.1439860854189361e-01
2.3500000000000000e+01 3.1369020022957095e-01
2.3600000000000001e+01 3.1298542547760477e-01
2.3700000000000003e+01 3.1228425339788252e-01
2.3800000000000001e+01 3.1158665346612835e-01
2.3900000000000002e+01 3.1089259551632115e-01
2.4000000000000000e+01 3.1020204973522258e-01
2.4100000000000001e+01 3.0951498665701116e-01
2.4200000000000003e+01 3.0883137715802156e-01
2.4300000000000001e+01 3.0815119245158462e-01
2.4400000000000002e+01 3.0747440408296722e-01
2.4500000000000000e+01 3.0680098392440869e-01
2.4600000000000001e+01 3.0613090417025268e-01
2.4700000000000003e+01 3.0546413733217004e-01
2.4800000000000001e+01 3.0480065623447417e-01
2.4900000000000002e+01 3.0414043400952173e-01
2.5000000000000000e+01 3.0348344409320255e-01
2.5100000000000001e+01 3.0282966022051072e-01
2.5200000000000003e+01 3.0217905642120019e-01
2.5300000000000001e+01 3.0153160701551968e-01
2.5400000000000002e+01 3.0088728661002562e-01
2.5500000000000000e+01 3.0024607009347271e-01
2.5600000000000001e+01 2.9960793263277891e-01
2.5700000000000003e+01 2.9897284966906368e-01
2.5800000000000001e+01 2.9834079691375770e-01
2.5900000000000002e+01 2.9771175034478314e-01
2.6000000000000000e+01 2.9708568620280140e-01
2.6100000000000001e+01 2.9646258098752898e-01
2.6200000000000003e+01 2.9584241145411694e-01
2.6300000000000001e+01 2.9522515460959642e-01
2.6400000000000002e+01 2.9461078770938526e-01
2.6500000000000000e+01 2.9399928825385624e-01
2.6600000000000001e+01 2.9339063398496518e-01
2.6700000000000003e+01 2.9278480288293735e-01
2.6800000000000001e+01 2.9218177316301214e-01
2.6900000000000002e+01 2.9158152327224174e-01
2.7000000000000000e+01 2.9098403188634714e-01
2.7100000000000001e+01 2.9038927790662539e-01
2.7200000000000003e+01 2.8979724045691180e-01
2.7300000000000001e+01 2.8920789888059134e-01
2.7400000000000002e+01 2.8862123273766155e-01
2.7500000000000000e+01 2.8803722180184488e-01
2.7600000000000001e+01 2.8745584605774865e-01
2.7700000000000003e+01 2.8687708569807213e-01
2.7800000000000001e+01 2.8630092112086086e-01
2.7900000000000002e+01 2.8572733292680524e-01
2.8000000000000000e+01 2.8515630191658403e-01
2.8100000000000001e+01 2.8458780908825110e-01
2.8200000000000003e+01 2.8402183563466477e-01
2.8300000000000001e+01 2.8345836294095939e-01
2.8400000000000002e+01 2.8289737258205661e-01
2.8500000000000000e+01 2.8233884632021788e-01
2.8600000000000001e+01 2.8178276610263597e-01
2.8700000000000003e+01 2.8122911405906353e-01
2.8800000000000001e+01 2.8067787249948228e-01
2.8900000000000002e+01 2.8012902391180594e-01
2.9000000000000000e+01 2.7958255095962165e-01
2.9100000000000001e+01 2.7903843647996607e-01
2.9200000000000003e+01 2.7849666348113589e-01
2.9300000000000001e+01 2.7795721514053356e-01
2.9400000000000002e+01 2.7742007480254566e-01
2.9500000000000000e+01 2.7688522597645404e-01
2.9600000000000001e+01 2.7635265233438033e-01
2.9700000000000003e+01 2.7582233770926051e-01
2.9800000000000001e+01 2.7529426609285146e-01
2.9900000000000002e+01 2.7476842163376758e-01
3.0000000000000000e+01 2.7424478863554780e-01
3.0100000000000001e+01 2.7372335155475086e-01
3.0200000000000003e+01 2.7320409499907994e-01
3.0300000000000001e+01 2.7268700372553623e-01
3.0400000000000002e+01 2.7217206263859794e-01
3.0500000000000000e+01 2.7165925678842939e-01
3.0600000000000001e+01 2.7114857136911452e-01
3.0700000000000003e+01 2.7063999171691733e-01
3.0800000000000001e+01 2.7013350330856878e-01
3.0900000000000002e+01 2.6962909175957728e-01
3.1000000000000000e+01 2.6912674282256577e-01
3.1100000000000001e+01 2.6862644238563138e-01
3.1200000000000003e+01 2.6812817647073078e-01
3.1300000000000001e+01 2.6763193123208762e-01
3.1400000000000002e+01 2.6713769295462347e-01
3.1500000000000000e+01 2.6664544805241180e-01
3.1600000000000001e+01 2.6615518306715347e-01
3.1700000000000003e+01 2.6566688466667476e-01
3.1800000000000001e+01 2.6518053964344651e-01
3.1900000000000002e+01 2.6469613491312460e-01
3.2000000000000000e+01 2.6421365751311071e-01
3.2100000000000001e+01 2.6373309460113392e-01
3.2200000000000003e+01 2.6325443345385224e-01
3.2300000000000004e+01 2.6277766146547393e-01
3.2399999999999999e+01 2.6230276614639769e-01
3.2500000000000000e+01 2.6182973512187213e-01
3.2600000000000001e+01 2.6135855613067438e-01
3.2700000000000003e+01 2.6088921702380674e-01
3.2800000000000004e+01 2.6042170576321055e-01
3.2899999999999999e+01 2.5995601042049976e-01
3.3000000000000000e+01 2.5949211917571002e-01
3.3100000000000001e+01 2.5903002031606637e-01
3.3200000000000003e+01 2.5856970223476639e-01
3.3300000000000004e+01 2.5811115342978180e-01
3.3399999999999999e+01 2.5765436250267504e-01
3.3500000000000000e+01 2.5719931815743180e-01
3.3600000000000001e+01 2.5674600919931073e-01
3.3700000000000003e+01 2.5629442453370715e-01
3.3800000000000004e+01 2.5584455316503329e-01
3.3899999999999999e+01 2.5539638419561256e-01
3.4000000000000000e+01 2.5494990682458929e-01
3.4100000000000001e+01 2.5450511034685319e-01
3.4200000000000003e+01 2.5406198415197723e-01
3.4300000000000004e+01 2.5362051772317101e-01
3.4399999999999999e+01 2.5318070063624648e-01
3.4500000000000000e+01 2.5274252255859847e-01
3.4600000000000001e+01 2.5230597324819831e-01
3.4700000000000003e+01 2.5187104255260062e-01
3.4800000000000004e+01 2.5143772040796331e-01
3.4899999999999999e+01 2.5100599683808023e-01
3.5000000000000000e+01 2.5057586195342596e-01
3.5100000000000001e+01 2.5014730595021439e-01
3.5200000000000003e+01 2.4972031910946882e-01
3.5300000000000004e+01 2.4929489179610281e-01
3.5399999999999999e+01 2.4887101445801554e-01
3.5500000000000000e+01 2.4844867762519651e-01
3.5600000000000001e+01 2.4802787190884296e-01
3.5700000000000003e+01 2.4760858800048841e-01
3.5800000000000004e+01 2.4719081667114190e-01
3.5899999999999999e+01 2.4677454877043911e-01
3.6000000000000000e+01 2.4635977522580324e-01
3.6100000000000001e+01 2.4594648704161753e-01
3.6200000000000003e+01 2.4553467529840733e-01
3.6300000000000004e+01 2.4512433115203358e-01
3.6399999999999999e+01 2.4471544583289548e-01
3.6500000000000000e+01 2.4430801064514360e-01
3.6600000000000001e+01 2.4390201696590355e-01
3.6700000000000003e+01 2.4349745624450780e-01
3.6800000000000004e+01 2.4309432000173864e-01
3.6899999999999999e+01 2.4269259982907990e-01
3.7000000000000000e+01 2.4229228738797770e-01
3.7100000000000001e+01 2.4189337440911177e-01
3.7200000000000003e+01 2.4149585269167337e-01
3.7300000000000004e+01 2.4109971410265457e-01
3.7399999999999999e+01 2.4070495057614505e-01
3.7500000000000000e+01 2.4031155411263772e-01
3.7600000000000001e+01 2.3991951677834311e-01
3.7700000000000003e+01 2.3952883070451181e-01
3.7800000000000004e+01 2.3913948808676561e-01
3.7899999999999999e+01 2.3875148118443637e-01
3.8000000000000000e+01 2.3836480231991358e-01
3.8100000000000001e+01 2.3797944387799913e-01
3.8200000000000003e+01 2.3759539830527021e-01
3.8300000000000004e+01 2.3721265810945003e-01
3.8400000000000006e+01 2.3683121585878630e-01
3.8500000000000000e+01 2.3645106418143674e-01
3.8600000000000001e+01 2.3607219576486183e-01
3.8700000000000003e+01 2.3569460335522630e-01
3.8800000000000004e+01 2.3531827975680572e-01
3.8900000000000006e+01 2.3494321783140171e-01
3.9000000000000000e+01 2.3456941049776325e-01
3.9100000000000001e+01 2.3419685073101568e-01
3.9200000000000003e+01 2.3382553156209601e-01
3.9300000000000004e+01 2.3345544607719468e-01
3.9400000000000006e+01 2.3308658741720434e-01
3.9500000000000000e+01 2.3271894877717544e-01
3.9600000000000001e+01 2.3235252340577722e-01
3.9700000000000003e+01 2.3198730460476641e-01
3.9800000000000004e+01 2.3162328572846058e-01
3.9900000000000006e+01 2.3126046018321922e-01
4.0000000000000000e+01 2.3089882142693016e-01
4.0100000000000001e+01 2.3053836296850158e-01
4.0200000000000003e+01 2.3017907836736087e-01
4.0300000000000004e+01 2.2982096123295848e-01
4.0400000000000006e+01 2.2946400522427823e-01
4.0500000000000000e+01 2.2910820404935300e-01
4.0600000000000001e+01 2.2875355146478560e-01
4.0700000000000003e+01 2.2840004127527594e-01
4.0800000000000004e+01 2.2804766733315335e-01
4.0900000000000006e+01 2.2769642353791403e-01
4.1000000000000000e+01 2.2734630383576404e-01
4.1100000000000001e+01 2.2699730221916764e-01
4.1200000000000003e+01 2.2664941272640060e-01
4.1300000000000004e+01 2.2630262944110846e-01
4.1400000000000006e+01 2.2595694649187070e-01
4.1500000000000000e+01 2.2561235805176871e-01
4.1600000000000001e+01 2.2526885833795890e-01
4.1700000000000003e+01 2.2492644161125200e-01
4.1800000000000004e+01 2.2458510217569483e-01
4.1900000000000006e+01 2.2424483437815904e-01
4.2000000000000000e+01 2.2390563260793306e-01
4.2100000000000001e+01 2.2356749129631906e-01
4.2200000000000003e+01 2.2323040491623464e-01
4.2300000000000004e+01 2.2289436798181855e-01
4.2400000000000006e+01 2.2255937504804144e-01
4.2500000000000000e+01 2.2222542071032036e-01
4.2600000000000001e+01 2.2189249960413804e-01
4.2700000000000003e+01 2.2156060640466602e-01
4.2800000000000004e+01 2.2122973582639233e-01
4.2900000000000006e+01 2.2089988262275295e-01
4.3000000000000000e+01 2.2057104158576790e-01
4.3100000000000001e+01 2.2024320754568050e-01
4.3200000000000003e+01 2.1991637537060166e-01
4.3300000000000004e+01 2.1959053996615713e-01
4.3400000000000006e+01 2.1926569627513953e-01
4.3500000000000000e+01 2.1894183927716321e-01
4.3600000000000001e+01 2.1861896398832392e-01
4.3700000000000003e+01 2.1829706546086142e-01
4.3800000000000004e+01 2.1797613878282646e-01
4.3900000000000006e+01 2.1765617907775053e-01
4.4000000000000000e+01 2.1733718150432024e-01
4.4100000000000001e+01 2.1701914125605443e-01
4.4200000000000003e+01 2.1670205356098504e-01
4.4300000000000004e+01 2.1638591368134186e-01
4.4400000000000006e+01 2.1607071691323987e-01
4.4500000000000000e+01 2.1575645858637077e-01
4.4600000000000001e+01 2.1544313406369750e-01
4.4700000000000003e+01 2.1513073874115166e-01
4.4800000000000004e+01 2.1481926804733514e-01
4.4900000000000006e+01 2.1450871744322395e-01
4.5000000000000000e+01 2.1419908242187605e-01
4.5100000000000001e+01 2.1389035850814161e-01
4.5200000000000003e+01 2.1358254125837706e-01
4.5300000000000004e+01 2.1327562626016122e-01
4.5400000000000006e+01 2.1296960913201601e-01
4.5500000000000000e+01 2.1266448552312844e-01
4.5600000000000001e+01 2.1236025111307655e-01
4.5700000000000003e+01 2.1205690161155807e-01
4.5800000000000004e+01 2.1175443275812197e-01
4.5900000000000006e+01 2.1145284032190281e-01
4.6000000000000000e+01 2.1115212010135759e-01
4.6100000000000001e+01 2.1085226792400585e-01
4.6200000000000003e+01 2.1055327964617249e-01
4.6300000000000004e+01 2.1025515115273316e-01
4.6400000000000006e+01 2.0995787835686178e-01
4.6500000000000000e+01 2.0966145719978180e-01
4.6600000000000001e+01 2.0936588365051917e-01
4.6700000000000003e+01 2.0907115370565843e-01
4.6800000000000004e+01 2.0877726338910074e-01
4.6900000000000006e+01 2.0848420875182516e-01
4.7000000000000000e+01 2.0819198587165214e-01
4.7100000000000001e+01 2.0790059085300916e-01
4.7200000000000003e+01 2.0761001982669897e-01
4.7300000000000004e+01 2.0732026894967057e-01
4.7400000000000006e+01 2.0703133440479216e-01
4.7500000000000000e+01 2.0674321240062646e-01
4.7600000000000001e+01 2.0645589917120841e-01
4.7700000000000003e+01 2.0616939097582571e-01
4.7800000000000004e+01 2.0588368409880023e-01
4.7900000000000006e+01 2.0559877484927347e-01
4.8000000000000000e+01 2.0531465956099249e-01
4.8100000000000001e+01 2.0503133459209910e-01
4.8200000000000003e+01 2.0474879632492135e-01
4.8300000000000004e+01 2.0446704116576608e-01
4.8400000000000006e+01 2.0418606554471444e-01
4.8500000000000000e+01 2.0390586591541954e-01
4.8600000000000001e+01 2.0362643875490538e-01
4.8700000000000003e+01 2.0334778056336872e-01
4.8800000000000004e+01 2.0306988786398283e-01
4.8900000000000006e+01 2.0279275720270215e-01
4.9000000000000000e+01 2.0251638514807024e-01
4.9100000000000001e+01 2.0224076829102924e-01
4.9200000000000003e+01 2.0196590324473085e-01
4.9300000000000004e+01 2.0169178664434984e-01
4.9400000000000006e+01 2.0141841514689887e-01
4.9500000000000000e+01 2.0114578543104544e-01
4.9600000000000001e+01 2.0087389419693091e-01
4.9700000000000003e+01 2.0060273816599072e-01
4.9800000000000004e+01 2.0033231408077676e-01
4.9900000000000006e+01 2.0006261870478187e-01
5.0000000000000000e+01 1.9979364882226519e-01
5.0000000000000000e+01 -1.6300937011743691e-02
4.9900000000000006e+01 -1.6281965848597826e-02
4.9800000000000004e+01 -1.6262789459702193e-02
4.9700000000000003e+01 -1.6243406285975301e-02
4.9600000000000001e+01 -1.6223814754945332e-02
4.9500000000000000e+01 -1.6204013280611093e-02
4.9400000000000006e+01 -1.6184000263301190e-02
4.9300000000000004e+01 -1.6163774089531568e-02
4.9200000000000003e+01 -1.6143333131861073e-02
4.9100000000000001e+01 -1.6122675748745458e-02
4.9000000000000000e+01 -1.6101800284389248e-02
4.8900000000000006e+01 -1.6080705068595824e-02
4.8800000000000004e+01 -1.6059388416615819e-02
4.8700000000000003e+01 -1.6037848628993170e-02
4.8600000000000001e+01 -1.6016083991409788e-02
4.8500000000000000e+01 -1.5994092774527360e-02
4.8400000000000006e+01 -1.5971873233828177e-02
4.8300000000000004e+01 -1.5949423609453145e-02
4.8200000000000003e+01 -1.5926742126037952e-02
4.8100000000000001e+01 -1.5903826992547235e-02
4.8000000000000000e+01 -1.5880676402106414e-02
4.7900000000000006e+01 -1.5857288531831493e-02
4.7800000000000004e+01 -1.5833661542656474e-02
4.7700000000000003e+01 -1.5809793579158932e-02
4.7600000000000001e+01 -1.5785682769382553e-02
4.7500000000000000e+01 -1.5761327224658367e-02
4.7400000000000006e+01 -1.5736725039422514e-02
4.7300000000000004e+01 -1.5711874291032768e-02
4.7200000000000003e+01 -1.5686773039581631e-02
4.7100000000000001e+01 -1.5661419327707662e-02
4.7000000000000000e+01 -1.5635811180403830e-02
4.6900000000000006e+01 -1.5609946604823857e-02
4.6800000000000004e+01 -1.5583823590085324e-02
4.6700000000000003e+01 -1.5557440107070789e-02
4.6600000000000001e+01 -1.5530794108225818e-02
4.6500000000000000e+01 -1.5503883527354587e-02
4.6400000000000006e+01 -1.5476706279412500e-02
4.6300000000000004e+01 -1.5449260260296166e-02
4.6200000000000003e+01 -1.5421543346630637e-02
4.6100000000000001e+01 -1.5393553395553636e-02
4.6000000000000000e+01 -1.5365288244496678e-02
4.5900000000000006e+01 -1.5336745710963717e-02
4.5800000000000004e+01 -1.5307923592306399e-02
4.5700000000000003e+01 -1.5278819665496463e-02
4.5600000000000001e+01 -1.5249431686894577e-02
4.5500000000000000e+01 -1.5219757392016850e-02
4.5400000000000006e+01 -1.5189794495297351e-02
4.5300000000000004e+01 -1.5159540689847692e-02
4.5200000000000003e+01 -1.5128993647213360e-02
4.5100000000000001e+01 -1.5098151017126554e-02
4.5000000000000000e+01 -1.5067010427255667e-02
4.4900000000000006e+01 -1.5035569482951261e-02
4.4800000000000004e+01 -1.5003825766988416e-02
4.4700000000000003e+01 -1.4971776839305728e-02
4.4600000000000001e+01 -1.4939420236740469e-02
4.4500000000000000e+01 -1.4906753472760020e-02
4.4400000000000006e+01 -1.4873774037189674e-02
4.4300000000000004e+01 -1.4840479395936482e-02
4.4200000000000003e+01 -1.4806866990709391e-02
4.4100000000000001e+01 -1.4772934238735061e-02
4.4000000000000000e+01 -1.4738678532469948e-02
4.3900000000000006e+01 -1.4704097239308392e-02
4.3800000000000004e+01 -1.4669187701286182e-02
4.3700000000000003e+01 -1.4633947234780245e-02
4.3600000000000001e+01 -1.4598373130203748e-02
4.3500000000000000e+01 -1.4562462651697125e-02
4.3400000000000006e+01 -1.4526213036814256e-02
4.3300000000000004e+01 -1.4489621496204752e-02
4.3200000000000003e+01 -1.4452685213290892e-02
4.3100000000000001e+01 -1.4415401343940398e-02
4.3000000000000000e+01 -1.4377767016134482e-02
4.2900000000000006e+01 -1.4339779329630695e-02
4.2800000000000004e+01 -1.4301435355621103e-02
4.2700000000000003e+01 -1.4262732136385639e-02
4.2600000000000001e+01 -1.4223666684939781e-02
4.2500000000000000e+01 -1.4184235984677954e-02
4.2400000000000006e+01 -1.4144436989010717e-02
4.2300000000000004e+01 -1.4104266620997355e-02
4.2200000000000003e+01 -1.4063721772972645e-02
4.2100000000000001e+01 -1.4022799306168066e-02
4.2000000000000000e+01 -1.3981496050327766e-02
4.1900000000000006e+01 -1.3939808803318299e-02
4.1800000000000004e+01 -1.3897734330732797e-02
4.1700000000000003e+01 -1.3855269365489364e-02
4.1600000000000001e+01 -1.3812410607423053e-02
4.1500000000000000e+01 -1.3769154722872226e-02
4.1400000000000006e+01 -1.3725498344257916e-02
4.1300000000000004e+01 -1.3681438069657756e-02
4.1200000000000003e+01 -1.3636970462372847e-02
4.1100000000000001e+01 -1.3592092050487836e-02
4.1000000000000000e+01 -1.3546799326425316e-02
4.0900000000000006e+01 -1.3501088746492154e-02
4.0800000000000004e+01 -1.3454956730419840e-02
4.0700000000000003e+01 -1.3408399660897352e-02
4.0600000000000001e+01 -1.3361413883096793e-02
4.0500000000000000e+01 -1.3313995704192061e-02
4.0400000000000006e+01 -1.3266141392869718e-02
4.0300000000000004e+01 -1.3217847178832454e-02
4.0200000000000003e+01 -1.3169109252294836e-02
4.0100000000000001e+01 -1.3119923763471347e-02
4.0000000000000000e+01 -1.3070286822056021e-02
3.9900000000000006e+01 -1.3020194496694448e-02
3.9800000000000004e+01 -1.2969642814447194e-02
3.9700000000000003e+01 -1.2918627760244772e-02
3.9600000000000001e+01 -1.2867145276334382e-02
3.9500000000000000e+01 -1.2815191261717290e-02
3.9400000000000006e+01 -1.2762761571577963e-02
3.9300000000000004e+01 -1.2709852016703771e-02
3.9200000000000003e+01 -1.2656458362895542e-02
3.9100000000000001e+01 -1.2602576330368681e-02
3.9000000000000000e+01 -1.2548201593144792e-02
3.8900000000000006e+01 -1.2493329778433385e-02
3.8800000000000004e+01 -1.2437956466004069e-02
3.8700000000000003e+01 -1.2382077187548038e-02
3.8600000000000001e+01 -1.2325687426029783e-02
3.8500000000000000e+01 -1.2268782615028048e-02
3.8400000000000006e+01 -1.2211358138065800e-02
3.8300000000000004e+01 -1.2153409327930367e-02
3.8200000000000003e+01 -1.2094931465981132e-02
3.8100000000000001e+01 -1.2035919781446677e-02
3.8000000000000000e+01 -1.1976369450710456e-02
3.7899999999999999e+01 -1.1916275596584619e-02
3.7800000000000004e+01 -1.1855633287571513e-02
3.7700000000000003e+01 -1.1794437537113608e-02
3.7600000000000001e+01 -1.1732683302830657e-02
3.7500000000000000e+01 -1.1670365485744058e-02
3.7399999999999999e+01 -1.1607478929488824e-02
3.7300000000000004e+01 -1.1544018419512067e-02
3.7200000000000003e+01 -1.1479978682257946e-02
3.7100000000000001e+01 -1.1415354384339466e-02
3.7000000000000000e+01 -1.1350140131695760e-02
3.6899999999999999e+01 -1.1284330468735809e-02
3.6800000000000004e+01 -1.1217919877467050e-02
3.6700000000000003e+01 -1.1150902776609906e-02
3.6600000000000001e+01 -1.1083273520696907e-02
3.6500000000000000e+01 -1.1015026399156386e-02
3.6399999999999999e+01 -1.0946155635381177e-02
3.6300000000000004e+01 -1.0876655385780309e-02
3.6200000000000003e+01 -1.0806519738815856e-02
3.6100000000000001e+01 -1.0735742714021890e-02
3.6000000000000000e+01 -1.0664318261007638e-02
3.5899999999999999e+01 -1.0592240258442825e-02
3.5800000000000004e+01 -1.0519502513025358e-02
3.5700000000000003e+01 -1.0446098758431735e-02
3.5600000000000001e+01 -1.0372022654248636e-02
3.5500000000000000e+01 -1.0297267784886224e-02
3.5399999999999999e+01 -1.0221827658472044e-02
3.5300000000000004e+01 -1.0145695705726279e-02
3.5200000000000003e+01 -1.0068865278816314e-02
3.5100000000000001e+01 -9.9913296501919907e-03
3.5000000000000000e+01 -9.9130820113999263e-03
3.4899999999999999e+01 -9.8341154718766949e-03
3.4800000000000004e+01 -9.7544230577209373e-03
3.4700000000000003e+01 -9.6739977104433883e-03
3.4600000000000001e+01 -9.5928322856950049e-03
3.4500000000000000e+01 -9.5109195519716971e-03
3.4399999999999999e+01 -9.4282521892965626e-03
3.4300000000000004e+01 -9.3448227878781265e-03
3.4200000000000003e+01 -9.2606238467443508e-03
3.4100000000000001e+01 -9.1756477723521079e-03
3.4000000000000000e+01 -9.0898868771716879e-03
3.3899999999999999e+01 -9.0033333782451180e-03
3.3800000000000004e+01 -8.9159793957189065e-03
3.3700000000000003e+01 -8.8278169513496541e-03
3.3600000000000001e+01 -8.7388379669822019e-03
3.3500000000000000e+01 -8.6490342630004824e-03
3.3399999999999999e+01 -8.5583975567492393e-03
3.3300000000000004e+01 -8.4669194609273690e-03
3.3200000000000003e+01 -8.3745914819510214e-03
3.3100000000000001e+01 -8.2814050182868637e-03
3.3000000000000000e+01 -8.1873513587540081e-03
3.2899999999999999e+01 -8.0924216807948812e-03
3.2800000000000004e+01 -7.9966070487133001e-03
3.2700000000000003e+01 -7.8998984118800741e-03
3.2600000000000001e+01 -7.8022866029049120e-03
3.2500000000000000e+01 -7.7037623357737450e-03
3.2399999999999999e+01 -7.6043162039511059e-03
3.2300000000000004e+01 -7.5039386784472306e-03
3.2200000000000003e+01 -7.4026201058474683e-03
3.2100000000000001e+01 -7.3003507063051920e-03
3.2000000000000000e+01 -7.1971205714968511e-03
3.1900000000000002e+01 -7.0929196625364732e-03
3.1800000000000001e+01 -6.9877378078525010e-03
3.1700000000000003e+01 -6.8815647010219416e-03
3.1600000000000001e+01 -6.7743898985645201e-03
3.1500000000000000e+01 -6.6662028176929788e-03
3.1400000000000002e+01 -6.5569927340213829e-03
3.1300000000000001e+01 -6.4467487792277123e-03
3.1200000000000003e+01 -6.3354599386724053e-03
3.1100000000000001e+01 -6.2231150489695519e-03
3.1000000000000000e+01 -6.1097027955114569e-03
3.0900000000000002e+01 -5.9952117099444646e-03
3.0800000000000001e+01 -5.8796301675955176e-03
3.0700000000000003e+01 -5.7629463848483109e-03
3.0600000000000001e+01 -5.6451484164674881e-03
3.0500000000000000e+01 -5.5262241528703793e-03
3.0400000000000002e+01 -5.4061613173444212e-03
3.0300000000000001e+01 -5.2849474632102045e-03
3.0200000000000003e+01 -5.1625699709266504e-03
3.0100000000000001e+01 -5.0390160451405097e-03
3.0000000000000000e+01 -4.9142727116750495e-03
2.9900000000000002e+01 -4.7883268144598978e-03
2.9800000000000001e+01 -4.6611650123983550e-03
2.9700000000000003e+01 -4.5327737761722275e-03
2.9600000000000001e+01 -4.4031393849818523e-03
2.9500000000000000e+01 -4.2722479232205901e-03
2.9400000000000002e+01 -4.1400852770819285e-03
2.9300000000000001e+01 -4.0066371310972237e-03
2.9200000000000003e+01 -3.8718889646033039e-03
2.9100000000000001e+01 -3.7358260481381578e-03
2.9000000000000000e+01 -3.5984334397627382e-03
2.8900000000000002e+01 -3.4596959813068817e-03
2.8800000000000001e+01 -3.3195982945390945e-03
2.8700000000000003e+01 -3.1781247772562637e-03
2.8600000000000001e+01 -3.0352595992934328e-03
2.8500000000000000e+01 -2.8909866984508370e-03
2.8400000000000002e+01 -2.7452897763361184e-03
2.8300000000000001e+01 -2.5981522941202762e-03
2.8200000000000003e+01 -2.4495574682052712e-03
2.8100000000000001e+01 -2.2994882658007587e-03
2.8000000000000000e+01 -2.1479274004085891e-03
2.7900000000000002e+01 -1.9948573272121073e-03
2.7800000000000001e+01 -1.8402602383686961e-03
2.7700000000000003e+01 -1.6841180582030102e-03
2.7600000000000001e+01 -1.5264124382983191e-03
2.7500000000000000e+01 -1.3671247524842944e-03
2.7400000000000002e+01 -1.2062360917179937e-03
2.7300000000000001e+01 -1.0437272588557089e-03
2.7200000000000003e+01 -8.7957876331412610e-04
2.7100000000000001e+01 -7.1377081561610489e-04
2.7000000000000000e+01 -5.4628332182066197e-04
2.6900000000000002e+01 -3.7709587783235632e-04
2.6800000000000001e+01 -2.0618776358882762e-04
2.6700000000000003e+01 -3.3537937122962713e-05
2.6600000000000001e+01 1.4087497150433448e-04
2.6500000000000000e+01 3.1707266640165765e-04
2.6400000000000002e+01 4.9507719217983803e-04
2.6300000000000001e+01 6.7491094042274047e-04
2.6200000000000003e+01 8.5659665629883586e-04
2.6100000000000001e+01 1.0401574453174633e-03
2.6000000000000000e+01 1.2256167802334461e-03
2.5900000000000002e+01 1.4129985081031415e-03
2.5800000000000001e+01 1.6023268574955341e-03
2.5700000000000003e+01 1.7936264458628948e-03
2.5600000000000001e+01 1.9869222870739223e-03
2.5500000000000000e+01 2.1822397991142217e-03
2.5400000000000002e+01 2.3796048119570923e-03
2.5300000000000001e+01 2.5790435756102292e-03
2.5200000000000003e+01 2.7805827683408113e-03
2.5100000000000001e+01 2.9842495050851625e-03
2.5000000000000000e+01 3.1900713460461527e-03
2.4900000000000002e+01 3.3980763054836938e-03
2.4800000000000001e+01 3.6082928607026610e-03
2.4700000000000003e+01 3.8207499612430695e-03
2.4600000000000001e+01 4.0354770382780292e-03
2.4500000000000000e+01 4.2525040142238069e-03
2.4400000000000002e+01 4.4718613125676321e-03
2.4300000000000001e+01 4.6935798679187402e-03
2.4200000000000003e+01 4.9176911362877052e-03
2.4100000000000001e+01 5.1442271056004463e-03
2.4000000000000000e+01 5.3732203064513762e-03
2.3900000000000002e+01 5.6047038231036295e-03
2.3800000000000001e+01 5.8387113047399519e-03
2.3700000000000003e+01 6.0752769769730208e-03
2.3600000000000001e+01 6.3144356536199153e-03
2.3500000000000000e+01 6.5562227487476477e-03
2.3400000000000002e+01 6.8006742889965555e-03
2.3300000000000001e+01 7.0478269261895210e-03
2.3200000000000003e+01 7.2977179502313749e-03
2.3100000000000001e+01 7.5503853023092538e-03
2.3000000000000000e+01 7.8058675883984630e-03
2.2900000000000002e+01 8.0642040930828385e-03
2.2800000000000001e+01 8.3254347936973783e-03
2.2700000000000003e+01 8.5896003748007488e-03
2.2600000000000001e+01 8.8567422429861598e-03
2.2500000000000000e+01 9.1269025420389061e-03
2.2400000000000002e+01 9.4001241684493198e-03
2.2300000000000001e+01 9.6764507872898753e-03
2.2200000000000003e+01 9.9559268484656072e-03
2.2100000000000001e+01 1.0238597603347055e-02
2.2000000000000000e+01 1.0524509121795145e-02
2.1900000000000002e+01 1.0813708309588138e-02
2.1800000000000001e+01 1.1106242926260140e-02
2.1700000000000003e+01 1.1402161603361799e-02
2.1600000000000001e+01 1.1701513863153407e-02
2.1500000000000000e+01 1.2004350137741343e-02
2.1400000000000002e+01 1.2310721788668377e-02
2.1300000000000001e+01 1.2620681126970124e-02
2.1200000000000003e+01 1.2934281433707701e-02
2.1100000000000001e+01 1.3251576980989610e-02
2.1000000000000000e+01 1.3572623053493688e-02
2.0900000000000002e+01 1.3897475970503725e-02
2.0800000000000001e+01 1.4226193108469593e-02
2.0700000000000003e+01 1.4558832924107895e-02
2.0600000000000001e+01 1.4895454978053307e-02
2.0500000000000000e+01 1.5236119959075367e-02
2.0400000000000002e+01 1.5580889708874640e-02
2.0300000000000001e+01 1.5929827247471301e-02
2.0200000000000003e+01 1.6282996799201865e-02
2.0100000000000001e+01 1.6640463819337453e-02
2.0000000000000000e+01 1.7002295021339320e-02
1.9900000000000002e+01 1.7368558404766865e-02
1.9800000000000001e+01 1.7739323283853359e-02
1.9700000000000003e+01 1.8114660316765396e-02
1.9600000000000001e+01 1.8494641535563072e-02
1.9500000000000000e+01 1.8879340376875331e-02
1.9400000000000002e+01 1.9268831713310258e-02
1.9300000000000001e+01 1.9663191885614467e-02
1.9200000000000003e+01 2.0062498735601092e-02
1.9100000000000001e+01 2.0466831639863126e-02
1.9000000000000000e+01 2.0876271544290420e-02
1.8900000000000002e+01 2.1290900999408280e-02
1.8800000000000001e+01 2.1710804196556827e-02
1.8699999999999999e+01 2.2136067004929427e-02
1.8600000000000001e+01 2.2566777009489336e-02
1.8500000000000000e+01 2.3003023549784674e-02
1.8400000000000002e+01 2.3444897759679645e-02
1.8300000000000001e+01 2.3892492608023924e-02
1.8199999999999999e+01 2.4345902940278497e-02
1.8100000000000001e+01 2.4805225521118801e-02
1.8000000000000000e+01 2.5270559078036270e-02
1.7900000000000002e+01 2.5742004345956776e-02
1.7800000000000001e+01 2.6219664112899471e-02
1.7699999999999999e+01 2.6703643266693639e-02
1.7600000000000001e+01 2.7194048842777319e-02
1.7500000000000000e+01 2.7690990073095917e-02
1.7400000000000002e+01 2.8194578436123552e-02
1.7300000000000001e+01 2.8704927708026684e-02
1.7199999999999999e+01 2.9222154014991508e-02
1.7100000000000001e+01 2.9746375886734816e-02
1.7000000000000000e+01 3.0277714311219617e-02
1.6900000000000002e+01 3.0816292790594363e-02
1.6800000000000001e+01 3.1362237398376985e-02
1.6699999999999999e+01 3.1915676837901530e-02
1.6600000000000001e+01 3.2476742502047851e-02
1.6500000000000000e+01 3.3045568534271569e-02
1.6400000000000002e+01 3.3622291890952366e-02
1.6300000000000001e+01 3.4207052405077987e-02
1.6199999999999999e+01 3.4799992851279549e-02
1.6100000000000001e+01 3.5401259012234426e-02
1.6000000000000000e+01 3.6010999746449446e-02
1.5900000000000000e+01 3.6629367057439105e-02
1.5800000000000001e+01 3.7256516164309222e-02
1.5700000000000001e+01 3.7892605573757676e-02
1.5600000000000001e+01 3.8537797153499809e-02
1.5500000000000000e+01 3.9192256207126158e-02
1.5400000000000000e+01 3.9856151550397373e-02
1.5300000000000001e+01 4.0529655588979890e-02
1.5200000000000001e+01 4.1212944397621992e-02
1.5100000000000001e+01 4.1906197800769485e-02
1.5000000000000000e+01 4.2609599454615732e-02
1.4900000000000000e+01 4.3323336930579104e-02
1.4800000000000001e+01 4.4047601800196901e-02
1.4700000000000001e+01 4.4782589721421684e-02
1.4600000000000001e+01 4.5528500526302196e-02
1.4500000000000000e+01 4.6285538310027352e-02
1.4400000000000000e+01 4.7053911521306224e-02
1.4300000000000001e+01 4.7833833054054864e-02
1.4200000000000001e+01 4.8625520340353390e-02
1.4100000000000001e+01 4.9429195444632590e-02
1.4000000000000000e+01 5.0245085159044106e-02
1.3900000000000000e+01 5.1073421099961824e-02
1.3800000000000001e+01 5.1914439805555851e-02
1.3700000000000001e+01 5.2768382834374544e-02
1.3600000000000001e+01 5.3635496864862131e-02
1.3500000000000000e+01 5.4516033795733304e-02
1.3400000000000000e+01 5.5410250847117065e-02
1.3300000000000001e+01 5.6318410662377250e-02
1.3200000000000001e+01 5.7240781410504038e-02
1.3100000000000001e+01 5.8177636888967321e-02
1.3000000000000000e+01 5.9129256626911458e-02
1.2900000000000000e+01 6.0095925988561560e-02
1.2800000000000001e+01 6.1077936276704631e-02
1.2700000000000001e+01 6.2075584836097680e-02
1.2600000000000001e+01 6.3089175156647859e-02
1.2500000000000000e+01 6.4119016976197402e-02
1.2400000000000000e+01 6.5165426382742753e-02
1.2300000000000001e+01 6.6228725915902648e-02
1.2200000000000001e+01 6.7309244667448448e-02
1.2100000000000001e+01 6.8407318380697246e-02
1.2000000000000000e+01 6.9523289548567041e-02
1.1900000000000000e+01 7.0657507510085538e-02
1.1800000000000001e+01 7.1810328545141161e-02
1.1700000000000001e+01 7.2982115967266836e-02
1.1600000000000001e+01 7.4173240214242098e-02
1.1500000000000000e+01 7.5384078936310384e-02
1.1400000000000000e+01 7.6615017081807624e-02
1.1300000000000001e+01 7.7866446980016490e-02
1.1200000000000001e+01 7.9138768421072425e-02
1.1100000000000001e+01 8.0432388732768728e-02
1.1000000000000000e+01 8.1747722854136617e-02
1.0900000000000000e+01 8.3085193405710495e-02
1.0800000000000001e+01 8.4445230756431289e-02
1.0700000000000001e+01 8.5828273087191959e-02
1.0600000000000001e+01 8.7234766451095180e-02
1.0500000000000000e+01 8.8665164830565552e-02
1.0400000000000000e+01 9.0119930191551068e-02
1.0300000000000001e+01 9.1599532535151074e-02
1.0200000000000001e+01 9.3104449947133933e-02
1.0100000000000001e+01 9.4635168645947870e-02
1.0000000000000000e+01 9.6192183029994355e-02
9.9000000000000004e+00 9.7775995725125353e-02
9.8000000000000007e+00 9.9387117633539385e-02
9.7000000000000011e+00 1.0102606798550157e-01
9.6000000000000014e+00 1.0269337439559431e-01
9.5000000000000000e+00 1.0438957292552051e-01
9.4000000000000004e+00 1.0611520815584413e-01
9.3000000000000007e+00 1.0787083326944766e-01
9.2000000000000011e+00 1.0965701014994514e-01
9.0999999999999996e+00 1.1147430949878046e-01
9.0000000000000000e+00 1.1332331097530374e-01
8.9000000000000004e+00 1.1520460336473320e-01
8.8000000000000007e+00 1.1711878477958282e-01
8.7000000000000011e+00 1.1906646290089207e-01
8.5999999999999996e+00 1.2104825526639937e-01
8.5000000000000000e+00 1.2306478961370082e-01
8.4000000000000004e+00 1.2511670428739871e-01
8.3000000000000007e+00 1.2720464872029658e-01
8.2000000000000011e+00 1.2932928399982968e-01
8.0999999999999996e+00 1.3149128353214065e-01
8.0000000000000000e+00 1.3369133381751572e-01
7.9000000000000004e+00 1.3593013535230006e-01
7.8000000000000007e+00 1.3820840367389967e-01
7.7000000000000002e+00 1.4052687056706756e-01
7.6000000000000005e+00 1.4288628545136012e-01
7.5000000000000000e+00 1.4528741697143674e-01
7.4000000000000004e+00 1.4773105481378268e-01
7.3000000000000007e+00 1.5021801177544927e-01
7.2000000000000002e+00 1.5274912611256120e-01
7.1000000000000005e+00 1.5532526419864340e-01
7.0000000000000000e+00 1.5794732352529930e-01
6.9000000000000004e+00 1.6061623608046799e-01
6.8000000000000007e+00 1.6333297214243966e-01
6.7000000000000002e+00 1.6609854453109671e-01
6.6000000000000005e+00 1.6891401336152992e-01
6.5000000000000000e+00 1.7178049134939857e-01
6.4000000000000004e+00 1.7469914972226197e-01
6.3000000000000007e+00 1.7767122479680353e-01
6.2000000000000002e+00 1.8069802528860399e-01
6.1000000000000005e+00 1.8378094042913720e-01
6.0000000000000000e+00 1.8692144897430027e-01
5.9000000000000004e+00 1.9012112920036542e-01
5.8000000000000007e+00 1.9338166999720782e-01
5.7000000000000002e+00 1.9670488318543419e-01
5.6000000000000005e+00 2.0009271720412805e-01
5.5000000000000000e+00 2.0354727233980874e-01
5.4000000000000004e+00 2.0707081769527827e-01
5.3000000000000007e+00 2.1066581012966110e-01
5.2000000000000002e+00 2.1433491543803851e-01
5.1000000000000005e+00 2.1808103208030741e-01
5.0000000000000000e+00 2.2190731781292108e-01
4.9000000000000004e+00 2.2581721962154191e-01
4.8000000000000007e+00 2.2981450739311846e-01
4.7000000000000002e+00 2.3390331179503018e-01
4.6000000000000005e+00 2.3808816683584957e-01
4.5000000000000000e+00 2.4237405754921867e-01
4.4000000000000004e+00 2.4676647314377165e-01
4.2999999999999998e+00 2.5127146576080295e-01
4.2000000000000002e+00 2.5589571462246263e-01
4.1000000000000005e+00 2.6064659476386848e-01
4.0000000000000000e+00 2.6553224861712654e-01
3.9000000000000004e+00 2.7056165731876386e-01
3.8000000000000003e+00 2.7574470656918709e-01
3.7000000000000002e+00 2.8109223896167279e-01
3.6000000000000001e+00 2.8661608068339017e-01
3.5000000000000000e+00 2.9232902510943010e-01
3.4000000000000004e+00 2.9824474888998781e-01
3.3000000000000003e+00 3.0437762766568621e-01
3.2000000000000002e+00 3.1074240891069715e-01
3.1000000000000001e+00 3.1735368971689260e-01
3.0000000000000000e+00 3.2422513974693046e-01
2.9000000000000004e+00 3.3136840794070588e-01
2.8000000000000003e+00 3.3879166146396844e-01
2.7000000000000002e+00 3.4649773423229074e-01
2.6000000000000001e+00 3.5448191762648801e-01
2.5000000000000000e+00 3.6272951231433620e-01
2.4000000000000004e+00 3.7121337353693762e-01
2.3000000000000003e+00 3.7989180405798795e-01
2.2000000000000002e+00 3.8870724239301480e-01
2.1000000000000001e+00 3.9758620761058011e-01
2.0000000000000000e+00 4.0644084959470062e-01
1.9000000000000001e+00 4.1517220022747559e-01
1.8000000000000000e+00 4.2367487054766967e-01
1.7000000000000002e+00 4.3184259352625914e-01
1.6000000000000001e+00 4.3957379603953106e-01
1.5000000000000000e+00 4.4677638314807633e-01
1.4000000000000001e+00 4.5337113378068183e-01
1.3000000000000000e+00 4.5929345478297762e-01
1.2000000000000002e+00 4.6449359515078859e-01
1.1000000000000001e+00 4.6893568106998651e-01
1.0000000000000000e+00 4.7259604785369180e-01
9.0000000000000002e-01 4.7546133000790824e-01
8.0000000000000004e-01 4.7752666975238861e-01
7.0000000000000007e-01 4.7879426749233145e-01
6.0000000000000009e-01 4.7927236169366733e-01
5.0000000000000000e-01 4.7897461036272326e-01
4.0000000000000002e-01 4.7791975931092107e-01
3.0000000000000004e-01 4.7613142618049387e-01
2.0000000000000001e-01 4.7363780623094437e-01
1.0000000000000001e-01 4.7047111914653883e-01
0.0000000000000000e+00 4.6666666666666662e-01


==> neural_bandit/growth_B_00.dat <==
x y std
6.6666666666666630e-01 5.9999999999999976e-01 0.0000000000000000e+00
6.8100061903235476e-01 6.1446872216945558e-01 2.7548711279927747e-03
6.9462847154822793e-01 6.2830608129968568e-01 5.1604361836467714e-03
7.0756916211577248e-01 6.4152143070675538e-01 7.2394588701504056e-03
7.1984631011674449e-01 6.5412931729847001e-01 9.0183735403749129e-03
7.3148659190979237e-01 6.6614798318014423e-01 1.0525375451015381e-02
7.4251847296611972e-01 6.7759816765449554e-01 1.1789009956288893e-02
7.5297124769078749e-01 6.8850217396673941e-01 1.2837179664179507e-02
7.6287433214701572e-01 6.9888315771462073e-01 1.3696482408858046e-02
7.7225675743723410e-01 7.0876459431844663e-01 1.4391800067691574e-02
7.8114681807046504e-01 7.1816988745649546e-01 1.4946071080733023e-02
7.8957183749075721e-01 7.2712208637768438e-01 1.5380193391392081e-02
7.9755802057458547e-01 7.3564368610651321e-01 1.5713017173862271e-02
8.0513036964950635e-01 7.4375649008290567e-01 1.5961397293752747e-02
8.1231264617432153e-01 7.5148151943048669e-01 1.6140283801239448e-02
8.1912736470518266e-01 7.5883895682658986e-01 1.6262835149296134e-02
8.2559580925353404e-01 7.6584811591044299e-01 1.6340543572980086e-02
8.3173806479805956e-01 7.7252742944770647e-01 1.6383365519421739e-02
8.3757305870984133e-01 7.7889445120174927e-01 1.6399852482047176e-02
8.4311860832614816e-01 7.8496586775507582e-01 1.6397279303805117e-02
8.4839147199556242e-01 7.9075751748910350e-01 1.6381768173147088e-02
8.5340740170616347e-01 7.9628441464119271e-01 1.6358407284344553e-02
8.5818119597902298e-01 8.0156077688195726e-01 1.6331363589547340e-02
8.6272675211977834e-01 8.0660005524289802e-01 1.6303989323826859e-02
8.6705711721330547e-01 8.1141496550899284e-01 1.6278922106826490e-02
8.7118453745570468e-01 8.1601752040341879e-01 1.6258178473322029e-02
8.7512050556570153e-01 8.2041906205004644e-01 1.6243240700585065e-02
8.7887580612248573e-01 8.2463029431931467e-01 1.6235136813244969e-02
8.8246055875143026e-01 8.2866131475523042e-01 1.6234513673832062e-02
8.8588425913132518e-01 8.3252164585225596e-01 1.6241703116904375e-02
8.8915581783388886e-01 8.3622026550707995e-01 1.6256781156573738e-02
8.9228359703218629e-01 8.3976563651476399e-01 1.6279620385192282e-02
8.9527544513263124e-01 8.4316573501456671e-01 1.6309935776368835e-02
8.9813872939775474e-01 8.4642807781987683e-01 1.6347324198800126e-02
9.0088036663513760e-01 8.4955974859021433e-01 1.6391298030299699e-02
9.0350685203329495e-01 8.5256742282265008e-01 1.6441313327782696e-02
9.0602428622835962e-01 8.5545739165567769e-01 1.6496793055237192e-02
9.0843840068682735e-01 8.5823558449133230e-01 1.6557145896967499e-02
9.1075458148982646e-01 8.6090759045166299e-01 1.6621781188704141e-02
9.1297789160354148e-01 8.6347867869378692e-01 1.6690120487187297e-02
9.1511309171893929e-01 8.6595381761420298e-01 1.6761606272963536e-02
9.1716465974184480e-01 8.6833769297788910e-01 1.6835708245157441e-02
9.1913680901193773e-01 8.7063472501134653e-01 1.6911927624481557e-02
9.2103350532643979e-01 8.7284908450128040e-01 1.6989799834925622e-02
9.2285848284124727e-01 8.7498470794224104e-01 1.7068895888033064e-02
9.2461525891909946e-01 8.7704531177744705e-01 1.7148822748445466e-02
9.2630714799113156e-01 8.7903440577726355e-01 1.7229222916883100e-02
9.2793727449487518e-01 8.8095530559959223e-01 1.7309773427851147e-02
9.2950858494848254e-01 8.8281114457577048e-01 1.7390184424589960e-02
9.3102385921771424e-01 8.8460488476462573e-01 1.7470197443287667e-02
9.3248572102903504e-01 8.8633932731611098e-01 1.7549583512262532e-02
9.3389664777907200e-01 8.8801712218455009e-01 1.7628141149461960e-02
9.3525897968767224e-01 8.8964077722998935e-01 1.7705694322877601e-02
9.3657492833891320e-01 8.9121266674451172e-01 1.7782090422952930e-02
9.3784658465164195e-01 8.9273503943869736e-01 1.7857198283365461e-02
9.3907592631846559e-01 8.9421002592169285e-01 1.7930906276298848e-02
9.4026482474959605e-01 8.9563964570663601e-01 1.8003120500123468e-02
9.4141505155556049e-01 8.9702581377148594e-01 1.8073763070936319e-02
9.4252828460051996e-01 8.9837034670363991e-01 1.8142770524378061e-02
9.4360611365580538e-01 8.9967496845508665e-01 1.8210092330291281e-02
9.4465004568127087e-01 9.0094131573328107e-01 1.8275689519886635e-02
9.4566150976016217e-01 9.0217094305140255e-01 1.8339533422952366e-02
9.4664186171143849e-01 9.0336532746021359e-01 1.8401604511124405e-02
9.4759238840181204e-01 9.0452587298234677e-01 1.8461891342204176e-02
9.4851431177822010e-01 9.0565391476852564e-01 1.8520389599847625e-02
9.4940879263999300e-01 9.0675072299399062e-01 1.8577101222583419e-02
9.5027693416862147e-01 9.0781750651219129e-01 1.8632033615968623e-02
9.5111978523176732e-01 9.0885541628172428e-01 1.8685198941704211e-02
9.5193834347698481e-01 9.0986554858141044e-01 1.8736613477668175e-02
9.5273355822951600e-01 9.1084894802744532e-01 1.8786297043041453e-02
9.5350633320751932e-01 9.1180661040560818e-01 1.8834272482978250e-02
9.5425752906712591e-01 9.1273948533065707e-01 1.8880565207584125e-02
9.5498796578885459e-01 9.1364847874421673e-01 1.8925202780295480e-02
9.5569842491608381e-01 9.1453445526170540e-01 1.8968214551094927e-02
9.5638965165552980e-01 9.1539824037813522e-01 1.9009631330334016e-02
9.5706235684897667e-01 9.1624062254195260e-01 1.9049485099265209e-02
9.5771721882483862e-01 9.1706235510546785e-01 1.9087808753702615e-02
9.5835488513754363e-01 9.1786415815984002e-01 1.9124635877536052e-02
9.5897597420215219e-01 9.1864672026204963e-01 1.9160000543103409e-02
9.5958107683111538e-01 9.1941070006077441e-01 1.9193937135699862e-02
9.6017075767957871e-01 9.2015672782763824e-01 1.9226480199745325e-02
9.6074555660520589e-01 9.2088540689984133e-01 1.9257664304366064e-02
9.6130598994806182e-01 9.2159731503979159e-01 1.9287523926355538e-02
9.6185255173573070e-01 9.2229300571697193e-01 1.9316093348675286e-02
9.6238571481846336e-01 9.2297300931692516e-01 1.9343406572836713e-02
9.6290593193883711e-01 9.2363783428191226e-01 1.9369497243663093e-02
9.6341363674008951e-01 9.2428796818749992e-01 1.9394398585084783e-02
9.6390924471700878e-01 9.2492387875904070e-01 1.9418143345750712e-02
9.6439315411299698e-01 9.2554601483174959e-01 1.9440763753364933e-02
9.6486574676667547e-01 9.2615480725783872e-01 1.9462291476765880e-02
9.6532738891117587e-01 9.2675066976393838e-01 1.9482757594865899e-02
9.6577843192904322e-01 9.2733399976181852e-01 1.9502192571662920e-02
9.6621921306549263e-01 9.2790517911524051e-01 1.9520626236611934e-02
9.6665005610256094e-01 9.2846457486555889e-01 1.9538087769723947e-02
9.6707127199654030e-01 9.2901253991855248e-01 1.9554605690821899e-02
9.6748315948091679e-01 9.2954941369478039e-01 1.9570207852445651e-02
9.6788600563689153e-01 9.3007552274561756e-01 1.9584921435951429e-02
9.6828008643341978e-01 9.3059118133699614e-01 1.9598772950398878e-02
9.6866566723859260e-01 9.3109669200272838e-01 1.9611788233863208e-02
9.6904300330404602e-01 9.3159234606918773e-01 1.9623992456849454e-02
9.6941234022399425e-01 9.3207842415300335e-01 1.9635410127519827e-02
9.6977391437036220e-01 9.3255519663331243e-01 1.9646065098477949e-02
9.7012795330542012e-01 9.3302292410003518e-01 1.9655980574881323e-02
9.7047467617320449e-01 9.3348185777952231e-01 1.9665179123679009e-02
9.7081429407096098e-01 9.3393223993886942e-01 1.9673682683794932e-02
9.7114701040174034e-01 9.3437430427007917e-01 1.9681512577095880e-02
9.7147302120922008e-01 9.3480827625521301e-01 1.9688689520004472e-02
9.7179251549576262e-01 9.3523437351357896e-01 1.9695233635629653e-02
9.7210567552464000e-01 9.3565280613194868e-01 1.9701164466307521e-02
9.7241267710731683e-01 9.3606377697874077e-01 1.9706500986451221e-02
9.7271368987662077e-01 9.3646748200303820e-01 1.9711261615628459e-02
9.7300887754657273e-01 9.3686411051926954e-01 1.9715464231787699e-02
9.7329839815961583e-01 9.3725384547832413e-01 1.9719126184570997e-02
9.7358240432192367e-01 9.3763686372582788e-01 1.9722264308652673e-02
9.7386104342744095e-01 9.3801333624827099e-01 1.9724894937056602e-02
9.7413445787125619e-01 9.3838342840762135e-01 1.9727033914407586e-02
9.7440278525288304e-01 9.3874730016504171e-01 1.9728696610079619e-02
9.7466615856998651e-01 9.3910510629427435e-01 1.9729897931209162e-02
9.7492470640305906e-01 9.3945699658523441e-01 1.9730652335546370e-02
9.7517855309152268e-01 9.3980311603831801e-01 1.9730973844120443e-02
9.7542781890170716e-01 9.4014360504990901e-01 1.9730876053700171e-02
9.7567262018712719e-01 9.4047859958952240e-01 1.9730372149033851e-02
9.7591306954145396e-01 9.4080823136902780e-01 1.9729474914853662e-02
9.7614927594456002e-01 9.4113262800433728e-01 1.9728196747636494e-02
9.7638134490198958e-01 9.4145191316994870e-01 1.9726549667109832e-02
9.7660937857818975e-01 9.4176620674669587e-01 1.9724545327498968e-02
9.7683347592381775e-01 9.4207562496304609e-01 1.9722195028508728e-02
9.7705373279741869e-01 9.4238028053026479e-01 1.9719509726038219e-02
9.7727024208176272e-01 9.4268028277174454e-01 1.9716500042626036e-02
9.7748309379509668e-01 9.4297573774679289e-01 1.9713176277625137e-02
9.7769237519757135e-01 9.4326674836913704e-01 1.9709548417108719e-02
9.7789817089307307e-01 9.4355341452041142e-01 1.9705626143507696e-02
9.7810056292669079e-01 9.4383583315886299e-01 1.9701418844982194e-02
9.7829963087802463e-01 9.4411409842350458e-01 1.9696935624529788e-02
9.7849545195054133e-01 9.4438830173393384e-01 1.9692185308833984e-02
9.7868810105716464e-01 9.4465853188602189e-01 1.9687176456856328e-02
9.7887765090227830e-01 9.4492487514366397e-01 1.9681917368177110e-02
9.7906417206031693e-01 9.4518741532678252e-01 1.9676416091088250e-02
9.7924773305110002e-01 9.4544623389574733e-01 1.9670680430443985e-02
9.7942840041206813e-01 9.4570141003238750e-01 1.9664717955274580e-02
9.7960623876755903e-01 9.4595302071774601e-01 1.9658536006166814e-02
9.7978131089526721e-01 9.4620114080672946e-01 1.9652141702418496e-02
9.7995367779001441e-01 9.4644584309979085e-01 1.9645541948971352e-02
9.8012339872495402e-01 9.4668719841178339e-01 1.9638743443128104e-02
9.8029053131032706e-01 9.4692527563810969e-01 1.9631752681058823e-02
9.8045513154988162e-01 9.4716014181828689e-01 1.9624575964103046e-02
9.8061725389506249e-01 9.4739186219704741e-01 1.9617219404872110e-02
9.8077695129706455e-01 9.4762050028307665e-01 1.9609688933158721e-02
9.8093427525685717e-01 9.4784611790550088e-01 1.9601990301656949e-02
9.8108927587325723e-01 9.4806877526821365e-01 1.9594129091500396e-02
9.8124200188914634e-01 9.4828853100214483e-01 1.9586110717622916e-02
9.8139250073590889e-01 9.4850544221555388e-01 1.9577940433946305e-02
9.8154081857616993e-01 9.4871956454243622e-01 1.9569623338401707e-02
9.8168700034490897e-01 9.4893095218912149e-01 1.9561164377788865e-02
9.8183108978901679e-01 9.4913965797914357e-01 1.9552568352477939e-02
9.8197312950536264e-01 9.4934573339645334e-01 1.9543839920960267e-02
9.8211316097743995e-01 9.4954922862704250e-01 1.9534983604250523e-02
9.8225122461064340e-01 9.4975019259905125e-01 1.9526003790146892e-02
9.8238735976624536e-01 9.4994867302141439e-01 1.9516904737353079e-02
9.8252160479411543e-01 9.5014471642111664e-01 1.9507690579466327e-02
9.8265399706424505e-01 9.5033836817910333e-01 1.9498365328836052e-02
9.8278457299712230e-01 9.5052967256491228e-01 1.9488932880297422e-02
9.8291336809300489e-01 9.5071867277007127e-01 1.9479397014783489e-02
9.8304041696013944e-01 9.5090541094031733e-01 1.9469761402820262e-02
9.8316575334196599e-01 9.5108992820668004e-01 1.9460029607908547e-02
9.8328941014335558e-01 9.5127226471547799e-01 1.9450205089795454e-02
9.8341141945591182e-01 9.5145245965727232e-01 1.9440291207641007e-02
9.8353181258238342e-01 9.5163055129481611e-01 1.9430291223081337e-02
9.8365062006021620e-01 9.5180657699004168e-01 1.9420208303192871e-02
9.8376787168428215e-01 9.5198057323012297e-01 1.9410045523361265e-02
9.8388359652882063e-01 9.5215257565264921e-01 1.9399805870056880e-02
9.8399782296861660e-01 9.5232261906994542e-01 1.9389492243521655e-02
9.8411057869945362e-01 9.5249073749257107e-01 1.9379107460368621e-02
9.8422189075786337e-01 9.5265696415203194e-01 1.9368654256098093e-02
9.8433178554020362e-01 9.5282133152273030e-01 1.9358135287533183e-02
9.8444028882109025e-01 9.5298387134318818e-01 1.9347553135177165e-02
9.8454742577120480e-01 9.5314461463656863e-01 1.9336910305494635e-02
9.8465322097450725e-01 9.5330359173051971e-01 1.9326209233120922e-02
9.8475769844487115e-01 9.5346083227637179e-01 1.9315452282999687e-02
9.8486088164216812e-01 9.5361636526770754e-01 1.9304641752453507e-02
9.8496279348781746e-01 9.5377021905833104e-01 1.9293779873187603e-02
9.8506345637982839e-01 9.5392242137965655e-01 1.9282868813230474e-02
9.8516289220734377e-01 9.5407299935753920e-01 1.9271910678812839e-02
9.8526112236471497e-01 9.5422197952857069e-01 1.9260907516187340e-02
9.8535816776511731e-01 9.5436938785585301e-01 1.9249861313390161e-02
9.8545404885372645e-01 9.5451524974427537e-01 1.9238774001947807e-02
9.8554878562047199e-01 9.5465959005531253e-01 1.9227647458529475e-02
9.8564239761238193e-01 9.5480243312135471e-01 1.9216483506548636e-02
9.8573490394553676e-01 9.5494380275959467e-01 1.9205283917712857e-02
9.8582632331664166e-01 9.5508372228548433e-01 1.9194050413526582e-02
9.8591667401423599e-01 9.5522221452577116e-01 1.9182784666746305e-02
9.8600597392955114e-01 9.5535930183114082e-01 1.9171488302790456e-02
9.8609424056702866e-01 9.5549500608846727e-01 1.9160162901105622e-02
9.8618149105451036e-01 9.5562934873269312e-01 1.9148809996490719e-02
9.8626774215311475e-01 9.5576235075834981e-01 1.9137431080379134e-02
9.8635301026680966e-01 9.5589403273072882e-01 1.9126027602082811e-02
9.8643731145168867e-01 9.5602441479671962e-01 1.9114600969996579e-02
9.8652066142496797e-01 9.5615351669532322e-01 1.9103152552766598e-02
9.8660307557370697e-01 9.5628135776785128e-01 1.9091683680422078e-02
9.8668456896326562e-01 9.5640795696782543e-01 1.9080195645473176e-02
9.8676515634551032e-01 9.5653333287058562e-01 1.9068689703974771e-02
9.8684485216676898e-01 9.5665750368261349e-01 1.9057167076558058e-02
9.8692367057555219e-01 9.5678048725058640e-01 1.9045628949431081e-02
9.8700162543004466e-01 9.5690230107016672e-01 1.9034076475348344e-02
9.8707873030537263e-01 9.5702296229453798e-01 1.9022510774551846e-02
9.8715499850066168e-01 9.5714248774269417e-01 1.9010932935682932e-02
9.8723044304588270e-01 9.5726089390749147e-01 1.8999344016667502e-02
9.8730507670850387e-01 9.5737819696347104e-01 1.8987745045573996e-02
9.8737891199994254e-01 9.5749441277445846e-01 1.8976137021446019e-02
9.8745196118183665e-01 9.5760955690094818e-01 1.8964520915110035e-02
9.8752423627213237e-01 9.5772364460728121e-01 1.8952897669958713e-02
9.8759574905099756e-01 9.5783669086861978e-01 1.8941268202711917e-02
9.8766651106656678e-01 9.5794871037772844e-01 1.8929633404153524e-02
9.8773653364052350e-01 9.5805971755156638e-01 1.8917994139847859e-02
9.8780582787352278e-01 9.5816972653769672e-01 1.8906351250834560e-02
9.8787440465046250e-01 9.5827875122052020e-01 1.8894705554302567e-02
9.8794227464560669e-01 9.5838680522733688e-01 1.8883057844244617e-02
9.8800944832756377e-01 9.5849390193424289e-01 1.8871408892092871e-02
9.8807593596412935e-01 9.5860005447186547e-01 1.8859759447335374e-02
9.8814174762699203e-01 9.5870527573094488e-01 1.8848110238114748e-02
9.8820689319631150e-01 9.5880957836776426e-01 1.8836461971809836e-02
9.8827138236516809e-01 9.5891297480943205e-01 1.8824815335599689e-02
9.8833522464389423e-01 9.5901547725902814e-01 1.8813170997012074e-02
9.8839842936428490e-01 9.5911709770060616e-01 1.8801529604455417e-02
9.8846100568369499e-01 9.5921784790406994e-01 1.8789891787735796e-02
9.8852296258902628e-01 9.5931773942991527e-01 1.8778258158559109e-02
9.8858430890060478e-01 9.5941678363385052e-01 1.8766629311018527e-02
9.8864505327595908e-01 9.5951499167129606e-01 1.8755005822068301e-02
9.8870520421349206e-01 9.5961237450176440e-01 1.8743388251983954e-02
9.8876477005605812e-01 9.5970894289312803e-01 1.8731777144808972e-02
9.8882375899444663e-01 9.5980470742577639e-01 1.8720173028789897e-02
9.8888217907077025e-01 9.5989967849666580e-01 1.8708576416797407e-02
9.8894003818176679e-01 9.5999386632326544e-01 1.8696987806737116e-02
9.8899734408201412e-01 9.6008728094740259e-01 1.8685407681947912e-02
9.8905410438706087e-01 9.6017993223901033e-01 1.8673836511589069e-02
9.8911032657647568e-01 9.6027182989977877e-01 1.8662274751016856e-02
9.8916601799681936e-01 9.6036298346671511e-01 1.8650722842150400e-02
9.8922118586453744e-01 9.6045340231561593e-01 1.8639181213827193e-02
9.8927583726878177e-01 9.6054309566444884e-01 1.8627650282148838e-02
9.8932997917415710e-01 9.6063207257665240e-01 1.8616130450817302e-02
9.8938361842340061e-01 9.6072034196435341e-01 1.8604622111461497e-02
9.8943676173999151e-01 9.6080791259150422e-01 1.8593125643955224e-02
9.8948941573069482e-01 9.6089479307694226e-01 1.8581641416725688e-02
9.8954158688804161e-01 9.6098099189737740e-01 1.8570169787054187e-02
9.8959328159274873e-01 9.6106651739030080e-01 1.8558711101368447e-02
9.8964450611607457e-01 9.6115137775682824e-01 1.8547265695526258e-02
9.8969526662211860e-01 9.6123558106447149e-01 1.8535833895092130e-02
9.8974556917006440e-01 9.6131913524984292e-01 1.8524416015606046e-02
9.8979541971636564e-01 9.6140204812129615e-01 1.8513012362844736e-02
9.8984482411687957e-01 9.6148432736150247e-01 1.8501623233076255e-02
9.8989378812894713e-01 9.6156598052996534e-01 1.8490248913307240e-02
9.8994231741342387e-01 9.6164701506547556e-01 1.8478889681523593e-02
9.8999041753666006e-01 9.6172743828850926e-01 1.8467545806924737e-02
9.9003809397243303e-01 9.6180725740356598e-01 1.8456217550151758e-02
9.9008535210383464e-01 9.6188647950145556e-01 1.8444905163508669e-02
9.9013219722510970e-01 9.6196511156152886e-01 1.8433608891178586e-02
9.9017863454345501e-01 9.6204316045385807e-01 1.8422328969433684e-02
9.9022466918077101e-01 9.6212063294136407e-01 1.8411065626839272e-02
9.9027030617537570e-01 9.6219753568189592e-01 1.8399819084453248e-02
9.9031555048367392e-01 9.6227387523026287e-01 1.8388589556019352e-02
9.9036040698179184e-01 9.6234965804021910e-01 1.8377377248155705e-02
9.9040488046716890e-01 9.6242489046640078e-01 1.8366182360538486e-02
9.9044897566011403e-01 9.6249957876622250e-01 1.8355005086080220e-02
9.9049269720532696e-01 9.6257372910172878e-01 1.8343845611103842e-02
9.9053604967338127e-01 9.6264734754140180e-01 1.8332704115512351e-02
9.9057903756217569e-01 9.6272044006193247e-01 1.8321580772953119e-02
9.9062166529835005e-01 9.6279301254994709e-01 1.8310475750978709e-02
9.9066393723866975e-01 9.6286507080369932e-01 1.8299389211203058e-02
9.9070585767137820e-01 9.6293662053471996e-01 1.8288321309453952e-02
9.9074743081751715e-01 9.6300766736943455e-01 1.8277272195921058e-02
9.9078866083221973e-01 9.6307821685074191e-01 1.8266242015300329e-02
9.9082955180597099e-01 9.6314827443955942e-01 1.8255230906934733e-02
9.9087010776584239e-01 9.6321784551633216e-01 1.8244239004951104e-02
9.9091033267669670e-01 9.6328693538251142e-01 1.8233266438393809e-02
9.9095023044236663e-01 9.6335554926200051e-01 1.8222313331354417e-02
9.9098980490680777e-01 9.6342369230256575e-01 1.8211379803098518e-02
9.9102905985522438e-01 9.6349136957722181e-01 1.8200465968189049e-02
9.9106799901517117e-01 9.6355858608558353e-01 1.8189571936606499e-02
9.9110662605763067e-01 9.6362534675519029e-01 1.8178697813865802e-02
9.9114494459806557e-01 9.6369165644279975e-01 1.8167843701130747e-02
9.9118295819744984e-01 9.6375751993565650e-01 1.8157009695325070e-02
9.9122067036327599e-01 9.6382294195273199e-01 1.8146195889240671e-02
9.9125808455054032e-01 9.6388792714593996e-01 1.8135402371643079e-02
9.9129520416270722e-01 9.6395248010132184e-01 1.8124629227374640e-02
9.9133203255265234e-01 9.6401660534021227e-01 1.8113876537454759e-02
9.9136857302358528e-01 9.6408030732037686e-01 1.8103144379177299e-02
9.9140482882995262e-01 9.6414359043712727e-01 1.8092432826206300e-02
9.9144080317832084e-01 9.6420645902441215e-01 1.8081741948668375e-02
9.9147649922824166e-01 9.6426891735588605e-01 1.8071071813243512e-02
9.9151192009309663e-01 9.6433096964595588e-01 1.8060422483253076e-02
9.9154706884092791e-01 9.6439262005080573e-01 1.8049794018746158e-02
9.9158194849524617e-01 9.6445387266939997e-01 1.8039186476582876e-02
9.9161656203582482e-01 9.6451473154446776e-01 1.8028599910516734e-02
9.9165091239947711e-01 9.6457520066346336e-01 1.8018034371273806e-02
9.9168500248081648e-01 9.6463528395951204e-01 1.8007489906630637e-02
9.9171883513300041e-01 9.6469498531233155e-01 1.7996966561490000e-02
9.9175241316846008e-01 9.6475430854913946e-01 1.7986464377954845e-02
9.9178573935961345e-01 9.6481325744553781e-01 1.7975983395399981e-02
9.9181881643956493e-01 9.6487183572638480e-01 1.7965523650542950e-02
9.9185164710278984e-01 9.6493004706664343e-01 1.7955085177511831e-02
9.9188423400580361e-01 9.6498789509221761e-01 1.7944668007912484e-02
9.9191657976782077e-01 9.6504538338077062e-01 1.7934272170893512e-02
9.9194868697139627e-01 9.6510251546252412e-01 1.7923897693209925e-02
9.9198055816305586e-01 9.6515929482104679e-01 1.7913544599284879e-02
9.9201219585391553e-01 9.6521572489402152e-01 1.7903212911270412e-02
9.9204360252028212e-01 9.6527180907400290e-01 1.7892902649106212e-02
9.9207478060425114e-01 9.6532755070915466e-01 1.7882613830577182e-02
9.9210573251428236e-01 9.6538295310397826e-01 1.7872346471369500e-02
9.9213646062577276e-01 9.6543801952002117e-01 1.7862100585125312e-02
9.9216696728161158e-01 9.6549275317657646e-01 1.7851876183496283e-02
9.9219725479272891e-01 9.6554715725136653e-01 1.7841673276195343e-02
9.9222732543862890e-01 9.6560123488121319e-01 1.7831491871047839e-02
9.9225718146791730e-01 9.6565498916269588e-01 1.7821331974040816e-02
9.9228682509881394e-01 9.6570842315279715e-01 1.7811193589371579e-02
9.9231625851965855e-01 9.6576153986953517e-01 1.7801076719494727e-02
9.9234548388940469e-01 9.6581434229258445e-01 1.7790981365168389e-02
9.9237450333810495e-01 9.6586683336388468e-01 1.7780907525498896e-02
9.9240331896738643e-01 9.6591901598823937e-01 1.7770855197984582e-02
9.9243193285091658e-01 9.6597089303389971e-01 1.7760824378558773e-02
9.9246034703486019e-01 9.6602246733314168e-01 1.7750815061631547e-02
9.9248856353832871e-01 9.6607374168282811e-01 1.7740827240129931e-02
9.9251658435381818e-01 9.6612471884496498e-01 1.7730860905538392e-02
9.9254441144764249e-01 9.6617540154724268e-01 1.7720916047936987e-02
9.9257204676035415e-01 9.6622579248356977e-01 1.7710992656039617e-02
9.9259949220716004e-01 9.6627589431459582e-01 1.7701090717230649e-02
9.9262674967832931e-01 9.6632570966822640e-01 1.7691210217601276e-02
9.9265382103959043e-01 9.6637524114012496e-01 1.7681351141984308e-02
9.9268070813252529e-01 9.6642449129420993e-01 1.7671513473988806e-02
9.9270741277495078e-01 9.6647346266313894e-01 1.7661697196033478e-02
9.9273393676129840e-01 9.6652215774878536e-01 1.7651902289379441e-02
9.9276028186298171e-01 9.6657057902270882e-01 1.7642128734162016e-02
9.9278644982876119e-01 9.6661872892661105e-01 1.7632376509421947e-02
9.9281244238509991e-01 9.6666660987279085e-01 1.7622645593135901e-02
9.9283826123651198e-01 9.6671422424458542e-01 1.7612935962246085e-02
9.9286390806590741e-01 9.6676157439680477e-01 1.7603247592689095e-02
9.9288938453492714e-01 9.6680866265616106e-01 1.7593580459424343e-02
9.9291469228427565e-01 9.6685549132168658e-01 1.7583934536461766e-02
9.9293983293404309e-01 9.6690206266514678e-01 1.7574309796888499e-02
9.9296480808402487e-01 9.6694837893144503e-01 1.7564706212895322e-02
9.9298961931403495e-01 9.6699444233901954e-01 1.7555123755802440e-02
9.9301426818421101e-01 9.6704025508023450e-01 1.7545562396084433e-02
9.9303875623531801e-01 9.6708581932176452e-01 1.7536022103394583e-02
9.9306308498904217e-01 9.6713113720496957e-01 1.7526502846589277e-02
9.9308725594828273e-01 9.6717621084626759e-01 1.7517004593750676e-02
9.9311127059743676e-01 9.6722104233749651e-01 1.7507527312209975e-02
9.9313513040267909e-01 9.6726563374627228e-01 1.7498070968569431e-02
9.9315883681223838e-01 9.6730998711634142e-01 1.7488635528723914e-02
9.9318239125666652e-01 9.6735410446792403e-01 1.7479220957882628e-02
9.9320579514910390e-01 9.6739798779805386e-01 1.7469827220589141e-02
9.9322904988554050e-01 9.6744163908091230e-01 1.7460454280742103e-02
9.9325215684507273e-01 9.6748506026815551e-01 1.7451102101614446e-02
9.9327511739015351e-01 9.6752825328923608e-01 1.7441770645873236e-02
9.9329793286683987e-01 9.6757122005171969e-01 1.7432459875597918e-02
9.9332060460503624e-01 9.6761396244159603e-01 1.7423169752299024e-02
9.9334313391873241e-01 9.6765648232358503e-01 1.7413900236936061e-02
9.9336552210623785e-01 9.6769878154143762e-01 1.7404651289934632e-02
9.9338777045041238e-01 9.6774086191822983e-01 1.7395422871204012e-02
9.9340988021889198e-01 9.6778272525665510e-01 1.7386214940153532e-02
9.9343185266431144e-01 9.6782437333930793e-01 1.7377027455708960e-02
9.9345368902452214e-01 9.6786580792896737e-01 1.7367860376328152e-02
9.9347539052280764e-01 9.6790703076887019e-01 1.7358713660016956e-02
9.9349695836809426e-01 9.6794804358298447e-01 1.7349587264344095e-02
9.9351839375515760e-01 9.6798884807627616e-01 1.7340481146455918e-02
9.9353969786482865e-01 9.6802944593497031e-01 1.7331395263091232e-02
9.9356087186419162e-01 9.6806983882681197e-01 1.7322329570594843e-02
9.9358191690678233e-01 9.6811002840131732e-01 1.7313284024931541e-02
9.9360283413278128e-01 9.6815001629002495e-01 1.7304258581699917e-02
9.9362362466920440e-01 9.6818980410674205e-01 1.7295253196144753e-02
9.9364428963008922e-01 9.6822939344778436e-01 1.7286267823170550e-02
9.9366483011668050e-01 9.6826878589221543e-01 1.7277302417353455e-02
9.9368524721760898e-01 9.6830798300207976e-01 1.7268356932953803e-02
9.9370554200907080e-01 9.6834698632263261e-01 1.7259431323928022e-02
9.9372571555500178e-01 9.6838579738256736e-01 1.7250525543940097e-02
9.9374576890724919e-01 9.6842441769423682e-01 1.7241639546372957e-02
9.9376570310574164e-01 9.6846284875387278e-01 1.7232773284339736e-02
9.9378551917865399e-01 9.6850109204180268e-01 1.7223926710694459e-02
9.9380521814257217e-01 9.6853914902266003e-01 1.7215099778042593e-02
9.9382480100265336e-01 9.6857702114559385e-01 1.7206292438751450e-02
9.9384426875278464e-01 9.6861470984447473e-01 1.7197504644960174e-02
9.9386362237573722e-01 9.6865221653809530e-01 1.7188736348589462e-02
9.9388286284332228e-01 9.6868954263037121e-01 1.7179987501351690e-02
9.9390199111653810e-01 9.6872668951053453e-01 1.7171258054759490e-02
9.9392100814572049e-01 9.6876365855332902e-01 1.7162547960135260e-02
9.9393991487068811e-01 9.6880045111919788e-01 1.7153857168620470e-02
9.9395871222088539e-01 9.6883706855447060e-01 1.7145185631183658e-02
9.9397740111552313e-01 9.6887351219154783e-01 1.7136533298629335e-02
9.9399598246371856e-01 9.6890978334908140e-01 1.7127900121606341e-02
9.9401445716463022e-01 9.6894588333215204e-01 1.7119286050615849e-02
9.9403282610759403e-01 9.6898181343244560e-01 1.7110691036019011e-02
9.9405109017225401e-01 9.6901757492842600e-01 1.7102115028044939e-02
9.9406925022869275e-01 9.6905316908550243e-01 1.7093557976798287e-02
9.9408730713756022e-01 9.6908859715620055e-01 1.7085019832266485e-02
9.9410526175019864e-01 9.6912386038032428e-01 1.7076500544326759e-02
9.9412311490876704e-01 9.6915895998511914e-01 1.7068000062753438e-02
9.9414086744636310e-01 9.6919389718543181e-01 1.7059518337224345e-02
9.9415852018714279e-01 9.6922867318386774e-01 1.7051055317327930e-02
9.9417607394643992e-01 9.6926328917094529e-01 1.7042610952569388e-02
9.9419352953088114e-01 9.6929774632524912e-01 1.7034185192377305e-02
9.9421088773850064e-01 9.6933204581357990e-01 1.7025777986109488e-02
9.9422814935885384e-01 9.6936618879110237e-01 1.7017389283059160e-02
9.9424531517312731e-01 9.6940017640149101e-01 1.7009019032461058e-02
9.9426238595424865e-01 9.6943400977707395e-01 1.7000667183496732e-02
9.9427936246699355e-01 9.6946769003897393e-01 1.6992333685300582e-02
9.9429624546809259e-01 9.6950121829724800e-01 1.6984018486964871e-02
9.9431303570633445e-01 9.6953459565102418e-01 1.6975721537545438e-02
9.9432973392266921e-01 9.6956782318863710e-01 1.6967442786066690e-02
9.9434634085030960e-01 9.6960090198776094e-01 1.6959182181526582e-02
9.9436285721483020e-01 9.6963383311554074e-01 1.6950939672901844e-02
9.9437928373426510e-01 9.6966661762872142e-01 1.6942715209152553e-02
9.9439562111920554e-01 9.6969925657377609e-01 1.6934508739226712e-02
9.9441187007289378e-01 9.6973175098702935e-01 1.6926320212065256e-02
9.9442803129131774e-01 9.6976410189478346e-01 1.6918149576605979e-02
9.9444410546330286e-01 9.6979631031343860e-01 1.6909996781788426e-02
9.9446009327060236e-01 9.6982837724961313e-01 1.6901861776557506e-02
9.9447599538798781e-01 9.6986030370026255e-01 1.6893744509868285e-02
9.9449181248333596e-01 9.6989209065279502e-01 1.6885644930689454e-02
9.9450754521771678e-01 9.6992373908518770e-01 1.6877562988007543e-02
9.9452319424547819e-01 9.6995524996609905e-01 1.6869498630830738e-02
9.9453876021433074e-01 9.6998662425497950e-01 1.6861451808192408e-02
9.9455424376542967e-01 9.7001786290218361e-01 1.6853422469154895e-02
9.9456964553345839e-01 9.7004896684907749e-01 1.6845410562813121e-02
9.9458496614670744e-01 9.7007993702814443e-01 1.6837416038297665e-02
9.9460020622715350e-01 9.7011077436309279e-01 1.6829438844778603e-02
9.9461536639054027e-01 9.7014147976895748e-01 1.6821478931468341e-02
9.9463044724645244e-01 9.7017205415220376e-01 1.6813536247625101e-02
9.9464544939839272e-01 9.7020249841082751e-01 1.6805610742555831e-02
9.9466037344385738e-01 9.7023281343445544e-01 1.6797702365619199e-02
9.9467521997440911e-01 9.7026300010444189e-01 1.6789811066228781e-02
9.9468998957574983e-01 9.7029305929396692e-01 1.6781936793855493e-02
9.9470468282779212e-01 9.7032299186813076e-01 1.6774079498030708e-02
9.9471930030472966e-01 9.7035279868404845e-01 1.6766239128348848e-02
9.9473384257510788e-01 9.7038248059094168e-01 1.6758415634469944e-02
9.9474831020189070e-01 9.7041203843023194e-01 1.6750608966122349e-02
9.9476270374252951e-01 9.7044147303562789e-01 1.6742819073104986e-02
9.9477702374902910e-01 9.7047078523321706e-01 1.6735045905290090e-02
9.9479127076801288e-01 9.7049997584155157e-01 1.6727289412625222e-02
9.9480544534078841e-01 9.7052904567173603e-01 1.6719549545135687e-02
9.9481954800341121e-01 9.7055799552751165e-01 1.6711826252926946e-02
9.9483357928674554e-01 9.7058682620534031e-01 1.6704119486186365e-02
9.9484753971652962e-01 9.7061553849448889e-01 1.6696429195185717e-02
9.9486142981343417e-01 9.7064413317710962e-01 1.6688755330282964e-02
9.9487525009312316e-01 9.7067261102832081e-01 1.6681097841924279e-02
9.9488900106631439e-01 9.7070097281628753e-01 1.6673456680646164e-02
9.9490268323883624e-01 9.7072921930229905e-01 1.6665831797076935e-02
9.9491629711168628e-01 9.7075735124084728e-01 1.6658223141938992e-02
9.9492984318108912e-01 9.7078536937970161e-01 1.6650630666050166e-02
9.9494332193854951e-01 9.7081327445998600e-01 1.6643054320325517e-02
9.9495673387091110e-01 9.7084106721625218e-01 1.6635494055779420e-02
9.9497007946040894e-01 9.7086874837655357e-01 1.6627949823526392e-02
9.9498335918472414e-01 9.7089631866251691e-01 1.6620421574783446e-02
9.9499657351703630e-01 9.7092377878941483e-01 1.6612909260870865e-02
9.9500972292607592e-01 9.7095112946623507e-01 1.6605412833214254e-02
9.9502280787617625e-01 9.7097837139575083e-01 1.6597932243345763e-02
9.9503582882732444e-01 9.7100550527458895e-01 1.6590467442905175e-02
9.9504878623521065e-01 9.7103253179329752e-01 1.6583018383641682e-02
9.9506168055127930e-01 9.7105945163641327e-01 1.6575585017414952e-02
9.9507451222277543e-01 9.7108626548252630e-01 1.6568167296196229e-02
9.9508728169279514e-01 9.7111297400434649e-01 1.6560765172069898e-02
9.9509998940033229e-01 9.7113957786876592e-01 1.6553378597234283e-02
9.9511263578032416e-01 9.7116607773692487e-01 1.6546007524002954e-02
9.9512522126369962e-01 9.7119247426427102e-01 1.6538651904805794e-02
9.9513774627742413e-01 9.7121876810062402e-01 1.6531311692190069e-02
9.9515021124454339e-01 9.7124495989023441e-01 1.6523986838821423e-02
9.9516261658422933e-01 9.7127105027184490e-01 1.6516677297484825e-02
9.9517496271182293e-01 9.7129703987874905e-01 1.6509383021085518e-02
9.9518725003887842e-01 9.7132292933884956e-01 1.6502103962649724e-02
9.9519947897320393e-01 9.7134871927471733e-01 1.6494840075326218e-02
9.9521164991890543e-01 9.7137441030364702e-01 1.6487591312386099e-02
9.9522376327642836e-01 9.7140000303771445e-01 1.6480357627224773e-02
9.9523581944259620e-01 9.7142549808383127e-01 1.6473138973361671e-02
9.9524781881065361e-01 9.7145089604380030e-01 1.6465935304441705e-02
9.9525976177030451e-01 9.7147619751437020e-01 1.6458746574235624e-02
9.9527164870775164e-01 9.7150140308728761e-01 1.6451572736640947e-02
9.9528348000573641e-01 9.7152651334935203e-01 1.6444413745682476e-02
9.9529525604357583e-01 9.7155152888246477e-01 1.6437269555512952e-02
9.9530697719720129e-01 9.7157645026368455e-01 1.6430140120413640e-02
9.9531864383919488e-01 9.7160127806527430e-01 1.6423025394795138e-02
9.9533025633882732e-01 9.7162601285475458e-01 1.6415925333197533e-02
9.9534181506209374e-01 9.7165065519495042e-01 1.6408839890291075e-02
9.9535332037174906e-01 9.7167520564404186e-01 1.6401769020876981e-02
9.9536477262734446e-01 9.7169966475561298e-01 1.6394712679887641e-02
9.9537617218526042e-01 9.7172403307869737e-01 1.6387670822386981e-02
9.9538751939874415e-01 9.7174831115782623e-01 1.6380643403571205e-02
9.9539881461794089e-01 9.7177249953307676e-01 1.6373630378768878e-02
9.9541005818992812e-01 9.7179659874011415e-01 1.6366631703441679e-02
9.9542125045875041e-01 9.7182060931024083e-01 1.6359647333184259e-02
9.9543239176544973e-01 9.7184453177043950e-01 1.6352677223725288e-02
9.9544348244809944e-01 9.7186836664341725e-01 1.6345721330927109e-02
9.9545452284183522e-01 9.7189211444764934e-01 1.6338779610786468e-02
9.9546551327888699e-01 9.7191577569742305e-01 1.6331852019434667e-02
9.9547645408861085e-01 9.7193935090287997e-01 1.6324938513137783e-02
9.9548734559751773e-01 9.7196284057005811e-01 1.6318039048297057e-02
9.9549818812930524e-01 9.7198624520093302e-01 1.6311153581448964e-02
9.9550898200488780e-01 9.7200956529345994e-01 1.6304282069265572e-02
9.9551972754242490e-01 9.7203280134161341e-01 1.6297424468554575e-02
9.9553042505735101e-01 9.7205595383542798e-01 1.6290580736259656e-02
9.9554107486240506e-01 9.7207902326103768e-01 1.6283750829460767e-02
9.9555167726765714e-01 9.7210201010071506e-01 1.6276934705373620e-02
9.9556223258053811e-01 9.7212491483290953e-01 1.6270132321350720e-02
9.9557274110586713e-01 9.7214773793228670e-01 1.6263343634880946e-02
9.9558320314587812e-01 9.7217047986976479e-01 1.6256568603589559e-02


==> neural_bandit/growth_B_00_band.dat <==
x y
6.6666666666666630e-01 5.9999999999999976e-01
6.8100061903235476e-01 6.1722359329744836e-01
6.9462847154822793e-01 6.3346651748333249e-01
7.0756916211577248e-01 6.4876088957690581e-01
7.1984631011674449e-01 6.6314769083884495e-01
7.3148659190979237e-01 6.7667335863115963e-01
7.4251847296611972e-01 6.8938717761078439e-01
7.5297124769078749e-01 7.0133935363091893e-01
7.6287433214701572e-01 7.1257964012347874e-01
7.7225675743723410e-01 7.2315639438613821e-01
7.8114681807046504e-01 7.3311595853722844e-01
7.8957183749075721e-01 7.4250227976907646e-01
7.9755802057458547e-01 7.5135670328037552e-01
8.0513036964950635e-01 7.5971788737665846e-01
8.1231264617432153e-01 7.6762180323172613e-01
8.1912736470518266e-01 7.7510179197588602e-01
8.2559580925353404e-01 7.8218865948342309e-01
8.3173806479805956e-01 7.8891079496712824e-01
8.3757305870984133e-01 7.9529430368379650e-01
8.4311860832614816e-01 8.0136314705888090e-01
8.4839147199556242e-01 8.0713928566225057e-01
8.5340740170616347e-01 8.1264282192553727e-01
8.5818119597902298e-01 8.1789214047150460e-01
8.6272675211977834e-01 8.2290404456672483e-01
8.6705711721330547e-01 8.2769388761581930e-01
8.7118453745570468e-01 8.3227569887674080e-01
8.7512050556570153e-01 8.3666230275063147e-01
8.7887580612248573e-01 8.4086543113255963e-01
8.8246055875143026e-01 8.4489582842906252e-01
8.8588425913132518e-01 8.4876334896916039e-01
8.8915581783388886e-01 8.5247704666365365e-01
8.9228359703218629e-01 8.5604525689995625e-01
8.9527544513263124e-01 8.5947567079093556e-01
8.9813872939775474e-01 8.6277540201867697e-01
9.0088036663513760e-01 8.6595104662051403e-01
9.0350685203329495e-01 8.6900873615043273e-01
9.0602428622835962e-01 8.7195418471091490e-01
9.0843840068682735e-01 8.7479273038829986e-01
9.1075458148982646e-01 8.7752937164036715e-01
9.1297789160354148e-01 8.8016879918097424e-01
9.1511309171893929e-01 8.8271542388716651e-01
9.1716465974184480e-01 8.8517340122304655e-01
9.1913680901193773e-01 8.8754665263582810e-01
9.2103350532643979e-01 8.8983888433620606e-01
9.2285848284124727e-01 8.9205360383027410e-01
9.2461525891909946e-01 8.9419413452589247e-01
9.2630714799113156e-01 8.9626362869414666e-01
9.2793727449487518e-01 8.9826507902744335e-01
9.2950858494848254e-01 9.0020132900036043e-01
9.3102385921771424e-01 9.0207508220791344e-01
9.3248572102903504e-01 9.0388891082837353e-01
9.3389664777907200e-01 9.0564526333401207e-01
9.3525897968767224e-01 9.0734647155286696e-01
9.3657492833891320e-01 9.0899475716746470e-01
9.3784658465164195e-01 9.1059223772206277e-01
9.3907592631846559e-01 9.1214093219799175e-01
9.4026482474959605e-01 9.1364276620675944e-01
9.4141505155556049e-01 9.1509957684242227e-01
9.4252828460051996e-01 9.1651311722801798e-01
9.4360611365580538e-01 9.1788506078537790e-01
9.4465004568127087e-01 9.1921700525316774e-01
9.4566150976016217e-01 9.2051047647435491e-01
9.4664186171143849e-01 9.2176693197133797e-01
9.4759238840181204e-01 9.2298776432455099e-01
9.4851431177822010e-01 9.2417430436837322e-01
9.4940879263999300e-01 9.2532782421657400e-01
9.5027693416862147e-01 9.2644954012815994e-01
9.5111978523176732e-01 9.2754061522342846e-01
9.5193834347698481e-01 9.2860216205907864e-01
9.5273355822951600e-01 9.2963524507048678e-01
9.5350633320751932e-01 9.3064088288858637e-01
9.5425752906712591e-01 9.3162005053824115e-01
9.5498796578885459e-01 9.3257368152451225e-01
9.5569842491608381e-01 9.3350266981280028e-01
9.5638965165552980e-01 9.3440787170846928e-01
9.5706235684897667e-01 9.3529010764121778e-01
9.5771721882483862e-01 9.3615016385917049e-01
9.5835488513754363e-01 9.3698879403737612e-01
9.5897597420215219e-01 9.3780672080515304e-01
9.5958107683111538e-01 9.3860463719647425e-01
9.6017075767957871e-01 9.3938320802738362e-01
9.6074555660520589e-01 9.4014307120420737e-01
9.6130598994806182e-01 9.4088483896614716e-01
9.6185255173573070e-01 9.4160909906564716e-01
9.6238571481846336e-01 9.4231641588976189e-01
9.6290593193883711e-01 9.4300733152557537e-01
9.6341363674008951e-01 9.4368236677258466e-01
9.6390924471700878e-01 9.4434202210479146e-01
9.6439315411299698e-01 9.4498677858511448e-01
9.6486574676667547e-01 9.4561709873460464e-01
9.6532738891117587e-01 9.4623342735880434e-01
9.6577843192904322e-01 9.4683619233348149e-01
9.6621921306549263e-01 9.4742580535185239e-01
9.6665005610256094e-01 9.4800266263528288e-01
9.6707127199654030e-01 9.4856714560937438e-01
9.6748315948091679e-01 9.4911962154722607e-01
9.6788600563689153e-01 9.4966044418156903e-01
9.6828008643341978e-01 9.5018995428739506e-01
9.6866566723859260e-01 9.5070848023659160e-01
9.6904300330404602e-01 9.5121633852603715e-01
9.6941234022399425e-01 9.5171383428052314e-01
9.6977391437036220e-01 9.5220126173179043e-01
9.7012795330542012e-01 9.5267890467491645e-01
9.7047467617320449e-01 9.5314703690320135e-01
9.7081429407096098e-01 9.5360592262266430e-01
9.7114701040174034e-01 9.5405581684717500e-01
9.7147302120922008e-01 9.5449696577521748e-01
9.7179251549576262e-01 9.5492960714920860e-01
9.7210567552464000e-01 9.5535397059825622e-01
9.7241267710731683e-01 9.5577027796519198e-01
9.7271368987662077e-01 9.5617874361866662e-01
9.7300887754657273e-01 9.5657957475105726e-01
9.7329839815961583e-01 9.5697297166289508e-01
9.7358240432192367e-01 9.5735912803448053e-01
9.7386104342744095e-01 9.5773823118532764e-01
9.7413445787125619e-01 9.5811046232202890e-01
9.7440278525288304e-01 9.5847599677512130e-01
9.7466615856998651e-01 9.5883500422548351e-01
9.7492470640305906e-01 9.5918764892078079e-01
9.7517855309152268e-01 9.5953408988243849e-01
9.7542781890170716e-01 9.5987448110360918e-01
9.7567262018712719e-01 9.6020897173855624e-01
9.7591306954145396e-01 9.6053770628388147e-01
9.7614927594456002e-01 9.6086082475197376e-01
9.7638134490198958e-01 9.6117846283705854e-01
9.7660937857818975e-01 9.6149075207419488e-01
9.7683347592381775e-01 9.6179781999155478e-01
9.7705373279741869e-01 9.6209979025630299e-01
9.7727024208176272e-01 9.6239678281437058e-01
9.7748309379509668e-01 9.6268891402441803e-01
9.7769237519757135e-01 9.6297629678624574e-01
9.7789817089307307e-01 9.6325904066391910e-01
9.7810056292669079e-01 9.6353725200384521e-01
9.7829963087802463e-01 9.6381103404803437e-01
9.7849545195054133e-01 9.6408048704276783e-01
9.7868810105716464e-01 9.6434570834287825e-01
9.7887765090227830e-01 9.6460679251184112e-01
9.7906417206031693e-01 9.6486383141787080e-01
9.7924773305110002e-01 9.6511691432619129e-01
9.7942840041206813e-01 9.6536612798766208e-01
9.7960623876755903e-01 9.6561155672391286e-01
9.7978131089526721e-01 9.6585328250914793e-01
9.7995367779001441e-01 9.6609138504876224e-01
9.8012339872495402e-01 9.6632594185491150e-01
9.8029053131032706e-01 9.6655702831916845e-01
9.8045513154988162e-01 9.6678471778238995e-01
9.8061725389506249e-01 9.6700908160191956e-01
9.8077695129706455e-01 9.6723018921623538e-01
9.8093427525685717e-01 9.6744810820715788e-01
9.8108927587325723e-01 9.6766290435971403e-01
9.8124200188914634e-01 9.6787464171976778e-01
9.8139250073590889e-01 9.6808338264950022e-01
9.8154081857616993e-01 9.6828918788083795e-01
9.8168700034490897e-01 9.6849211656691037e-01
9.8183108978901679e-01 9.6869222633162155e-01
9.8197312950536264e-01 9.6888957331741365e-01
9.8211316097743995e-01 9.6908421223129304e-01
9.8225122461064340e-01 9.6927619638919815e-01
9.8238735976624536e-01 9.6946557775876752e-01
9.8252160479411543e-01 9.6965240700058297e-01
9.8265399706424505e-01 9.6983673350793942e-01
9.8278457299712230e-01 9.7001860544520968e-01
9.8291336809300489e-01 9.7019806978485479e-01
9.8304041696013944e-01 9.7037517234313764e-01
9.8316575334196599e-01 9.7054995781458864e-01
9.8328941014335558e-01 9.7072246980527344e-01
9.8341141945591182e-01 9.7089275086491333e-01
9.8353181258238342e-01 9.7106084251789748e-01
9.8365062006021620e-01 9.7122678529323458e-01
9.8376787168428215e-01 9.7139061875348420e-01
9.8388359652882063e-01 9.7155238152270607e-01
9.8399782296861660e-01 9.7171211131346702e-01
9.8411057869945362e-01 9.7186984495293971e-01
9.8422189075786337e-01 9.7202561840813007e-01
9.8433178554020362e-01 9.7217946681026346e-01
9.8444028882109025e-01 9.7233142447836540e-01
9.8454742577120480e-01 9.7248152494206330e-01
9.8465322097450725e-01 9.7262980096364060e-01
9.8475769844487115e-01 9.7277628455937148e-01
9.8486088164216812e-01 9.7292100702016104e-01
9.8496279348781746e-01 9.7306399893151863e-01
9.8506345637982839e-01 9.7320529019288704e-01
9.8516289220734377e-01 9.7334491003635204e-01
9.8526112236471497e-01 9.7348288704475805e-01
9.8535816776511731e-01 9.7361924916924314e-01
9.8545404885372645e-01 9.7375402374622322e-01
9.8554878562047199e-01 9.7388723751384199e-01
9.8564239761238193e-01 9.7401891662790330e-01
9.8573490394553676e-01 9.7414908667730749e-01
9.8582632331664166e-01 9.7427777269901095e-01
9.8591667401423599e-01 9.7440499919251744e-01
9.8600597392955114e-01 9.7453079013393129e-01
9.8609424056702866e-01 9.7465516898957294e-01
9.8618149105451036e-01 9.7477815872918383e-01
9.8626774215311475e-01 9.7489978183872894e-01
9.8635301026680966e-01 9.7502006033281163e-01
9.8643731145168867e-01 9.7513901576671624e-01
9.8652066142496797e-01 9.7525666924808985e-01
9.8660307557370697e-01 9.7537304144827330e-01
9.8668456896326562e-01 9.7548815261329858e-01
9.8676515634551032e-01 9.7560202257456041e-01
9.8684485216676898e-01 9.7571467075917151e-01
9.8692367057555219e-01 9.7582611620001747e-01
9.8700162543004466e-01 9.7593637754551510e-01
9.8707873030537263e-01 9.7604547306908984e-01
9.8715499850066168e-01 9.7615342067837707e-01
9.8723044304588270e-01 9.7626023792415895e-01
9.8730507670850387e-01 9.7636594200904503e-01
9.8737891199994254e-01 9.7647054979590453e-01
9.8745196118183665e-01 9.7657407781605821e-01
9.8752423627213237e-01 9.7667654227723988e-01
9.8759574905099756e-01 9.7677795907133169e-01
9.8766651106656678e-01 9.7687834378188199e-01
9.8773653364052350e-01 9.7697771169141423e-01
9.8780582787352278e-01 9.7707607778853123e-01
9.8787440465046250e-01 9.7717345677482281e-01
9.8794227464560669e-01 9.7726986307158148e-01
9.8800944832756377e-01 9.7736531082633571e-01
9.8807593596412935e-01 9.7745981391920089e-01
9.8814174762699203e-01 9.7755338596905961e-01
9.8820689319631150e-01 9.7764604033957414e-01
9.8827138236516809e-01 9.7773779014503170e-01
9.8833522464389423e-01 9.7782864825604021e-01
9.8839842936428490e-01 9.7791862730506163e-01
9.8846100568369499e-01 9.7800773969180577e-01
9.8852296258902628e-01 9.7809599758847443e-01
9.8858430890060478e-01 9.7818341294486910e-01
9.8864505327595908e-01 9.7826999749336441e-01
9.8870520421349206e-01 9.7835576275374836e-01
9.8876477005605812e-01 9.7844072003793703e-01
9.8882375899444663e-01 9.7852488045456631e-01
9.8888217907077025e-01 9.7860825491346315e-01
9.8894003818176679e-01 9.7869085413000256e-01
9.8899734408201412e-01 9.7877268862935052e-01
9.8905410438706087e-01 9.7885376875059937e-01
9.8911032657647568e-01 9.7893410465079567e-01
9.8916601799681936e-01 9.7901370630886553e-01
9.8922118586453744e-01 9.7909258352944317e-01
9.8927583726878177e-01 9.7917074594659770e-01
9.8932997917415710e-01 9.7924820302746973e-01
9.8938361842340061e-01 9.7932496407581493e-01
9.8943676173999151e-01 9.7940103823545943e-01
9.8948941573069482e-01 9.7947643449366795e-01
9.8954158688804161e-01 9.7955116168443157e-01
9.8959328159274873e-01 9.7962522849166922e-01
9.8964450611607457e-01 9.7969864345235447e-01
9.8969526662211860e-01 9.7977141495956366e-01
9.8974556917006440e-01 9.7984355126544898e-01
9.8979541971636564e-01 9.7991506048414090e-01
9.8984482411687957e-01 9.7998595059457871e-01
9.8989378812894713e-01 9.8005622944327253e-01
9.8994231741342387e-01 9.8012590474699912e-01
9.8999041753666006e-01 9.8019498409543404e-01
9.9003809397243303e-01 9.8026347495371779e-01
9.9008535210383464e-01 9.8033138466496428e-01
9.9013219722510970e-01 9.8039872045270748e-01
9.9017863454345501e-01 9.8046548942329170e-01
9.9022466918077101e-01 9.8053169856820332e-01
9.9027030617537570e-01 9.8059735476634913e-01
9.9031555048367392e-01 9.8066246478628227e-01
9.9036040698179184e-01 9.8072703528837479e-01
9.9040488046716890e-01 9.8079107282693923e-01
9.9044897566011403e-01 9.8085458385230273e-01
9.9049269720532696e-01 9.8091757471283259e-01
9.9053604967338127e-01 9.8098005165691415e-01
9.9057903756217569e-01 9.8104202083488556e-01
9.9062166529835005e-01 9.8110348830092575e-01
9.9066393723866975e-01 9.8116446001490243e-01
9.9070585767137820e-01 9.8122494184417386e-01
9.9074743081751715e-01 9.8128493956535556e-01
9.9078866083221973e-01 9.8134445886604227e-01
9.9082955180597099e-01 9.8140350534649412e-01
9.9087010776584239e-01 9.8146208452128325e-01
9.9091033267669670e-01 9.8152020182090527e-01
9.9095023044236663e-01 9.8157786259335489e-01
9.9098980490680777e-01 9.8163507210566425e-01
9.9102905985522438e-01 9.8169183554541084e-01
9.9106799901517117e-01 9.8174815802219006e-01
9.9110662605763067e-01 9.8180404456905612e-01
9.9114494459806557e-01 9.8185950014393053e-01
9.9118295819744984e-01 9.8191452963098158e-01
9.9122067036327599e-01 9.8196913784197271e-01
9.9125808455054032e-01 9.8202332951758309e-01
9.9129520416270722e-01 9.8207710932869652e-01
9.9133203255265234e-01 9.8213048187766705e-01
9.9136857302358528e-01 9.8218345169955412e-01
9.9140482882995262e-01 9.8223602326333359e-01
9.9144080317832084e-01 9.8228820097308056e-01
9.9147649922824166e-01 9.8233998916912957e-01
9.9151192009309663e-01 9.8239139212920901e-01
9.9154706884092791e-01 9.8244241406955191e-01
9.9158194849524617e-01 9.8249305914598284e-01
9.9161656203582482e-01 9.8254333145498451e-01
9.9165091239947711e-01 9.8259323503473717e-01
9.9168500248081648e-01 9.8264277386614263e-01
9.9171883513300041e-01 9.8269195187382152e-01
9.9175241316846008e-01 9.8274077292709427e-01
9.9178573935961345e-01 9.8278924084093777e-01
9.9181881643956493e-01 9.8283735937692773e-01
9.9185164710278984e-01 9.8288513224415530e-01
9.9188423400580361e-01 9.8293256310013011e-01
9.9191657976782077e-01 9.8297965555166411e-01
9.9194868697139627e-01 9.8302641315573402e-01
9.9198055816305586e-01 9.8307283942033163e-01
9.9201219585391553e-01 9.8311893780529191e-01
9.9204360252028212e-01 9.8316471172310915e-01
9.9207478060425114e-01 9.8321016453973187e-01
9.9210573251428236e-01 9.8325529957534774e-01
9.9213646062577276e-01 9.8330012010514645e-01
9.9216696728161158e-01 9.8334462936007272e-01
9.9219725479272891e-01 9.8338883052756187e-01
9.9222732543862890e-01 9.8343272675226101e-01
9.9225718146791730e-01 9.8347632113673666e-01
9.9228682509881394e-01 9.8351961674216870e-01
9.9231625851965855e-01 9.8356261658902988e-01
9.9234548388940469e-01 9.8360532365775288e-01
9.9237450333810495e-01 9.8364774088938356e-01
9.9240331896738643e-01 9.8368987118622397e-01
9.9243193285091658e-01 9.8373171741245846e-01
9.9246034703486019e-01 9.8377328239477324e-01
9.9248856353832871e-01 9.8381456892295804e-01
9.9251658435381818e-01 9.8385557975050342e-01
9.9254441144764249e-01 9.8389631759517970e-01
9.9257204676035415e-01 9.8393678513960936e-01
9.9259949220716004e-01 9.8397698503182651e-01
9.9262674967832931e-01 9.8401691988582762e-01
9.9265382103959043e-01 9.8405659228210929e-01
9.9268070813252529e-01 9.8409600476819870e-01
9.9270741277495078e-01 9.8413515985917244e-01
9.9273393676129840e-01 9.8417406003816477e-01
9.9276028186298171e-01 9.8421270775687086e-01
9.9278644982876119e-01 9.8425110543603300e-01
9.9281244238509991e-01 9.8428925546592672e-01
9.9283826123651198e-01 9.8432716020683153e-01
9.9286390806590741e-01 9.8436482198949382e-01
9.9288938453492714e-01 9.8440224311558544e-01
9.9291469228427565e-01 9.8443942585814836e-01
9.9293983293404309e-01 9.8447637246203523e-01
9.9296480808402487e-01 9.8451308514434033e-01
9.9298961931403495e-01 9.8454956609482203e-01
9.9301426818421101e-01 9.8458581747631890e-01
9.9303875623531801e-01 9.8462184142515907e-01
9.9306308498904217e-01 9.8465764005155887e-01
9.9308725594828273e-01 9.8469321544001831e-01
9.9311127059743676e-01 9.8472856964970645e-01
9.9313513040267909e-01 9.8476370471484176e-01
9.9315883681223838e-01 9.8479862264506535e-01
9.9318239125666652e-01 9.8483332542580670e-01
9.9320579514910390e-01 9.8486781501864296e-01
9.9322904988554050e-01 9.8490209336165435e-01
9.9325215684507273e-01 9.8493616236977000e-01
9.9327511739015351e-01 9.8497002393510935e-01
9.9329793286683987e-01 9.8500367992731763e-01
9.9332060460503624e-01 9.8503713219389510e-01
9.9334313391873241e-01 9.8507038256052104e-01
9.9336552210623785e-01 9.8510343283137225e-01
9.9338777045041238e-01 9.8513628478943382e-01
9.9340988021889198e-01 9.8516894019680867e-01
9.9343185266431144e-01 9.8520140079501695e-01
9.9345368902452214e-01 9.8523366830529557e-01
9.9347539052280764e-01 9.8526574442888715e-01
9.9349695836809426e-01 9.8529763084732858e-01
9.9351839375515760e-01 9.8532932922273209e-01
9.9353969786482865e-01 9.8536084119806155e-01
9.9356087186419162e-01 9.8539216839740684e-01
9.9358191690678233e-01 9.8542331242624881e-01
9.9360283413278128e-01 9.8545427487172488e-01
9.9362362466920440e-01 9.8548505730288682e-01
9.9364428963008922e-01 9.8551566127095491e-01
9.9366483011668050e-01 9.8554608830956891e-01
9.9368524721760898e-01 9.8557633993503357e-01
9.9370554200907080e-01 9.8560641764656065e-01
9.9372571555500178e-01 9.8563632292650749e-01
9.9374576890724919e-01 9.8566605724060974e-01
9.9376570310574164e-01 9.8569562203821248e-01
9.9378551917865399e-01 9.8572501875249718e-01
9.9380521814257217e-01 9.8575424880070261e-01
9.9382480100265336e-01 9.8578331358434534e-01
9.9384426875278464e-01 9.8581221448943490e-01
9.9386362237573722e-01 9.8584095288668472e-01
9.9388286284332228e-01 9.8586953013172285e-01
9.9390199111653810e-01 9.8589794756529403e-01
9.9392100814572049e-01 9.8592620651346430e-01
9.9393991487068811e-01 9.8595430828781838e-01
9.9395871222088539e-01 9.8598225418565422e-01
9.9397740111552313e-01 9.8601004549017712e-01
9.9399598246371856e-01 9.8603768347068776e-01
9.9401445716463022e-01 9.8606516938276789e-01
9.9403282610759403e-01 9.8609250446846464e-01
9.9405109017225401e-01 9.8611968995647092e-01
9.9406925022869275e-01 9.8614672706230067e-01
9.9408730713756022e-01 9.8617361698846706e-01
9.9410526175019864e-01 9.8620036092465102e-01
9.9412311490876704e-01 9.8622696004787258e-01
9.9414086744636310e-01 9.8625341552265611e-01
9.9415852018714279e-01 9.8627972850119572e-01
9.9417607394643992e-01 9.8630590012351471e-01
9.9419352953088114e-01 9.8633193151762644e-01
9.9421088773850064e-01 9.8635782379968939e-01
9.9422814935885384e-01 9.8638357807416155e-01
9.9424531517312731e-01 9.8640919543395211e-01
9.9426238595424865e-01 9.8643467696057063e-01
9.9427936246699355e-01 9.8646002372427455e-01
9.9429624546809259e-01 9.8648523678421285e-01
9.9431303570633445e-01 9.8651031718856963e-01
9.9432973392266921e-01 9.8653526597470376e-01
9.9434634085030960e-01 9.8656008416928753e-01
9.9436285721483020e-01 9.8658477278844259e-01
9.9437928373426510e-01 9.8660933283787400e-01
9.9439562111920554e-01 9.8663376531300284e-01
9.9441187007289378e-01 9.8665807119909466e-01
9.9442803129131774e-01 9.8668225147138944e-01
9.9444410546330286e-01 9.8670630709522700e-01
9.9446009327060236e-01 9.8673023902617063e-01
9.9447599538798781e-01 9.8675404821013080e-01
9.9449181248333596e-01 9.8677773558348447e-01
9.9450754521771678e-01 9.8680130207319527e-01
9.9452319424547819e-01 9.8682474859692981e-01
9.9453876021433074e-01 9.8684807606317193e-01
9.9455424376542967e-01 9.8687128537133850e-01
9.9456964553345839e-01 9.8689437741189057e-01
9.9458496614670744e-01 9.8691735306644213e-01
9.9460020622715350e-01 9.8694021320787140e-01
9.9461536639054027e-01 9.8696295870042583e-01
9.9463044724645244e-01 9.8698559039982880e-01
9.9464544939839272e-01 9.8700810915338333e-01
9.9466037344385738e-01 9.8703051580007461e-01
9.9467521997440911e-01 9.8705281117067067e-01
9.9468998957574983e-01 9.8707499608782245e-01
9.9470468282779212e-01 9.8709707136616143e-01
9.9471930030472966e-01 9.8711903781239729e-01
9.9473384257510788e-01 9.8714089622541157e-01
9.9474831020189070e-01 9.8716264739635429e-01
9.9476270374252951e-01 9.8718429210873282e-01
9.9477702374902910e-01 9.8720583113850713e-01
9.9479127076801288e-01 9.8722726525417681e-01
9.9480544534078841e-01 9.8724859521687169e-01
9.9481954800341121e-01 9.8726982178043865e-01
9.9483357928674554e-01 9.8729094569152664e-01
9.9484753971652962e-01 9.8731196768967466e-01
9.9486142981343417e-01 9.8733288850739254e-01
9.9487525009312316e-01 9.8735370887024509e-01
9.9488900106631439e-01 9.8737442949693366e-01
9.9490268323883624e-01 9.8739505109937598e-01
9.9491629711168628e-01 9.8741557438278627e-01
9.9492984318108912e-01 9.8743600004575183e-01
9.9494332193854951e-01 9.8745632878031153e-01
9.9495673387091110e-01 9.8747656127203165e-01
9.9497007946040894e-01 9.8749669820008001e-01
9.9498335918472414e-01 9.8751674023730041e-01
9.9499657351703630e-01 9.8753668805028572e-01
9.9500972292607592e-01 9.8755654229944934e-01
9.9502280787617625e-01 9.8757630363909654e-01
9.9503582882732444e-01 9.8759597271749411e-01
9.9504878623521065e-01 9.8761555017693925e-01
9.9506168055127930e-01 9.8763503665382824e-01
9.9507451222277543e-01 9.8765443277872256e-01
9.9508728169279514e-01 9.8767373917641643e-01
9.9509998940033229e-01 9.8769295646600019e-01
9.9511263578032416e-01 9.8771208526092780e-01
9.9512522126369962e-01 9.8773112616907677e-01
9.9513774627742413e-01 9.8775007979281404e-01
9.9515021124454339e-01 9.8776894672905580e-01
9.9516261658422933e-01 9.8778772756932975e-01
9.9517496271182293e-01 9.8780642289983456e-01
9.9518725003887842e-01 9.8782503330149929e-01
9.9519947897320393e-01 9.8784355935004353e-01
9.9521164991890543e-01 9.8786200161603310e-01
9.9522376327642836e-01 9.8788036066493923e-01
9.9523581944259620e-01 9.8789863705719294e-01
9.9524781881065361e-01 9.8791683134824204e-01
9.9525976177030451e-01 9.8793494408860583e-01
9.9527164870775164e-01 9.8795297582392860e-01
9.9528348000573641e-01 9.8797092709503453e-01
9.9529525604357583e-01 9.8798879843797771e-01
9.9530697719720129e-01 9.8800659038409822e-01
9.9531864383919488e-01 9.8802430346006942e-01
9.9533025633882732e-01 9.8804193818795216e-01
9.9534181506209374e-01 9.8805949508524149e-01
9.9535332037174906e-01 9.8807697466491884e-01
9.9536477262734446e-01 9.8809437743550066e-01
9.9537617218526042e-01 9.8811170390108438e-01
9.9538751939874415e-01 9.8812895456139738e-01
9.9539881461794089e-01 9.8814612991184569e-01
9.9541005818992812e-01 9.8816323044355581e-01
9.9542125045875041e-01 9.8818025664342513e-01
9.9543239176544973e-01 9.8819720899416474e-01
9.9544348244809944e-01 9.8821408797434440e-01
9.9545452284183522e-01 9.8823089405843578e-01
9.9546551327888699e-01 9.8824762771685770e-01
9.9547645408861085e-01 9.8826428941601774e-01
9.9548734559751773e-01 9.8828087961835520e-01
9.9549818812930524e-01 9.8829739878238199e-01
9.9550898200488780e-01 9.8831384736272554e-01
9.9551972754242490e-01 9.8833022581016794e-01
9.9553042505735101e-01 9.8834653457168764e-01
9.9554107486240506e-01 9.8836277409049844e-01
9.9555167726765714e-01 9.8837894480608868e-01
9.9556223258053811e-01 9.8839504715426030e-01
9.9557274110586713e-01 9.8841108156716762e-01
9.9558320314587812e-01 9.8842704847335439e-01
9.9558320314587812e-01 9.5591391126617520e-01
9.9557274110586713e-01 9.5588439429740579e-01
9.9556223258053811e-01 9.5585478251155875e-01
9.9555167726765714e-01 9.5582507539534145e-01
9.9554107486240506e-01 9.5579527243157691e-01
9.9553042505735101e-01 9.5576537309916831e-01
9.9551972754242490e-01 9.5573537687305887e-01
9.9550898200488780e-01 9.5570528322419435e-01
9.9549818812930524e-01 9.5567509161948405e-01
9.9548734559751773e-01 9.5564480152176101e-01
9.9547645408861085e-01 9.5561441238974221e-01
9.9546551327888699e-01 9.5558392367798839e-01
9.9545452284183522e-01 9.5555333483686289e-01
9.9544348244809944e-01 9.5552264531249009e-01
9.9543239176544973e-01 9.5549185454671426e-01
9.9542125045875041e-01 9.5546096197705654e-01
9.9541005818992812e-01 9.5542996703667249e-01
9.9539881461794089e-01 9.5539886915430783e-01
9.9538751939874415e-01 9.5536766775425508e-01
9.9537617218526042e-01 9.5533636225631036e-01
9.9536477262734446e-01 9.5530495207572530e-01
9.9535332037174906e-01 9.5527343662316488e-01
9.9534181506209374e-01 9.5524181530465935e-01
9.9533025633882732e-01 9.5521008752155701e-01
9.9531864383919488e-01 9.5517825267047918e-01
9.9530697719720129e-01 9.5514631014327089e-01
9.9529525604357583e-01 9.5511425932695182e-01
9.9528348000573641e-01 9.5508209960366952e-01
9.9527164870775164e-01 9.5504983035064661e-01
9.9525976177030451e-01 9.5501745094013457e-01
9.9524781881065361e-01 9.5498496073935857e-01
9.9523581944259620e-01 9.5495235911046961e-01
9.9522376327642836e-01 9.5491964541048968e-01
9.9521164991890543e-01 9.5488681899126093e-01
9.9519947897320393e-01 9.5485387919939113e-01
9.9518725003887842e-01 9.5482082537619983e-01
9.9517496271182293e-01 9.5478765685766354e-01
9.9516261658422933e-01 9.5475437297436005e-01
9.9515021124454339e-01 9.5472097305141301e-01
9.9513774627742413e-01 9.5468745640843400e-01
9.9512522126369962e-01 9.5465382235946528e-01
9.9511263578032416e-01 9.5462007021292195e-01
9.9509998940033229e-01 9.5458619927153165e-01
9.9508728169279514e-01 9.5455220883227654e-01
9.9507451222277543e-01 9.5451809818633004e-01
9.9506168055127930e-01 9.5448386661899831e-01
9.9504878623521065e-01 9.5444951340965578e-01
9.9503582882732444e-01 9.5441503783168380e-01
9.9502280787617625e-01 9.5438043915240511e-01
9.9500972292607592e-01 9.5434571663302081e-01
9.9499657351703630e-01 9.5431086952854394e-01
9.9498335918472414e-01 9.5427589708773342e-01
9.9497007946040894e-01 9.5424079855302713e-01
9.9495673387091110e-01 9.5420557316047272e-01
9.9494332193854951e-01 9.5417022013966046e-01
9.9492984318108912e-01 9.5413473871365140e-01
9.9491629711168628e-01 9.5409912809890829e-01
9.9490268323883624e-01 9.5406338750522213e-01
9.9488900106631439e-01 9.5402751613564141e-01
9.9487525009312316e-01 9.5399151318639652e-01
9.9486142981343417e-01 9.5395537784682671e-01
9.9484753971652962e-01 9.5391910929930313e-01
9.9483357928674554e-01 9.5388270671915398e-01
9.9481954800341121e-01 9.5384616927458465e-01
9.9480544534078841e-01 9.5380949612660038e-01
9.9479127076801288e-01 9.5377268642892632e-01
9.9477702374902910e-01 9.5373573932792699e-01
9.9476270374252951e-01 9.5369865396252296e-01
9.9474831020189070e-01 9.5366142946410959e-01
9.9473384257510788e-01 9.5362406495647178e-01
9.9471930030472966e-01 9.5358655955569960e-01
9.9470468282779212e-01 9.5354891237010009e-01
9.9468998957574983e-01 9.5351112250011139e-01
9.9467521997440911e-01 9.5347318903821310e-01
9.9466037344385738e-01 9.5343511106883627e-01
9.9464544939839272e-01 9.5339688766827169e-01
9.9463044724645244e-01 9.5335851790457871e-01
9.9461536639054027e-01 9.5332000083748913e-01
9.9460020622715350e-01 9.5328133551831418e-01
9.9458496614670744e-01 9.5324252098984674e-01
9.9456964553345839e-01 9.5320355628626441e-01
9.9455424376542967e-01 9.5316444043302873e-01
9.9453876021433074e-01 9.5312517244678707e-01
9.9452319424547819e-01 9.5308575133526829e-01
9.9450754521771678e-01 9.5304617609718012e-01
9.9449181248333596e-01 9.5300644572210558e-01
9.9447599538798781e-01 9.5296655919039430e-01
9.9446009327060236e-01 9.5292651547305562e-01
9.9444410546330286e-01 9.5288631353165021e-01
9.9442803129131774e-01 9.5284595231817748e-01
9.9441187007289378e-01 9.5280543077496405e-01
9.9439562111920554e-01 9.5276474783454934e-01
9.9437928373426510e-01 9.5272390241956884e-01
9.9436285721483020e-01 9.5268289344263890e-01
9.9434634085030960e-01 9.5264171980623435e-01
9.9432973392266921e-01 9.5260038040257045e-01
9.9431303570633445e-01 9.5255887411347873e-01
9.9429624546809259e-01 9.5251719981028315e-01
9.9427936246699355e-01 9.5247535635367331e-01
9.9426238595424865e-01 9.5243334259357726e-01
9.9424531517312731e-01 9.5239115736902991e-01
9.9422814935885384e-01 9.5234879950804319e-01
9.9421088773850064e-01 9.5230626782747041e-01
9.9419352953088114e-01 9.5226356113287181e-01
9.9417607394643992e-01 9.5222067821837586e-01
9.9415852018714279e-01 9.5217761786653976e-01
9.9414086744636310e-01 9.5213437884820751e-01
9.9412311490876704e-01 9.5209095992236570e-01
9.9410526175019864e-01 9.5204735983599753e-01
9.9408730713756022e-01 9.5200357732393404e-01
9.9406925022869275e-01 9.5195961110870420e-01
9.9405109017225401e-01 9.5191545990038107e-01
9.9403282610759403e-01 9.5187112239642657e-01
9.9401445716463022e-01 9.5182659728153618e-01
9.9399598246371856e-01 9.5178188322747503e-01
9.9397740111552313e-01 9.5173697889291853e-01
9.9395871222088539e-01 9.5169188292328699e-01
9.9393991487068811e-01 9.5164659395057738e-01
9.9392100814572049e-01 9.5160111059319374e-01
9.9390199111653810e-01 9.5155543145577504e-01
9.9388286284332228e-01 9.5150955512901958e-01
9.9386362237573722e-01 9.5146348018950588e-01
9.9384426875278464e-01 9.5141720519951456e-01
9.9382480100265336e-01 9.5137072870684236e-01
9.9380521814257217e-01 9.5132404924461744e-01
9.9378551917865399e-01 9.5127716533110818e-01
9.9376570310574164e-01 9.5123007546953309e-01
9.9374576890724919e-01 9.5118277814786389e-01
9.9372571555500178e-01 9.5113527183862723e-01
9.9370554200907080e-01 9.5108755499870457e-01
9.9368524721760898e-01 9.5103962606912595e-01
9.9366483011668050e-01 9.5099148347486195e-01
9.9364428963008922e-01 9.5094312562461381e-01
9.9362362466920440e-01 9.5089455091059727e-01
9.9360283413278128e-01 9.5084575770832502e-01
9.9358191690678233e-01 9.5079674437638584e-01
9.9356087186419162e-01 9.5074750925621709e-01
9.9353969786482865e-01 9.5069805067187907e-01
9.9351839375515760e-01 9.5064836692982024e-01
9.9349695836809426e-01 9.5059845631864037e-01
9.9347539052280764e-01 9.5054831710885324e-01
9.9345368902452214e-01 9.5049794755263917e-01
9.9343185266431144e-01 9.5044734588359892e-01
9.9340988021889198e-01 9.5039651031650152e-01
9.9338777045041238e-01 9.5034543904702584e-01
9.9336552210623785e-01 9.5029413025150300e-01
9.9334313391873241e-01 9.5024258208664902e-01
9.9332060460503624e-01 9.5019079268929696e-01
9.9329793286683987e-01 9.5013876017612175e-01
9.9327511739015351e-01 9.5008648264336282e-01
9.9325215684507273e-01 9.5003395816654101e-01
9.9322904988554050e-01 9.4998118480017024e-01
9.9320579514910390e-01 9.4992816057746476e-01
9.9318239125666652e-01 9.4987488351004135e-01
9.9315883681223838e-01 9.4982135158761749e-01
9.9313513040267909e-01 9.4976756277770280e-01
9.9311127059743676e-01 9.4971351502528656e-01
9.9308725594828273e-01 9.4965920625251687e-01
9.9306308498904217e-01 9.4960463435838027e-01
9.9303875623531801e-01 9.4954979721836996e-01
9.9301426818421101e-01 9.4949469268415010e-01
9.9298961931403495e-01 9.4943931858321706e-01
9.9296480808402487e-01 9.4938367271854973e-01
9.9293983293404309e-01 9.4932775286825832e-01
9.9291469228427565e-01 9.4927155678522479e-01
9.9288938453492714e-01 9.4921508219673667e-01
9.9286390806590741e-01 9.4915832680411572e-01
9.9283826123651198e-01 9.4910128828233931e-01
9.9281244238509991e-01 9.4904396427965498e-01
9.9278644982876119e-01 9.4898635241718909e-01
9.9276028186298171e-01 9.4892845028854678e-01
9.9273393676129840e-01 9.4887025545940595e-01
9.9270741277495078e-01 9.4881176546710544e-01
9.9268070813252529e-01 9.4875297782022117e-01
9.9265382103959043e-01 9.4869388999814064e-01
9.9262674967832931e-01 9.4863449945062517e-01
9.9259949220716004e-01 9.4857480359736512e-01
9.9257204676035415e-01 9.4851479982753018e-01
9.9254441144764249e-01 9.4845448549930567e-01
9.9251658435381818e-01 9.4839385793942654e-01
9.9248856353832871e-01 9.4833291444269818e-01
9.9246034703486019e-01 9.4827165227151011e-01
9.9243193285091658e-01 9.4821006865534097e-01
9.9240331896738643e-01 9.4814816079025477e-01
9.9237450333810495e-01 9.4808592583838580e-01
9.9234548388940469e-01 9.4802336092741601e-01
9.9231625851965855e-01 9.4796046315004046e-01
9.9228682509881394e-01 9.4789722956342559e-01
9.9225718146791730e-01 9.4783365718865509e-01
9.9222732543862890e-01 9.4776974301016537e-01
9.9219725479272891e-01 9.4770548397517118e-01
9.9216696728161158e-01 9.4764087699308019e-01
9.9213646062577276e-01 9.4757591893489590e-01
9.9210573251428236e-01 9.4751060663260878e-01
9.9207478060425114e-01 9.4744493687857745e-01
9.9204360252028212e-01 9.4737890642489664e-01
9.9201219585391553e-01 9.4731251198275113e-01
9.9198055816305586e-01 9.4724575022176194e-01
9.9194868697139627e-01 9.4717861776931422e-01
9.9191657976782077e-01 9.4711111120987712e-01
9.9188423400580361e-01 9.4704322708430511e-01
9.9185164710278984e-01 9.4697496188913155e-01
9.9181881643956493e-01 9.4690631207584186e-01
9.9178573935961345e-01 9.4683727405013784e-01
9.9175241316846008e-01 9.4676784417118465e-01
9.9171883513300041e-01 9.4669801875084159e-01
9.9168500248081648e-01 9.4662779405288144e-01
9.9165091239947711e-01 9.4655716629218956e-01
9.9161656203582482e-01 9.4648613163395101e-01
9.9158194849524617e-01 9.4641468619281710e-01
9.9154706884092791e-01 9.4634282603205955e-01
9.9151192009309663e-01 9.4627054716270276e-01
9.9147649922824166e-01 9.4619784554264252e-01
9.9144080317832084e-01 9.4612471707574375e-01
9.9140482882995262e-01 9.4605115761092096e-01
9.9136857302358528e-01 9.4597716294119960e-01
9.9133203255265234e-01 9.4590272880275750e-01
9.9129520416270722e-01 9.4582785087394716e-01
9.9125808455054032e-01 9.4575252477429683e-01
9.9122067036327599e-01 9.4567674606349128e-01
9.9118295819744984e-01 9.4560051024033143e-01
9.9114494459806557e-01 9.4552381274166897e-01
9.9110662605763067e-01 9.4544664894132446e-01
9.9106799901517117e-01 9.4536901414897700e-01
9.9102905985522438e-01 9.4529090360903278e-01
9.9098980490680777e-01 9.4521231249946724e-01
9.9095023044236663e-01 9.4513323593064613e-01
9.9091033267669670e-01 9.4505366894411758e-01
9.9087010776584239e-01 9.4497360651138107e-01
9.9082955180597099e-01 9.4489304353262471e-01
9.9078866083221973e-01 9.4481197483544155e-01
9.9074743081751715e-01 9.4473039517351354e-01
9.9070585767137820e-01 9.4464829922526605e-01
9.9066393723866975e-01 9.4456568159249621e-01
9.9062166529835005e-01 9.4448253679896843e-01
9.9057903756217569e-01 9.4439885928897938e-01
9.9053604967338127e-01 9.4431464342588944e-01
9.9049269720532696e-01 9.4422988349062498e-01
9.9044897566011403e-01 9.4414457368014226e-01
9.9040488046716890e-01 9.4405870810586234e-01
9.9036040698179184e-01 9.4397228079206341e-01
9.9031555048367392e-01 9.4388528567424346e-01
9.9027030617537570e-01 9.4379771659744272e-01
9.9022466918077101e-01 9.4370956731452482e-01
9.9017863454345501e-01 9.4362083148442444e-01
9.9013219722510970e-01 9.4353150267035024e-01
9.9008535210383464e-01 9.4344157433794684e-01
9.9003809397243303e-01 9.4335103985341417e-01
9.8999041753666006e-01 9.4325989248158448e-01
9.8994231741342387e-01 9.4316812538395201e-01
9.8989378812894713e-01 9.4307573161665814e-01
9.8984482411687957e-01 9.4298270412842622e-01
9.8979541971636564e-01 9.4288903575845140e-01
9.8974556917006440e-01 9.4279471923423686e-01
9.8969526662211860e-01 9.4269974716937932e-01
9.8964450611607457e-01 9.4260411206130201e-01
9.8959328159274873e-01 9.4250780628893238e-01
9.8954158688804161e-01 9.4241082211032323e-01
9.8948941573069482e-01 9.4231315166021656e-01
9.8943676173999151e-01 9.4221478694754901e-01
9.8938361842340061e-01 9.4211571985289189e-01
9.8932997917415710e-01 9.4201594212583506e-01
9.8927583726878177e-01 9.4191544538229999e-01
9.8922118586453744e-01 9.4181422110178870e-01
9.8916601799681936e-01 9.4171226062456470e-01
9.8911032657647568e-01 9.4160955514876188e-01
9.8905410438706087e-01 9.4150609572742128e-01
9.8899734408201412e-01 9.4140187326545466e-01
9.8894003818176679e-01 9.4129687851652832e-01
9.8888217907077025e-01 9.4119110207986845e-01
9.8882375899444663e-01 9.4108453439698647e-01
9.8876477005605812e-01 9.4097716574831902e-01
9.8870520421349206e-01 9.4086898624978044e-01
9.8864505327595908e-01 9.4075998584922771e-01
9.8858430890060478e-01 9.4065015432283194e-01
9.8852296258902628e-01 9.4053948127135611e-01
9.8846100568369499e-01 9.4042795611633412e-01
9.8839842936428490e-01 9.4031556809615069e-01
9.8833522464389423e-01 9.4020230626201606e-01
9.8827138236516809e-01 9.4008815947383240e-01
9.8820689319631150e-01 9.3997311639595438e-01
9.8814174762699203e-01 9.3985716549283016e-01
9.8807593596412935e-01 9.3974029502453005e-01
9.8800944832756377e-01 9.3962249304215006e-01
9.8794227464560669e-01 9.3950374738309228e-01
9.8787440465046250e-01 9.3938404566621758e-01
9.8780582787352278e-01 9.3926337528686221e-01
9.8773653364052350e-01 9.3914172341171853e-01
9.8766651106656678e-01 9.3901907697357490e-01
9.8759574905099756e-01 9.3889542266590786e-01
9.8752423627213237e-01 9.3877074693732254e-01
9.8745196118183665e-01 9.3864503598583815e-01
9.8737891199994254e-01 9.3851827575301239e-01
9.8730507670850387e-01 9.3839045191789705e-01
9.8723044304588270e-01 9.3826154989082400e-01
9.8715499850066168e-01 9.3813155480701127e-01
9.8707873030537263e-01 9.3800045151998612e-01
9.8700162543004466e-01 9.3786822459481833e-01
9.8692367057555219e-01 9.3773485830115533e-01
9.8684485216676898e-01 9.3760033660605546e-01
9.8676515634551032e-01 9.3746464316661082e-01
9.8668456896326562e-01 9.3732776132235229e-01
9.8660307557370697e-01 9.3718967408742926e-01
9.8652066142496797e-01 9.3705036414255660e-01
9.8643731145168867e-01 9.3690981382672300e-01
9.8635301026680966e-01 9.3676800512864600e-01
9.8626774215311475e-01 9.3662491967797068e-01
9.8618149105451036e-01 9.3648053873620241e-01
9.8609424056702866e-01 9.3633484318736160e-01
9.8600597392955114e-01 9.3618781352835034e-01
9.8591667401423599e-01 9.3603942985902489e-01
9.8582632331664166e-01 9.3588967187195771e-01
9.8573490394553676e-01 9.3573851884188186e-01
9.8564239761238193e-01 9.3558594961480612e-01
9.8554878562047199e-01 9.3543194259678308e-01
9.8545404885372645e-01 9.3527647574232753e-01
9.8535816776511731e-01 9.3511952654246289e-01
9.8526112236471497e-01 9.3496107201238332e-01
9.8516289220734377e-01 9.3480108867872636e-01
9.8506345637982839e-01 9.3463955256642606e-01
9.8496279348781746e-01 9.3447643918514345e-01
9.8486088164216812e-01 9.3431172351525404e-01
9.8475769844487115e-01 9.3414537999337210e-01
9.8465322097450725e-01 9.3397738249739881e-01
9.8454742577120480e-01 9.3380770433107396e-01
9.8444028882109025e-01 9.3363631820801096e-01
9.8433178554020362e-01 9.3346319623519713e-01
9.8422189075786337e-01 9.3328830989593381e-01
9.8411057869945362e-01 9.3311163003220243e-01
9.8399782296861660e-01 9.3293312682642382e-01
9.8388359652882063e-01 9.3275276978259236e-01
9.8376787168428215e-01 9.3257052770676174e-01
9.8365062006021620e-01 9.3238636868684877e-01
9.8353181258238342e-01 9.3220026007173473e-01
9.8341141945591182e-01 9.3201216844963131e-01
9.8328941014335558e-01 9.3182205962568254e-01
9.8316575334196599e-01 9.3162989859877143e-01
9.8304041696013944e-01 9.3143564953749702e-01
9.8291336809300489e-01 9.3123927575528775e-01
9.8278457299712230e-01 9.3104073968461487e-01
9.8265399706424505e-01 9.3084000285026725e-01
9.8252160479411543e-01 9.3063702584165031e-01
9.8238735976624536e-01 9.3043176828406127e-01
9.8225122461064340e-01 9.3022418880890434e-01
9.8211316097743995e-01 9.3001424502279195e-01
9.8197312950536264e-01 9.2980189347549302e-01
9.8183108978901679e-01 9.2958708962666559e-01
9.8168700034490897e-01 9.2936978781133261e-01
9.8154081857616993e-01 9.2914994120403449e-01
9.8139250073590889e-01 9.2892750178160755e-01
9.8124200188914634e-01 9.2870242028452188e-01
9.8108927587325723e-01 9.2847464617671327e-01
9.8093427525685717e-01 9.2824412760384389e-01
9.8077695129706455e-01 9.2801081134991792e-01
9.8061725389506249e-01 9.2777464279217525e-01
9.8045513154988162e-01 9.2753556585418384e-01
9.8029053131032706e-01 9.2729352295705092e-01
9.8012339872495402e-01 9.2704845496865529e-01
9.7995367779001441e-01 9.2680030115081946e-01
9.7978131089526721e-01 9.2654899910431099e-01
9.7960623876755903e-01 9.2629448471157916e-01
9.7942840041206813e-01 9.2603669207711292e-01
9.7924773305110002e-01 9.2577555346530338e-01
9.7906417206031693e-01 9.2551099923569424e-01
9.7887765090227830e-01 9.2524295777548682e-01
9.7868810105716464e-01 9.2497135542916553e-01
9.7849545195054133e-01 9.2469611642509986e-01
9.7829963087802463e-01 9.2441716279897479e-01
9.7810056292669079e-01 9.2413441431388077e-01
9.7789817089307307e-01 9.2384778837690373e-01
9.7769237519757135e-01 9.2355719995202834e-01
9.7748309379509668e-01 9.2326256146916774e-01
9.7727024208176272e-01 9.2296378272911850e-01
9.7705373279741869e-01 9.2266077080422659e-01
9.7683347592381775e-01 9.2235342993453739e-01
9.7660937857818975e-01 9.2204166141919686e-01
9.7638134490198958e-01 9.2172536350283885e-01
9.7614927594456002e-01 9.2140443125670080e-01
9.7591306954145396e-01 9.2107875645417414e-01
9.7567262018712719e-01 9.2074822744048856e-01
9.7542781890170716e-01 9.2041272899620885e-01
9.7517855309152268e-01 9.2007214219419753e-01
9.7492470640305906e-01 9.1972634424968802e-01
9.7466615856998651e-01 9.1937520836306519e-01
9.7440278525288304e-01 9.1901860355496212e-01
9.7413445787125619e-01 9.1865639449321379e-01
9.7386104342744095e-01 9.1828844131121434e-01
9.7358240432192367e-01 9.1791459941717524e-01
9.7329839815961583e-01 9.1753471929375319e-01
9.7300887754657273e-01 9.1714864628748183e-01
9.7271368987662077e-01 9.1675622038740978e-01
9.7241267710731683e-01 9.1635727599228955e-01
9.7210567552464000e-01 9.1595164166564114e-01
9.7179251549576262e-01 9.1553913987794933e-01
9.7147302120922008e-01 9.1511958673520855e-01
9.7114701040174034e-01 9.1469279169298334e-01
9.7081429407096098e-01 9.1425855725507454e-01
9.7047467617320449e-01 9.1381667865584326e-01
9.7012795330542012e-01 9.1336694352515391e-01
9.6977391437036220e-01 9.1290913153483444e-01
9.6941234022399425e-01 9.1244301402548356e-01
9.6904300330404602e-01 9.1196835361233830e-01
9.6866566723859260e-01 9.1148490376886515e-01
9.6828008643341978e-01 9.1099240838659723e-01
9.6788600563689153e-01 9.1049060130966608e-01
9.6748315948091679e-01 9.0997920584233472e-01
9.6707127199654030e-01 9.0945793422773058e-01
9.6665005610256094e-01 9.0892648709583490e-01
9.6621921306549263e-01 9.0838455287862863e-01
9.6577843192904322e-01 9.0783180719015555e-01
9.6532738891117587e-01 9.0726791216907243e-01
9.6486574676667547e-01 9.0669251578107279e-01
9.6439315411299698e-01 9.0610525107838469e-01
9.6390924471700878e-01 9.0550573541328994e-01
9.6341363674008951e-01 9.0489356960241518e-01
9.6290593193883711e-01 9.0426833703824916e-01
9.6238571481846336e-01 9.0362960274408843e-01
9.6185255173573070e-01 9.0297691236829669e-01
9.6130598994806182e-01 9.0230979111343601e-01
9.6074555660520589e-01 9.0162774259547529e-01
9.6017075767957871e-01 9.0093024762789287e-01
9.5958107683111538e-01 9.0021676292507458e-01
9.5897597420215219e-01 8.9948671971894623e-01
9.5835488513754363e-01 8.9873952228230392e-01
9.5771721882483862e-01 8.9797454635176521e-01
9.5706235684897667e-01 8.9719113744268741e-01
9.5638965165552980e-01 8.9638860904780115e-01
9.5569842491608381e-01 8.9556624071061053e-01
9.5498796578885459e-01 8.9472327596392121e-01
9.5425752906712591e-01 8.9385892012307300e-01
9.5350633320751932e-01 8.9297233792262998e-01
9.5273355822951600e-01 8.9206265098440385e-01
9.5193834347698481e-01 8.9112893510374225e-01
9.5111978523176732e-01 8.9017021734002011e-01
9.5027693416862147e-01 8.8918547289622263e-01
9.4940879263999300e-01 8.8817362177140724e-01
9.4851431177822010e-01 8.8713352516867805e-01
9.4759238840181204e-01 8.8606398164014255e-01
9.4664186171143849e-01 8.8496372294908920e-01
9.4566150976016217e-01 8.8383140962845019e-01
9.4465004568127087e-01 8.8266562621339439e-01
9.4360611365580538e-01 8.8146487612479540e-01
9.4252828460051996e-01 8.8022757617926184e-01
9.4141505155556049e-01 8.7895205070054960e-01
9.4026482474959605e-01 8.7763652520651259e-01
9.3907592631846559e-01 8.7627911964539396e-01
9.3784658465164195e-01 8.7487784115533196e-01
9.3657492833891320e-01 8.7343057632155874e-01
9.3525897968767224e-01 8.7193508290711175e-01
9.3389664777907200e-01 8.7038898103508811e-01
9.3248572102903504e-01 8.6878974380384844e-01
9.3102385921771424e-01 8.6713468732133803e-01
9.2950858494848254e-01 8.6542096015118053e-01
9.2793727449487518e-01 8.6364553217174111e-01
9.2630714799113156e-01 8.6180518286038044e-01
9.2461525891909946e-01 8.5989648902900162e-01
9.2285848284124727e-01 8.5791581205420797e-01
9.2103350532643979e-01 8.5585928466635475e-01
9.1913680901193773e-01 8.5372279738686496e-01
9.1716465974184480e-01 8.5150198473273164e-01
9.1511309171893929e-01 8.4919221134123946e-01
9.1297789160354148e-01 8.4678855820659960e-01
9.1075458148982646e-01 8.4428580926295882e-01
9.0843840068682735e-01 8.4167843859436475e-01
9.0602428622835962e-01 8.3896059860044048e-01
9.0350685203329495e-01 8.3612610949486743e-01
9.0088036663513760e-01 8.3316845055991462e-01
8.9813872939775474e-01 8.3008075362107669e-01
8.9527544513263124e-01 8.2685579923819785e-01
8.9228359703218629e-01 8.2348601612957173e-01
8.8915581783388886e-01 8.1996348435050626e-01
8.8588425913132518e-01 8.1627994273535154e-01
8.8246055875143026e-01 8.1242680108139831e-01
8.7887580612248573e-01 8.0839515750606972e-01
8.7512050556570153e-01 8.0417582134946142e-01
8.7118453745570468e-01 7.9975934193009679e-01
8.6705711721330547e-01 7.9513604340216637e-01
8.6272675211977834e-01 7.9029606591907120e-01
8.5818119597902298e-01 7.8522941329240992e-01
8.5340740170616347e-01 7.7992600735684814e-01
8.4839147199556242e-01 7.7437574931595643e-01
8.4311860832614816e-01 7.6856858845127074e-01
8.3757305870984133e-01 7.6249459871970204e-01
8.3173806479805956e-01 7.5614406392828470e-01
8.2559580925353404e-01 7.4950757233746290e-01
8.1912736470518266e-01 7.4257612167729370e-01
8.1231264617432153e-01 7.3534123562924725e-01
8.0513036964950635e-01 7.2779509278915289e-01
7.9755802057458547e-01 7.1993066893265090e-01
7.8957183749075721e-01 7.1174189298629231e-01
7.8114681807046504e-01 7.0322381637576248e-01
7.7225675743723410e-01 6.9437279425075504e-01
7.6287433214701572e-01 6.8518667530576272e-01
7.5297124769078749e-01 6.7566499430255988e-01
7.4251847296611972e-01 6.6580915769820670e-01
7.3148659190979237e-01 6.5562260772912884e-01
7.1984631011674449e-01 6.4511094375809508e-01
7.0756916211577248e-01 6.3428197183660495e-01
6.9462847154822793e-01 6.2314564511603887e-01
6.8100061903235476e-01 6.1171385104146281e-01
6.6666666666666630e-01 5.9999999999999976e-01


==> neural_bandit/growth_B_00_declining.dat <==
x y
6.6666666666666630e-01 nan
6.8100061903235476e-01 nan
6.9462847154822793e-01 nan
7.0756916211577248e-01 nan
7.1984631011674449e-01 nan
7.3148659190979237e-01 nan
7.4251847296611972e-01 nan
7.5297124769078749e-01 nan
7.6287433214701572e-01 nan
7.7225675743723410e-01 nan
7.8114681807046504e-01 nan
7.8957183749075721e-01 nan
7.9755802057458547e-01 nan
8.0513036964950635e-01 nan
8.1231264617432153e-01 nan
8.1912736470518266e-01 nan
8.2559580925353404e-01 nan
8.3173806479805956e-01 nan
8.3757305870984133e-01 nan
8.4311860832614816e-01 nan
8.4839147199556242e-01 nan
8.5340740170616347e-01 nan
8.5818119597902298e-01 nan
8.6272675211977834e-01 nan
8.6705711721330547e-01 nan
8.7118453745570468e-01 nan
8.7512050556570153e-01 nan
8.7887580612248573e-01 nan
8.8246055875143026e-01 nan
8.8588425913132518e-01 nan
8.8915581783388886e-01 nan
8.9228359703218629e-01 nan
8.9527544513263124e-01 nan
8.9813872939775474e-01 nan
9.0088036663513760e-01 nan
9.0350685203329495e-01 nan
9.0602428622835962e-01 nan
9.0843840068682735e-01 nan
9.1075458148982646e-01 nan
9.1297789160354148e-01 nan
9.1511309171893929e-01 nan
9.1716465974184480e-01 nan
9.1913680901193773e-01 nan
9.2103350532643979e-01 nan
9.2285848284124727e-01 nan
9.2461525891909946e-01 nan
9.2630714799113156e-01 nan
9.2793727449487518e-01 nan
9.2950858494848254e-01 nan
9.3102385921771424e-01 nan
9.3248572102903504e-01 nan
9.3389664777907200e-01 nan
9.3525897968767224e-01 nan
9.3657492833891320e-01 nan
9.3784658465164195e-01 nan
9.3907592631846559e-01 nan
9.4026482474959605e-01 nan
9.4141505155556049e-01 nan
9.4252828460051996e-01 nan
9.4360611365580538e-01 nan
9.4465004568127087e-01 nan
9.4566150976016217e-01 nan
9.4664186171143849e-01 nan
9.4759238840181204e-01 nan
9.4851431177822010e-01 nan
9.4940879263999300e-01 nan
9.5027693416862147e-01 nan
9.5111978523176732e-01 nan
9.5193834347698481e-01 nan
9.5273355822951600e-01 nan
9.5350633320751932e-01 nan
9.5425752906712591e-01 nan
9.5498796578885459e-01 nan
9.5569842491608381e-01 nan
9.5638965165552980e-01 nan
9.5706235684897667e-01 nan
9.5771721882483862e-01 nan
9.5835488513754363e-01 nan
9.5897597420215219e-01 nan
9.5958107683111538e-01 nan
9.6017075767957871e-01 nan
9.6074555660520589e-01 nan
9.6130598994806182e-01 nan
9.6185255173573070e-01 nan
9.6238571481846336e-01 nan
9.6290593193883711e-01 nan
9.6341363674008951e-01 nan
9.6390924471700878e-01 nan
9.6439315411299698e-01 nan
9.6486574676667547e-01 nan
9.6532738891117587e-01 nan
9.6577843192904322e-01 nan
9.6621921306549263e-01 nan
9.6665005610256094e-01 nan
9.6707127199654030e-01 nan
9.6748315948091679e-01 nan
9.6788600563689153e-01 nan
9.6828008643341978e-01 nan
9.6866566723859260e-01 nan
9.6904300330404602e-01 nan
9.6941234022399425e-01 nan
9.6977391437036220e-01 nan
9.7012795330542012e-01 nan
9.7047467617320449e-01 nan
9.7081429407096098e-01 nan
9.7114701040174034e-01 nan
9.7147302120922008e-01 nan
9.7179251549576262e-01 nan
9.7210567552464000e-01 nan
9.7241267710731683e-01 nan
9.7271368987662077e-01 nan
9.7300887754657273e-01 nan
9.7329839815961583e-01 nan
9.7358240432192367e-01 nan
9.7386104342744095e-01 nan
9.7413445787125619e-01 nan
9.7440278525288304e-01 nan
9.7466615856998651e-01 nan
9.7492470640305906e-01 nan
9.7517855309152268e-01 nan
9.7542781890170716e-01 nan
9.7567262018712719e-01 nan
9.7591306954145396e-01 nan
9.7614927594456002e-01 nan
9.7638134490198958e-01 nan
9.7660937857818975e-01 nan
9.7683347592381775e-01 nan
9.7705373279741869e-01 nan
9.7727024208176272e-01 nan
9.7748309379509668e-01 nan
9.7769237519757135e-01 nan
9.7789817089307307e-01 nan
9.7810056292669079e-01 nan
9.7829963087802463e-01 nan
9.7849545195054133e-01 nan
9.7868810105716464e-01 nan
9.7887765090227830e-01 nan
9.7906417206031693e-01 nan
9.7924773305110002e-01 nan
9.7942840041206813e-01 nan
9.7960623876755903e-01 nan
9.7978131089526721e-01 nan
9.7995367779001441e-01 nan
9.8012339872495402e-01 nan
9.8029053131032706e-01 nan
9.8045513154988162e-01 nan
9.8061725389506249e-01 nan
9.8077695129706455e-01 nan
9.8093427525685717e-01 nan
9.8108927587325723e-01 nan
9.8124200188914634e-01 nan
9.8139250073590889e-01 nan
9.8154081857616993e-01 nan
9.8168700034490897e-01 nan
9.8183108978901679e-01 nan
9.8197312950536264e-01 nan
9.8211316097743995e-01 nan
9.8225122461064340e-01 nan
9.8238735976624536e-01 nan
9.8252160479411543e-01 nan
9.8265399706424505e-01 nan
9.8278457299712230e-01 nan
9.8291336809300489e-01 nan
9.8304041696013944e-01 nan
9.8316575334196599e-01 nan
9.8328941014335558e-01 nan
9.8341141945591182e-01 nan
9.8353181258238342e-01 nan
9.8365062006021620e-01 nan
9.8376787168428215e-01 nan
9.8388359652882063e-01 nan
9.8399782296861660e-01 nan
9.8411057869945362e-01 nan
9.8422189075786337e-01 nan
9.8433178554020362e-01 nan
9.8444028882109025e-01 nan
9.8454742577120480e-01 nan
9.8465322097450725e-01 nan
9.8475769844487115e-01 nan
9.8486088164216812e-01 nan
9.8496279348781746e-01 nan
9.8506345637982839e-01 nan
9.8516289220734377e-01 nan
9.8526112236471497e-01 nan
9.8535816776511731e-01 nan
9.8545404885372645e-01 nan
9.8554878562047199e-01 nan
9.8564239761238193e-01 nan
9.8573490394553676e-01 nan
9.8582632331664166e-01 nan
9.8591667401423599e-01 nan
9.8600597392955114e-01 nan
9.8609424056702866e-01 nan
9.8618149105451036e-01 nan
9.8626774215311475e-01 nan
9.8635301026680966e-01 nan
9.8643731145168867e-01 nan
9.8652066142496797e-01 nan
9.8660307557370697e-01 nan
9.8668456896326562e-01 nan
9.8676515634551032e-01 nan
9.8684485216676898e-01 nan
9.8692367057555219e-01 nan
9.8700162543004466e-01 nan
9.8707873030537263e-01 nan
9.8715499850066168e-01 nan
9.8723044304588270e-01 nan
9.8730507670850387e-01 nan
9.8737891199994254e-01 nan
9.8745196118183665e-01 nan
9.8752423627213237e-01 nan
9.8759574905099756e-01 nan
9.8766651106656678e-01 nan
9.8773653364052350e-01 nan
9.8780582787352278e-01 nan
9.8787440465046250e-01 nan
9.8794227464560669e-01 nan
9.8800944832756377e-01 nan
9.8807593596412935e-01 nan
9.8814174762699203e-01 nan
9.8820689319631150e-01 nan
9.8827138236516809e-01 nan
9.8833522464389423e-01 nan
9.8839842936428490e-01 nan
9.8846100568369499e-01 nan
9.8852296258902628e-01 nan
9.8858430890060478e-01 nan
9.8864505327595908e-01 nan
9.8870520421349206e-01 nan
9.8876477005605812e-01 nan
9.8882375899444663e-01 nan
9.8888217907077025e-01 nan
9.8894003818176679e-01 nan
9.8899734408201412e-01 nan
9.8905410438706087e-01 nan
9.8911032657647568e-01 nan
9.8916601799681936e-01 nan
9.8922118586453744e-01 nan
9.8927583726878177e-01 nan
9.8932997917415710e-01 nan
9.8938361842340061e-01 nan
9.8943676173999151e-01 nan
9.8948941573069482e-01 nan
9.8954158688804161e-01 nan
9.8959328159274873e-01 nan
9.8964450611607457e-01 nan
9.8969526662211860e-01 nan
9.8974556917006440e-01 nan
9.8979541971636564e-01 nan
9.8984482411687957e-01 nan
9.8989378812894713e-01 nan
9.8994231741342387e-01 nan
9.8999041753666006e-01 nan
9.9003809397243303e-01 nan
9.9008535210383464e-01 nan
9.9013219722510970e-01 nan
9.9017863454345501e-01 nan
9.9022466918077101e-01 nan
9.9027030617537570e-01 nan
9.9031555048367392e-01 nan
9.9036040698179184e-01 nan
9.9040488046716890e-01 nan
9.9044897566011403e-01 nan
9.9049269720532696e-01 nan
9.9053604967338127e-01 nan
9.9057903756217569e-01 nan
9.9062166529835005e-01 nan
9.9066393723866975e-01 nan
9.9070585767137820e-01 nan
9.9074743081751715e-01 nan
9.9078866083221973e-01 nan
9.9082955180597099e-01 nan
9.9087010776584239e-01 nan
9.9091033267669670e-01 nan
9.9095023044236663e-01 nan
9.9098980490680777e-01 nan
9.9102905985522438e-01 nan
9.9106799901517117e-01 nan
9.9110662605763067e-01 nan
9.9114494459806557e-01 nan
9.9118295819744984e-01 nan
9.9122067036327599e-01 nan
9.9125808455054032e-01 nan
9.9129520416270722e-01 nan
9.9133203255265234e-01 nan
9.9136857302358528e-01 nan
9.9140482882995262e-01 nan
9.9144080317832084e-01 nan
9.9147649922824166e-01 nan
9.9151192009309663e-01 nan
9.9154706884092791e-01 nan
9.9158194849524617e-01 nan
9.9161656203582482e-01 nan
9.9165091239947711e-01 nan
9.9168500248081648e-01 nan
9.9171883513300041e-01 nan
9.9175241316846008e-01 nan
9.9178573935961345e-01 nan
9.9181881643956493e-01 nan
9.9185164710278984e-01 nan
9.9188423400580361e-01 nan
9.9191657976782077e-01 nan
9.9194868697139627e-01 nan
9.9198055816305586e-01 nan
9.9201219585391553e-01 nan
9.9204360252028212e-01 nan
9.9207478060425114e-01 nan
9.9210573251428236e-01 nan
9.9213646062577276e-01 nan
9.9216696728161158e-01 nan
9.9219725479272891e-01 nan
9.9222732543862890e-01 nan
9.9225718146791730e-01 nan
9.9228682509881394e-01 nan
9.9231625851965855e-01 nan
9.9234548388940469e-01 nan
9.9237450333810495e-01 nan
9.9240331896738643e-01 nan
9.9243193285091658e-01 nan
9.9246034703486019e-01 nan
9.9248856353832871e-01 nan
9.9251658435381818e-01 nan
9.9254441144764249e-01 nan
9.9257204676035415e-01 nan
9.9259949220716004e-01 nan
9.9262674967832931e-01 nan
9.9265382103959043e-01 nan
9.9268070813252529e-01 nan
9.9270741277495078e-01 nan
9.9273393676129840e-01 nan
9.9276028186298171e-01 nan
9.9278644982876119e-01 nan
9.9281244238509991e-01 nan
9.9283826123651198e-01 nan
9.9286390806590741e-01 nan
9.9288938453492714e-01 nan
9.9291469228427565e-01 nan
9.9293983293404309e-01 nan
9.9296480808402487e-01 nan
9.9298961931403495e-01 nan
9.9301426818421101e-01 nan
9.9303875623531801e-01 nan
9.9306308498904217e-01 nan
9.9308725594828273e-01 nan
9.9311127059743676e-01 nan
9.9313513040267909e-01 nan
9.9315883681223838e-01 nan
9.9318239125666652e-01 nan
9.9320579514910390e-01 nan
9.9322904988554050e-01 nan
9.9325215684507273e-01 nan
9.9327511739015351e-01 nan
9.9329793286683987e-01 nan
9.9332060460503624e-01 nan
9.9334313391873241e-01 nan
9.9336552210623785e-01 nan
9.9338777045041238e-01 nan
9.9340988021889198e-01 nan
9.9343185266431144e-01 nan
9.9345368902452214e-01 nan
9.9347539052280764e-01 nan
9.9349695836809426e-01 nan
9.9351839375515760e-01 nan
9.9353969786482865e-01 nan
9.9356087186419162e-01 nan
9.9358191690678233e-01 nan
9.9360283413278128e-01 nan
9.9362362466920440e-01 nan
9.9364428963008922e-01 nan
9.9366483011668050e-01 nan
9.9368524721760898e-01 nan
9.9370554200907080e-01 nan
9.9372571555500178e-01 nan
9.9374576890724919e-01 nan
9.9376570310574164e-01 nan
9.9378551917865399e-01 nan
9.9380521814257217e-01 nan
9.9382480100265336e-01 nan
9.9384426875278464e-01 nan
9.9386362237573722e-01 nan
9.9388286284332228e-01 nan
9.9390199111653810e-01 nan
9.9392100814572049e-01 nan
9.9393991487068811e-01 nan
9.9395871222088539e-01 nan
9.9397740111552313e-01 nan
9.9399598246371856e-01 nan
9.9401445716463022e-01 nan
9.9403282610759403e-01 nan
9.9405109017225401e-01 nan
9.9406925022869275e-01 nan
9.9408730713756022e-01 nan
9.9410526175019864e-01 nan
9.9412311490876704e-01 nan
9.9414086744636310e-01 nan
9.9415852018714279e-01 nan
9.9417607394643992e-01 nan
9.9419352953088114e-01 nan
9.9421088773850064e-01 nan
9.9422814935885384e-01 nan
9.9424531517312731e-01 nan
9.9426238595424865e-01 nan
9.9427936246699355e-01 nan
9.9429624546809259e-01 nan
9.9431303570633445e-01 nan
9.9432973392266921e-01 nan
9.9434634085030960e-01 nan
9.9436285721483020e-01 nan
9.9437928373426510e-01 nan
9.9439562111920554e-01 nan
9.9441187007289378e-01 nan
9.9442803129131774e-01 nan
9.9444410546330286e-01 nan
9.9446009327060236e-01 nan
9.9447599538798781e-01 nan
9.9449181248333596e-01 nan
9.9450754521771678e-01 nan
9.9452319424547819e-01 nan
9.9453876021433074e-01 nan
9.9455424376542967e-01 nan
9.9456964553345839e-01 nan
9.9458496614670744e-01 nan
9.9460020622715350e-01 nan
9.9461536639054027e-01 nan
9.9463044724645244e-01 nan
9.9464544939839272e-01 nan
9.9466037344385738e-01 nan
9.9467521997440911e-01 nan
9.9468998957574983e-01 nan
9.9470468282779212e-01 nan
9.9471930030472966e-01 nan
9.9473384257510788e-01 nan
9.9474831020189070e-01 nan
9.9476270374252951e-01 nan
9.9477702374902910e-01 nan
9.9479127076801288e-01 nan
9.9480544534078841e-01 nan
9.9481954800341121e-01 nan
9.9483357928674554e-01 nan
9.9484753971652962e-01 nan
9.9486142981343417e-01 nan
9.9487525009312316e-01 nan
9.9488900106631439e-01 nan
9.9490268323883624e-01 nan
9.9491629711168628e-01 nan
9.9492984318108912e-01 nan
9.9494332193854951e-01 nan
9.9495673387091110e-01 nan
9.9497007946040894e-01 nan
9.9498335918472414e-01 nan
9.9499657351703630e-01 nan
9.9500972292607592e-01 nan
9.9502280787617625e-01 nan
9.9503582882732444e-01 nan
9.9504878623521065e-01 nan
9.9506168055127930e-01 nan
9.9507451222277543e-01 nan
9.9508728169279514e-01 nan
9.9509998940033229e-01 nan
9.9511263578032416e-01 nan
9.9512522126369962e-01 nan
9.9513774627742413e-01 nan
9.9515021124454339e-01 nan
9.9516261658422933e-01 nan
9.9517496271182293e-01 nan
9.9518725003887842e-01 nan
9.9519947897320393e-01 nan
9.9521164991890543e-01 nan
9.9522376327642836e-01 nan
9.9523581944259620e-01 nan
9.9524781881065361e-01 nan
9.9525976177030451e-01 nan
9.9527164870775164e-01 nan
9.9528348000573641e-01 nan
9.9529525604357583e-01 nan
9.9530697719720129e-01 nan
9.9531864383919488e-01 nan
9.9533025633882732e-01 nan
9.9534181506209374e-01 nan
9.9535332037174906e-01 nan
9.9536477262734446e-01 nan
9.9537617218526042e-01 nan
9.9538751939874415e-01 nan
9.9539881461794089e-01 nan
9.9541005818992812e-01 nan
9.9542125045875041e-01 nan
9.9543239176544973e-01 nan
9.9544348244809944e-01 nan
9.9545452284183522e-01 nan
9.9546551327888699e-01 nan
9.9547645408861085e-01 nan
9.9548734559751773e-01 nan
9.9549818812930524e-01 nan
9.9550898200488780e-01 nan
9.9551972754242490e-01 nan
9.9553042505735101e-01 nan
9.9554107486240506e-01 nan
9.9555167726765714e-01 nan
9.9556223258053811e-01 nan
9.9557274110586713e-01 nan
9.9558320314587812e-01 nan


==> neural_bandit/growth_B_01.dat <==
x y std
6.6666666666666685e-01 4.6666666666666667e-01 5.8513891142945020e-17
6.8072446068376691e-01 4.7370309839776825e-01 3.2319792512294412e-03
6.9413767756395894e-01 4.8004273342809800e-01 6.4049271971536575e-03
7.0692564932934143e-01 4.8569747621211690e-01 9.5660500316230249e-03
7.1911189531158870e-01 4.9068216064908049e-01 1.2762401338159438e-02
7.3072263218321898e-01 4.9501348836130010e-01 1.6038877998576864e-02
7.4178560692986639e-01 4.9870927407869992e-01 1.9436912385032586e-02
7.5232920305676332e-01 5.0178797135978326e-01 2.2993703867451813e-02
7.6238176338908414e-01 5.0426844965419315e-01 2.6741779901804548e-02
7.7197107447215096e-01 5.0616999564193510e-01 3.0708665634026858e-02
7.8112396413071605e-01 5.0751251337143921e-01 3.4916465517747429e-02
7.8986597313427298e-01 5.0831689518550038e-01 3.9381214115513867e-02
7.9822107334047387e-01 5.0860552606770049e-01 4.4111930916911880e-02
8.0621141794927897e-01 5.0840286671959622e-01 4.9109411936618629e-02
8.1385712420657319e-01 5.0773603674653578e-01 5.4364902965853917e-02
8.2117610379053596e-01 5.0663529411845021e-01 5.9858910970373887e-02
8.2818396843103559e-01 5.0513429020125433e-01 6.5560494161723243e-02
8.3489404395246647e-01 5.0326998377493204e-01 7.1427390248672895e-02
8.4131752079043609e-01 5.0108213310648353e-01 7.7407262558813861e-02
8.4746375113368422e-01 4.9861235467288906e-01 8.3440154445413459e-02
8.5334067504371658e-01 4.9590282774574429e-01 8.9461978151043647e-02
8.5895532815648412e-01 4.9299480971437432e-01 9.5408602103794204e-02
8.6431436261542649e-01 4.8992717712578704e-01 1.0121993473277222e-01
8.6942450914820113e-01 4.8673520218661304e-01 1.0684339812862506e-01
8.7429292331433428e-01 4.8344971564614048e-01 1.1223634210920286e-01
8.7892738696856232e-01 4.8009671719132835e-01 1.1736720487699213e-01
8.8333636662834292e-01 4.7669740514831693e-01 1.2221548752182892e-01
8.8752895439013779e-01 4.7326853358681398e-01 1.2677079935452323e-01
8.9151472942804921e-01 4.6982297732756306e-01 1.3103131586359465e-01
8.9530357927551196e-01 4.6637038958197508e-01 1.3500198164126920e-01
8.9890551349404413e-01 4.6291786111566591e-01 1.3869272136873548e-01
9.0233049236599538e-01 4.5947052094259772e-01 1.4211683122570512e-01
9.0558828331424057e-01 4.5603204741263903e-01 1.4528963850194188e-01
9.0868834978640112e-01 4.5260508049629922e-01 1.4822745283061298e-01
9.1163977194500867e-01 4.4919154016977558e-01 1.5094679127978777e-01
9.1445119544408315e-01 4.4579286323761663e-01 1.5346383812818654e-01
9.1713080327757024e-01 4.4241017358887469e-01 1.5579409290548454e-01
9.1968630552697095e-01 4.3904440062498623e-01 1.5795216166331344e-01
9.2212494231393483e-01 4.3569635882652280e-01 1.5995165225733571e-01
9.2445349601353577e-01 4.3236679910616072e-01 1.6180514178739686e-01
9.2667830959258590e-01 4.2905644026441331e-01 1.6352419164728674e-01
9.2880530868201705e-01 4.2576598680610778e-01 1.6511939204223930e-01
9.3084002562397550e-01 4.2249613768489691e-01 1.6660042306243428e-01
9.3278762424183559e-01 4.1924758922143113e-01 1.6797612346062818e-01
9.3465292447181203e-01 4.1602103444856270e-01 1.6925456130479105e-01
9.3644042628772084e-01 4.1281716041029437e-01 1.7044310286107570e-01
9.3815433256340319e-01 4.0963664442426884e-01 1.7154847758841926e-01
9.3979857066909778e-01 4.0648014995680681e-01 1.7257683816177663e-01
9.4137681270375850e-01 4.0334832251279684e-01 1.7353381511967839e-01
9.4289249433685962e-01 4.0024178577798553e-01 1.7442456615644361e-01
9.4434883228050437e-01 3.9716113814292814e-01 1.7525382033000705e-01
9.4574884044236818e-01 3.9410694966892967e-01 1.7602591758862227e-01
9.4709534482768376e-01 3.9107975951349039e-01 1.7674484407545188e-01
9.4839099726777931e-01 3.8808007380726445e-01 1.7741426367760335e-01
9.4963828805637607e-01 3.8510836396027798e-01 1.7803754626499971e-01
9.5083955757489425e-01 3.8216506536782385e-01 1.7861779302801511e-01
9.5199700698568324e-01 3.7925057648345767e-01 1.7915785927932962e-01
9.5311270806838699e-01 3.7636525822599221e-01 1.7966037504055801e-01
9.5418861227014395e-01 3.7350943368822176e-01 1.8012776369101394e-01
9.5522655903547327e-01 3.7068338811664636e-01 1.8056225891628094e-01
9.5622828347676359e-01 3.6788736913323972e-01 1.8096592015893945e-01
9.5719542344143882e-01 3.6512158717216314e-01 1.8134064674302594e-01
9.5812952602725265e-01 3.6238621610610211e-01 1.8168819081749812e-01
9.5903205359278765e-01 3.5968139403858362e-01 1.8201016924178010e-01
9.5990438930617261e-01 3.5700722424020243e-01 1.8230807451794045e-01
9.6074784227125021e-01 3.5436377620814696e-01 1.8258328485874839e-01
9.6156365226697749e-01 3.5175108682980621e-01 1.8283707346827630e-01
9.6235299413265096e-01 3.4916916163255407e-01 1.8307061710145736e-01
9.6311698182864858e-01 3.4661797610308664e-01 1.8328500396064698e-01
9.6385667219973592e-01 3.4409747706091931e-01 1.8348124098045132e-01
9.6457306846556568e-01 3.4160758407186054e-01 1.8366026054656123e-01
9.6526712346081034e-01 3.3914819088846115e-01 1.8382292668981776e-01
9.6593974264537186e-01 3.3671916690559078e-01 1.8397004079302959e-01
9.6659178690329595e-01 3.3432035862042608e-01 1.8410234684497681e-01
9.6722407514737530e-01 3.3195159108722661e-01 1.8422053627344392e-01
9.6783738674493036e-01 3.2961266935833933e-01 1.8432525238690259e-01
9.6843246377889403e-01 3.2730337990388814e-01 1.8441709445252802e-01
9.6901001315709756e-01 3.2502349200357949e-01 1.8449662143651194e-01
9.6957070858153072e-01 3.2277275910497794e-01 1.8456435543107827e-01
9.7011519238833466e-01 3.2055092014347047e-01 1.8462078479117042e-01
9.7064407726835733e-01 3.1835770081995485e-01 1.8466636700243913e-01
9.7115794787726928e-01 3.1619281483303235e-01 1.8470153130089170e-01
9.7165736234346700e-01 3.1405596506318390e-01 1.8472668106335421e-01
9.7214285368129727e-01 3.1194684470703526e-01 1.8474219598673869e-01
9.7261493111651875e-01 3.0986513836039242e-01 1.8474843407299371e-01
9.7307408133032280e-01 3.0781052304924050e-01 1.8474573343553968e-01
9.7352076962773548e-01 3.0578266920835689e-01 1.8473441394195753e-01
9.7395544103573251e-01 3.0378124160759545e-01 1.8471477870670339e-01
9.7437852133597791e-01 3.0180590022624798e-01 1.8468711544666516e-01
9.7479041803669642e-01 2.9985630107619654e-01 1.8465169771146334e-01
9.7519152128783904e-01 2.9793209697482792e-01 1.8460878599952418e-01
9.7558220474336466e-01 2.9603293826890259e-01 1.8455862877012214e-01
9.7596282637417564e-01 2.9415847351074742e-01 1.8450146336080228e-01
9.7633372923496220e-01 2.9230835008829309e-01 1.8443751681884543e-01
9.7669524218796722e-01 2.9048221481058495e-01 1.8436700665474082e-01
9.7704768058645786e-01 2.8867971445049029e-01 1.8429014152496978e-01
9.7739134692047891e-01 2.8690049624638336e-01 1.8420712185078905e-01
9.7772653142727428e-01 2.8514420836462750e-01 1.8411814037912594e-01
9.7805351266859242e-01 2.8341050032470277e-01 1.8402338269116339e-01
9.7837255807692602e-01 2.8169902338882136e-01 1.8392302766369600e-01
9.7868392447259400e-01 2.8000943091787278e-01 1.8381724788787843e-01
9.7898785855344050e-01 2.7834137869551173e-01 1.8370621004956386e-01
9.7928459735879603e-01 2.7669452522217353e-01 1.8359007527503959e-01
9.7957436870923953e-01 2.7506853198075909e-01 1.8346899944560802e-01
9.7985739162359076e-01 2.7346306367568352e-01 1.8334313348413245e-01
9.8013387671446706e-01 2.7187778844693178e-01 1.8321262361636623e-01
9.8040402656364978e-01 2.7031237806070407e-01 1.8307761160960889e-01
9.8066803607842201e-01 2.6876650807817493e-01 1.8293823499098297e-01
9.8092609282996857e-01 2.6723985800382760e-01 1.8279462724739631e-01
9.8117837737484859e-01 2.6573211141475939e-01 1.8264691800904889e-01
9.8142506356049819e-01 2.6424295607229092e-01 1.8249523321815431e-01
9.8166631881564825e-01 2.6277208401714586e-01 1.8233969528437713e-01
9.8190230442649928e-01 2.6131919164940409e-01 1.8218042322833167e-01
9.8213317579942938e-01 2.5988397979436784e-01 1.8201753281435135e-01
9.8235908271097416e-01 2.5846615375541715e-01 1.8185113667360953e-01
9.8258016954576954e-01 2.5706542335487287e-01 1.8168134441856248e-01
9.8279657552309929e-01 2.5568150296382253e-01 1.8150826274958043e-01
9.8300843491266487e-01 2.5431411152181138e-01 1.8133199555454454e-01
9.8321587724014137e-01 2.5296297254724359e-01 1.8115264400210243e-01
9.8341902748306675e-01 2.5162781413928770e-01 1.8097030662920216e-01
9.8361800625756413e-01 2.5030836897202724e-01 1.8078507942346020e-01
9.8381292999638037e-01 2.4900437428155256e-01 1.8059705590085531e-01
9.8400391111868779e-01 2.4771557184664172e-01 1.8040632717919328e-01
9.8419105819207453e-01 2.4644170796363518e-01 1.8021298204773253e-01
9.8437447608712225e-01 2.4518253341606902e-01 1.8001710703332627e-01
9.8455426612495156e-01 2.4393780343958857e-01 1.7981878646339117e-01
9.8473052621808654e-01 2.4270727768263259e-01 1.7961810252598473e-01
9.8490335100497894e-01 2.4149072016333792e-01 1.7941513532724024e-01
9.8507283197850737e-01 2.4028789922308577e-01 1.7920996294638114e-01
9.8523905760875186e-01 2.3909858747707605e-01 1.7900266148851449e-01
9.8540211346032847e-01 2.3792256176229104e-01 1.7879330513537958e-01
9.8556208230454900e-01 2.3675960308317862e-01 1.7858196619421129e-01
9.8571904422666423e-01 2.3560949655536181e-01 1.7836871514485778e-01
9.8587307672842583e-01 2.3447203134765707e-01 1.7815362068527982e-01
9.8602425482619704e-01 2.3334700062266114e-01 1.7793674977554408e-01
9.8617265114482500e-01 2.3223420147614421e-01 1.7771816768041090e-01
9.8631833600748031e-01 2.3113343487547020e-01 1.7749793801060806e-01
9.8646137752165619e-01 2.3004450559724354e-01 1.7727612276286900e-01
9.8660184166150666e-01 2.2896722216436741e-01 1.7705278235881156e-01
9.8673979234670450e-01 2.2790139678268070e-01 1.7682797568271888e-01
9.8687529151797171e-01 2.2684684527732787e-01 1.7660176011828377e-01
9.8700839920945160e-01 2.2580338702900038e-01 1.7637419158436779e-01
9.8713917361805803e-01 2.2477084491017729e-01 1.7614532456982390e-01
9.8726767116995018e-01 2.2374904522147970e-01 1.7591521216742484e-01
9.8739394658426216e-01 2.2273781762824291e-01 1.7568390610693668e-01
9.8751805293421369e-01 2.2173699509740138e-01 1.7545145678737403e-01
9.8764004170572228e-01 2.2074641383476967e-01 1.7521791330846748e-01
9.8775996285363432e-01 2.1976591322279640e-01 1.7498332350137472e-01
9.8787786485567430e-01 2.1879533575885807e-01 1.7474773395866117e-01
9.8799379476422489e-01 2.1783452699415468e-01 1.7451119006357557e-01
9.8810779825602979e-01 2.1688333547325925e-01 1.7427373601864352e-01
9.8821991967991241e-01 2.1594161267436945e-01 1.7403541487359997e-01
9.8833020210260225e-01 2.1500921295030326e-01 1.7379626855268127e-01
9.8843868735274898e-01 2.1408599347027310e-01 1.7355633788129321e-01
9.8854541606320567e-01 2.1317181416247249e-01 1.7331566261207512e-01
9.8865042771165879e-01 2.1226653765749931e-01 1.7307428145037315e-01
9.8875376065967413e-01 2.1137002923264028e-01 1.7283223207914047e-01
9.8885545219022997e-01 2.1048215675703461e-01 1.7258955118327693e-01
9.8895553854380347e-01 2.0960279063773202e-01 1.7234627447342279e-01
9.8905405495306975e-01 2.0873180376665865e-01 1.7210243670921954e-01
9.8915103567627638e-01 2.0786907146849862e-01 1.7185807172204917e-01
9.8924651402934916e-01 2.0701447144949933e-01 1.7161321243726491e-01
9.8934052241678061e-01 2.0616788374720380e-01 1.7136789089592425e-01
9.8943309236135712e-01 2.0532919068111263e-01 1.7112213827603465e-01
9.8952425453277182e-01 2.0449827680427660e-01 1.7087598491332423e-01
9.8961403877516640e-01 2.0367502885581662e-01 1.7062946032154505e-01
9.8970247413365497e-01 2.0285933571436895e-01 1.7038259321232110e-01
9.8978958887986224e-01 2.0205108835245139e-01 1.7013541151454986e-01
9.8987541053652706e-01 2.0125017979174298e-01 1.6988794239336599e-01
9.8995996590120028e-01 2.0045650505927193e-01 1.6964021226867756e-01
9.9004328106908246e-01 1.9966996114450228e-01 1.6939224683328266e-01
9.9012538145503104e-01 1.9889044695731048e-01 1.6914407107057566e-01
9.9020629181477271e-01 1.9811786328684239e-01 1.6889570927185088e-01
9.9028603626535394e-01 1.9735211276124004e-01 1.6864718505321336e-01
9.9036463830486032e-01 1.9659309980822604e-01 1.6839852137210248e-01
9.9044212083143113e-01 1.9584073061653523e-01 1.6814974054343931e-01
9.9051850616160253e-01 1.9509491309817989e-01 1.6790086425540257e-01
9.9059381604800212e-01 1.9435555685153702e-01 1.6765191358484338e-01
9.9066807169642135e-01 1.9362257312524392e-01 1.6740290901234445e-01
9.9074129378229203e-01 1.9289587478288880e-01 1.6715387043693203e-01
9.9081350246658906e-01 1.9217537626848377e-01 1.6690481719044750e-01
9.9088471741118167e-01 1.9146099357270480e-01 1.6665576805158600e-01
9.9095495779365428e-01 1.9075264419988708e-01 1.6640674125960858e-01
9.9102424232162123e-01 1.9005024713575974e-01 1.6615775452773582e-01
9.9109258924654886e-01 1.8935372281590721e-01 1.6590882505622756e-01
9.9116001637710960e-01 1.8866299309494275e-01 1.6565996954515808e-01
9.9122654109208241e-01 1.8797798121638043e-01 1.6541120420689109e-01
9.9129218035281796e-01 1.8729861178319118e-01 1.6516254477826176e-01
9.9135695071528684e-01 1.8662481072902909e-01 1.6491400653247226e-01
9.9142086834172294e-01 1.8595650529011501e-01 1.6466560429070673e-01
9.9148394901188208e-01 1.8529362397776178e-01 1.6441735243347136e-01
9.9154620813392391e-01 1.8463609655152960e-01 1.6416926491166647e-01
9.9160766075493778e-01 1.8398385399299677e-01 1.6392135525739568e-01
9.9166832157112395e-01 1.8333682848013258e-01 1.6367363659451811e-01
9.9172820493763658e-01 1.8269495336225960e-01 1.6342612164894935e-01
9.9178732487811272e-01 1.8205816313559225e-01 1.6317882275871692e-01
9.9184569509388931e-01 1.8142639341933800e-01 1.6293175188377493e-01
9.9190332897292188e-01 1.8079958093234988e-01 1.6268492061558448e-01
9.9196023959841884e-01 1.8017766347031708e-01 1.6243834018646372e-01
9.9201643975720000e-01 1.7956057988348087e-01 1.6219202147871400e-01
9.9207194194778459e-01 1.7894827005486505e-01 1.6194597503352573e-01
9.9212675838822917e-01 1.7834067487900787e-01 1.6170021105967042e-01
9.9218090102371304e-01 1.7773773624118458e-01 1.6145473944198271e-01
9.9223438153388677e-01 1.7713939699710871e-01 1.6120956974963740e-01
9.9228721133999276e-01 1.7654560095310096e-01 1.6096471124422632e-01
9.9233940161175904e-01 1.7595629284671491e-01 1.6072017288763954e-01
9.9239096327408571e-01 1.7537141832780842e-01 1.6047596334975511e-01
9.9244190701351820e-01 1.7479092394005041e-01 1.6023209101594252e-01
9.9249224328452512e-01 1.7421475710285256e-01 1.5998856399438297e-01
9.9254198231558455e-01 1.7364286609371563e-01 1.5974539012321190e-01
9.9259113411508060e-01 1.7307520003098115e-01 1.5950257697748746e-01
9.9263970847702487e-01 1.7251170885697750e-01 1.5926013187598789e-01
9.9268771498660247e-01 1.7195234332155190e-01 1.5901806188784420e-01
9.9273516302555220e-01 1.7139705496597940e-01 1.5877637383900928e-01
9.9278206177738382e-01 1.7084579610723785e-01 1.5853507431856947e-01
9.9282842023244144e-01 1.7029851982264232e-01 1.5829416968490098e-01
9.9287424719281514e-01 1.6975517993482864e-01 1.5805366607167523e-01
9.9291955127710629e-01 1.6921573099707840e-01 1.5781356939371660e-01
9.9296434092505381e-01 1.6868012827897633e-01 1.5757388535271619e-01
9.9300862440202375e-01 1.6814832775239327e-01 1.5733461944280513e-01
9.9305240980336651e-01 1.6762028607778545e-01 1.5709577695599031e-01
9.9309570505865052e-01 1.6709596059080306e-01 1.5685736298745601e-01
9.9313851793576757e-01 1.6657530928920072e-01 1.5661938244073512e-01
9.9318085604492479e-01 1.6605829082004181e-01 1.5638184003275193e-01
9.9322272684251822e-01 1.6554486446719030e-01 1.5614474029874098e-01
9.9326413763489629e-01 1.6503499013908257e-01 1.5590808759704367e-01
9.9330509558201796e-01 1.6452862835677226e-01 1.5567188611378610e-01
9.9334560770100178e-01 1.6402574024224220e-01 1.5543613986744145e-01
9.9338568086958057e-01 1.6352628750697620e-01 1.5520085271327883e-01
9.9342532182945342e-01 1.6303023244078441e-01 1.5496602834770157e-01
9.9346453718954686e-01 1.6253753790087658e-01 1.5473167031247811e-01
9.9350333342918284e-01 1.6204816730117694e-01 1.5449778199886768e-01
9.9354171690115989e-01 1.6156208460187421e-01 1.5426436665164284e-01
9.9357969383474676e-01 1.6107925429920245e-01 1.5403142737301292e-01
9.9361727033859570e-01 1.6059964141544508e-01 1.5379896712644853e-01
9.9365445240357286e-01 1.6012321148915931e-01 1.5356698874041166e-01
9.9369124590551439e-01 1.5964993056561233e-01 1.5333549491199241e-01
9.9372765660790274e-01 1.5917976518742777e-01 1.5310448821045475e-01
9.9376369016447441e-01 1.5871268238543415e-01 1.5287397108069420e-01
9.9379935212175430e-01 1.5824864966971239e-01 1.5264394584660876e-01
9.9383464792152232e-01 1.5778763502083698e-01 1.5241441471438560e-01
9.9386958290321437e-01 1.5732960688130579e-01 1.5218537977570534e-01
9.9390416230625733e-01 1.5687453414715463e-01 1.5195684301086693e-01
9.9393839127234407e-01 1.5642238615975168e-01 1.5172880629183294e-01
9.9397227484764517e-01 1.5597313269776741e-01 1.5150127138519978e-01
9.9400581798496379e-01 1.5552674396931626e-01 1.5127423995509245e-01
9.9403902554583401e-01 1.5508319060426534e-01 1.5104771356598731e-01
9.9407190230256204e-01 1.5464244364670657e-01 1.5082169368546350e-01
9.9410445294021632e-01 1.5420447454758840e-01 1.5059618168688574e-01
9.9413668205856354e-01 1.5376925515750273e-01 1.5037117885201903e-01
9.9416859417395620e-01 1.5333675771962435e-01 1.5014668637357820e-01
9.9420019372117019e-01 1.5290695486279796e-01 1.4992270535771279e-01
9.9423148505519432e-01 1.5247981959477050e-01 1.4969923682642969e-01
9.9426247245297561e-01 1.5205532529556495e-01 1.4947628171995472e-01
9.9429316011511903e-01 1.5163344571099135e-01 1.4925384089903426e-01
9.9432355216754298e-01 1.5121415494629348e-01 1.4903191514717926e-01
9.9435365266309450e-01 1.5079742745992641e-01 1.4881050517285249e-01
9.9438346558312107e-01 1.5038323805746329e-01 1.4858961161160039e-01
9.9441299483900669e-01 1.4997156188562660e-01 1.4836923502813107e-01
9.9444224427366379e-01 1.4956237442644313e-01 1.4814937591833999e-01
9.9447121766299384e-01 1.4915565149151741e-01 1.4793003471128396e-01
9.9449991871730670e-01 1.4875136921642321e-01 1.4771121177110574e-01
9.9452835108270643e-01 1.4834950405520789e-01 1.4749290739890905e-01
9.9455651834244474e-01 1.4795003277500959e-01 1.4727512183458685e-01
9.9458442401823677e-01 1.4755293245078255e-01 1.4705785525860271e-01
9.9461207157154852e-01 1.4715818046012896e-01 1.4684110779372730e-01
9.9463946440485029e-01 1.4676575447823476e-01 1.4662487950673042e-01
9.9466660586284095e-01 1.4637563247290719e-01 1.4640917041003015e-01
9.9469349923364070e-01 1.4598779269971165e-01 1.4619398046330048e-01
9.9472014774995665e-01 1.4560221369720469e-01 1.4597930957503705e-01
9.9474655459022066e-01 1.4521887428226324e-01 1.4576515760408390e-01
9.9477272287969676e-01 1.4483775354550465e-01 1.4555152436112076e-01
9.9479865569156467e-01 1.4445883084679884e-01 1.4533840961011296e-01
9.9482435604797703e-01 1.4408208581086782e-01 1.4512581306972352e-01
9.9484982692109125e-01 1.4370749832297178e-01 1.4491373441468977e-01
9.9487507123407593e-01 1.4333504852468029e-01 1.4470217327716459e-01
9.9490009186209494e-01 1.4296471680972517e-01 1.4449112924802349e-01
9.9492489163326758e-01 1.4259648381993456e-01 1.4428060187813757e-01
9.9494947332960615e-01 1.4223033044124608e-01 1.4407059067961478e-01
9.9497383968793152e-01 1.4186623779979657e-01 1.4386109512700868e-01
9.9499799340076733e-01 1.4150418725808772e-01 1.4365211465849631e-01
9.9502193711721465e-01 1.4114416041122516e-01 1.4344364867702591e-01
9.9504567344380346e-01 1.4078613908322973e-01 1.4323569655143500e-01
9.9506920494532847e-01 1.4043010532341954e-01 1.4302825761753982e-01
9.9509253414566179e-01 1.4007604140286023e-01 1.4282133117919635e-01
9.9511566352854941e-01 1.3972392981088352e-01 1.4261491650933436e-01
9.9513859553838935e-01 1.3937375325167126e-01 1.4240901285096469e-01
9.9516133258099093e-01 1.3902549464090364e-01 1.4220361941815990e-01
9.9518387702431643e-01 1.3867913710247159e-01 1.4199873539701069e-01
9.9520623119920926e-01 1.3833466396524952e-01 1.4179435994655640e-01
9.9522839740010194e-01 1.3799205875992945e-01 1.4159049219969219e-01
9.9525037788570947e-01 1.3765130521591395e-01 1.4138713126405211e-01
9.9527217487970832e-01 1.3731238725826628e-01 1.4118427622286958e-01
9.9529379057139844e-01 1.3697528900471817e-01 1.4098192613581539e-01
9.9531522711635190e-01 1.3663999476273186e-01 1.4078008003981379e-01
9.9533648663704677e-01 1.3630648902661674e-01 1.4057873694983733e-01
9.9535757122348567e-01 1.3597475647469923e-01 1.4037789585968108e-01
9.9537848293380438e-01 1.3564478196654414e-01 1.4017755574271637e-01
9.9539922379486201e-01 1.3531655054022654e-01 1.3997771555262489e-01
9.9541979580282258e-01 1.3499004740965384e-01 1.3977837422411374e-01
9.9544020092372132e-01 1.3466525796193637e-01 1.3957953067361142e-01
9.9546044109402010e-01 1.3434216775480518e-01 1.3938118379994568e-01
9.9548051822115013e-01 1.3402076251407666e-01 1.3918333248500331e-01
9.9550043418404199e-01 1.3370102813116300e-01 1.3898597559437320e-01
9.9552019083364818e-01 1.3338295066062675e-01 1.3878911197797117e-01
9.9553978999344861e-01 1.3306651631777949e-01 1.3859274047064987e-01
9.9555923345994946e-01 1.3275171147632350e-01 1.3839685989279099e-01
9.9557852300317085e-01 1.3243852266603451e-01 1.3820146905088282e-01
9.9559766036712261e-01 1.3212693657048663e-01 1.3800656673808215e-01
9.9561664727027177e-01 1.3181694002481642e-01 1.3781215173476088e-01
9.9563548540599789e-01 1.3150852001352717e-01 1.3761822280903863e-01
9.9565417644304244e-01 1.3120166366833091e-01 1.3742477871730047e-01
9.9567272202594448e-01 1.3089635826602919e-01 1.3723181820470159e-01
9.9569112377547009e-01 1.3059259122642997e-01 1.3703934000565768e-01
9.9570938328903191e-01 1.3029035011030105e-01 1.3684734284432243e-01
9.9572750214110128e-01 1.2998962261735941e-01 1.3665582543505239e-01
9.9574548188360834e-01 1.2969039658429446e-01 1.3646478648285898e-01
9.9576332404633805e-01 1.2939265998282640e-01 1.3627422468384834e-01
9.9578103013731556e-01 1.2909640091779701e-01 1.3608413872564951e-01
9.9579860164318457e-01 1.2880160762529408e-01 1.3589452728783055e-01
9.9581604002957724e-01 1.2850826847080693e-01 1.3570538904230378e-01
9.9583334674147683e-01 1.2821637194741436e-01 1.3551672265371956e-01
9.9585052320357459e-01 1.2792590667400239e-01 1.3532852677984986e-01
9.9586757082061561e-01 1.2763686139351335e-01 1.3514080007196058e-01
9.9588449097774223e-01 1.2734922497122328e-01 1.3495354117517439e-01
9.9590128504082676e-01 1.2706298639304919e-01 1.3476674872882294e-01
9.9591795435680042e-01 1.2677813476388472e-01 1.3458042136678963e-01
9.9593450025397290e-01 1.2649465930596332e-01 1.3439455771784339e-01
9.9595092404234864e-01 1.2621254935724863e-01 1.3420915640596193e-01
9.9596722701393303e-01 1.2593179436985244e-01 1.3402421605064732e-01
9.9598341044303729e-01 1.2565238390847802e-01 1.3383973526723203e-01
9.9599947558657254e-01 1.2537430764888974e-01 1.3365571266717660e-01
9.9601542368434082e-01 1.2509755537640768e-01 1.3347214685835870e-01
9.9603125595932041e-01 1.2482211698442722e-01 1.3328903644535459e-01
9.9604697361794459e-01 1.2454798247296291e-01 1.3310638002971215e-01
9.9606257785037511e-01 1.2427514194721567e-01 1.3292417621021616e-01
9.9607806983077030e-01 1.2400358561616427e-01 1.3274242358314647e-01
9.9609345071754873e-01 1.2373330379117875e-01 1.3256112074252840e-01
9.9610872165364750e-01 1.2346428688465720e-01 1.3238026628037611e-01
9.9612388376677408e-01 1.2319652540868371e-01 1.3219985878692883e-01
9.9613893816965482e-01 1.2293000997370881e-01 1.3201989685088050e-01
9.9615388596028021e-01 1.2266473128725053e-01 1.3184037905960264e-01
9.9616872822214064e-01 1.2240068015261645e-01 1.3166130399936080e-01
9.9618346602446195e-01 1.2213784746764644e-01 1.3148267025552457e-01
9.9619810042243628e-01 1.2187622422347495e-01 1.3130447641277151e-01
9.9621263245744540e-01 1.2161580150331339e-01 1.3112672105528508e-01
9.9622706315728282e-01 1.2135657048125166e-01 1.3094940276694667e-01
9.9624139353637076e-01 1.2109852242107863e-01 1.3077252013152202e-01
9.9625562459597261e-01 1.2084164867512119e-01 1.3059607173284213e-01
9.9626975732440215e-01 1.2058594068310176e-01 1.3042005615497845e-01
9.9628379269722789e-01 1.2033138997101300e-01 1.3024447198241293e-01
9.9629773167747471e-01 1.2007798815001121e-01 1.3006931780020320e-01
9.9631157521582114e-01 1.1982572691532625e-01 1.2989459219414257e-01
9.9632532425079268e-01 1.1957459804518826e-01 1.2972029375091454e-01
9.9633897970895247e-01 1.1932459339977175e-01 1.2954642105824379e-01
9.9635254250508731e-01 1.1907570492015514e-01 1.2937297270504136e-01
9.9636601354239107e-01 1.1882792462729716e-01 1.2919994728154580e-01
9.9637939371264461e-01 1.1858124462102833e-01 1.2902734337946006e-01
9.9639268389639235e-01 1.1833565707905827e-01 1.2885515959208363e-01
9.9640588496311511e-01 1.1809115425599814e-01 1.2868339451444097e-01
9.9641899777140086e-01 1.1784772848239780e-01 1.2851204674340544e-01
9.9643202316911117e-01 1.1760537216379782e-01 1.2834111487781971e-01
9.9644496199354593e-01 1.1736407777979574e-01 1.2817059751861160e-01
9.9645781507160380e-01 1.1712383788312664e-01 1.2800049326890695e-01
9.9647058321994053e-01 1.1688464509875715e-01 1.2783080073413833e-01
9.9648326724512426e-01 1.1664649212299361e-01 1.2766151852214999e-01
9.9649586794378897e-01 1.1640937172260332e-01 1.2749264524330023e-01
9.9650838610278236e-01 1.1617327673394895e-01 1.2732417951055885e-01
9.9652082249931573e-01 1.1593820006213580e-01 1.2715611993960285e-01
9.9653317790110540e-01 1.1570413468017204e-01 1.2698846514890785e-01
9.9654545306651698e-01 1.1547107362814098e-01 1.2682121375983674e-01
9.9655764874470498e-01 1.1523901001238615e-01 1.2665436439672562e-01
9.9656976567574795e-01 1.1500793700470771e-01 1.2648791568696566e-01
9.9658180459078438e-01 1.1477784784157126e-01 1.2632186626108333e-01
9.9659376621214513e-01 1.1454873582332811e-01 1.2615621475281694e-01
9.9660565125348344e-01 1.1432059431344684e-01 1.2599095979919089e-01
9.9661746041990096e-01 1.1409341673775623e-01 1.2582610004058689e-01
9.9662919440807585e-01 1.1386719658369911e-01 1.2566163412081272e-01
9.9664085390638424e-01 1.1364192739959704e-01 1.2549756068716855e-01
9.9665243959502126e-01 1.1341760279392588e-01 1.2533387839051049e-01
9.9666395214612213e-01 1.1319421643460156e-01 1.2517058588531202e-01
9.9667539222387691e-01 1.1297176204827623e-01 1.2500768182972291e-01
9.9668676048464688e-01 1.1275023341964455e-01 1.2484516488562568e-01
9.9669805757707652e-01 1.1252962439075982e-01 1.2468303371869019e-01
9.9670928414220616e-01 1.1230992886036024e-01 1.2452128699842605e-01
9.9672044081357958e-01 1.1209114078320434e-01 1.2435992339823239e-01
9.9673152821735356e-01 1.1187325416941603e-01 1.2419894159544581e-01
9.9674254697240039e-01 1.1165626308383914e-01 1.2403834027138717e-01
9.9675349769041488e-01 1.1144016164540083e-01 1.2387811811140489e-01
9.9676438097601383e-01 1.1122494402648415e-01 1.2371827380491754e-01
9.9677519742683829e-01 1.1101060445230923e-01 1.2355880604545402e-01
9.9678594763365036e-01 1.1079713720032350e-01 1.2339971353069218e-01
9.9679663218043246e-01 1.1058453659960024e-01 1.2324099496249578e-01
9.9680725164448059e-01 1.1037279703024545e-01 1.2308264904694922e-01
9.9681780659649954e-01 1.1016191292281319e-01 1.2292467449439115e-01
9.9682829760069436e-01 1.0995187875772908e-01 1.2276707001944637e-01
9.9683872521486117e-01 1.0974268906472143e-01 1.2260983434105581e-01
9.9684908999047683e-01 1.0953433842226082e-01 1.2245296618250559e-01
9.9685939247278699e-01 1.0932682145700670e-01 1.2229646427145389e-01
9.9686963320089073e-01 1.0912013284326239e-01 1.2214032733995683e-01
9.9687981270782733e-01 1.0891426730243707e-01 1.2198455412449309e-01
9.9688993152065919e-01 1.0870921960251512e-01 1.2182914336598646e-01
9.9689999016055353e-01 1.0850498455753302e-01 1.2167409380982785e-01
9.9690998914286411e-01 1.0830155702706301e-01 1.2151940420589546e-01
9.9691992897720927e-01 1.0809893191570426e-01 1.2136507330857398e-01
9.9692981016755200e-01 1.0789710417258047e-01 1.2121109987677253e-01
9.9693963321227574e-01 1.0769606879084440e-01 1.2105748267394119e-01
9.9694939860426035e-01 1.0749582080718929e-01 1.2090422046808665e-01
9.9695910683095668e-01 1.0729635530136676e-01 1.2075131203178660e-01
9.9696875837446020e-01 1.0709766739571094e-01 1.2059875614220310e-01
9.9697835371158250e-01 1.0689975225466937e-01 1.2044655158109469e-01
9.9698789331392290e-01 1.0670260508433990e-01 1.2029469713482774e-01
9.9699737764793794e-01 1.0650622113201388e-01 1.2014319159438673e-01
9.9700680717501045e-01 1.0631059568572536e-01 1.1999203375538312e-01
9.9701618235151734e-01 1.0611572407380640e-01 1.1984122241806432e-01
9.9702550362889553e-01 1.0592160166444824e-01 1.1969075638732046e-01
9.9703477145370845e-01 1.0572822386526792e-01 1.1954063447269098e-01
9.9704398626770951e-01 1.0553558612288132e-01 1.1939085548837068e-01
9.9705314850790661e-01 1.0534368392248102e-01 1.1924141825321381e-01
9.9706225860662467e-01 1.0515251278742037e-01 1.1909232159073867e-01
9.9707131699156670e-01 1.0496206827880264e-01 1.1894356432913041e-01
9.9708032408587388e-01 1.0477234599507550e-01 1.1879514530124356e-01
9.9708928030818667e-01 1.0458334157163100e-01 1.1864706334460365e-01
9.9709818607270262e-01 1.0439505068041059e-01 1.1849931730140795e-01
9.9710704178923426e-01 1.0420746902951536e-01 1.1835190601852608e-01
9.9711584786326612e-01 1.0402059236282120e-01 1.1820482834749915e-01
9.9712460469601127e-01 1.0383441645959912e-01 1.1805808314453890e-01
9.9713331268446548e-01 1.0364893713414018e-01 1.1791166927052582e-01
9.9714197222146339e-01 1.0346415023538560e-01 1.1776558559100671e-01
9.9715058369572973e-01 1.0328005164656114e-01 1.1761983097619183e-01
9.9715914749193346e-01 1.0309663728481670e-01 1.1747440430095119e-01
9.9716766399074019e-01 1.0291390310087005e-01 1.1732930444481045e-01
9.9717613356886203e-01 1.0273184507865538e-01 1.1718453029194627e-01
9.9718455659910910e-01 1.0255045923497619e-01 1.1704008073118094e-01
9.9719293345043791e-01 1.0236974161916264e-01 1.1689595465597689e-01
9.9720126448800139e-01 1.0218968831273305e-01 1.1675215096443017e-01
9.9720955007319623e-01 1.0201029542906008e-01 1.1660866855926383e-01
9.9721779056371107e-01 1.0183155911304058e-01 1.1646550634782082e-01
9.9722598631357240e-01 1.0165347554077013e-01 1.1632266324205631e-01
9.9723413767319113e-01 1.0147604091922106e-01 1.1618013815852946e-01
9.9724224498940739e-01 1.0129925148592515e-01 1.1603793001839510e-01
9.9725030860553598e-01 1.0112310350865968e-01 1.1589603774739474e-01
9.9725832886140964e-01 1.0094759328513783e-01 1.1575446027584722e-01
9.9726630609342271e-01 1.0077271714270268e-01 1.1561319653863916e-01
9.9727424063457415e-01 1.0059847143802510e-01 1.1547224547521477e-01
9.9728213281450828e-01 1.0042485255680537e-01 1.1533160602956539e-01
9.9728998295955817e-01 1.0025185691347852e-01 1.1519127715021898e-01
9.9729779139278496e-01 1.0007948095092296e-01 1.1505125779022869e-01
9.9730555843401925e-01 9.9907721140173364e-02 1.1491154690716178e-01
9.9731328439989986e-01 9.9736573980136342e-02 1.1477214346308760e-01
9.9732096960391348e-01 9.9566035997310190e-02 1.1463304642456586e-01
9.9732861435643261e-01 9.9396103745507530e-02 1.1449425476263408e-01
9.9733621896475488e-01 9.9226773805581855e-02 1.1435576745279522e-01
9.9734378373313837e-01 9.9058042785156772e-02 1.1421758347500446e-01
9.9735130896284063e-01 9.8889907318359338e-02 1.1407970181365669e-01
9.9735879495215352e-01 9.8722364065555804e-02 1.1394212145757265e-01
9.9736624199643986e-01 9.8555409713090986e-02 1.1380484139998556e-01
9.9737365038816850e-01 9.8389040973030806e-02 1.1366786063852727e-01
9.9738102041694920e-01 9.8223254582907787e-02 1.1353117817521419e-01
9.9738835236956658e-01 9.8058047305469548e-02 1.1339479301643327e-01
9.9739564653001467e-01 9.7893415928430455e-02 1.1325870417292713e-01
9.9740290317952984e-01 9.7729357264226102e-02 1.1312291065977974e-01
9.9741012259662354e-01 9.7565868149770918e-02 1.1298741149640155e-01
9.9741730505711479e-01 9.7402945446218497e-02 1.1285220570651466e-01
9.9742445083416276e-01 9.7240586038724638e-02 1.1271729231813714e-01
9.9743156019829760e-01 9.7078786836213612e-02 1.1258267036356820e-01
9.9743863341745143e-01 9.6917544771146683e-02 1.1244833887937250e-01
9.9744567075698942e-01 9.6756856799293828e-02 1.1231429690636462e-01
9.9745267247974001e-01 9.6596719899507702e-02 1.1218054348959303e-01
9.9745963884602451e-01 9.6437131073500645e-02 1.1204707767832450e-01
9.9746657011368656e-01 9.6278087345624153e-02 1.1191389852602798e-01
9.9747346653812019e-01 9.6119585762650755e-02 1.1178100509035842e-01
9.9748032837230061e-01 9.5961623393558668e-02 1.1164839643314030e-01
9.9748715586681003e-01 9.5804197329318899e-02 1.1151607162035167e-01
9.9749394926986723e-01 9.5647304682684814e-02 1.1138402972210733e-01
9.9750070882735309e-01 9.5490942587984046e-02 1.1125226981264241e-01
9.9750743478283987e-01 9.5335108200912927e-02 1.1112079097029548e-01
9.9751412737761580e-01 9.5179798698333387e-02 1.1098959227749232e-01
9.9752078685071299e-01 9.5025011278071878e-02 1.1085867282072835e-01
9.9752741343893203e-01 9.4870743158720988e-02 1.1072803169055248e-01
9.9753400737686859e-01 9.4716991579443036e-02 1.1059766798154945e-01
9.9754056889693832e-01 9.4563753799775940e-02 1.1046758079232318e-01
9.9754709822940146e-01 9.4411027099441699e-02 1.1033776922547965e-01
9.9755359560238721e-01 9.4258808778156469e-02 1.1020823238760961e-01
9.9756006124191965e-01 9.4107096155443132e-02 1.1007896938927131e-01
9.9756649537193876e-01 9.3955886570446095e-02 1.0994997934497346e-01
9.9757289821432715e-01 9.3805177381747790e-02 1.0982126137315758e-01
9.9757926998893054e-01 9.3654965967187781e-02 1.0969281459618095e-01
9.9758561091358278e-01 9.3505249723683515e-02 1.0956463814029933e-01
9.9759192120412710e-01 9.3356026067053163e-02 1.0943673113564899e-01
9.9759820107443953e-01 9.3207292431840505e-02 1.0930909271622975e-01
9.9760445073645021e-01 9.3059046271141893e-02 1.0918172201988735e-01
9.9761067040016516e-01 9.2911285056434895e-02 1.0905461818829597e-01
9.9761686027368790e-01 9.2764006277409133e-02 1.0892778036694070e-01
9.9762302056324137e-01 9.2617207441798841e-02 1.0880120770510003e-01
9.9762915147318765e-01 9.2470886075217182e-02 1.0867489935582827e-01
9.9763525320604918e-01 9.2325039720992791e-02 1.0854885447593812e-01
9.9764132596252875e-01 9.2179665940007705e-02 1.0842307222598301e-01
9.9764736994153069e-01 9.2034762310537283e-02 1.0829755177023948e-01
9.9765338534017900e-01 9.1890326428092015e-02 1.0817229227668984e-01
9.9765937235383839e-01 9.1746355905260757e-02 1.0804729291700445e-01


==> neural_bandit/growth_B_01_band.dat <==
x y
6.6666666666666685e-01 4.6666666666666673e-01
6.8072446068376691e-01 4.7693507764899767e-01
6.9413767756395894e-01 4.8644766062525163e-01
7.0692564932934143e-01 4.9526352624373993e-01
7.1911189531158870e-01 5.0344456198723997e-01
7.3072263218321898e-01 5.1105236635987694e-01
7.4178560692986639e-01 5.1814618646373245e-01
7.5232920305676332e-01 5.2478167522723507e-01
7.6238176338908414e-01 5.3101022955599775e-01
7.7197107447215096e-01 5.3687866127596195e-01
7.8112396413071605e-01 5.4242897888918662e-01
7.8986597313427298e-01 5.4769810930101426e-01
7.9822107334047387e-01 5.5271745698461239e-01
8.0621141794927897e-01 5.5751227865621489e-01
8.1385712420657319e-01 5.6210093971238972e-01
8.2117610379053596e-01 5.6649420508882409e-01
8.2818396843103559e-01 5.7069478436297760e-01
8.3489404395246647e-01 5.7469737402360499e-01
8.4131752079043609e-01 5.7848939566529745e-01
8.4746375113368422e-01 5.8205250911830253e-01
8.5334067504371658e-01 5.8536480589678797e-01
8.5895532815648412e-01 5.8840341181816846e-01
8.6431436261542649e-01 5.9114711185855928e-01
8.6942450914820113e-01 5.9357860031523813e-01
8.7429292331433428e-01 5.9568605775534333e-01
8.7892738696856232e-01 5.9746392206832044e-01
8.8333636662834292e-01 5.9891289267014591e-01
8.8752895439013779e-01 6.0003933294133716e-01
8.9151472942804921e-01 6.0085429319115768e-01
8.9530357927551196e-01 6.0137237122324427e-01
8.9890551349404413e-01 6.0161058248440136e-01
9.0233049236599538e-01 6.0158735216830284e-01
9.0558828331424057e-01 6.0132168591458091e-01
9.0868834978640112e-01 6.0083253332691222e-01
9.1163977194500867e-01 6.0013833144956341e-01
9.1445119544408315e-01 5.9925670136580322e-01
9.1713080327757024e-01 5.9820426649435920e-01
9.1968630552697095e-01 5.9699656228829967e-01
9.2212494231393483e-01 5.9564801108385845e-01
9.2445349601353577e-01 5.9417194089355752e-01
9.2667830959258590e-01 5.9258063191170007e-01
9.2880530868201705e-01 5.9088537884834702e-01
9.3084002562397550e-01 5.8909656074733119e-01
9.3278762424183559e-01 5.8722371268205931e-01
9.3465292447181203e-01 5.8527559575335375e-01
9.3644042628772084e-01 5.8326026327137004e-01
9.3815433256340319e-01 5.8118512201268813e-01
9.3979857066909778e-01 5.7905698811858342e-01
9.4137681270375850e-01 5.7688213763247520e-01
9.4289249433685962e-01 5.7466635193442916e-01
9.4434883228050437e-01 5.7241495847293522e-01
9.4574884044236818e-01 5.7013286725755197e-01
9.4709534482768376e-01 5.6782460358894227e-01
9.4839099726777931e-01 5.6549433748486777e-01
9.4963828805637607e-01 5.6314591022527771e-01
9.5083955757489425e-01 5.6078285839583897e-01
9.5199700698568324e-01 5.5840843576278731e-01
9.5311270806838699e-01 5.5602563326655019e-01
9.5418861227014395e-01 5.5363719737923567e-01
9.5522655903547327e-01 5.5124564703292733e-01
9.5622828347676359e-01 5.4885328929217914e-01
9.5719542344143882e-01 5.4646223391518911e-01
9.5812952602725265e-01 5.4407440692360021e-01
9.5903205359278765e-01 5.4169156328036372e-01
9.5990438930617261e-01 5.3931529875814288e-01
9.6074784227125021e-01 5.3694706106689538e-01
9.6156365226697749e-01 5.3458816029808254e-01
9.6235299413265096e-01 5.3223977873401140e-01
9.6311698182864858e-01 5.2990298006373360e-01
9.6385667219973592e-01 5.2757871804137069e-01
9.6457306846556568e-01 5.2526784461842180e-01
9.6526712346081034e-01 5.2297111757827897e-01
9.6593974264537186e-01 5.2068920769862037e-01
9.6659178690329595e-01 5.1842270546540292e-01
9.6722407514737530e-01 5.1617212736067053e-01
9.6783738674493036e-01 5.1393792174524189e-01
9.6843246377889403e-01 5.1172047435641610e-01
9.6901001315709756e-01 5.0952011344009140e-01
9.6957070858153072e-01 5.0733711453605623e-01
9.7011519238833466e-01 5.0517170493464092e-01
9.7064407726835733e-01 5.0302406782239395e-01
9.7115794787726928e-01 5.0089434613392403e-01
9.7165736234346700e-01 4.9878264612653811e-01
9.7214285368129727e-01 4.9668904069377395e-01
9.7261493111651875e-01 4.9461357243338611e-01
9.7307408133032280e-01 4.9255625648478019e-01
9.7352076962773548e-01 4.9051708315031439e-01
9.7395544103573251e-01 4.8849602031429884e-01
9.7437852133597791e-01 4.8649301567291314e-01
9.7479041803669642e-01 4.8450799878765988e-01
9.7519152128783904e-01 4.8254088297435210e-01
9.7558220474336466e-01 4.8059156703902473e-01
9.7596282637417564e-01 4.7865993687154973e-01
9.7633372923496220e-01 4.7674586690713849e-01
9.7669524218796722e-01 4.7484922146532577e-01
9.7704768058645786e-01 4.7296985597546004e-01
9.7739134692047891e-01 4.7110761809717239e-01
9.7772653142727428e-01 4.6926234874375344e-01
9.7805351266859242e-01 4.6743388301586619e-01
9.7837255807692602e-01 4.6562205105251736e-01
9.7868392447259400e-01 4.6382667880575124e-01
9.7898785855344050e-01 4.6204758874507557e-01
9.7928459735879603e-01 4.6028460049721309e-01
9.7957436870923953e-01 4.5853753142636711e-01
9.7985739162359076e-01 4.5680619715981596e-01
9.8013387671446706e-01 4.5509041206329803e-01
9.8040402656364978e-01 4.5338998967031297e-01
9.8066803607842201e-01 4.5170474306915787e-01
9.8092609282996857e-01 4.5003448525122391e-01
9.8117837737484859e-01 4.4837902942380825e-01
9.8142506356049819e-01 4.4673818929044523e-01
9.8166631881564825e-01 4.4511177930152301e-01
9.8190230442649928e-01 4.4349961487773576e-01
9.8213317579942938e-01 4.4190151260871918e-01
9.8235908271097416e-01 4.4031729042902668e-01
9.8258016954576954e-01 4.3874676777343535e-01
9.8279657552309929e-01 4.3718976571340296e-01
9.8300843491266487e-01 4.3564610707635593e-01
9.8321587724014137e-01 4.3411561654934605e-01
9.8341902748306675e-01 4.3259812076848986e-01
9.8361800625756413e-01 4.3109344839548747e-01
9.8381292999638037e-01 4.2960143018240787e-01
9.8400391111868779e-01 4.2812189902583497e-01
9.8419105819207453e-01 4.2665469001136769e-01
9.8437447608712225e-01 4.2519964044939529e-01
9.8455426612495156e-01 4.2375658990297971e-01
9.8473052621808654e-01 4.2232538020861732e-01
9.8490335100497894e-01 4.2090585549057813e-01
9.8507283197850737e-01 4.1949786216946694e-01
9.8523905760875186e-01 4.1810124896559053e-01
9.8540211346032847e-01 4.1671586689767059e-01
9.8556208230454900e-01 4.1534156927738991e-01
9.8571904422666423e-01 4.1397821170021959e-01
9.8587307672842583e-01 4.1262565203293688e-01
9.8602425482619704e-01 4.1128375039820519e-01
9.8617265114482500e-01 4.0995236915655509e-01
9.8631833600748031e-01 4.0863137288607826e-01
9.8646137752165619e-01 4.0732062836011251e-01
9.8660184166150666e-01 4.0602000452317899e-01
9.8673979234670450e-01 4.0472937246539958e-01
9.8687529151797171e-01 4.0344860539561167e-01
9.8700839920945160e-01 4.0217757861336817e-01
9.8713917361805803e-01 4.0091616948000119e-01
9.8726767116995018e-01 3.9966425738890454e-01
9.8739394658426216e-01 3.9842172373517959e-01
9.8751805293421369e-01 3.9718845188477542e-01
9.8764004170572228e-01 3.9596432714323715e-01
9.8775996285363432e-01 3.9474923672417112e-01
9.8787786485567430e-01 3.9354306971751923e-01
9.8799379476422489e-01 3.9234571705773025e-01
9.8810779825602979e-01 3.9115707149190276e-01
9.8821991967991241e-01 3.8997702754796942e-01
9.8833020210260225e-01 3.8880548150298455e-01
9.8843868735274898e-01 3.8764233135156634e-01
9.8854541606320567e-01 3.8648747677454764e-01
9.8865042771165879e-01 3.8534081910787243e-01
9.8875376065967413e-01 3.8420226131178076e-01
9.8885545219022997e-01 3.8307170794031153e-01
9.8895553854380347e-01 3.8194906511115478e-01
9.8905405495306975e-01 3.8083424047587822e-01
9.8915103567627638e-01 3.7972714319054779e-01
9.8924651402934916e-01 3.7862768388676427e-01
9.8934052241678061e-01 3.7753577464312804e-01
9.8943309236135712e-01 3.7645132895714728e-01
9.8952425453277182e-01 3.7537426171760080e-01
9.8961403877516640e-01 3.7430448917736170e-01
9.8970247413365497e-01 3.7324192892669006e-01
9.8978958887986224e-01 3.7218649986700125e-01
9.8987541053652706e-01 3.7113812218510900e-01
9.8995996590120028e-01 3.7009671732794946e-01
9.9004328106908246e-01 3.6906220797778494e-01
9.9012538145503104e-01 3.6803451802788612e-01
9.9020629181477271e-01 3.6701357255869327e-01
9.9028603626535394e-01 3.6599929781445339e-01
9.9036463830486032e-01 3.6499162118032852e-01
9.9044212083143113e-01 3.6399047115997452e-01
9.9051850616160253e-01 3.6299577735358246e-01
9.9059381604800212e-01 3.6200747043638037e-01
9.9066807169642135e-01 3.6102548213758834e-01
9.9074129378229203e-01 3.6004974521982080e-01
9.9081350246658906e-01 3.5908019345893127e-01
9.9088471741118167e-01 3.5811676162429079e-01
9.9095495779365428e-01 3.5715938545949566e-01
9.9102424232162123e-01 3.5620800166349553e-01
9.9109258924654886e-01 3.5526254787213474e-01
9.9116001637710960e-01 3.5432296264010082e-01
9.9122654109208241e-01 3.5338918542327152e-01
9.9129218035281796e-01 3.5246115656145294e-01
9.9135695071528684e-01 3.5153881726150138e-01
9.9142086834172294e-01 3.5062210958082174e-01
9.9148394901188208e-01 3.4971097641123317e-01
9.9154620813392391e-01 3.4880536146319607e-01
9.9160766075493778e-01 3.4790520925039248e-01
9.9166832157112395e-01 3.4701046507465072e-01
9.9172820493763658e-01 3.4612107501120892e-01
9.9178732487811272e-01 3.4523698589430918e-01
9.9184569509388931e-01 3.4435814530311293e-01
9.9190332897292188e-01 3.4348450154793436e-01
9.9196023959841884e-01 3.4261600365678080e-01
9.9201643975720000e-01 3.4175260136219487e-01
9.9207194194778459e-01 3.4089424508839078e-01
9.9212675838822917e-01 3.4004088593867832e-01
9.9218090102371304e-01 3.3919247568316729e-01
9.9223438153388677e-01 3.3834896674674608e-01
9.9228721133999276e-01 3.3751031219732730e-01
9.9233940161175904e-01 3.3667646573435445e-01
9.9239096327408571e-01 3.3584738167756356e-01
9.9244190701351820e-01 3.3502301495599296e-01
9.9249224328452512e-01 3.3420332109723550e-01
9.9254198231558455e-01 3.3338825621692753e-01
9.9259113411508060e-01 3.3257777700846858e-01
9.9263970847702487e-01 3.3177184073296540e-01
9.9268771498660247e-01 3.3097040520939613e-01
9.9273516302555220e-01 3.3017342880498868e-01
9.9278206177738382e-01 3.2938087042580733e-01
9.9282842023244144e-01 3.2859268950754328e-01
9.9287424719281514e-01 3.2780884600650384e-01
9.9291955127710629e-01 3.2702930039079503e-01
9.9296434092505381e-01 3.2625401363169249e-01
9.9300862440202375e-01 3.2548294719519844e-01
9.9305240980336651e-01 3.2471606303377576e-01
9.9309570505865052e-01 3.2395332357825907e-01
9.9313851793576757e-01 3.2319469172993587e-01
9.9318085604492479e-01 3.2244013085279377e-01
9.9322272684251822e-01 3.2168960476593128e-01
9.9326413763489629e-01 3.2094307773612624e-01
9.9330509558201796e-01 3.2020051447055836e-01
9.9334560770100178e-01 3.1946188010968368e-01
9.9338568086958057e-01 3.1872714022025506e-01
9.9342532182945342e-01 3.1799626078848597e-01
9.9346453718954686e-01 3.1726920821335469e-01
9.9350333342918284e-01 3.1654594930004465e-01
9.9354171690115989e-01 3.1582645125351705e-01
9.9357969383474676e-01 3.1511068167221534e-01
9.9361727033859570e-01 3.1439860854189361e-01
9.9365445240357286e-01 3.1369020022957095e-01
9.9369124590551439e-01 3.1298542547760477e-01
9.9372765660790274e-01 3.1228425339788252e-01
9.9376369016447441e-01 3.1158665346612835e-01
9.9379935212175430e-01 3.1089259551632115e-01
9.9383464792152232e-01 3.1020204973522258e-01
9.9386958290321437e-01 3.0951498665701116e-01
9.9390416230625733e-01 3.0883137715802156e-01
9.9393839127234407e-01 3.0815119245158462e-01
9.9397227484764517e-01 3.0747440408296722e-01
9.9400581798496379e-01 3.0680098392440869e-01
9.9403902554583401e-01 3.0613090417025268e-01
9.9407190230256204e-01 3.0546413733217004e-01
9.9410445294021632e-01 3.0480065623447417e-01
9.9413668205856354e-01 3.0414043400952173e-01
9.9416859417395620e-01 3.0348344409320255e-01
9.9420019372117019e-01 3.0282966022051072e-01
9.9423148505519432e-01 3.0217905642120019e-01
9.9426247245297561e-01 3.0153160701551968e-01
9.9429316011511903e-01 3.0088728661002562e-01
9.9432355216754298e-01 3.0024607009347271e-01
9.9435365266309450e-01 2.9960793263277891e-01
9.9438346558312107e-01 2.9897284966906368e-01
9.9441299483900669e-01 2.9834079691375770e-01
9.9444224427366379e-01 2.9771175034478314e-01
9.9447121766299384e-01 2.9708568620280140e-01
9.9449991871730670e-01 2.9646258098752898e-01
9.9452835108270643e-01 2.9584241145411694e-01
9.9455651834244474e-01 2.9522515460959642e-01
9.9458442401823677e-01 2.9461078770938526e-01
9.9461207157154852e-01 2.9399928825385624e-01
9.9463946440485029e-01 2.9339063398496518e-01
9.9466660586284095e-01 2.9278480288293735e-01
9.9469349923364070e-01 2.9218177316301214e-01
9.9472014774995665e-01 2.9158152327224174e-01
9.9474655459022066e-01 2.9098403188634714e-01
9.9477272287969676e-01 2.9038927790662539e-01
9.9479865569156467e-01 2.8979724045691180e-01
9.9482435604797703e-01 2.8920789888059134e-01
9.9484982692109125e-01 2.8862123273766155e-01
9.9487507123407593e-01 2.8803722180184488e-01
9.9490009186209494e-01 2.8745584605774865e-01
9.9492489163326758e-01 2.8687708569807213e-01
9.9494947332960615e-01 2.8630092112086086e-01
9.9497383968793152e-01 2.8572733292680524e-01
9.9499799340076733e-01 2.8515630191658403e-01
9.9502193711721465e-01 2.8458780908825110e-01
9.9504567344380346e-01 2.8402183563466477e-01
9.9506920494532847e-01 2.8345836294095939e-01
9.9509253414566179e-01 2.8289737258205661e-01
9.9511566352854941e-01 2.8233884632021788e-01
9.9513859553838935e-01 2.8178276610263597e-01
9.9516133258099093e-01 2.8122911405906353e-01
9.9518387702431643e-01 2.8067787249948228e-01
9.9520623119920926e-01 2.8012902391180594e-01
9.9522839740010194e-01 2.7958255095962165e-01
9.9525037788570947e-01 2.7903843647996607e-01
9.9527217487970832e-01 2.7849666348113589e-01
9.9529379057139844e-01 2.7795721514053356e-01
9.9531522711635190e-01 2.7742007480254566e-01
9.9533648663704677e-01 2.7688522597645404e-01
9.9535757122348567e-01 2.7635265233438033e-01
9.9537848293380438e-01 2.7582233770926051e-01
9.9539922379486201e-01 2.7529426609285146e-01
9.9541979580282258e-01 2.7476842163376758e-01
9.9544020092372132e-01 2.7424478863554780e-01
9.9546044109402010e-01 2.7372335155475086e-01
9.9548051822115013e-01 2.7320409499907994e-01
9.9550043418404199e-01 2.7268700372553623e-01
9.9552019083364818e-01 2.7217206263859794e-01
9.9553978999344861e-01 2.7165925678842939e-01
9.9555923345994946e-01 2.7114857136911452e-01
9.9557852300317085e-01 2.7063999171691733e-01
9.9559766036712261e-01 2.7013350330856878e-01
9.9561664727027177e-01 2.6962909175957728e-01
9.9563548540599789e-01 2.6912674282256577e-01
9.9565417644304244e-01 2.6862644238563138e-01
9.9567272202594448e-01 2.6812817647073078e-01
9.9569112377547009e-01 2.6763193123208762e-01
9.9570938328903191e-01 2.6713769295462347e-01
9.9572750214110128e-01 2.6664544805241180e-01
9.9574548188360834e-01 2.6615518306715347e-01
9.9576332404633805e-01 2.6566688466667476e-01
9.9578103013731556e-01 2.6518053964344651e-01
9.9579860164318457e-01 2.6469613491312460e-01
9.9581604002957724e-01 2.6421365751311071e-01
9.9583334674147683e-01 2.6373309460113392e-01
9.9585052320357459e-01 2.6325443345385224e-01
9.9586757082061561e-01 2.6277766146547393e-01
9.9588449097774223e-01 2.6230276614639769e-01
9.9590128504082676e-01 2.6182973512187213e-01
9.9591795435680042e-01 2.6135855613067438e-01
9.9593450025397290e-01 2.6088921702380674e-01
9.9595092404234864e-01 2.6042170576321055e-01
9.9596722701393303e-01 2.5995601042049976e-01
9.9598341044303729e-01 2.5949211917571002e-01
9.9599947558657254e-01 2.5903002031606637e-01
9.9601542368434082e-01 2.5856970223476639e-01
9.9603125595932041e-01 2.5811115342978180e-01
9.9604697361794459e-01 2.5765436250267504e-01
9.9606257785037511e-01 2.5719931815743180e-01
9.9607806983077030e-01 2.5674600919931073e-01
9.9609345071754873e-01 2.5629442453370715e-01
9.9610872165364750e-01 2.5584455316503329e-01
9.9612388376677408e-01 2.5539638419561256e-01
9.9613893816965482e-01 2.5494990682458929e-01
9.9615388596028021e-01 2.5450511034685319e-01
9.9616872822214064e-01 2.5406198415197723e-01
9.9618346602446195e-01 2.5362051772317101e-01
9.9619810042243628e-01 2.5318070063624648e-01
9.9621263245744540e-01 2.5274252255859847e-01
9.9622706315728282e-01 2.5230597324819831e-01
9.9624139353637076e-01 2.5187104255260062e-01
9.9625562459597261e-01 2.5143772040796331e-01
9.9626975732440215e-01 2.5100599683808023e-01
9.9628379269722789e-01 2.5057586195342596e-01
9.9629773167747471e-01 2.5014730595021439e-01
9.9631157521582114e-01 2.4972031910946882e-01
9.9632532425079268e-01 2.4929489179610281e-01
9.9633897970895247e-01 2.4887101445801554e-01
9.9635254250508731e-01 2.4844867762519651e-01
9.9636601354239107e-01 2.4802787190884296e-01
9.9637939371264461e-01 2.4760858800048841e-01
9.9639268389639235e-01 2.4719081667114190e-01
9.9640588496311511e-01 2.4677454877043911e-01
9.9641899777140086e-01 2.4635977522580324e-01
9.9643202316911117e-01 2.4594648704161753e-01
9.9644496199354593e-01 2.4553467529840733e-01
9.9645781507160380e-01 2.4512433115203358e-01
9.9647058321994053e-01 2.4471544583289548e-01
9.9648326724512426e-01 2.4430801064514360e-01
9.9649586794378897e-01 2.4390201696590355e-01
9.9650838610278236e-01 2.4349745624450780e-01
9.9652082249931573e-01 2.4309432000173864e-01
9.9653317790110540e-01 2.4269259982907990e-01
9.9654545306651698e-01 2.4229228738797770e-01
9.9655764874470498e-01 2.4189337440911177e-01
9.9656976567574795e-01 2.4149585269167337e-01
9.9658180459078438e-01 2.4109971410265457e-01
9.9659376621214513e-01 2.4070495057614505e-01
9.9660565125348344e-01 2.4031155411263772e-01
9.9661746041990096e-01 2.3991951677834311e-01
9.9662919440807585e-01 2.3952883070451181e-01
9.9664085390638424e-01 2.3913948808676561e-01
9.9665243959502126e-01 2.3875148118443637e-01
9.9666395214612213e-01 2.3836480231991358e-01
9.9667539222387691e-01 2.3797944387799913e-01
9.9668676048464688e-01 2.3759539830527021e-01
9.9669805757707652e-01 2.3721265810945003e-01
9.9670928414220616e-01 2.3683121585878630e-01
9.9672044081357958e-01 2.3645106418143674e-01
9.9673152821735356e-01 2.3607219576486183e-01
9.9674254697240039e-01 2.3569460335522630e-01
9.9675349769041488e-01 2.3531827975680572e-01
9.9676438097601383e-01 2.3494321783140171e-01
9.9677519742683829e-01 2.3456941049776325e-01
9.9678594763365036e-01 2.3419685073101568e-01
9.9679663218043246e-01 2.3382553156209601e-01
9.9680725164448059e-01 2.3345544607719468e-01
9.9681780659649954e-01 2.3308658741720434e-01
9.9682829760069436e-01 2.3271894877717544e-01
9.9683872521486117e-01 2.3235252340577722e-01
9.9684908999047683e-01 2.3198730460476641e-01
9.9685939247278699e-01 2.3162328572846058e-01
9.9686963320089073e-01 2.3126046018321922e-01
9.9687981270782733e-01 2.3089882142693016e-01
9.9688993152065919e-01 2.3053836296850158e-01
9.9689999016055353e-01 2.3017907836736087e-01
9.9690998914286411e-01 2.2982096123295848e-01
9.9691992897720927e-01 2.2946400522427823e-01
9.9692981016755200e-01 2.2910820404935300e-01
9.9693963321227574e-01 2.2875355146478560e-01
9.9694939860426035e-01 2.2840004127527594e-01
9.9695910683095668e-01 2.2804766733315335e-01
9.9696875837446020e-01 2.2769642353791403e-01
9.9697835371158250e-01 2.2734630383576404e-01
9.9698789331392290e-01 2.2699730221916764e-01
9.9699737764793794e-01 2.2664941272640060e-01
9.9700680717501045e-01 2.2630262944110846e-01
9.9701618235151734e-01 2.2595694649187070e-01
9.9702550362889553e-01 2.2561235805176871e-01
9.9703477145370845e-01 2.2526885833795890e-01
9.9704398626770951e-01 2.2492644161125200e-01
9.9705314850790661e-01 2.2458510217569483e-01
9.9706225860662467e-01 2.2424483437815904e-01
9.9707131699156670e-01 2.2390563260793306e-01
9.9708032408587388e-01 2.2356749129631906e-01
9.9708928030818667e-01 2.2323040491623464e-01
9.9709818607270262e-01 2.2289436798181855e-01
9.9710704178923426e-01 2.2255937504804144e-01
9.9711584786326612e-01 2.2222542071032036e-01
9.9712460469601127e-01 2.2189249960413804e-01
9.9713331268446548e-01 2.2156060640466602e-01
9.9714197222146339e-01 2.2122973582639233e-01
9.9715058369572973e-01 2.2089988262275295e-01
9.9715914749193346e-01 2.2057104158576790e-01
9.9716766399074019e-01 2.2024320754568050e-01
9.9717613356886203e-01 2.1991637537060166e-01
9.9718455659910910e-01 2.1959053996615713e-01
9.9719293345043791e-01 2.1926569627513953e-01
9.9720126448800139e-01 2.1894183927716321e-01
9.9720955007319623e-01 2.1861896398832392e-01
9.9721779056371107e-01 2.1829706546086142e-01
9.9722598631357240e-01 2.1797613878282646e-01
9.9723413767319113e-01 2.1765617907775053e-01
9.9724224498940739e-01 2.1733718150432024e-01
9.9725030860553598e-01 2.1701914125605443e-01
9.9725832886140964e-01 2.1670205356098504e-01
9.9726630609342271e-01 2.1638591368134186e-01
9.9727424063457415e-01 2.1607071691323987e-01
9.9728213281450828e-01 2.1575645858637077e-01
9.9728998295955817e-01 2.1544313406369750e-01
9.9729779139278496e-01 2.1513073874115166e-01
9.9730555843401925e-01 2.1481926804733514e-01
9.9731328439989986e-01 2.1450871744322395e-01
9.9732096960391348e-01 2.1419908242187605e-01
9.9732861435643261e-01 2.1389035850814161e-01
9.9733621896475488e-01 2.1358254125837706e-01
9.9734378373313837e-01 2.1327562626016122e-01
9.9735130896284063e-01 2.1296960913201601e-01
9.9735879495215352e-01 2.1266448552312844e-01
9.9736624199643986e-01 2.1236025111307655e-01
9.9737365038816850e-01 2.1205690161155807e-01
9.9738102041694920e-01 2.1175443275812197e-01
9.9738835236956658e-01 2.1145284032190281e-01
9.9739564653001467e-01 2.1115212010135759e-01
9.9740290317952984e-01 2.1085226792400585e-01
9.9741012259662354e-01 2.1055327964617249e-01
9.9741730505711479e-01 2.1025515115273316e-01
9.9742445083416276e-01 2.0995787835686178e-01
9.9743156019829760e-01 2.0966145719978180e-01
9.9743863341745143e-01 2.0936588365051917e-01
9.9744567075698942e-01 2.0907115370565843e-01
9.9745267247974001e-01 2.0877726338910074e-01
9.9745963884602451e-01 2.0848420875182516e-01
9.9746657011368656e-01 2.0819198587165214e-01
9.9747346653812019e-01 2.0790059085300916e-01
9.9748032837230061e-01 2.0761001982669897e-01
9.9748715586681003e-01 2.0732026894967057e-01
9.9749394926986723e-01 2.0703133440479216e-01
9.9750070882735309e-01 2.0674321240062646e-01
9.9750743478283987e-01 2.0645589917120841e-01
9.9751412737761580e-01 2.0616939097582571e-01
9.9752078685071299e-01 2.0588368409880023e-01
9.9752741343893203e-01 2.0559877484927347e-01
9.9753400737686859e-01 2.0531465956099249e-01
9.9754056889693832e-01 2.0503133459209910e-01
9.9754709822940146e-01 2.0474879632492135e-01
9.9755359560238721e-01 2.0446704116576608e-01
9.9756006124191965e-01 2.0418606554471444e-01
9.9756649537193876e-01 2.0390586591541954e-01
9.9757289821432715e-01 2.0362643875490538e-01
9.9757926998893054e-01 2.0334778056336872e-01
9.9758561091358278e-01 2.0306988786398283e-01
9.9759192120412710e-01 2.0279275720270215e-01
9.9759820107443953e-01 2.0251638514807024e-01
9.9760445073645021e-01 2.0224076829102924e-01
9.9761067040016516e-01 2.0196590324473085e-01
9.9761686027368790e-01 2.0169178664434984e-01
9.9762302056324137e-01 2.0141841514689887e-01
9.9762915147318765e-01 2.0114578543104544e-01
9.9763525320604918e-01 2.0087389419693091e-01
9.9764132596252875e-01 2.0060273816599072e-01
9.9764736994153069e-01 2.0033231408077676e-01
9.9765338534017900e-01 2.0006261870478187e-01
9.9765937235383839e-01 1.9979364882226519e-01
9.9765937235383839e-01 -1.6300937011743691e-02
9.9765338534017900e-01 -1.6281965848597826e-02
9.9764736994153069e-01 -1.6262789459702193e-02
9.9764132596252875e-01 -1.6243406285975301e-02
9.9763525320604918e-01 -1.6223814754945332e-02
9.9762915147318765e-01 -1.6204013280611093e-02
9.9762302056324137e-01 -1.6184000263301190e-02
9.9761686027368790e-01 -1.6163774089531568e-02
9.9761067040016516e-01 -1.6143333131861073e-02
9.9760445073645021e-01 -1.6122675748745458e-02
9.9759820107443953e-01 -1.6101800284389248e-02
9.9759192120412710e-01 -1.6080705068595824e-02
9.9758561091358278e-01 -1.6059388416615819e-02
9.9757926998893054e-01 -1.6037848628993170e-02
9.9757289821432715e-01 -1.6016083991409788e-02
9.9756649537193876e-01 -1.5994092774527360e-02
9.9756006124191965e-01 -1.5971873233828177e-02
9.9755359560238721e-01 -1.5949423609453145e-02
9.9754709822940146e-01 -1.5926742126037952e-02
9.9754056889693832e-01 -1.5903826992547235e-02
9.9753400737686859e-01 -1.5880676402106414e-02
9.9752741343893203e-01 -1.5857288531831493e-02
9.9752078685071299e-01 -1.5833661542656474e-02
9.9751412737761580e-01 -1.5809793579158932e-02
9.9750743478283987e-01 -1.5785682769382553e-02
9.9750070882735309e-01 -1.5761327224658367e-02
9.9749394926986723e-01 -1.5736725039422514e-02
9.9748715586681003e-01 -1.5711874291032768e-02
9.9748032837230061e-01 -1.5686773039581631e-02
9.9747346653812019e-01 -1.5661419327707662e-02
9.9746657011368656e-01 -1.5635811180403830e-02
9.9745963884602451e-01 -1.5609946604823857e-02
9.9745267247974001e-01 -1.5583823590085324e-02
9.9744567075698942e-01 -1.5557440107070789e-02
9.9743863341745143e-01 -1.5530794108225818e-02
9.9743156019829760e-01 -1.5503883527354587e-02
9.9742445083416276e-01 -1.5476706279412500e-02
9.9741730505711479e-01 -1.5449260260296166e-02
9.9741012259662354e-01 -1.5421543346630637e-02
9.9740290317952984e-01 -1.5393553395553636e-02
9.9739564653001467e-01 -1.5365288244496678e-02
9.9738835236956658e-01 -1.5336745710963717e-02
9.9738102041694920e-01 -1.5307923592306399e-02
9.9737365038816850e-01 -1.5278819665496463e-02
9.9736624199643986e-01 -1.5249431686894577e-02
9.9735879495215352e-01 -1.5219757392016850e-02
9.9735130896284063e-01 -1.5189794495297351e-02
9.9734378373313837e-01 -1.5159540689847692e-02
9.9733621896475488e-01 -1.5128993647213360e-02
9.9732861435643261e-01 -1.5098151017126554e-02
9.9732096960391348e-01 -1.5067010427255667e-02
9.9731328439989986e-01 -1.5035569482951261e-02
9.9730555843401925e-01 -1.5003825766988416e-02
9.9729779139278496e-01 -1.4971776839305728e-02
9.9728998295955817e-01 -1.4939420236740469e-02
9.9728213281450828e-01 -1.4906753472760020e-02
9.9727424063457415e-01 -1.4873774037189674e-02
9.9726630609342271e-01 -1.4840479395936482e-02
9.9725832886140964e-01 -1.4806866990709391e-02
9.9725030860553598e-01 -1.4772934238735061e-02
9.9724224498940739e-01 -1.4738678532469948e-02
9.9723413767319113e-01 -1.4704097239308392e-02
9.9722598631357240e-01 -1.4669187701286182e-02
9.9721779056371107e-01 -1.4633947234780245e-02
9.9720955007319623e-01 -1.4598373130203748e-02
9.9720126448800139e-01 -1.4562462651697125e-02
9.9719293345043791e-01 -1.4526213036814256e-02
9.9718455659910910e-01 -1.4489621496204752e-02
9.9717613356886203e-01 -1.4452685213290892e-02
9.9716766399074019e-01 -1.4415401343940398e-02
9.9715914749193346e-01 -1.4377767016134482e-02
9.9715058369572973e-01 -1.4339779329630695e-02
9.9714197222146339e-01 -1.4301435355621103e-02
9.9713331268446548e-01 -1.4262732136385639e-02
9.9712460469601127e-01 -1.4223666684939781e-02
9.9711584786326612e-01 -1.4184235984677954e-02
9.9710704178923426e-01 -1.4144436989010717e-02
9.9709818607270262e-01 -1.4104266620997355e-02
9.9708928030818667e-01 -1.4063721772972645e-02
9.9708032408587388e-01 -1.4022799306168066e-02
9.9707131699156670e-01 -1.3981496050327766e-02
9.9706225860662467e-01 -1.3939808803318299e-02
9.9705314850790661e-01 -1.3897734330732797e-02
9.9704398626770951e-01 -1.3855269365489364e-02
9.9703477145370845e-01 -1.3812410607423053e-02
9.9702550362889553e-01 -1.3769154722872226e-02
9.9701618235151734e-01 -1.3725498344257916e-02
9.9700680717501045e-01 -1.3681438069657756e-02
9.9699737764793794e-01 -1.3636970462372847e-02
9.9698789331392290e-01 -1.3592092050487836e-02
9.9697835371158250e-01 -1.3546799326425316e-02
9.9696875837446020e-01 -1.3501088746492154e-02
9.9695910683095668e-01 -1.3454956730419840e-02
9.9694939860426035e-01 -1.3408399660897352e-02
9.9693963321227574e-01 -1.3361413883096793e-02
9.9692981016755200e-01 -1.3313995704192061e-02
9.9691992897720927e-01 -1.3266141392869718e-02
9.9690998914286411e-01 -1.3217847178832454e-02
9.9689999016055353e-01 -1.3169109252294836e-02
9.9688993152065919e-01 -1.3119923763471347e-02
9.9687981270782733e-01 -1.3070286822056021e-02
9.9686963320089073e-01 -1.3020194496694448e-02
9.9685939247278699e-01 -1.2969642814447194e-02
9.9684908999047683e-01 -1.2918627760244772e-02
9.9683872521486117e-01 -1.2867145276334382e-02
9.9682829760069436e-01 -1.2815191261717290e-02
9.9681780659649954e-01 -1.2762761571577963e-02
9.9680725164448059e-01 -1.2709852016703771e-02
9.9679663218043246e-01 -1.2656458362895542e-02
9.9678594763365036e-01 -1.2602576330368681e-02
9.9677519742683829e-01 -1.2548201593144792e-02
9.9676438097601383e-01 -1.2493329778433385e-02
9.9675349769041488e-01 -1.2437956466004069e-02
9.9674254697240039e-01 -1.2382077187548038e-02
9.9673152821735356e-01 -1.2325687426029783e-02
9.9672044081357958e-01 -1.2268782615028048e-02
9.9670928414220616e-01 -1.2211358138065800e-02
9.9669805757707652e-01 -1.2153409327930367e-02
9.9668676048464688e-01 -1.2094931465981132e-02
9.9667539222387691e-01 -1.2035919781446677e-02
9.9666395214612213e-01 -1.1976369450710456e-02
9.9665243959502126e-01 -1.1916275596584619e-02
9.9664085390638424e-01 -1.1855633287571513e-02
9.9662919440807585e-01 -1.1794437537113608e-02
9.9661746041990096e-01 -1.1732683302830657e-02
9.9660565125348344e-01 -1.1670365485744058e-02
9.9659376621214513e-01 -1.1607478929488824e-02
9.9658180459078438e-01 -1.1544018419512067e-02
9.9656976567574795e-01 -1.1479978682257946e-02
9.9655764874470498e-01 -1.1415354384339466e-02
9.9654545306651698e-01 -1.1350140131695760e-02
9.9653317790110540e-01 -1.1284330468735809e-02
9.9652082249931573e-01 -1.1217919877467050e-02
9.9650838610278236e-01 -1.1150902776609906e-02
9.9649586794378897e-01 -1.1083273520696907e-02
9.9648326724512426e-01 -1.1015026399156386e-02
9.9647058321994053e-01 -1.0946155635381177e-02
9.9645781507160380e-01 -1.0876655385780309e-02
9.9644496199354593e-01 -1.0806519738815856e-02
9.9643202316911117e-01 -1.0735742714021890e-02
9.9641899777140086e-01 -1.0664318261007638e-02
9.9640588496311511e-01 -1.0592240258442825e-02
9.9639268389639235e-01 -1.0519502513025358e-02
9.9637939371264461e-01 -1.0446098758431735e-02
9.9636601354239107e-01 -1.0372022654248636e-02
9.9635254250508731e-01 -1.0297267784886224e-02
9.9633897970895247e-01 -1.0221827658472044e-02
9.9632532425079268e-01 -1.0145695705726279e-02
9.9631157521582114e-01 -1.0068865278816314e-02
9.9629773167747471e-01 -9.9913296501919907e-03
9.9628379269722789e-01 -9.9130820113999263e-03
9.9626975732440215e-01 -9.8341154718766949e-03
9.9625562459597261e-01 -9.7544230577209373e-03
9.9624139353637076e-01 -9.6739977104433883e-03
9.9622706315728282e-01 -9.5928322856950049e-03
9.9621263245744540e-01 -9.5109195519716971e-03
9.9619810042243628e-01 -9.4282521892965626e-03
9.9618346602446195e-01 -9.3448227878781265e-03
9.9616872822214064e-01 -9.2606238467443508e-03
9.9615388596028021e-01 -9.1756477723521079e-03
9.9613893816965482e-01 -9.0898868771716879e-03
9.9612388376677408e-01 -9.0033333782451180e-03
9.9610872165364750e-01 -8.9159793957189065e-03
9.9609345071754873e-01 -8.8278169513496541e-03
9.9607806983077030e-01 -8.7388379669822019e-03
9.9606257785037511e-01 -8.6490342630004824e-03
9.9604697361794459e-01 -8.5583975567492393e-03
9.9603125595932041e-01 -8.4669194609273690e-03
9.9601542368434082e-01 -8.3745914819510214e-03
9.9599947558657254e-01 -8.2814050182868637e-03
9.9598341044303729e-01 -8.1873513587540081e-03
9.9596722701393303e-01 -8.0924216807948812e-03
9.9595092404234864e-01 -7.9966070487133001e-03
9.9593450025397290e-01 -7.8998984118800741e-03
9.9591795435680042e-01 -7.8022866029049120e-03
9.9590128504082676e-01 -7.7037623357737450e-03
9.9588449097774223e-01 -7.6043162039511059e-03
9.9586757082061561e-01 -7.5039386784472306e-03
9.9585052320357459e-01 -7.4026201058474683e-03
9.9583334674147683e-01 -7.3003507063051920e-03
9.9581604002957724e-01 -7.1971205714968511e-03
9.9579860164318457e-01 -7.0929196625364732e-03
9.9578103013731556e-01 -6.9877378078525010e-03
9.9576332404633805e-01 -6.8815647010219416e-03
9.9574548188360834e-01 -6.7743898985645201e-03
9.9572750214110128e-01 -6.6662028176929788e-03
9.9570938328903191e-01 -6.5569927340213829e-03
9.9569112377547009e-01 -6.4467487792277123e-03
9.9567272202594448e-01 -6.3354599386724053e-03
9.9565417644304244e-01 -6.2231150489695519e-03
9.9563548540599789e-01 -6.1097027955114569e-03
9.9561664727027177e-01 -5.9952117099444646e-03
9.9559766036712261e-01 -5.8796301675955176e-03
9.9557852300317085e-01 -5.7629463848483109e-03
9.9555923345994946e-01 -5.6451484164674881e-03
9.9553978999344861e-01 -5.5262241528703793e-03
9.9552019083364818e-01 -5.4061613173444212e-03
9.9550043418404199e-01 -5.2849474632102045e-03
9.9548051822115013e-01 -5.1625699709266504e-03
9.9546044109402010e-01 -5.0390160451405097e-03
9.9544020092372132e-01 -4.9142727116750495e-03
9.9541979580282258e-01 -4.7883268144598978e-03
9.9539922379486201e-01 -4.6611650123983550e-03
9.9537848293380438e-01 -4.5327737761722275e-03
9.9535757122348567e-01 -4.4031393849818523e-03
9.9533648663704677e-01 -4.2722479232205901e-03
9.9531522711635190e-01 -4.1400852770819285e-03
9.9529379057139844e-01 -4.0066371310972237e-03
9.9527217487970832e-01 -3.8718889646033039e-03
9.9525037788570947e-01 -3.7358260481381578e-03
9.9522839740010194e-01 -3.5984334397627382e-03
9.9520623119920926e-01 -3.4596959813068817e-03
9.9518387702431643e-01 -3.3195982945390945e-03
9.9516133258099093e-01 -3.1781247772562637e-03
9.9513859553838935e-01 -3.0352595992934328e-03
9.9511566352854941e-01 -2.8909866984508370e-03
9.9509253414566179e-01 -2.7452897763361184e-03
9.9506920494532847e-01 -2.5981522941202762e-03
9.9504567344380346e-01 -2.4495574682052712e-03
9.9502193711721465e-01 -2.2994882658007587e-03
9.9499799340076733e-01 -2.1479274004085891e-03
9.9497383968793152e-01 -1.9948573272121073e-03
9.9494947332960615e-01 -1.8402602383686961e-03
9.9492489163326758e-01 -1.6841180582030102e-03
9.9490009186209494e-01 -1.5264124382983191e-03
9.9487507123407593e-01 -1.3671247524842944e-03
9.9484982692109125e-01 -1.2062360917179937e-03
9.9482435604797703e-01 -1.0437272588557089e-03
9.9479865569156467e-01 -8.7957876331412610e-04
9.9477272287969676e-01 -7.1377081561610489e-04
9.9474655459022066e-01 -5.4628332182066197e-04
9.9472014774995665e-01 -3.7709587783235632e-04
9.9469349923364070e-01 -2.0618776358882762e-04
9.9466660586284095e-01 -3.3537937122962713e-05
9.9463946440485029e-01 1.4087497150433448e-04
9.9461207157154852e-01 3.1707266640165765e-04
9.9458442401823677e-01 4.9507719217983803e-04
9.9455651834244474e-01 6.7491094042274047e-04
9.9452835108270643e-01 8.5659665629883586e-04
9.9449991871730670e-01 1.0401574453174633e-03
9.9447121766299384e-01 1.2256167802334461e-03
9.9444224427366379e-01 1.4129985081031415e-03
9.9441299483900669e-01 1.6023268574955341e-03
9.9438346558312107e-01 1.7936264458628948e-03
9.9435365266309450e-01 1.9869222870739223e-03
9.9432355216754298e-01 2.1822397991142217e-03
9.9429316011511903e-01 2.3796048119570923e-03
9.9426247245297561e-01 2.5790435756102292e-03
9.9423148505519432e-01 2.7805827683408113e-03
9.9420019372117019e-01 2.9842495050851625e-03
9.9416859417395620e-01 3.1900713460461527e-03
9.9413668205856354e-01 3.3980763054836938e-03
9.9410445294021632e-01 3.6082928607026610e-03
9.9407190230256204e-01 3.8207499612430695e-03
9.9403902554583401e-01 4.0354770382780292e-03
9.9400581798496379e-01 4.2525040142238069e-03
9.9397227484764517e-01 4.4718613125676321e-03
9.9393839127234407e-01 4.6935798679187402e-03
9.9390416230625733e-01 4.9176911362877052e-03
9.9386958290321437e-01 5.1442271056004463e-03
9.9383464792152232e-01 5.3732203064513762e-03
9.9379935212175430e-01 5.6047038231036295e-03
9.9376369016447441e-01 5.8387113047399519e-03
9.9372765660790274e-01 6.0752769769730208e-03
9.9369124590551439e-01 6.3144356536199153e-03
9.9365445240357286e-01 6.5562227487476477e-03
9.9361727033859570e-01 6.8006742889965555e-03
9.9357969383474676e-01 7.0478269261895210e-03
9.9354171690115989e-01 7.2977179502313749e-03
9.9350333342918284e-01 7.5503853023092538e-03
9.9346453718954686e-01 7.8058675883984630e-03
9.9342532182945342e-01 8.0642040930828385e-03
9.9338568086958057e-01 8.3254347936973783e-03
9.9334560770100178e-01 8.5896003748007488e-03
9.9330509558201796e-01 8.8567422429861598e-03
9.9326413763489629e-01 9.1269025420389061e-03
9.9322272684251822e-01 9.4001241684493198e-03
9.9318085604492479e-01 9.6764507872898753e-03
9.9313851793576757e-01 9.9559268484656072e-03
9.9309570505865052e-01 1.0238597603347055e-02
9.9305240980336651e-01 1.0524509121795145e-02
9.9300862440202375e-01 1.0813708309588138e-02
9.9296434092505381e-01 1.1106242926260140e-02
9.9291955127710629e-01 1.1402161603361799e-02
9.9287424719281514e-01 1.1701513863153407e-02
9.9282842023244144e-01 1.2004350137741343e-02
9.9278206177738382e-01 1.2310721788668377e-02
9.9273516302555220e-01 1.2620681126970124e-02
9.9268771498660247e-01 1.2934281433707701e-02
9.9263970847702487e-01 1.3251576980989610e-02
9.9259113411508060e-01 1.3572623053493688e-02
9.9254198231558455e-01 1.3897475970503725e-02
9.9249224328452512e-01 1.4226193108469593e-02
9.9244190701351820e-01 1.4558832924107895e-02
9.9239096327408571e-01 1.4895454978053307e-02
9.9233940161175904e-01 1.5236119959075367e-02
9.9228721133999276e-01 1.5580889708874640e-02
9.9223438153388677e-01 1.5929827247471301e-02
9.9218090102371304e-01 1.6282996799201865e-02
9.9212675838822917e-01 1.6640463819337453e-02
9.9207194194778459e-01 1.7002295021339320e-02
9.9201643975720000e-01 1.7368558404766865e-02
9.9196023959841884e-01 1.7739323283853359e-02
9.9190332897292188e-01 1.8114660316765396e-02
9.9184569509388931e-01 1.8494641535563072e-02
9.9178732487811272e-01 1.8879340376875331e-02
9.9172820493763658e-01 1.9268831713310258e-02
9.9166832157112395e-01 1.9663191885614467e-02
9.9160766075493778e-01 2.0062498735601092e-02
9.9154620813392391e-01 2.0466831639863126e-02
9.9148394901188208e-01 2.0876271544290420e-02
9.9142086834172294e-01 2.1290900999408280e-02
9.9135695071528684e-01 2.1710804196556827e-02
9.9129218035281796e-01 2.2136067004929427e-02
9.9122654109208241e-01 2.2566777009489336e-02
9.9116001637710960e-01 2.3003023549784674e-02
9.9109258924654886e-01 2.3444897759679645e-02
9.9102424232162123e-01 2.3892492608023924e-02
9.9095495779365428e-01 2.4345902940278497e-02
9.9088471741118167e-01 2.4805225521118801e-02
9.9081350246658906e-01 2.5270559078036270e-02
9.9074129378229203e-01 2.5742004345956776e-02
9.9066807169642135e-01 2.6219664112899471e-02
9.9059381604800212e-01 2.6703643266693639e-02
9.9051850616160253e-01 2.7194048842777319e-02
9.9044212083143113e-01 2.7690990073095917e-02
9.9036463830486032e-01 2.8194578436123552e-02
9.9028603626535394e-01 2.8704927708026684e-02
9.9020629181477271e-01 2.9222154014991508e-02
9.9012538145503104e-01 2.9746375886734816e-02
9.9004328106908246e-01 3.0277714311219617e-02
9.8995996590120028e-01 3.0816292790594363e-02
9.8987541053652706e-01 3.1362237398376985e-02
9.8978958887986224e-01 3.1915676837901530e-02
9.8970247413365497e-01 3.2476742502047851e-02
9.8961403877516640e-01 3.3045568534271569e-02
9.8952425453277182e-01 3.3622291890952366e-02
9.8943309236135712e-01 3.4207052405077987e-02
9.8934052241678061e-01 3.4799992851279549e-02
9.8924651402934916e-01 3.5401259012234426e-02
9.8915103567627638e-01 3.6010999746449446e-02
9.8905405495306975e-01 3.6629367057439105e-02
9.8895553854380347e-01 3.7256516164309222e-02
9.8885545219022997e-01 3.7892605573757676e-02
9.8875376065967413e-01 3.8537797153499809e-02
9.8865042771165879e-01 3.9192256207126158e-02
9.8854541606320567e-01 3.9856151550397373e-02
9.8843868735274898e-01 4.0529655588979890e-02
9.8833020210260225e-01 4.1212944397621992e-02
9.8821991967991241e-01 4.1906197800769485e-02
9.8810779825602979e-01 4.2609599454615732e-02
9.8799379476422489e-01 4.3323336930579104e-02
9.8787786485567430e-01 4.4047601800196901e-02
9.8775996285363432e-01 4.4782589721421684e-02
9.8764004170572228e-01 4.5528500526302196e-02
9.8751805293421369e-01 4.6285538310027352e-02
9.8739394658426216e-01 4.7053911521306224e-02
9.8726767116995018e-01 4.7833833054054864e-02
9.8713917361805803e-01 4.8625520340353390e-02
9.8700839920945160e-01 4.9429195444632590e-02
9.8687529151797171e-01 5.0245085159044106e-02
9.8673979234670450e-01 5.1073421099961824e-02
9.8660184166150666e-01 5.1914439805555851e-02
9.8646137752165619e-01 5.2768382834374544e-02
9.8631833600748031e-01 5.3635496864862131e-02
9.8617265114482500e-01 5.4516033795733304e-02
9.8602425482619704e-01 5.5410250847117065e-02
9.8587307672842583e-01 5.6318410662377250e-02
9.8571904422666423e-01 5.7240781410504038e-02
9.8556208230454900e-01 5.8177636888967321e-02
9.8540211346032847e-01 5.9129256626911458e-02
9.8523905760875186e-01 6.0095925988561560e-02
9.8507283197850737e-01 6.1077936276704631e-02
9.8490335100497894e-01 6.2075584836097680e-02
9.8473052621808654e-01 6.3089175156647859e-02
9.8455426612495156e-01 6.4119016976197402e-02
9.8437447608712225e-01 6.5165426382742753e-02
9.8419105819207453e-01 6.6228725915902648e-02
9.8400391111868779e-01 6.7309244667448448e-02
9.8381292999638037e-01 6.8407318380697246e-02
9.8361800625756413e-01 6.9523289548567041e-02
9.8341902748306675e-01 7.0657507510085538e-02
9.8321587724014137e-01 7.1810328545141161e-02
9.8300843491266487e-01 7.2982115967266836e-02
9.8279657552309929e-01 7.4173240214242098e-02
9.8258016954576954e-01 7.5384078936310384e-02
9.8235908271097416e-01 7.6615017081807624e-02
9.8213317579942938e-01 7.7866446980016490e-02
9.8190230442649928e-01 7.9138768421072425e-02
9.8166631881564825e-01 8.0432388732768728e-02
9.8142506356049819e-01 8.1747722854136617e-02
9.8117837737484859e-01 8.3085193405710495e-02
9.8092609282996857e-01 8.4445230756431289e-02
9.8066803607842201e-01 8.5828273087191959e-02
9.8040402656364978e-01 8.7234766451095180e-02
9.8013387671446706e-01 8.8665164830565552e-02
9.7985739162359076e-01 9.0119930191551068e-02
9.7957436870923953e-01 9.1599532535151074e-02
9.7928459735879603e-01 9.3104449947133933e-02
9.7898785855344050e-01 9.4635168645947870e-02
9.7868392447259400e-01 9.6192183029994355e-02
9.7837255807692602e-01 9.7775995725125353e-02
9.7805351266859242e-01 9.9387117633539385e-02
9.7772653142727428e-01 1.0102606798550157e-01
9.7739134692047891e-01 1.0269337439559431e-01
9.7704768058645786e-01 1.0438957292552051e-01
9.7669524218796722e-01 1.0611520815584413e-01
9.7633372923496220e-01 1.0787083326944766e-01
9.7596282637417564e-01 1.0965701014994514e-01
9.7558220474336466e-01 1.1147430949878046e-01
9.7519152128783904e-01 1.1332331097530374e-01
9.7479041803669642e-01 1.1520460336473320e-01
9.7437852133597791e-01 1.1711878477958282e-01
9.7395544103573251e-01 1.1906646290089207e-01
9.7352076962773548e-01 1.2104825526639937e-01
9.7307408133032280e-01 1.2306478961370082e-01
9.7261493111651875e-01 1.2511670428739871e-01
9.7214285368129727e-01 1.2720464872029658e-01
9.7165736234346700e-01 1.2932928399982968e-01
9.7115794787726928e-01 1.3149128353214065e-01
9.7064407726835733e-01 1.3369133381751572e-01
9.7011519238833466e-01 1.3593013535230006e-01
9.6957070858153072e-01 1.3820840367389967e-01
9.6901001315709756e-01 1.4052687056706756e-01
9.6843246377889403e-01 1.4288628545136012e-01
9.6783738674493036e-01 1.4528741697143674e-01
9.6722407514737530e-01 1.4773105481378268e-01
9.6659178690329595e-01 1.5021801177544927e-01
9.6593974264537186e-01 1.5274912611256120e-01
9.6526712346081034e-01 1.5532526419864340e-01
9.6457306846556568e-01 1.5794732352529930e-01
9.6385667219973592e-01 1.6061623608046799e-01
9.6311698182864858e-01 1.6333297214243966e-01
9.6235299413265096e-01 1.6609854453109671e-01
9.6156365226697749e-01 1.6891401336152992e-01
9.6074784227125021e-01 1.7178049134939857e-01
9.5990438930617261e-01 1.7469914972226197e-01
9.5903205359278765e-01 1.7767122479680353e-01
9.5812952602725265e-01 1.8069802528860399e-01
9.5719542344143882e-01 1.8378094042913720e-01
9.5622828347676359e-01 1.8692144897430027e-01
9.5522655903547327e-01 1.9012112920036542e-01
9.5418861227014395e-01 1.9338166999720782e-01
9.5311270806838699e-01 1.9670488318543419e-01
9.5199700698568324e-01 2.0009271720412805e-01
9.5083955757489425e-01 2.0354727233980874e-01
9.4963828805637607e-01 2.0707081769527827e-01
9.4839099726777931e-01 2.1066581012966110e-01
9.4709534482768376e-01 2.1433491543803851e-01
9.4574884044236818e-01 2.1808103208030741e-01
9.4434883228050437e-01 2.2190731781292108e-01
9.4289249433685962e-01 2.2581721962154191e-01
9.4137681270375850e-01 2.2981450739311846e-01
9.3979857066909778e-01 2.3390331179503018e-01
9.3815433256340319e-01 2.3808816683584957e-01
9.3644042628772084e-01 2.4237405754921867e-01
9.3465292447181203e-01 2.4676647314377165e-01
9.3278762424183559e-01 2.5127146576080295e-01
9.3084002562397550e-01 2.5589571462246263e-01
9.2880530868201705e-01 2.6064659476386848e-01
9.2667830959258590e-01 2.6553224861712654e-01
9.2445349601353577e-01 2.7056165731876386e-01
9.2212494231393483e-01 2.7574470656918709e-01
9.1968630552697095e-01 2.8109223896167279e-01
9.1713080327757024e-01 2.8661608068339017e-01
9.1445119544408315e-01 2.9232902510943010e-01
9.1163977194500867e-01 2.9824474888998781e-01
9.0868834978640112e-01 3.0437762766568621e-01
9.0558828331424057e-01 3.1074240891069715e-01
9.0233049236599538e-01 3.1735368971689260e-01
8.9890551349404413e-01 3.2422513974693046e-01
8.9530357927551196e-01 3.3136840794070588e-01
8.9151472942804921e-01 3.3879166146396844e-01
8.8752895439013779e-01 3.4649773423229074e-01
8.8333636662834292e-01 3.5448191762648801e-01
8.7892738696856232e-01 3.6272951231433620e-01
8.7429292331433428e-01 3.7121337353693762e-01
8.6942450914820113e-01 3.7989180405798795e-01
8.6431436261542649e-01 3.8870724239301480e-01
8.5895532815648412e-01 3.9758620761058011e-01
8.5334067504371658e-01 4.0644084959470062e-01
8.4746375113368422e-01 4.1517220022747559e-01
8.4131752079043609e-01 4.2367487054766967e-01
8.3489404395246647e-01 4.3184259352625914e-01
8.2818396843103559e-01 4.3957379603953106e-01
8.2117610379053596e-01 4.4677638314807633e-01
8.1385712420657319e-01 4.5337113378068183e-01
8.0621141794927897e-01 4.5929345478297762e-01
7.9822107334047387e-01 4.6449359515078859e-01
7.8986597313427298e-01 4.6893568106998651e-01
7.8112396413071605e-01 4.7259604785369180e-01
7.7197107447215096e-01 4.7546133000790824e-01
7.6238176338908414e-01 4.7752666975238861e-01
7.5232920305676332e-01 4.7879426749233145e-01
7.4178560692986639e-01 4.7927236169366733e-01
7.3072263218321898e-01 4.7897461036272326e-01
7.1911189531158870e-01 4.7791975931092107e-01
7.0692564932934143e-01 4.7613142618049387e-01
6.9413767756395894e-01 4.7363780623094437e-01
6.8072446068376691e-01 4.7047111914653883e-01
6.6666666666666685e-01 4.6666666666666662e-01


==> neural_bandit/growth_B_01_declining.dat <==
x y
6.6666666666666685e-01 nan
6.8072446068376691e-01 nan
6.9413767756395894e-01 nan
7.0692564932934143e-01 nan
7.1911189531158870e-01 nan
7.3072263218321898e-01 nan
7.4178560692986639e-01 nan
7.5232920305676332e-01 nan
7.6238176338908414e-01 nan
7.7197107447215096e-01 nan
7.8112396413071605e-01 nan
7.8986597313427298e-01 nan
7.9822107334047387e-01 nan
8.0621141794927897e-01 5.0840286671959622e-01
8.1385712420657319e-01 5.0773603674653578e-01
8.2117610379053596e-01 5.0663529411845021e-01
8.2818396843103559e-01 5.0513429020125433e-01
8.3489404395246647e-01 5.0326998377493204e-01
8.4131752079043609e-01 5.0108213310648353e-01
8.4746375113368422e-01 4.9861235467288906e-01
8.5334067504371658e-01 4.9590282774574429e-01
8.5895532815648412e-01 4.9299480971437432e-01
8.6431436261542649e-01 4.8992717712578704e-01
8.6942450914820113e-01 4.8673520218661304e-01
8.7429292331433428e-01 4.8344971564614048e-01
8.7892738696856232e-01 4.8009671719132835e-01
8.8333636662834292e-01 4.7669740514831693e-01
8.8752895439013779e-01 4.7326853358681398e-01
8.9151472942804921e-01 4.6982297732756306e-01
8.9530357927551196e-01 4.6637038958197508e-01
8.9890551349404413e-01 4.6291786111566591e-01
9.0233049236599538e-01 4.5947052094259772e-01
9.0558828331424057e-01 4.5603204741263903e-01
9.0868834978640112e-01 4.5260508049629922e-01
9.1163977194500867e-01 4.4919154016977558e-01
9.1445119544408315e-01 4.4579286323761663e-01
9.1713080327757024e-01 4.4241017358887469e-01
9.1968630552697095e-01 4.3904440062498623e-01
9.2212494231393483e-01 4.3569635882652280e-01
9.2445349601353577e-01 4.3236679910616072e-01
9.2667830959258590e-01 4.2905644026441331e-01
9.2880530868201705e-01 4.2576598680610778e-01
9.3084002562397550e-01 4.2249613768489691e-01
9.3278762424183559e-01 4.1924758922143113e-01
9.3465292447181203e-01 4.1602103444856270e-01
9.3644042628772084e-01 4.1281716041029437e-01
9.3815433256340319e-01 4.0963664442426884e-01
9.3979857066909778e-01 4.0648014995680681e-01
9.4137681270375850e-01 4.0334832251279684e-01
9.4289249433685962e-01 4.0024178577798553e-01
9.4434883228050437e-01 3.9716113814292814e-01
9.4574884044236818e-01 3.9410694966892967e-01
9.4709534482768376e-01 3.9107975951349039e-01
9.4839099726777931e-01 3.8808007380726445e-01
9.4963828805637607e-01 3.8510836396027798e-01
9.5083955757489425e-01 3.8216506536782385e-01
9.5199700698568324e-01 3.7925057648345767e-01
9.5311270806838699e-01 3.7636525822599221e-01
9.5418861227014395e-01 3.7350943368822176e-01
9.5522655903547327e-01 3.7068338811664636e-01
9.5622828347676359e-01 3.6788736913323972e-01
9.5719542344143882e-01 3.6512158717216314e-01
9.5812952602725265e-01 3.6238621610610211e-01
9.5903205359278765e-01 3.5968139403858362e-01
9.5990438930617261e-01 3.5700722424020243e-01
9.6074784227125021e-01 3.5436377620814696e-01
9.6156365226697749e-01 3.5175108682980621e-01
9.6235299413265096e-01 3.4916916163255407e-01
9.6311698182864858e-01 3.4661797610308664e-01
9.6385667219973592e-01 3.4409747706091931e-01
9.6457306846556568e-01 3.4160758407186054e-01
9.6526712346081034e-01 3.3914819088846115e-01
9.6593974264537186e-01 3.3671916690559078e-01
9.6659178690329595e-01 3.3432035862042608e-01
9.6722407514737530e-01 3.3195159108722661e-01
9.6783738674493036e-01 3.2961266935833933e-01
9.6843246377889403e-01 3.2730337990388814e-01
9.6901001315709756e-01 3.2502349200357949e-01
9.6957070858153072e-01 3.2277275910497794e-01
9.7011519238833466e-01 3.2055092014347047e-01
9.7064407726835733e-01 3.1835770081995485e-01
9.7115794787726928e-01 3.1619281483303235e-01
9.7165736234346700e-01 3.1405596506318390e-01
9.7214285368129727e-01 3.1194684470703526e-01
9.7261493111651875e-01 3.0986513836039242e-01
9.7307408133032280e-01 3.0781052304924050e-01
9.7352076962773548e-01 3.0578266920835689e-01
9.7395544103573251e-01 3.0378124160759545e-01
9.7437852133597791e-01 3.0180590022624798e-01
9.7479041803669642e-01 2.9985630107619654e-01
9.7519152128783904e-01 2.9793209697482792e-01
9.7558220474336466e-01 2.9603293826890259e-01
9.7596282637417564e-01 2.9415847351074742e-01
9.7633372923496220e-01 2.9230835008829309e-01
9.7669524218796722e-01 2.9048221481058495e-01
9.7704768058645786e-01 2.8867971445049029e-01
9.7739134692047891e-01 2.8690049624638336e-01
9.7772653142727428e-01 2.8514420836462750e-01
9.7805351266859242e-01 2.8341050032470277e-01
9.7837255807692602e-01 2.8169902338882136e-01
9.7868392447259400e-01 2.8000943091787278e-01
9.7898785855344050e-01 2.7834137869551173e-01
9.7928459735879603e-01 2.7669452522217353e-01
9.7957436870923953e-01 2.7506853198075909e-01
9.7985739162359076e-01 2.7346306367568352e-01
9.8013387671446706e-01 2.7187778844693178e-01
9.8040402656364978e-01 2.7031237806070407e-01
9.8066803607842201e-01 2.6876650807817493e-01
9.8092609282996857e-01 2.6723985800382760e-01
9.8117837737484859e-01 2.6573211141475939e-01
9.8142506356049819e-01 2.6424295607229092e-01
9.8166631881564825e-01 2.6277208401714586e-01
9.8190230442649928e-01 2.6131919164940409e-01
9.8213317579942938e-01 2.5988397979436784e-01
9.8235908271097416e-01 2.5846615375541715e-01
9.8258016954576954e-01 2.5706542335487287e-01
9.8279657552309929e-01 2.5568150296382253e-01
9.8300843491266487e-01 2.5431411152181138e-01
9.8321587724014137e-01 2.5296297254724359e-01
9.8341902748306675e-01 2.5162781413928770e-01
9.8361800625756413e-01 2.5030836897202724e-01
9.8381292999638037e-01 2.4900437428155256e-01
9.8400391111868779e-01 2.4771557184664172e-01
9.8419105819207453e-01 2.4644170796363518e-01
9.8437447608712225e-01 2.4518253341606902e-01
9.8455426612495156e-01 2.4393780343958857e-01
9.8473052621808654e-01 2.4270727768263259e-01
9.8490335100497894e-01 2.4149072016333792e-01
9.8507283197850737e-01 2.4028789922308577e-01
9.8523905760875186e-01 2.3909858747707605e-01
9.8540211346032847e-01 2.3792256176229104e-01
9.8556208230454900e-01 2.3675960308317862e-01
9.8571904422666423e-01 2.3560949655536181e-01
9.8587307672842583e-01 2.3447203134765707e-01
9.8602425482619704e-01 2.3334700062266114e-01
9.8617265114482500e-01 2.3223420147614421e-01
9.8631833600748031e-01 2.3113343487547020e-01
9.8646137752165619e-01 2.3004450559724354e-01
9.8660184166150666e-01 2.2896722216436741e-01
9.8673979234670450e-01 2.2790139678268070e-01
9.8687529151797171e-01 2.2684684527732787e-01
9.8700839920945160e-01 2.2580338702900038e-01
9.8713917361805803e-01 2.2477084491017729e-01
9.8726767116995018e-01 2.2374904522147970e-01
9.8739394658426216e-01 2.2273781762824291e-01
9.8751805293421369e-01 2.2173699509740138e-01
9.8764004170572228e-01 2.2074641383476967e-01
9.8775996285363432e-01 2.1976591322279640e-01
9.8787786485567430e-01 2.1879533575885807e-01
9.8799379476422489e-01 2.1783452699415468e-01
9.8810779825602979e-01 2.1688333547325925e-01
9.8821991967991241e-01 2.1594161267436945e-01
9.8833020210260225e-01 2.1500921295030326e-01
9.8843868735274898e-01 2.1408599347027310e-01
9.8854541606320567e-01 2.1317181416247249e-01
9.8865042771165879e-01 2.1226653765749931e-01
9.8875376065967413e-01 2.1137002923264028e-01
9.8885545219022997e-01 2.1048215675703461e-01
9.8895553854380347e-01 2.0960279063773202e-01
9.8905405495306975e-01 2.0873180376665865e-01
9.8915103567627638e-01 2.0786907146849862e-01
9.8924651402934916e-01 2.0701447144949933e-01
9.8934052241678061e-01 2.0616788374720380e-01
9.8943309236135712e-01 2.0532919068111263e-01
9.8952425453277182e-01 2.0449827680427660e-01
9.8961403877516640e-01 2.0367502885581662e-01
9.8970247413365497e-01 2.0285933571436895e-01
9.8978958887986224e-01 2.0205108835245139e-01
9.8987541053652706e-01 2.0125017979174298e-01
9.8995996590120028e-01 2.0045650505927193e-01
9.9004328106908246e-01 1.9966996114450228e-01
9.9012538145503104e-01 1.9889044695731048e-01
9.9020629181477271e-01 1.9811786328684239e-01
9.9028603626535394e-01 1.9735211276124004e-01
9.9036463830486032e-01 1.9659309980822604e-01
9.9044212083143113e-01 1.9584073061653523e-01
9.9051850616160253e-01 1.9509491309817989e-01
9.9059381604800212e-01 1.9435555685153702e-01
9.9066807169642135e-01 1.9362257312524392e-01
9.9074129378229203e-01 1.9289587478288880e-01
9.9081350246658906e-01 1.9217537626848377e-01
9.9088471741118167e-01 1.9146099357270480e-01
9.9095495779365428e-01 1.9075264419988708e-01
9.9102424232162123e-01 1.9005024713575974e-01
9.9109258924654886e-01 1.8935372281590721e-01
9.9116001637710960e-01 1.8866299309494275e-01
9.9122654109208241e-01 1.8797798121638043e-01
9.9129218035281796e-01 1.8729861178319118e-01
9.9135695071528684e-01 1.8662481072902909e-01
9.9142086834172294e-01 1.8595650529011501e-01
9.9148394901188208e-01 1.8529362397776178e-01
9.9154620813392391e-01 1.8463609655152960e-01
9.9160766075493778e-01 1.8398385399299677e-01
9.9166832157112395e-01 1.8333682848013258e-01
9.9172820493763658e-01 1.8269495336225960e-01
9.9178732487811272e-01 1.8205816313559225e-01
9.9184569509388931e-01 1.8142639341933800e-01
9.9190332897292188e-01 1.8079958093234988e-01
9.9196023959841884e-01 1.8017766347031708e-01
9.9201643975720000e-01 1.7956057988348087e-01
9.9207194194778459e-01 1.7894827005486505e-01
9.9212675838822917e-01 1.7834067487900787e-01
9.9218090102371304e-01 1.7773773624118458e-01
9.9223438153388677e-01 1.7713939699710871e-01
9.9228721133999276e-01 1.7654560095310096e-01
9.9233940161175904e-01 1.7595629284671491e-01
9.9239096327408571e-01 1.7537141832780842e-01
9.9244190701351820e-01 1.7479092394005041e-01
9.9249224328452512e-01 1.7421475710285256e-01
9.9254198231558455e-01 1.7364286609371563e-01
9.9259113411508060e-01 1.7307520003098115e-01
9.9263970847702487e-01 1.7251170885697750e-01
9.9268771498660247e-01 1.7195234332155190e-01
9.9273516302555220e-01 1.7139705496597940e-01
9.9278206177738382e-01 1.7084579610723785e-01
9.9282842023244144e-01 1.7029851982264232e-01
9.9287424719281514e-01 1.6975517993482864e-01
9.9291955127710629e-01 1.6921573099707840e-01
9.9296434092505381e-01 1.6868012827897633e-01
9.9300862440202375e-01 1.6814832775239327e-01
9.9305240980336651e-01 1.6762028607778545e-01
9.9309570505865052e-01 1.6709596059080306e-01
9.9313851793576757e-01 1.6657530928920072e-01
9.9318085604492479e-01 1.6605829082004181e-01
9.9322272684251822e-01 1.6554486446719030e-01
9.9326413763489629e-01 1.6503499013908257e-01
9.9330509558201796e-01 1.6452862835677226e-01
9.9334560770100178e-01 1.6402574024224220e-01
9.9338568086958057e-01 1.6352628750697620e-01
9.9342532182945342e-01 1.6303023244078441e-01
9.9346453718954686e-01 1.6253753790087658e-01
9.9350333342918284e-01 1.6204816730117694e-01
9.9354171690115989e-01 1.6156208460187421e-01
9.9357969383474676e-01 1.6107925429920245e-01
9.9361727033859570e-01 1.6059964141544508e-01
9.9365445240357286e-01 1.6012321148915931e-01
9.9369124590551439e-01 1.5964993056561233e-01
9.9372765660790274e-01 1.5917976518742777e-01
9.9376369016447441e-01 1.5871268238543415e-01
9.9379935212175430e-01 1.5824864966971239e-01
9.9383464792152232e-01 1.5778763502083698e-01
9.9386958290321437e-01 1.5732960688130579e-01
9.9390416230625733e-01 1.5687453414715463e-01
9.9393839127234407e-01 1.5642238615975168e-01
9.9397227484764517e-01 1.5597313269776741e-01
9.9400581798496379e-01 1.5552674396931626e-01
9.9403902554583401e-01 1.5508319060426534e-01
9.9407190230256204e-01 1.5464244364670657e-01
9.9410445294021632e-01 1.5420447454758840e-01
9.9413668205856354e-01 1.5376925515750273e-01
9.9416859417395620e-01 1.5333675771962435e-01
9.9420019372117019e-01 1.5290695486279796e-01
9.9423148505519432e-01 1.5247981959477050e-01
9.9426247245297561e-01 1.5205532529556495e-01
9.9429316011511903e-01 1.5163344571099135e-01
9.9432355216754298e-01 1.5121415494629348e-01
9.9435365266309450e-01 1.5079742745992641e-01
9.9438346558312107e-01 1.5038323805746329e-01
9.9441299483900669e-01 1.4997156188562660e-01
9.9444224427366379e-01 1.4956237442644313e-01
9.9447121766299384e-01 1.4915565149151741e-01
9.9449991871730670e-01 1.4875136921642321e-01
9.9452835108270643e-01 1.4834950405520789e-01
9.9455651834244474e-01 1.4795003277500959e-01
9.9458442401823677e-01 1.4755293245078255e-01
9.9461207157154852e-01 1.4715818046012896e-01
9.9463946440485029e-01 1.4676575447823476e-01
9.9466660586284095e-01 1.4637563247290719e-01
9.9469349923364070e-01 1.4598779269971165e-01
9.9472014774995665e-01 1.4560221369720469e-01
9.9474655459022066e-01 1.4521887428226324e-01
9.9477272287969676e-01 1.4483775354550465e-01
9.9479865569156467e-01 1.4445883084679884e-01
9.9482435604797703e-01 1.4408208581086782e-01
9.9484982692109125e-01 1.4370749832297178e-01
9.9487507123407593e-01 1.4333504852468029e-01
9.9490009186209494e-01 1.4296471680972517e-01
9.9492489163326758e-01 1.4259648381993456e-01
9.9494947332960615e-01 1.4223033044124608e-01
9.9497383968793152e-01 1.4186623779979657e-01
9.9499799340076733e-01 1.4150418725808772e-01
9.9502193711721465e-01 1.4114416041122516e-01
9.9504567344380346e-01 1.4078613908322973e-01
9.9506920494532847e-01 1.4043010532341954e-01
9.9509253414566179e-01 1.4007604140286023e-01
9.9511566352854941e-01 1.3972392981088352e-01
9.9513859553838935e-01 1.3937375325167126e-01
9.9516133258099093e-01 1.3902549464090364e-01
9.9518387702431643e-01 1.3867913710247159e-01
9.9520623119920926e-01 1.3833466396524952e-01
9.9522839740010194e-01 1.3799205875992945e-01
9.9525037788570947e-01 1.3765130521591395e-01
9.9527217487970832e-01 1.3731238725826628e-01
9.9529379057139844e-01 1.3697528900471817e-01
9.9531522711635190e-01 1.3663999476273186e-01
9.9533648663704677e-01 1.3630648902661674e-01
9.9535757122348567e-01 1.3597475647469923e-01
9.9537848293380438e-01 1.3564478196654414e-01
9.9539922379486201e-01 1.3531655054022654e-01
9.9541979580282258e-01 1.3499004740965384e-01
9.9544020092372132e-01 1.3466525796193637e-01
9.9546044109402010e-01 1.3434216775480518e-01
9.9548051822115013e-01 1.3402076251407666e-01
9.9550043418404199e-01 1.3370102813116300e-01
9.9552019083364818e-01 1.3338295066062675e-01
9.9553978999344861e-01 1.3306651631777949e-01
9.9555923345994946e-01 1.3275171147632350e-01
9.9557852300317085e-01 1.3243852266603451e-01
9.9559766036712261e-01 1.3212693657048663e-01
9.9561664727027177e-01 1.3181694002481642e-01
9.9563548540599789e-01 1.3150852001352717e-01
9.9565417644304244e-01 1.3120166366833091e-01
9.9567272202594448e-01 1.3089635826602919e-01
9.9569112377547009e-01 1.3059259122642997e-01
9.9570938328903191e-01 1.3029035011030105e-01
9.9572750214110128e-01 1.2998962261735941e-01
9.9574548188360834e-01 1.2969039658429446e-01
9.9576332404633805e-01 1.2939265998282640e-01
9.9578103013731556e-01 1.2909640091779701e-01
9.9579860164318457e-01 1.2880160762529408e-01
9.9581604002957724e-01 1.2850826847080693e-01
9.9583334674147683e-01 1.2821637194741436e-01
9.9585052320357459e-01 1.2792590667400239e-01
9.9586757082061561e-01 1.2763686139351335e-01
9.9588449097774223e-01 1.2734922497122328e-01
9.9590128504082676e-01 1.2706298639304919e-01
9.9591795435680042e-01 1.2677813476388472e-01
9.9593450025397290e-01 1.2649465930596332e-01
9.9595092404234864e-01 1.2621254935724863e-01
9.9596722701393303e-01 1.2593179436985244e-01
9.9598341044303729e-01 1.2565238390847802e-01
9.9599947558657254e-01 1.2537430764888974e-01
9.9601542368434082e-01 1.2509755537640768e-01
9.9603125595932041e-01 1.2482211698442722e-01
9.9604697361794459e-01 1.2454798247296291e-01
9.9606257785037511e-01 1.2427514194721567e-01
9.9607806983077030e-01 1.2400358561616427e-01
9.9609345071754873e-01 1.2373330379117875e-01
9.9610872165364750e-01 1.2346428688465720e-01
9.9612388376677408e-01 1.2319652540868371e-01
9.9613893816965482e-01 1.2293000997370881e-01
9.9615388596028021e-01 1.2266473128725053e-01
9.9616872822214064e-01 1.2240068015261645e-01
9.9618346602446195e-01 1.2213784746764644e-01
9.9619810042243628e-01 1.2187622422347495e-01
9.9621263245744540e-01 1.2161580150331339e-01
9.9622706315728282e-01 1.2135657048125166e-01
9.9624139353637076e-01 1.2109852242107863e-01
9.9625562459597261e-01 1.2084164867512119e-01
9.9626975732440215e-01 1.2058594068310176e-01
9.9628379269722789e-01 1.2033138997101300e-01
9.9629773167747471e-01 1.2007798815001121e-01
9.9631157521582114e-01 1.1982572691532625e-01
9.9632532425079268e-01 1.1957459804518826e-01
9.9633897970895247e-01 1.1932459339977175e-01
9.9635254250508731e-01 1.1907570492015514e-01
9.9636601354239107e-01 1.1882792462729716e-01
9.9637939371264461e-01 1.1858124462102833e-01
9.9639268389639235e-01 1.1833565707905827e-01
9.9640588496311511e-01 1.1809115425599814e-01
9.9641899777140086e-01 1.1784772848239780e-01
9.9643202316911117e-01 1.1760537216379782e-01
9.9644496199354593e-01 1.1736407777979574e-01
9.9645781507160380e-01 1.1712383788312664e-01
9.9647058321994053e-01 1.1688464509875715e-01
9.9648326724512426e-01 1.1664649212299361e-01
9.9649586794378897e-01 1.1640937172260332e-01
9.9650838610278236e-01 1.1617327673394895e-01
9.9652082249931573e-01 1.1593820006213580e-01
9.9653317790110540e-01 1.1570413468017204e-01
9.9654545306651698e-01 1.1547107362814098e-01
9.9655764874470498e-01 1.1523901001238615e-01
9.9656976567574795e-01 1.1500793700470771e-01
9.9658180459078438e-01 1.1477784784157126e-01
9.9659376621214513e-01 1.1454873582332811e-01
9.9660565125348344e-01 1.1432059431344684e-01
9.9661746041990096e-01 1.1409341673775623e-01
9.9662919440807585e-01 1.1386719658369911e-01
9.9664085390638424e-01 1.1364192739959704e-01
9.9665243959502126e-01 1.1341760279392588e-01
9.9666395214612213e-01 1.1319421643460156e-01
9.9667539222387691e-01 1.1297176204827623e-01
9.9668676048464688e-01 1.1275023341964455e-01
9.9669805757707652e-01 1.1252962439075982e-01
9.9670928414220616e-01 1.1230992886036024e-01
9.9672044081357958e-01 1.1209114078320434e-01
9.9673152821735356e-01 1.1187325416941603e-01
9.9674254697240039e-01 1.1165626308383914e-01
9.9675349769041488e-01 1.1144016164540083e-01
9.9676438097601383e-01 1.1122494402648415e-01
9.9677519742683829e-01 1.1101060445230923e-01
9.9678594763365036e-01 1.1079713720032350e-01
9.9679663218043246e-01 1.1058453659960024e-01
9.9680725164448059e-01 1.1037279703024545e-01
9.9681780659649954e-01 1.1016191292281319e-01
9.9682829760069436e-01 1.0995187875772908e-01
9.9683872521486117e-01 1.0974268906472143e-01
9.9684908999047683e-01 1.0953433842226082e-01
9.9685939247278699e-01 1.0932682145700670e-01
9.9686963320089073e-01 1.0912013284326239e-01
9.9687981270782733e-01 1.0891426730243707e-01
9.9688993152065919e-01 1.0870921960251512e-01
9.9689999016055353e-01 1.0850498455753302e-01
9.9690998914286411e-01 1.0830155702706301e-01
9.9691992897720927e-01 1.0809893191570426e-01
9.9692981016755200e-01 1.0789710417258047e-01
9.9693963321227574e-01 1.0769606879084440e-01
9.9694939860426035e-01 1.0749582080718929e-01
9.9695910683095668e-01 1.0729635530136676e-01
9.9696875837446020e-01 1.0709766739571094e-01
9.9697835371158250e-01 1.0689975225466937e-01
9.9698789331392290e-01 1.0670260508433990e-01
9.9699737764793794e-01 1.0650622113201388e-01
9.9700680717501045e-01 1.0631059568572536e-01
9.9701618235151734e-01 1.0611572407380640e-01
9.9702550362889553e-01 1.0592160166444824e-01
9.9703477145370845e-01 1.0572822386526792e-01
9.9704398626770951e-01 1.0553558612288132e-01
9.9705314850790661e-01 1.0534368392248102e-01
9.9706225860662467e-01 1.0515251278742037e-01
9.9707131699156670e-01 1.0496206827880264e-01
9.9708032408587388e-01 1.0477234599507550e-01
9.9708928030818667e-01 1.0458334157163100e-01
9.9709818607270262e-01 1.0439505068041059e-01
9.9710704178923426e-01 1.0420746902951536e-01
9.9711584786326612e-01 1.0402059236282120e-01
9.9712460469601127e-01 1.0383441645959912e-01
9.9713331268446548e-01 1.0364893713414018e-01
9.9714197222146339e-01 1.0346415023538560e-01
9.9715058369572973e-01 1.0328005164656114e-01
9.9715914749193346e-01 1.0309663728481670e-01
9.9716766399074019e-01 1.0291390310087005e-01
9.9717613356886203e-01 1.0273184507865538e-01
9.9718455659910910e-01 1.0255045923497619e-01
9.9719293345043791e-01 1.0236974161916264e-01
9.9720126448800139e-01 1.0218968831273305e-01
9.9720955007319623e-01 1.0201029542906008e-01
9.9721779056371107e-01 1.0183155911304058e-01
9.9722598631357240e-01 1.0165347554077013e-01
9.9723413767319113e-01 1.0147604091922106e-01
9.9724224498940739e-01 1.0129925148592515e-01
9.9725030860553598e-01 1.0112310350865968e-01
9.9725832886140964e-01 1.0094759328513783e-01
9.9726630609342271e-01 1.0077271714270268e-01
9.9727424063457415e-01 1.0059847143802510e-01
9.9728213281450828e-01 1.0042485255680537e-01
9.9728998295955817e-01 1.0025185691347852e-01
9.9729779139278496e-01 1.0007948095092296e-01
9.9730555843401925e-01 9.9907721140173364e-02
9.9731328439989986e-01 9.9736573980136342e-02
9.9732096960391348e-01 9.9566035997310190e-02
9.9732861435643261e-01 9.9396103745507530e-02
9.9733621896475488e-01 9.9226773805581855e-02
9.9734378373313837e-01 9.9058042785156772e-02
9.9735130896284063e-01 9.8889907318359338e-02
9.9735879495215352e-01 9.8722364065555804e-02
9.9736624199643986e-01 9.8555409713090986e-02
9.9737365038816850e-01 9.8389040973030806e-02
9.9738102041694920e-01 9.8223254582907787e-02
9.9738835236956658e-01 9.8058047305469548e-02
9.9739564653001467e-01 9.7893415928430455e-02
9.9740290317952984e-01 9.7729357264226102e-02
9.9741012259662354e-01 9.7565868149770918e-02
9.9741730505711479e-01 9.7402945446218497e-02
9.9742445083416276e-01 9.7240586038724638e-02
9.9743156019829760e-01 9.7078786836213612e-02
9.9743863341745143e-01 9.6917544771146683e-02
9.9744567075698942e-01 9.6756856799293828e-02
9.9745267247974001e-01 9.6596719899507702e-02
9.9745963884602451e-01 9.6437131073500645e-02
9.9746657011368656e-01 9.6278087345624153e-02
9.9747346653812019e-01 9.6119585762650755e-02
9.9748032837230061e-01 9.5961623393558668e-02
9.9748715586681003e-01 9.5804197329318899e-02
9.9749394926986723e-01 9.5647304682684814e-02
9.9750070882735309e-01 9.5490942587984046e-02
9.9750743478283987e-01 9.5335108200912927e-02
9.9751412737761580e-01 9.5179798698333387e-02
9.9752078685071299e-01 9.5025011278071878e-02
9.9752741343893203e-01 9.4870743158720988e-02
9.9753400737686859e-01 9.4716991579443036e-02
9.9754056889693832e-01 9.4563753799775940e-02
9.9754709822940146e-01 9.4411027099441699e-02
9.9755359560238721e-01 9.4258808778156469e-02
9.9756006124191965e-01 9.4107096155443132e-02
9.9756649537193876e-01 9.3955886570446095e-02
9.9757289821432715e-01 9.3805177381747790e-02
9.9757926998893054e-01 9.3654965967187781e-02
9.9758561091358278e-01 9.3505249723683515e-02
9.9759192120412710e-01 9.3356026067053163e-02
9.9759820107443953e-01 9.3207292431840505e-02
9.9760445073645021e-01 9.3059046271141893e-02
9.9761067040016516e-01 9.2911285056434895e-02
9.9761686027368790e-01 9.2764006277409133e-02
9.9762302056324137e-01 9.2617207441798841e-02
9.9762915147318765e-01 9.2470886075217182e-02
9.9763525320604918e-01 9.2325039720992791e-02
9.9764132596252875e-01 9.2179665940007705e-02
9.9764736994153069e-01 9.2034762310537283e-02
9.9765338534017900e-01 9.1890326428092015e-02
9.9765937235383839e-01 9.1746355905260757e-02


==> neural_bandit/growth_B_02.dat <==
x y std
6.6666666666666641e-01 3.3333333333333320e-01 5.8513891142945020e-17
6.8449154451007765e-01 3.3104020290330960e-01 5.2108084574965978e-03
7.0175347443516989e-01 3.2756453636285121e-01 1.0848741219305891e-02
7.1842362315081654e-01 3.2299985421492500e-01 1.6869182472725980e-02
7.3446901718434421e-01 3.1747148934797786e-01 2.3174432771640021e-02
7.4985189154988241e-01 3.1113090246620084e-01 2.9620985492758569e-02
7.6453218829380931e-01 3.0414562626359903e-01 3.6037847194481595e-02
7.7847264335806765e-01 2.9668629695267268e-01 4.2252152160765270e-02
7.9164469012913052e-01 2.8891377578778060e-01 4.8114430751257750e-02
8.0403305153538496e-01 2.8096945040988447e-01 5.3515838049663908e-02
8.1563766747663602e-01 2.7297033259545844e-01 5.8393728458915668e-02
8.2647289490338149e-01 2.6500863375864303e-01 6.2727107564198956e-02
8.3656486734520441e-01 2.5715428482817854e-01 6.6526462739443043e-02
8.4594814022082265e-01 2.4945871286103541e-01 6.9822472254883916e-02
8.5466247658306593e-01 2.4195868034353057e-01 7.2656418570200637e-02
8.6275020926047130e-01 2.3467960181281064e-01 7.5073328893721314e-02
8.7025428770239655e-01 2.2763818465284866e-01 7.7117706788656440e-02
8.7721693937189527e-01 2.2084445710683132e-01 7.8831238430108183e-02
8.8367881284101946e-01 2.1430331382862727e-01 8.0251806100196138e-02
8.8967846975241416e-01 2.0801570430967659e-01 8.1413272917668464e-02
8.9525211727456588e-01 2.0197956095645608e-01 8.2345670371896579e-02
9.0043350097486718e-01 1.9619053460386809e-01 8.3075561185656691e-02
9.0525390204256806e-01 1.9064258324445874e-01 8.3626449713626094e-02
9.0974220074597800e-01 1.8532844508222371e-01 8.4019175541128782e-02
9.1392498051007820e-01 1.8024001798448577e-01 8.4272263065213932e-02
9.1782665549074449e-01 1.7536866192000833e-01 8.4402219974115830e-02
9.2146961017428830e-01 1.7070543761112872e-01 8.4423787334981112e-02
9.2487434331682095e-01 1.6624129239825372e-01 8.4350147984448676e-02
9.2805961110151780e-01 1.6196720266351755e-01 8.4193100831145493e-02
9.3104256614290148e-01 1.5787428082116609e-01 8.3963208120231267e-02
9.3383889019237076e-01 1.5395385370281858e-01 8.3669921585834903e-02
9.3646291925731995e-01 1.5019751811272414e-01 8.3321692176337336e-02
9.3892776045363213e-01 1.4659717838008460e-01 8.2926066906286330e-02
9.4124540034016646e-01 1.4314506989156783e-01 8.2489775448772951e-02
9.4342680478058472e-01 1.3983377185254989e-01 8.2018808346473140e-02
9.4548201058085968e-01 1.3665621189264049e-01 8.1518488171908904e-02
9.4742020928221238e-01 1.3360566459891945e-01 8.0993534574268125e-02
9.4924982356930487e-01 1.3067574561817111e-01 8.0448123879382938e-02
9.5097857679610664e-01 1.2786040260750686e-01 7.9885943730003267e-02
9.5261355614707899e-01 1.2515390402122947e-01 7.9310243139740846e-02
9.5416126994812667e-01 1.2255082648842515e-01 7.8723878265871308e-02
9.5562769962552141e-01 1.2004604135193080e-01 7.8129354167692122e-02
9.5701834678667286e-01 1.1763470079525359e-01 7.7528862797343973e-02
9.5833827586743481e-01 1.1531222387222903e-01 7.6924317460647887e-02
9.5959215275891840e-01 1.1307428266826777e-01 7.6317383981366782e-02
9.6078427979441106e-01 1.1091678875618578e-01 7.5709508799832889e-02
9.6191862744498524e-01 1.0883588005976370e-01 7.5101944234029050e-02
9.6299886304157822e-01 1.0682790820052648e-01 7.4495771126969992e-02
9.6402837681220199e-01 1.0488942637507029e-01 7.3891919098062822e-02
9.6501030549573874e-01 1.0301717778936655e-01 7.3291184608135856e-02
9.6594755376864860e-01 1.0120808466104821e-01 7.2694247038142229e-02
9.6684281369785074e-01 9.9459237789493171e-02 7.2101682970564282e-02
9.6769858241200990e-01 9.7767886685450028e-02 7.1513978850649529e-02
9.6851717816435268e-01 9.6131430246282651e-02 7.0931542192140609e-02
9.6930075494285095e-01 9.4547407959014826e-02 7.0354711479513193e-02
9.7005131576799575e-01 9.3013491610787785e-02 6.9783764906143381e-02
9.7077072480432736e-01 9.1527477484777992e-02 6.9218928075554367e-02
9.7146071839922787e-01 9.0087279018774419e-02 6.8660380781111086e-02
9.7212291515110605e-01 8.8690919903321314e-02 6.8108262968354968e-02
9.7275882509890388e-01 8.7336527596424171e-02 6.7562679973709405e-02
9.7336985811566445e-01 8.6022327232194426e-02 6.7023707123559234e-02
9.7395733158069286e-01 8.4746635901395861e-02 6.6491393768757776e-02
9.7452247739744213e-01 8.3507857282571929e-02 6.5965766821426908e-02
9.7506644841764223e-01 8.2304476603256724e-02 6.5446833853470346e-02
9.7559032432623505e-01 8.1135055911643911e-02 6.4934585809492212e-02
9.7609511703635232e-01 7.9998229639998863e-02 6.4428999380753443e-02
9.7658177563877246e-01 7.8892700442022040e-02 6.3930039081367435e-02
9.7705119094599446e-01 7.7817235287289302e-02 6.3437659063085142e-02
9.7750419966720181e-01 7.6770661796806056e-02 6.2951804700697445e-02
9.7794158824691380e-01 7.5751864804596725e-02 6.2472413976245360e-02
9.7836409639699207e-01 7.4759783131111715e-02 6.1999418686825132e-02
9.7877242034887524e-01 7.3793406555066651e-02 6.1532745497768840e-02
9.7916721585036226e-01 7.2851772971121470e-02 6.1072316860323245e-02
9.7954910092901293e-01 7.1933965721573345e-02 6.0618051810609357e-02
9.7991865844215997e-01 7.1039111090959714e-02 6.0169866664582988e-02
9.8027643843169299e-01 7.0166375953159860e-02 5.9727675621904883e-02
9.8062296030009910e-01 6.9314965561236716e-02 5.9291391290035293e-02
9.8095871482274077e-01 6.8484121470878540e-02 5.8860925138470827e-02
9.8128416600999524e-01 6.7673119588884875e-02 5.8436187891814068e-02
9.8159975283164991e-01 6.6881268338691055e-02 5.8017089869291723e-02
9.8190589081483581e-01 6.6107906935443037e-02 5.7603541277394012e-02
9.8220297352578678e-01 6.5352403763622072e-02 5.7195452461482811e-02
9.8249137394478958e-01 6.4614154850674108e-02 5.6792734121491821e-02
9.8277144574288200e-01 6.3892582430529893e-02 5.6395297496209813e-02
9.8304352446810150e-01 6.3187133591300085e-02 5.6003054520081835e-02
9.8330792864841232e-01 6.2497279001808827e-02 5.5615917955978776e-02
9.8356496081783129e-01 6.1822511711979056e-02 5.5233801506959446e-02
9.8381490847171071e-01 6.1162346022412273e-02 5.4856619909676996e-02
9.8405804495663296e-01 6.0516316418813346e-02 5.4484289011755539e-02
9.8429463029991349e-01 5.9883976567197586e-02 5.4116725835176571e-02
9.8452491198328995e-01 5.9264898366085464e-02 5.3753848627464386e-02
9.8474912566499584e-01 5.8658671052141231e-02 5.3395576902240803e-02
9.8496749585406929e-01 5.8064900355943895e-02 5.3041831470526365e-02
9.8518023654043707e-01 5.7483207704798686e-02 5.2692534463996743e-02
9.8538755178401782e-01 5.6913229469698526e-02 5.2347609351255694e-02
9.8558963626583740e-01 5.6354616253735501e-02 5.2006980948055406e-02
9.8578667580390067e-01 5.5807032219438980e-02 5.1670575422281415e-02
9.8597884783635004e-01 5.5270154452681131e-02 5.1338320294419822e-02
9.8616632187423980e-01 5.4743672360944476e-02 5.1010144434135839e-02
9.8634925992607503e-01 5.4227287103889674e-02 5.0685978053516358e-02
9.8652781689609126e-01 5.3720711054294282e-02 5.0365752697461436e-02
9.8670214095810671e-01 5.3223667287558139e-02 5.0049401231649270e-02
9.8687237390662885e-01 5.2735889098087296e-02 4.9736857828448167e-02
9.8703865148677483e-01 5.2257119540975693e-02 4.9428057951101813e-02
9.8720110370445036e-01 5.1787110997505659e-02 4.9122938336474554e-02
9.8735985511810909e-01 5.1325624763081265e-02 4.8821436976606916e-02
9.8751502511333911e-01 5.0872430656297249e-02 4.8523493099301408e-02
9.8766672816140333e-01 5.0427306647927342e-02 4.8229047147929541e-02
9.8781507406280333e-01 4.9990038508692561e-02 4.7938040760628450e-02
9.8796016817683940e-01 4.9560419474740977e-02 4.7650416749032413e-02
9.8810211163808004e-01 4.9138249929837306e-02 4.7366119076667143e-02
9.8824100156058436e-01 4.8723337103322308e-02 4.7085092837117287e-02
9.8837693123065740e-01 4.8315494782960308e-02 4.6807284232063082e-02
9.8850999028887276e-01 4.7914543041846940e-02 4.6532640549269547e-02
9.8864026490203316e-01 4.7520307978600386e-02 4.6261110140600623e-02
9.8876783792570178e-01 4.7132621470105399e-02 4.5992642400118855e-02
9.8889278905788969e-01 4.6751320936125232e-02 4.5727187742325190e-02
9.8901519498444390e-01 4.6376249115136388e-02 4.5464697580583593e-02
9.8913512951664306e-01 4.6007253850780444e-02 4.5205124305769034e-02
9.8925266372147558e-01 4.5644187888363323e-02 4.4948421265171845e-02
9.8936786604504445e-01 4.5286908680865837e-02 4.4694542741685647e-02
9.8948080242950154e-01 4.4935278203961079e-02 4.4443443933301553e-02
9.8959153642390718e-01 4.4589162779564172e-02 4.4195080932927573e-02
9.8970012928936413e-01 4.4248432907466773e-02 4.3949410708548138e-02
9.8980664009876873e-01 4.3912963104635772e-02 4.3706391083736008e-02
9.8991112583148710e-01 4.3582631751778886e-02 4.3465980718525747e-02
9.9001364146325199e-01 4.3257320946803554e-02 4.3228139090655787e-02
9.9011424005155624e-01 4.2936916364816322e-02 4.2992826477183901e-02
9.9021297281679455e-01 4.2621307124329787e-02 4.2760003936479225e-02
9.9030988921940111e-01 4.2310385659364250e-02 4.2529633290592068e-02
9.9040503703319982e-01 4.2004047597146689e-02 4.2301677108001923e-02
9.9049846241518469e-01 4.1702191641128587e-02 4.2076098686742489e-02
9.9059020997192881e-01 4.1404719459057875e-02 4.1852862037901749e-02
9.9068032282279961e-01 4.1111535575855847e-02 4.1631931869493634e-02
9.9076884266016541e-01 4.0822547271063284e-02 4.1413273570698468e-02
9.9085580980674859e-01 4.0537664480633069e-02 4.1196853196467084e-02
9.9094126327028298e-01 4.0256799702858378e-02 4.0982637452484129e-02
9.9102524079562060e-01 3.9979867908237585e-02 4.0770593680485266e-02
9.9110777891441981e-01 3.9706786453086743e-02 4.0560689843922401e-02
9.9118891299254608e-01 3.9437474996721823e-02 4.0352894513971165e-02
9.9126867727530621e-01 3.9171855422041255e-02 4.0147176855874302e-02
9.9134710493062317e-01 3.8909851759349044e-02 3.9943506615614792e-02
9.9142422809026587e-01 3.8651390113266786e-02 3.9741854106911660e-02
9.9150007788923045e-01 3.8396398592590891e-02 3.9542190198532522e-02
9.9157468450336539e-01 3.8144807242958947e-02 3.9344486301915539e-02
9.9164807718533332e-01 3.7896547982196084e-02 3.9148714359094436e-02
9.9172028429899350e-01 3.7651554538218820e-02 3.8954846830919404e-02
9.9179133335228165e-01 3.7409762389380381e-02 3.8762856685567795e-02
9.9186125102866352e-01 3.7171108707146842e-02 3.8572717387337037e-02
9.9193006321723254e-01 3.6935532301000010e-02 3.8384402885713709e-02
9.9199779504152041e-01 3.6702973565467069e-02 3.8197887604712107e-02
9.9206447088707894e-01 3.6473374429182900e-02 3.8013146432475310e-02
9.9213011442789889e-01 3.6246678305895487e-02 3.7830154711133039e-02
9.9219474865171553e-01 3.6022830047328550e-02 3.7648888226909080e-02
9.9225839588426046e-01 3.5801775897821117e-02 3.7469323200472783e-02
9.9232107781250645e-01 3.5583463450666451e-02 3.7291436277527949e-02
9.9238281550695273e-01 3.5367841606077220e-02 3.7115204519633599e-02
9.9244362944299824e-01 3.5154860530707044e-02 3.6940605395249924e-02
9.9250353952144543e-01 3.4944471618662085e-02 3.6767616771004458e-02
9.9256256508817198e-01 3.4736627453939600e-02 3.6596216903172371e-02
9.9262072495301212e-01 3.4531281774232966e-02 3.6426384429365188e-02
9.9267803740788474e-01 3.4328389436046144e-02 3.6258098360422909e-02
9.9273452024419773e-01 3.4127906381062958e-02 3.6091338072503962e-02
9.9279019076956720e-01 3.3929789603718764e-02 3.5926083299367681e-02
9.9284506582387966e-01 3.3733997119925516e-02 3.5762314124844756e-02
9.9289916179472759e-01 3.3540487936902286e-02 3.5600010975490183e-02
9.9295249463224322e-01 3.3349222024066628e-02 3.5439154613414132e-02
9.9300507986336528e-01 3.3160160284943410e-02 3.5279726129286197e-02
9.9305693260555383e-01 3.2973264530050159e-02 3.5121706935508014e-02
9.9310806757998349e-01 3.2788497450719864e-02 3.4965078759550475e-02
9.9315849912423870e-01 3.2605822593823469e-02 3.4809823637450457e-02
9.9320824120452755e-01 3.2425204337356725e-02 3.4655923907463422e-02
9.9325730742743867e-01 3.2246607866856888e-02 3.4503362203867502e-02
9.9330571105126264e-01 3.2069999152616949e-02 3.4352121450915103e-02
9.9335346499688870e-01 3.1895344927666089e-02 3.4202184856928192e-02
9.9340058185830604e-01 3.1722612666486530e-02 3.4053535908533487e-02
9.9344707391271536e-01 3.1551770564438419e-02 3.3906158365033759e-02
9.9349295313027519e-01 3.1382787517865510e-02 3.3760036252911886e-02
9.9353823118349349e-01 3.1215633104855339e-02 3.3615153860463785e-02
9.9358291945628285e-01 3.1050277566629519e-02 3.3471495732557401e-02
9.9362702905268774e-01 3.0886691789539584e-02 3.3329046665513853e-02
9.9367057080530441e-01 3.0724847287646118e-02 3.3187791702107991e-02
9.9371355528340077e-01 3.0564716185859171e-02 3.3047716126685028e-02
9.9375599280075022e-01 3.0406271203618867e-02 3.2908805460390211e-02
9.9379789342319003e-01 3.0249485639096341e-02 3.2771045456508836e-02
9.9383926697591818e-01 3.0094333353895726e-02 3.2634422095913232e-02
9.9388012305053530e-01 2.9940788758238735e-02 3.2498921582614582e-02
9.9392047101184511e-01 2.9788826796614477e-02 3.2364530339416414e-02
9.9396032000441925e-01 2.9638422933877112e-02 3.2231235003667147e-02
9.9399967895894115e-01 2.9489553141775603e-02 3.2099022423109524e-02
9.9403855659833162e-01 2.9342193885899835e-02 3.1967879651823919e-02
9.9407696144366986e-01 2.9196322113028049e-02 3.1837793946263467e-02
9.9411490181991324e-01 2.9051915238861553e-02 3.1708752761378724e-02
9.9415238586142840e-01 2.8908951136132822e-02 3.1580743746829114e-02
9.9418942151733591e-01 2.8767408123073785e-02 3.1453754743279466e-02
9.9422601655668008e-01 2.8627264952231758e-02 3.1327773778779232e-02
9.9426217857342658e-01 2.8488500799620776e-02 3.1202789065222235e-02
9.9429791499129982e-01 2.8351095254196795e-02 3.1078788994885136e-02
9.9433323306845744e-01 2.8215028307645273e-02 3.0955762137042306e-02
9.9436813990201922e-01 2.8080280344470843e-02 3.0833697234655635e-02
9.9440264243244447e-01 2.7946832132378141e-02 3.0712583201136862e-02
9.9443674744777300e-01 2.7814664812934424e-02 3.0592409117181082e-02
9.9447046158772834e-01 2.7683759892503913e-02 3.0473164227669297e-02
9.9450379134769129e-01 2.7554099233445144e-02 3.0354837938638610e-02
9.9453674308254791e-01 2.7425665045562032e-02 3.0237419814318087e-02
9.9456932301041601e-01 2.7298439877800545e-02 3.0120899574228890e-02
9.9460153721625466e-01 2.7172406610182515e-02 3.0005267090346933e-02
9.9463339165536335e-01 2.7047548445968905e-02 2.9890512384326613e-02
9.9466489215676934e-01 2.6923848904044877e-02 2.9776625624784059e-02
9.9469604442651194e-01 2.6801291811519412e-02 2.9663597124638581e-02
9.9472685405082795e-01 2.6679861296532360e-02 2.9551417338510622e-02
9.9475732649923587e-01 2.6559541781262387e-02 2.9440076860175194e-02
9.9478746712752897e-01 2.6440317975129041e-02 2.9329566420069036e-02
9.9481728118067747e-01 2.6322174868182911e-02 2.9219876882850663e-02
9.9484677379564135e-01 2.6205097724677634e-02 2.9110999245011562e-02
9.9487595000410156e-01 2.6089072076818161e-02 2.9002924632537699e-02
9.9490481473510728e-01 2.5974083718679392e-02 2.8895644298619742e-02
9.9493337281764627e-01 2.5860118700290126e-02 2.8789149621411374e-02
9.9496162898313789e-01 2.5747163321876765e-02 2.8683432101833935e-02
9.9498958786785285e-01 2.5635204128261979e-02 2.8578483361426557e-02
9.9501725401526320e-01 2.5524227903413476e-02 2.8474295140240996e-02
9.9504463187832304e-01 2.5414221665138036e-02 2.8370859294779588e-02
9.9507172582168157e-01 2.5305172659916542e-02 2.8268167795975626e-02
9.9509854012383436e-01 2.5197068357875513e-02 2.8166212727215163e-02
9.9512507897921176e-01 2.5089896447890885e-02 2.8064986282399080e-02
9.9515134650020831e-01 2.4983644832820250e-02 2.7964480764044727e-02
9.9517734671915092e-01 2.4878301624859316e-02 2.7864688581425920e-02
9.9520308359021603e-01 2.4773855141019065e-02 2.7765602248750704e-02
9.9522856099128987e-01 2.4670293898719921e-02 2.7667214383375775e-02
9.9525378272577503e-01 2.4567606611499260e-02 2.7569517704056856e-02
9.9527875252434994e-01 2.4465782184829091e-02 2.7472505029234113e-02
9.9530347404667607e-01 2.4364809712040445e-02 2.7376169275351806e-02
9.9532795088306014e-01 2.4264678470351388e-02 2.7280503455211453e-02
9.9535218655606772e-01 2.4165377916995644e-02 2.7185500676357787e-02
9.9537618452209498e-01 2.4066897685448667e-02 2.7091154139496428e-02
9.9539994817289590e-01 2.3969227581748638e-02 2.6997457136943077e-02
9.9542348083706744e-01 2.3872357580909213e-02 2.6904403051103098e-02
9.9544678578149615e-01 2.3776277823421742e-02 2.6811985352980901e-02
9.9546986621276301e-01 2.3680978611844070e-02 2.6720197600718622e-02
9.9549272527851296e-01 2.3586450407473609e-02 2.6629033438163145e-02
9.9551536606878588e-01 2.3492683827102193e-02 2.6538486593461190e-02
9.9553779161731304e-01 2.3399669639850334e-02 2.6448550877681474e-02
9.9556000490277829e-01 2.3307398764078745e-02 2.6359220183463605e-02
9.9558200885004555e-01 2.3215862264374800e-02 2.6270488483693007e-02
9.9560380633135581e-01 2.3125051348611890e-02 2.6182349830201287e-02
9.9562540016749035e-01 2.3034957365079625e-02 2.6094798352491570e-02
9.9564679312890492e-01 2.2945571799682853e-02 2.6007828256488112e-02
9.9566798793683320e-01 2.2856886273207651e-02 2.5921433823309834e-02
9.9568898726436306e-01 2.2768892538652316e-02 2.5835609408067027e-02
9.9570979373748403e-01 2.2681582478621672e-02 2.5750349438681010e-02
9.9573040993610784e-01 2.2594948102782880e-02 2.5665648414725930e-02
9.9575083839506251e-01 2.2508981545381047e-02 2.5581500906292475e-02
9.9577108160506267e-01 2.2423675062813054e-02 2.5497901552872841e-02
9.9579114201365238e-01 2.2339021031258014e-02 2.5414845062266683e-02
9.9581102202612737e-01 2.2255011944362739e-02 2.5332326209507400e-02
9.9583072400643025e-01 2.2171640410980832e-02 2.5250339835808433e-02
9.9585025027802665e-01 2.2088899152963873e-02 2.5168880847529111e-02
9.9586960312475803e-01 2.2006781003003417e-02 2.5087944215159735e-02
9.9588878479167242e-01 2.1925278902522279e-02 2.5007524972325224e-02
9.9590779748583524e-01 2.1844385899613940e-02 2.4927618214807216e-02
9.9592664337712122e-01 2.1764095147028730e-02 2.4848219099584092e-02
9.9594532459898377e-01 2.1684399900205601e-02 2.4769322843888605e-02
9.9596384324920950e-01 2.1605293515348144e-02 2.4690924724282543e-02
9.9598220139065019e-01 2.1526769447543954e-02 2.4613020075748480e-02
9.9600040105193943e-01 2.1448821248925932e-02 2.4535604290797763e-02
9.9601844422819263e-01 2.1371442566874576e-02 2.4458672818594838e-02
9.9603633288168592e-01 2.1294627142260263e-02 2.4382221164097245e-02
9.9605406894252457e-01 2.1218368807724278e-02 2.4306244887211101e-02
9.9607165430929001e-01 2.1142661485997825e-02 2.4230739601961839e-02
9.9608909084967467e-01 2.1067499188257843e-02 2.4155700975679630e-02
9.9610638040110100e-01 2.0992876012518882e-02 2.4081124728199472e-02
9.9612352477132426e-01 2.0918786142059907e-02 2.4007006631075394e-02
9.9614052573902367e-01 2.0845223843885395e-02 2.3933342506808761e-02
9.9615738505437701e-01 2.0772183467219561e-02 2.3860128228090048e-02
9.9617410443962451e-01 2.0699659442033190e-02 2.3787359717054143e-02
9.9619068558961676e-01 2.0627646277601986e-02 2.3715032944548638e-02
9.9620713017235063e-01 2.0556138561095859e-02 2.3643143929415116e-02
9.9622343982949546e-01 2.0485130956198215e-02 2.3571688737782804e-02
9.9623961617690271e-01 2.0414618201754626e-02 2.3500663482374753e-02
9.9625566080510664e-01 2.0344595110450080e-02 2.3430064321825962e-02
9.9627157527981380e-01 2.0275056567514174e-02 2.3359887460013426e-02
9.9628736114237859e-01 2.0205997529453450e-02 2.3290129145397714e-02
9.9630301991027181e-01 2.0137413022810351e-02 2.3220785670375967e-02
9.9631855307753514e-01 2.0069298142948024e-02 2.3151853370645993e-02
9.9633396211522740e-01 2.0001648052860439e-02 2.3083328624581307e-02
9.9634924847185924e-01 1.9934457982007148e-02 2.3015207852616893e-02
9.9636441357382055e-01 1.9867723225172090e-02 2.2947487516645385e-02
9.9637945882579493e-01 1.9801439141345925e-02 2.2880164119423632e-02
9.9639438561116744e-01 1.9735601152631264e-02 2.2813234203989285e-02
9.9640919529242267e-01 1.9670204743170248e-02 2.2746694353087227e-02
9.9642388921153358e-01 1.9605245458094060e-02 2.2680541188605831e-02
9.9643846869034258e-01 1.9540718902493630e-02 2.2614771371022559e-02
9.9645293503093169e-01 1.9476620740411295e-02 2.2549381598859011e-02
9.9646728951598873e-01 1.9412946693852691e-02 2.2484368608145042e-02
9.9648153340916357e-01 1.9349692541818543e-02 2.2419729171891827e-02
9.9649566795541344e-01 1.9286854119355844e-02 2.2355460099573777e-02
9.9650969438134696e-01 1.9224427316627924e-02 2.2291558236618995e-02
9.9652361389555522e-01 1.9162408078003103e-02 2.2228020463908291e-02
9.9653742768893960e-01 1.9100792401161297e-02 2.2164843697282353e-02
9.9655113693502995e-01 1.9039576336218396e-02 2.2102024887057148e-02
9.9656474279029650e-01 1.8978755984867788e-02 2.2039561017547313e-02
9.9657824639445691e-01 1.8918327499538770e-02 2.1977449106597255e-02
9.9659164887077445e-01 1.8858287082571427e-02 2.1915686205120046e-02
9.9660495132635096e-01 1.8798630985407579e-02 2.1854269396643818e-02
9.9661815485241401e-01 1.8739355507797491e-02 2.1793195796865537e-02
9.9663126052459672e-01 1.8680456997021901e-02 2.1732462553212012e-02
9.9664426940321316e-01 1.8621931847129063e-02 2.1672066844408006e-02
9.9665718253352709e-01 1.8563776498186566e-02 2.1612005880051490e-02
9.9667000094601532e-01 1.8505987435547367e-02 2.1552276900195438e-02
9.9668272565662586e-01 1.8448561189129964e-02 2.1492877174936701e-02
9.9669535766702988e-01 1.8391494332712244e-02 2.1433804004011167e-02
9.9670789796487003e-01 1.8334783483238741e-02 2.1375054716395607e-02
9.9672034752400285e-01 1.8278425300141041e-02 2.1316626669915809e-02
9.9673270730473362e-01 1.8222416484670968e-02 2.1258517250860920e-02
9.9674497825405250e-01 1.8166753779246394e-02 2.1200723873603965e-02
9.9675716130586012e-01 1.8111433966809230e-02 2.1143243980228352e-02
9.9676925738118993e-01 1.8056453870195461e-02 2.1086075040160270e-02
9.9678126738842943e-01 1.8001810351516954e-02 2.1029214549806909e-02
9.9679319222353224e-01 1.7947500311554732e-02 2.0972660032200385e-02
9.9680503277022847e-01 1.7893520689163413e-02 2.0916409036647144e-02
9.9681678990023115e-01 1.7839868460686782e-02 2.0860459138383001e-02
9.9682846447343665e-01 1.7786540639383994e-02 2.0804807938233454e-02
9.9684005733812309e-01 1.7733534274866392e-02 2.0749453062279332e-02
9.9685156933114405e-01 1.7680846452544589e-02 2.0694392161527641e-02
9.9686300127811722e-01 1.7628474293085627e-02 2.0639622911587472e-02
9.9687435399361246e-01 1.7576414951880035e-02 2.0585143012350954e-02
9.9688562828133231e-01 1.7524665618518530e-02 2.0530950187679111e-02
9.9689682493429221e-01 1.7473223516278152e-02 2.0477042185092571e-02
9.9690794473499444e-01 1.7422085901617711e-02 2.0423416775466965e-02
9.9691898845560145e-01 1.7371250063682252e-02 2.0370071752733060e-02
9.9692995685810393e-01 1.7320713323816385e-02 2.0317004933581389e-02
9.9694085069448612e-01 1.7270473035086352e-02 2.0264214157171528e-02
9.9695167070688728e-01 1.7220526581810575e-02 2.0211697284845551e-02
9.9696241762776217e-01 1.7170871379098493e-02 2.0159452199846040e-02
9.9697309218003549e-01 1.7121504872397646e-02 2.0107476807038321e-02
9.9698369507725604e-01 1.7072424537048655e-02 2.0055769032636755e-02
9.9699422702374618e-01 1.7023627877848106e-02 2.0004326823935319e-02
9.9700468871474912e-01 1.6975112428619068e-02 1.9953148149042164e-02
9.9701508083657375e-01 1.6926875751789069e-02 1.9902230996618076e-02
9.9702540406673601e-01 1.6878915437975549e-02 1.9851573375618985e-02
9.9703565907409697e-01 1.6831229105578410e-02 1.9801173315042213e-02
9.9704584651900208e-01 1.6783814400379623e-02 1.9751028863676454e-02
9.9705596705341115e-01 1.6736668995149900e-02 1.9701138089855678e-02
9.9706602132103339e-01 1.6689790589261937e-02 1.9651499081216404e-02
9.9707600995745393e-01 1.6643176908310454e-02 1.9602109944458716e-02
9.9708593359026110e-01 1.6596825703738678e-02 1.9552968805110784e-02
9.9709579283917071e-01 1.6550734752471222e-02 1.9504073807296823e-02
9.9710558831614848e-01 1.6504901856553213e-02 1.9455423113508438e-02
9.9711532062552855e-01 1.6459324842795549e-02 1.9407014904379346e-02
9.9712499036413171e-01 1.6414001562426180e-02 1.9358847378463408e-02
9.9713459812137994e-01 1.6368929890747216e-02 1.9310918752015786e-02
9.9714414447941169e-01 1.6324107726797914e-02 1.9263227258777410e-02
9.9715363001319002e-01 1.6279532993023225e-02 1.9215771149762507e-02
9.9716305529061433e-01 1.6235203634947949e-02 1.9168548693049198e-02
9.9717242087262614e-01 1.6191117620856278e-02 1.9121558173573069e-02
9.9718172731331423e-01 1.6147272941476738e-02 1.9074797892923864e-02
9.9719097516001953e-01 1.6103667609672329e-02 1.9028266169144943e-02
9.9720016495343466e-01 1.6060299660135773e-02 1.8981961336535652e-02
9.9720929722770502e-01 1.6017167149089840e-02 1.8935881745456611e-02
9.9721837251052536e-01 1.5974268153992572e-02 1.8890025762137611e-02
9.9722739132323801e-01 1.5931600773247356e-02 1.8844391768488414e-02
9.9723635418092516e-01 1.5889163125917739e-02 1.8798978161912113e-02
9.9724526159250337e-01 1.5846953351446938e-02 1.8753783355121224e-02
9.9725411406081310e-01 1.5804969609381860e-02 1.8708805775956315e-02
9.9726291208270990e-01 1.5763210079101621e-02 1.8664043867207193e-02
9.9727165614915125e-01 1.5721672959550497e-02 1.8619496086436690e-02
9.9728034674528332e-01 1.5680356468975136e-02 1.8575160905806815e-02
9.9728898435052660e-01 1.5639258844666045e-02 1.8531036811907410e-02
9.9729756943865833e-01 1.5598378342703200e-02 1.8487122305587137e-02
9.9730610247789520e-01 1.5557713237705736e-02 1.8443415901786945e-02
9.9731458393097350e-01 1.5517261822585662e-02 1.8399916129375679e-02
9.9732301425522873e-01 1.5477022408305448e-02 1.8356621530988111e-02
9.9733139390267367e-01 1.5436993323639533e-02 1.8313530662865181e-02
9.9733972332007392e-01 1.5397172914939552e-02 1.8270642094696404e-02
9.9734800294902448e-01 1.5357559545903305e-02 1.8227954409464481e-02
9.9735623322602296e-01 1.5318151597347335e-02 1.8185466203292040e-02
9.9736441458254144e-01 1.5278947466983144e-02 1.8143176085290504e-02
9.9737254744509962e-01 1.5239945569196866e-02 1.8101082677411007e-02
9.9738063223533402e-01 1.5201144334832379e-02 1.8059184614297324e-02
9.9738866937006709e-01 1.5162542210977851e-02 1.8017480543140892e-02
9.9739665926137566e-01 1.5124137660755533e-02 1.7975969123537657e-02
9.9740460231665684e-01 1.5085929163114927e-02 1.7934649027347066e-02
9.9741249893869399e-01 1.5047915212629007e-02 1.7893518938552743e-02
9.9742034952572267e-01 1.5010094319293694e-02 1.7852577553125245e-02
9.9742815447149125e-01 1.4972465008330415e-02 1.7811823578886568e-02
9.9743591416532573e-01 1.4935025819991610e-02 1.7771255735376471e-02
9.9744362899219019e-01 1.4897775309369306e-02 1.7730872753720647e-02
9.9745129933274779e-01 1.4860712046206587e-02 1.7690673376500626e-02
9.9745892556341909e-01 1.4823834614711904e-02 1.7650656357625423e-02
9.9746650805644133e-01 1.4787141613376265e-02 1.7610820462204933e-02
9.9747404717992594e-01 1.4750631654793142e-02 1.7571164466424934e-02
9.9748154329791383e-01 1.4714303365481133e-02 1.7531687157423814e-02
9.9748899677043279e-01 1.4678155385709296e-02 1.7492387333170961e-02
9.9749640795355110e-01 1.4642186369325086e-02 1.7453263802346661e-02
9.9750377719943140e-01 1.4606394983584922e-02 1.7414315384223670e-02
9.9751110485638339e-01 1.4570779908987228e-02 1.7375540908550317e-02
9.9751839126891739e-01 1.4535339839108027e-02 1.7336939215435117e-02
9.9752563677779327e-01 1.4500073480438932e-02 1.7298509155232979e-02
9.9753284172007251e-01 1.4464979552227591e-02 1.7260249588432787e-02
9.9754000642916796e-01 1.4430056786320445e-02 1.7222159385546554e-02
9.9754713123489158e-01 1.4395303927007868e-02 1.7184237426999954e-02
9.9755421646350262e-01 1.4360719730871524e-02 1.7146482603024333e-02
9.9756126243775645e-01 1.4326302966634039e-02 1.7108893813550075e-02
9.9756826947694943e-01 1.4292052415010827e-02 1.7071469968101344e-02
9.9757523789696434e-01 1.4257966868564101e-02 1.7034209985692245e-02
9.9758216801031774e-01 1.4224045131559023e-02 1.6997112794724305e-02
9.9758906012620252e-01 1.4190286019821951e-02 1.6960177332885209e-02
9.9759591455053176e-01 1.4156688360600689e-02 1.6923402547048903e-02
9.9760273158598278e-01 1.4123250992426884e-02 1.6886787393177002e-02
9.9760951153203725e-01 1.4089972764980280e-02 1.6850330836221384e-02
9.9761625468502613e-01 1.4056852538955011e-02 1.6814031850028038e-02
9.9762296133816741e-01 1.4023889185927781e-02 1.6777889417242217e-02
9.9762963178160913e-01 1.3991081588227965e-02 1.6741902529214731e-02
9.9763626630246693e-01 1.3958428638809561e-02 1.6706070185909423e-02
9.9764286518486500e-01 1.3925929241124920e-02 1.6670391395811841e-02
9.9764942870997364e-01 1.3893582309000386e-02 1.6634865175839078e-02
9.9765595715604771e-01 1.3861386766513554e-02 1.6599490551250682e-02
9.9766245079846316e-01 1.3829341547872432e-02 1.6564266555560807e-02
9.9766890990975532e-01 1.3797445597296185e-02 1.6529192230451344e-02
9.9767533475965353e-01 1.3765697868897623e-02 1.6494266625686191e-02
9.9768172561511792e-01 1.3734097326567312e-02 1.6459488799026641e-02
9.9768808274037435e-01 1.3702642943859375e-02 1.6424857816147772e-02
9.9769440639694884e-01 1.3671333703878782e-02 1.6390372750555826e-02
9.9770069684370222e-01 1.3640168599170341e-02 1.6356032683506772e-02
9.9770695433686196e-01 1.3609146631609139e-02 1.6321836703925743e-02
9.9771317913005786e-01 1.3578266812292576e-02 1.6287783908327500e-02
9.9771937147435352e-01 1.3547528161433847e-02 1.6253873400737952e-02
9.9772553161827715e-01 1.3516929708256928e-02 1.6220104292616517e-02
9.9773165980785561e-01 1.3486470490893012e-02 1.6186475702779594e-02
9.9773775628664318e-01 1.3456149556278349e-02 1.6152986757324770e-02
9.9774382129575412e-01 1.3425965960053535e-02 1.6119636589556220e-02
9.9774985507389180e-01 1.3395918766464130e-02 1.6086424339910765e-02
9.9775585785737986e-01 1.3366007048262676e-02 1.6053349155885018e-02
9.9776182988018935e-01 1.3336229886612035e-02 1.6020410191963284e-02
9.9776777137396944e-01 1.3306586370990062e-02 1.5987606609546474e-02
9.9777368256807575e-01 1.3277075599095540e-02 1.5954937576881739e-02
9.9777956368959764e-01 1.3247696676755433e-02 1.5922402268993056e-02
9.9778541496338724e-01 1.3218448717833356e-02 1.5889999867612643e-02
9.9779123661208424e-01 1.3189330844139308e-02 1.5857729561113122e-02
9.9779702885614585e-01 1.3160342185340620e-02 1.5825590544440653e-02
9.9780279191387145e-01 1.3131481878874071e-02 1.5793582019048683e-02
9.9780852600142877e-01 1.3102749069859216e-02 1.5761703192832658e-02
9.9781423133288050e-01 1.3074142911012863e-02 1.5729953280065389e-02
9.9781990812020871e-01 1.3045662562564680e-02 1.5698331501333297e-02
9.9782555657334004e-01 1.3017307192173953e-02 1.5666837083473342e-02
9.9783117690017176e-01 1.2989075974847405e-02 1.5635469259510718e-02
9.9783676930659304e-01 1.2960968092858172e-02 1.5604227268597354e-02
9.9784233399651256e-01 1.2932982735665774e-02 1.5573110355951028e-02
9.9784787117187856e-01 1.2905119099837206e-02 1.5542117772795277e-02
9.9785338103270593e-01 1.2877376388969033e-02 1.5511248776300073e-02
9.9785886377709510e-01 1.2849753813610528e-02 1.5480502629523036e-02
9.9786431960125788e-01 1.2822250591187806e-02 1.5449878601351514e-02
9.9786974869953782e-01 1.2794865945928940e-02 1.5419375966445187e-02
9.9787515126443316e-01 1.2767599108790089e-02 1.5388994005179501e-02
9.9788052748661848e-01 1.2740449317382576e-02 1.5358732003589644e-02
9.9788587755496572e-01 1.2713415815900870e-02 1.5328589253315201e-02
9.9789120165656497e-01 1.2686497855051576e-02 1.5298565051545502e-02
9.9789649997674645e-01 1.2659694691983289e-02 1.5268658700965569e-02
9.9790177269909974e-01 1.2633005590217383e-02 1.5238869509702699e-02
9.9790702000549469e-01 1.2606429819579667e-02 1.5209196791273640e-02
9.9791224207610119e-01 1.2579966656132946e-02 1.5179639864532430e-02
9.9791743908940822e-01 1.2553615382110422e-02 1.5150198053618807e-02
9.9792261122224502e-01 1.2527375285849990e-02 1.5120870687907212e-02
9.9792775864979810e-01 1.2501245661729301e-02 1.5091657101956386e-02
9.9793288154563098e-01 1.2475225810101742e-02 1.5062556635459549e-02
9.9793798008170354e-01 1.2449315037233151e-02 1.5033568633195148e-02
9.9794305442838893e-01 1.2423512655239386e-02 1.5004692444978162e-02
9.9794810475449292e-01 1.2397817982024668e-02 1.4975927425611980e-02
9.9795313122727125e-01 1.2372230341220695e-02 1.4947272934840801e-02
9.9795813401244637e-01 1.2346749062126544e-02 1.4918728337302614e-02
9.9796311327422715e-01 1.2321373479649308e-02 1.4890293002482669e-02
9.9796806917532344e-01 1.2296102934245493e-02 1.4861966304667492e-02
9.9797300187696414e-01 1.2270936771863149e-02 1.4833747622899457e-02
9.9797791153891457e-01 1.2245874343884720e-02 1.4805636340931818e-02
9.9798279831949155e-01 1.2220915007070600e-02 1.4777631847184260e-02
9.9798766237558068e-01 1.2196058123503415e-02 1.4749733534698986e-02
9.9799250386265137e-01 1.2171303060532971e-02 1.4721940801097259e-02
9.9799732293477383e-01 1.2146649190721902e-02 1.4694253048536415e-02
9.9800211974463371e-01 1.2122095891791990e-02 1.4666669683667454e-02
9.9800689444354806e-01 1.2097642546571138e-02 1.4639190117592977e-02
9.9801164718148028e-01 1.2073288542940997e-02 1.4611813765825666e-02
9.9801637810705535e-01 1.2049033273785254e-02 1.4584540048247234e-02
9.9802108736757378e-01 1.2024876136938544e-02 1.4557368389067802e-02
9.9802577510902779e-01 1.2000816535135969e-02 1.4530298216785704e-02
9.9803044147611375e-01 1.1976853875963287e-02 1.4503328964147829e-02
9.9803508661224816e-01 1.1952987571807634e-02 1.4476460068110274e-02
9.9803971065958041e-01 1.1929217039808902e-02 1.4449690969799542e-02
9.9804431375900737e-01 1.1905541701811720e-02 1.4423021114474119e-02
9.9804889605018698e-01 1.1881960984317937e-02 1.4396449951486461e-02
9.9805345767155151e-01 1.1858474318439772e-02 1.4369976934245432e-02
9.9805799876032053e-01 1.1835081139853480e-02 1.4343601520179118e-02
9.9806251945251534e-01 1.1811780888753568e-02 1.4317323170698087e-02
9.9806701988296997e-01 1.1788573009807606e-02 1.4291141351159008e-02
9.9807150018534574e-01 1.1765456952111545e-02 1.4265055530828723e-02
9.9807596049214331e-01 1.1742432169145573e-02 1.4239065182848631e-02
9.9808040093471495e-01 1.1719498118730508e-02 1.4213169784199540e-02
9.9808482164327683e-01 1.1696654262984711e-02 1.4187368815666825e-02
9.9808922274692191e-01 1.1673900068281510e-02 1.4161661761806043e-02
9.9809360437363048e-01 1.1651235005207131e-02 1.4136048110908867e-02
9.9809796665028361e-01 1.1628658548519114e-02 1.4110527354969368e-02
9.9810230970267377e-01 1.1606170177105255e-02 1.4085098989650704e-02


==> neural_bandit/growth_B_02_band.dat <==
x y
6.6666666666666641e-01 3.3333333333333326e-01
6.8449154451007765e-01 3.3625101136080621e-01
7.0175347443516989e-01 3.3841327758215711e-01
7.1842362315081654e-01 3.3986903668765100e-01
7.3446901718434421e-01 3.4064592211961786e-01
7.4985189154988241e-01 3.4075188795895939e-01
7.6453218829380931e-01 3.4018347345808064e-01
7.7847264335806765e-01 3.3893844911343796e-01
7.9164469012913052e-01 3.3702820653903837e-01
8.0403305153538496e-01 3.3448528845954839e-01
8.1563766747663602e-01 3.3136406105437410e-01
8.2647289490338149e-01 3.2773574132284200e-01
8.3656486734520441e-01 3.2368074756762155e-01
8.4594814022082265e-01 3.1928118511591930e-01
8.5466247658306593e-01 3.1461509891373118e-01
8.6275020926047130e-01 3.0975293070653198e-01
8.7025428770239655e-01 3.0475589144150511e-01
8.7721693937189527e-01 2.9967569553693951e-01
8.8367881284101946e-01 2.9455511992882344e-01
8.8967846975241416e-01 2.8942897722734506e-01
8.9525211727456588e-01 2.8432523132835263e-01
9.0043350097486718e-01 2.7926609578952477e-01
9.0525390204256806e-01 2.7426903295808480e-01
9.0974220074597800e-01 2.6934762062335249e-01
9.1392498051007820e-01 2.6451228104969970e-01
9.1782665549074449e-01 2.5977088189412417e-01
9.2146961017428830e-01 2.5512922494610984e-01
9.2487434331682095e-01 2.5059144038270242e-01
9.2805961110151780e-01 2.4616030349466306e-01
9.3104256614290148e-01 2.4183748894139734e-01
9.3383889019237076e-01 2.3762377528865347e-01
9.3646291925731995e-01 2.3351921028906147e-01
9.3892776045363213e-01 2.2952324528637091e-01
9.4124540034016646e-01 2.2563484534034078e-01
9.4342680478058472e-01 2.2185258019902304e-01
9.4548201058085968e-01 2.1817470006454939e-01
9.4742020928221238e-01 2.1459919917318759e-01
9.4924982356930487e-01 2.1112386949755405e-01
9.5097857679610664e-01 2.0774634633751013e-01
9.5261355614707899e-01 2.0446414716097033e-01
9.5416126994812667e-01 2.0127470475429646e-01
9.5562769962552141e-01 1.9817539551962293e-01
9.5701834678667286e-01 1.9516356359259757e-01
9.5833827586743481e-01 1.9223654133287693e-01
9.5959215275891840e-01 1.8939166664963455e-01
9.6078427979441106e-01 1.8662629755601867e-01
9.6191862744498524e-01 1.8393782429379274e-01
9.6299886304157822e-01 1.8132367932749649e-01
9.6402837681220199e-01 1.7878134547313312e-01
9.6501030549573874e-01 1.7630836239750242e-01
9.6594755376864860e-01 1.7390233169919045e-01
9.6684281369785074e-01 1.7156092076005747e-01
9.6769858241200990e-01 1.6928186553609956e-01
9.6851717816435268e-01 1.6706297243842327e-01
9.6930075494285095e-01 1.6490211943852801e-01
9.7005131576799575e-01 1.6279725651693117e-01
9.7077072480432736e-01 1.6074640556033237e-01
9.7146071839922787e-01 1.5874765979988550e-01
9.7212291515110605e-01 1.5679918287167627e-01
9.7275882509890388e-01 1.5489920757013359e-01
9.7336985811566445e-01 1.5304603435575365e-01
9.7395733158069286e-01 1.5123802967015365e-01
9.7452247739744213e-01 1.4947362410399884e-01
9.7506644841764223e-01 1.4775131045672707e-01
9.7559032432623505e-01 1.4606964172113612e-01
9.7609511703635232e-01 1.4442722902075231e-01
9.7658177563877246e-01 1.4282273952338947e-01
9.7705119094599446e-01 1.4125489435037444e-01
9.7750419966720181e-01 1.3972246649750350e-01
9.7794158824691380e-01 1.3822427878084209e-01
9.7836409639699207e-01 1.3675920181793685e-01
9.7877242034887524e-01 1.3532615205283549e-01
9.7916721585036226e-01 1.3392408983144471e-01
9.7954910092901293e-01 1.3255201753218271e-01
9.7991865844215997e-01 1.3120897775554269e-01
9.8027643843169299e-01 1.2989405157506473e-01
9.8062296030009910e-01 1.2860635685127200e-01
9.8095871482274077e-01 1.2734504660934937e-01
9.8128416600999524e-01 1.2610930748069893e-01
9.8159975283164991e-01 1.2489835820798278e-01
9.8190589081483581e-01 1.2371144821283706e-01
9.8220297352578678e-01 1.2254785622510489e-01
9.8249137394478958e-01 1.2140688897216592e-01
9.8277144574288200e-01 1.2028787992673970e-01
9.8304352446810150e-01 1.1919018811138192e-01
9.8330792864841232e-01 1.1811319695778760e-01
9.8356496081783129e-01 1.1705631321893850e-01
9.8381490847171071e-01 1.1601896593208927e-01
9.8405804495663296e-01 1.1500060543056889e-01
9.8429463029991349e-01 1.1400070240237416e-01
9.8452491198328995e-01 1.1301874699354986e-01
9.8474912566499584e-01 1.1205424795438204e-01
9.8496749585406929e-01 1.1110673182647027e-01
9.8518023654043707e-01 1.1017574216879543e-01
9.8538755178401782e-01 1.0926083882095422e-01
9.8558963626583740e-01 1.0836159720179091e-01
9.8578667580390067e-01 1.0747760764172040e-01
9.8597884783635004e-01 1.0660847474710095e-01
9.8616632187423980e-01 1.0575381679508031e-01
9.8634925992607503e-01 1.0491326515740604e-01
9.8652781689609126e-01 1.0408646375175572e-01
9.8670214095810671e-01 1.0327306851920741e-01
9.8687237390662885e-01 1.0247274692653546e-01
9.8703865148677483e-01 1.0168517749207751e-01
9.8720110370445036e-01 1.0091004933398021e-01
9.8735985511810909e-01 1.0014706173968818e-01
9.8751502511333911e-01 9.9395923755598664e-02
9.8766672816140333e-01 9.8656353795856883e-02
9.8781507406280333e-01 9.7928079269321011e-02
9.8796016817683940e-01 9.7210836223773384e-02
9.8810211163808004e-01 9.6504369006504442e-02
9.8824100156058436e-01 9.5808429940439588e-02
9.8837693123065740e-01 9.5122779015023390e-02
9.8850999028887276e-01 9.4447183591116479e-02
9.8864026490203316e-01 9.3781418119201015e-02
9.8876783792570178e-01 9.3125263870224254e-02
9.8889278905788969e-01 9.2478508678450422e-02
9.8901519498444390e-01 9.1840946695719988e-02
9.8913512951664306e-01 9.1212378156549478e-02
9.8925266372147558e-01 9.0592609153535175e-02
9.8936786604504445e-01 8.9981451422551484e-02
9.8948080242950154e-01 8.9378722137262639e-02
9.8959153642390718e-01 8.8784243712491745e-02
9.8970012928936413e-01 8.8197843616014904e-02
9.8980664009876873e-01 8.7619354188371773e-02
9.8991112583148710e-01 8.7048612470304626e-02
9.9001364146325199e-01 8.6485460037459341e-02
9.9011424005155624e-01 8.5929742842000223e-02
9.9021297281679455e-01 8.5381311060809012e-02
9.9030988921940111e-01 8.4840018949956325e-02
9.9040503703319982e-01 8.4305724705148605e-02
9.9049846241518469e-01 8.3778290327871069e-02
9.9059020997192881e-01 8.3257581496959623e-02
9.9068032282279961e-01 8.2743467445349481e-02
9.9076884266016541e-01 8.2235820841761759e-02
9.9085580980674859e-01 8.1734517677100160e-02
9.9094126327028298e-01 8.1239437155342514e-02
9.9102524079562060e-01 8.0750461588722844e-02
9.9110777891441981e-01 8.0267476297009144e-02
9.9118891299254608e-01 7.9790369510692988e-02
9.9126867727530621e-01 7.9319032277915563e-02
9.9134710493062317e-01 7.8853358374963836e-02
9.9142422809026587e-01 7.8393244220178446e-02
9.9150007788923045e-01 7.7938588791123420e-02
9.9157468450336539e-01 7.7489293544874494e-02
9.9164807718533332e-01 7.7045262341290527e-02
9.9172028429899350e-01 7.6606401369138225e-02
9.9179133335228165e-01 7.6172619074948184e-02
9.9186125102866352e-01 7.5743826094483879e-02
9.9193006321723254e-01 7.5319935186713718e-02
9.9199779504152041e-01 7.4900861170179175e-02
9.9206447088707894e-01 7.4486520861658218e-02
9.9213011442789889e-01 7.4076833017028526e-02
9.9219474865171553e-01 7.3671718274237630e-02
9.9225839588426046e-01 7.3271099098293907e-02
9.9232107781250645e-01 7.2874899728194401e-02
9.9238281550695273e-01 7.2483046125710826e-02
9.9244362944299824e-01 7.2095465925956975e-02
9.9250353952144543e-01 7.1712088389666542e-02
9.9256256508817198e-01 7.1332844357111971e-02
9.9262072495301212e-01 7.0957666203598155e-02
9.9267803740788474e-01 7.0586487796469061e-02
9.9273452024419773e-01 7.0219244453566920e-02
9.9279019076956720e-01 6.9855872903086452e-02
9.9284506582387966e-01 6.9496311244770265e-02
9.9289916179472759e-01 6.9140498912392462e-02
9.9295249463224322e-01 6.8788376637480761e-02
9.9300507986336528e-01 6.8439886414229600e-02
9.9305693260555383e-01 6.8094971465558179e-02
9.9310806757998349e-01 6.7753576210270339e-02
9.9315849912423870e-01 6.7415646231273926e-02
9.9320824120452755e-01 6.7081128244820154e-02
9.9325730742743867e-01 6.6749970070724390e-02
9.9330571105126264e-01 6.6422120603532059e-02
9.9335346499688870e-01 6.6097529784594281e-02
9.9340058185830604e-01 6.5776148575020010e-02
9.9344707391271536e-01 6.5457928929472178e-02
9.9349295313027519e-01 6.5142823770777403e-02
9.9353823118349349e-01 6.4830786965319132e-02
9.9358291945628285e-01 6.4521773299186916e-02
9.9362702905268774e-01 6.4215738455053434e-02
9.9367057080530441e-01 6.3912638989754106e-02
9.9371355528340077e-01 6.3612432312544195e-02
9.9375599280075022e-01 6.3315076664009082e-02
9.9379789342319003e-01 6.3020531095605181e-02
9.9383926697591818e-01 6.2728755449808965e-02
9.9388012305053530e-01 6.2439710340853313e-02
9.9392047101184511e-01 6.2153357136030887e-02
9.9396032000441925e-01 6.1869657937544259e-02
9.9399967895894115e-01 6.1588575564885131e-02
9.9403855659833162e-01 6.1310073537723754e-02
9.9407696144366986e-01 6.1034116059291516e-02
9.9411490181991324e-01 6.0760668000240277e-02
9.9415238586142840e-01 6.0489694882961936e-02
9.9418942151733591e-01 6.0221162866353248e-02
9.9422601655668008e-01 5.9955038731010990e-02
9.9426217857342658e-01 5.9691289864843011e-02
9.9429791499129982e-01 5.9429884249081931e-02
9.9433323306845744e-01 5.9170790444687579e-02
9.9436813990201922e-01 5.8913977579126475e-02
9.9440264243244447e-01 5.8659415333515000e-02
9.9443674744777300e-01 5.8407073930115502e-02
9.9447046158772834e-01 5.8156924120173210e-02
9.9450379134769129e-01 5.7908937172083758e-02
9.9453674308254791e-01 5.7663084859880115e-02
9.9456932301041601e-01 5.7419339452029435e-02
9.9460153721625466e-01 5.7177673700529452e-02
9.9463339165536335e-01 5.6938060830295519e-02
9.9466489215676934e-01 5.6700474528828940e-02
9.9469604442651194e-01 5.6464888936157989e-02
9.9472685405082795e-01 5.6231278635042986e-02
9.9475732649923587e-01 5.5999618641437585e-02
9.9478746712752897e-01 5.5769884395198074e-02
9.9481728118067747e-01 5.5542051751033578e-02
9.9484677379564135e-01 5.5316096969689199e-02
9.9487595000410156e-01 5.5091996709355856e-02
9.9490481473510728e-01 5.4869728017299134e-02
9.9493337281764627e-01 5.4649268321701500e-02
9.9496162898313789e-01 5.4430595423710704e-02
9.9498958786785285e-01 5.4213687489688536e-02
9.9501725401526320e-01 5.3998523043654476e-02
9.9504463187832304e-01 5.3785080959917624e-02
9.9507172582168157e-01 5.3573340455892168e-02
9.9509854012383436e-01 5.3363281085090676e-02
9.9512507897921176e-01 5.3154882730289968e-02
9.9515134650020831e-01 5.2948125596864973e-02
9.9517734671915092e-01 5.2742990206285235e-02
9.9520308359021603e-01 5.2539457389769770e-02
9.9522856099128987e-01 5.2337508282095699e-02
9.9525378272577503e-01 5.2137124315556116e-02
9.9527875252434994e-01 5.1938287214063204e-02
9.9530347404667607e-01 5.1740978987392251e-02
9.9532795088306014e-01 5.1545181925562844e-02
9.9535218655606772e-01 5.1350878593353431e-02
9.9537618452209498e-01 5.1158051824945094e-02
9.9539994817289590e-01 5.0966684718691715e-02
9.9542348083706744e-01 5.0776760632012308e-02
9.9544678578149615e-01 5.0588263176402644e-02
9.9546986621276301e-01 5.0401176212562696e-02
9.9549272527851296e-01 5.0215483845636753e-02
9.9551536606878588e-01 5.0031170420563383e-02
9.9553779161731304e-01 4.9848220517531808e-02
9.9556000490277829e-01 4.9666618947542346e-02
9.9558200885004555e-01 4.9486350748067807e-02
9.9560380633135581e-01 4.9307401178813173e-02
9.9562540016749035e-01 4.9129755717571194e-02
9.9564679312890492e-01 4.8953400056170965e-02
9.9566798793683320e-01 4.8778320096517488e-02
9.9568898726436306e-01 4.8604501946719343e-02
9.9570979373748403e-01 4.8431931917302683e-02
9.9573040993610784e-01 4.8260596517508809e-02
9.9575083839506251e-01 4.8090482451673522e-02
9.9577108160506267e-01 4.7921576615685899e-02
9.9579114201365238e-01 4.7753866093524694e-02
9.9581102202612737e-01 4.7587338153870139e-02
9.9583072400643025e-01 4.7421980246789265e-02
9.9585025027802665e-01 4.7257780000492980e-02
9.9586960312475803e-01 4.7094725218163151e-02
9.9588878479167242e-01 4.6932803874847502e-02
9.9590779748583524e-01 4.6772004114421159e-02
9.9592664337712122e-01 4.6612314246612822e-02
9.9594532459898377e-01 4.6453722744094206e-02
9.9596384324920950e-01 4.6296218239630690e-02
9.9598220139065019e-01 4.6139789523292438e-02
9.9600040105193943e-01 4.5984425539723692e-02
9.9601844422819263e-01 4.5830115385469411e-02
9.9603633288168592e-01 4.5676848306357508e-02
9.9605406894252457e-01 4.5524613694935379e-02
9.9607165430929001e-01 4.5373401087959661e-02
9.9608909084967467e-01 4.5223200163937473e-02
9.9610638040110100e-01 4.5074000740718351e-02
9.9612352477132426e-01 4.4925792773135298e-02
9.9614052573902367e-01 4.4778566350694160e-02
9.9615738505437701e-01 4.4632311695309609e-02
9.9617410443962451e-01 4.4487019159087329e-02
9.9619068558961676e-01 4.4342679222150627e-02
9.9620713017235063e-01 4.4199282490510972e-02
9.9622343982949546e-01 4.4056819693981022e-02
9.9623961617690271e-01 4.3915281684129379e-02
9.9625566080510664e-01 4.3774659432276042e-02
9.9627157527981380e-01 4.3634944027527600e-02
9.9628736114237859e-01 4.3496126674851164e-02
9.9630301991027181e-01 4.3358198693186314e-02
9.9631855307753514e-01 4.3221151513594014e-02
9.9633396211522740e-01 4.3084976677441746e-02
9.9634924847185924e-01 4.2949665834624041e-02
9.9636441357382055e-01 4.2815210741817475e-02
9.9637945882579493e-01 4.2681603260769557e-02
9.9639438561116744e-01 4.2548835356620546e-02
9.9640919529242267e-01 4.2416899096257475e-02
9.9642388921153358e-01 4.2285786646699894e-02
9.9643846869034258e-01 4.2155490273516186e-02
9.9645293503093169e-01 4.2026002339270306e-02
9.9646728951598873e-01 4.1897315301997737e-02
9.9648153340916357e-01 4.1769421713710370e-02
9.9649566795541344e-01 4.1642314218929624e-02
9.9650969438134696e-01 4.1515985553246919e-02
9.9652361389555522e-01 4.1390428541911398e-02
9.9653742768893960e-01 4.1265636098443650e-02
9.9655113693502995e-01 4.1141601223275544e-02
9.9656474279029650e-01 4.1018317002415101e-02
9.9657824639445691e-01 4.0895776606136025e-02
9.9659164887077445e-01 4.0773973287691473e-02
9.9660495132635096e-01 4.0652900382051396e-02
9.9661815485241401e-01 4.0532551304663031e-02
9.9663126052459672e-01 4.0412919550233913e-02
9.9664426940321316e-01 4.0293998691537068e-02
9.9665718253352709e-01 4.0175782378238059e-02
9.9667000094601532e-01 4.0058264335742805e-02
9.9668272565662586e-01 3.9941438364066661e-02
9.9669535766702988e-01 3.9825298336723408e-02
9.9670789796487003e-01 3.9709838199634348e-02
9.9672034752400285e-01 3.9595051970056847e-02
9.9673270730473362e-01 3.9480933735531888e-02
9.9674497825405250e-01 3.9367477652850355e-02
9.9675716130586012e-01 3.9254677947037582e-02
9.9676925738118993e-01 3.9142528910355731e-02
9.9678126738842943e-01 3.9031024901323860e-02
9.9679319222353224e-01 3.8920160343755117e-02
9.9680503277022847e-01 3.8809929725810557e-02
9.9681678990023115e-01 3.8700327599069786e-02
9.9682846447343665e-01 3.8591348577617451e-02
9.9684005733812309e-01 3.8482987337145724e-02
9.9685156933114405e-01 3.8375238614072230e-02
9.9686300127811722e-01 3.8268097204673099e-02
9.9687435399361246e-01 3.8161557964230985e-02
9.9688562828133231e-01 3.8055615806197637e-02
9.9689682493429221e-01 3.7950265701370722e-02
9.9690794473499444e-01 3.7845502677084676e-02
9.9691898845560145e-01 3.7741321816415312e-02
9.9692995685810393e-01 3.7637718257397770e-02
9.9694085069448612e-01 3.7534687192257880e-02
9.9695167070688728e-01 3.7432223866656122e-02
9.9696241762776217e-01 3.7330323578944530e-02
9.9697309218003549e-01 3.7228981679435967e-02
9.9698369507725604e-01 3.7128193569685414e-02
9.9699422702374618e-01 3.7027954701783425e-02
9.9700468871474912e-01 3.6928260577661229e-02
9.9701508083657375e-01 3.6829106748407142e-02
9.9702540406673601e-01 3.6730488813594531e-02
9.9703565907409697e-01 3.6632402420620623e-02
9.9704584651900208e-01 3.6534843264056080e-02
9.9705596705341115e-01 3.6437807085005575e-02
9.9706602132103339e-01 3.6341289670478338e-02
9.9707600995745393e-01 3.6245286852769169e-02
9.9708593359026110e-01 3.6149794508849462e-02
9.9709579283917071e-01 3.6054808559768045e-02
9.9710558831614848e-01 3.5960324970061651e-02
9.9711532062552855e-01 3.5866339747174895e-02
9.9712499036413171e-01 3.5772848940889584e-02
9.9713459812137994e-01 3.5679848642763003e-02
9.9714414447941169e-01 3.5587334985575328e-02
9.9715363001319002e-01 3.5495304142785733e-02
9.9716305529061433e-01 3.5403752327997147e-02
9.9717242087262614e-01 3.5312675794429343e-02
9.9718172731331423e-01 3.5222070834400598e-02
9.9719097516001953e-01 3.5131933778817272e-02
9.9720016495343466e-01 3.5042260996671425e-02
9.9720929722770502e-01 3.4953048894546451e-02
9.9721837251052536e-01 3.4864293916130183e-02
9.9722739132323801e-01 3.4775992541735773e-02
9.9723635418092516e-01 3.4688141287829849e-02
9.9724526159250337e-01 3.4600736706568158e-02
9.9725411406081310e-01 3.4513775385338175e-02
9.9726291208270990e-01 3.4427253946308814e-02
9.9727165614915125e-01 3.4341169045987191e-02
9.9728034674528332e-01 3.4255517374781955e-02
9.9728898435052660e-01 3.4170295656573452e-02
9.9729756943865833e-01 3.4085500648290336e-02
9.9730610247789520e-01 3.4001129139492679e-02
9.9731458393097350e-01 3.3917177951961343e-02
9.9732301425522873e-01 3.3833643939293556e-02
9.9733139390267367e-01 3.3750523986504716e-02
9.9733972332007392e-01 3.3667815009635955e-02
9.9734800294902448e-01 3.3585513955367782e-02
9.9735623322602296e-01 3.3503617800639374e-02
9.9736441458254144e-01 3.3422123552273648e-02
9.9737254744509962e-01 3.3341028246607875e-02
9.9738063223533402e-01 3.3260328949129704e-02
9.9738866937006709e-01 3.3180022754118743e-02
9.9739665926137566e-01 3.3100106784293190e-02
9.9740460231665684e-01 3.3020578190461995e-02
9.9741249893869399e-01 3.2941434151181753e-02
9.9742034952572267e-01 3.2862671872418939e-02
9.9742815447149125e-01 3.2784288587216985e-02
9.9743591416532573e-01 3.2706281555368082e-02
9.9744362899219019e-01 3.2628648063089953e-02
9.9745129933274779e-01 3.2551385422707212e-02
9.9745892556341909e-01 3.2474490972337330e-02
9.9746650805644133e-01 3.2397962075581196e-02
9.9747404717992594e-01 3.2321796121218077e-02
9.9748154329791383e-01 3.2245990522904944e-02
9.9748899677043279e-01 3.2170542718880257e-02
9.9749640795355110e-01 3.2095450171671744e-02
9.9750377719943140e-01 3.2020710367808590e-02
9.9751110485638339e-01 3.1946320817537545e-02
9.9751839126891739e-01 3.1872279054543144e-02
9.9752563677779327e-01 3.1798582635671910e-02
9.9753284172007251e-01 3.1725229140660380e-02
9.9754000642916796e-01 3.1652216171866997e-02
9.9754713123489158e-01 3.1579541354007826e-02
9.9755421646350262e-01 3.1507202333895853e-02
9.9756126243775645e-01 3.1435196780184110e-02
9.9756826947694943e-01 3.1363522383112172e-02
9.9757523789696434e-01 3.1292176854256344e-02
9.9758216801031774e-01 3.1221157926283327e-02
9.9758906012620252e-01 3.1150463352707158e-02
9.9759591455053176e-01 3.1080090907649592e-02
9.9760273158598278e-01 3.1010038385603886e-02
9.9760951153203725e-01 3.0940303601201664e-02
9.9761625468502613e-01 3.0870884388983048e-02
9.9762296133816741e-01 3.0801778603169998e-02
9.9762963178160913e-01 3.0732984117442696e-02
9.9763626630246693e-01 3.0664498824718986e-02
9.9764286518486500e-01 3.0596320636936764e-02
9.9764942870997364e-01 3.0528447484839464e-02
9.9765595715604771e-01 3.0460877317764236e-02
9.9766245079846316e-01 3.0393608103433237e-02
9.9766890990975532e-01 3.0326637827747527e-02
9.9767533475965353e-01 3.0259964494583812e-02
9.9768172561511792e-01 3.0193586125593953e-02
9.9768808274037435e-01 3.0127500760007149e-02
9.9769440639694884e-01 3.0061706454434609e-02
9.9770069684370222e-01 2.9996201282677111e-02
9.9770695433686196e-01 2.9930983335534882e-02
9.9771317913005786e-01 2.9866050720620076e-02
9.9771937147435352e-01 2.9801401562171800e-02
9.9772553161827715e-01 2.9737034000873443e-02
9.9773165980785561e-01 2.9672946193672604e-02
9.9773775628664318e-01 2.9609136313603117e-02
9.9774382129575412e-01 2.9545602549609754e-02
9.9774985507389180e-01 2.9482343106374896e-02
9.9775585785737986e-01 2.9419356204147692e-02
9.9776182988018935e-01 2.9356640078575320e-02
9.9776777137396944e-01 2.9294192980536538e-02
9.9777368256807575e-01 2.9232013175977279e-02
9.9777956368959764e-01 2.9170098945748488e-02
9.9778541496338724e-01 2.9108448585445999e-02
9.9779123661208424e-01 2.9047060405252428e-02
9.9779702885614585e-01 2.8985932729781273e-02
9.9780279191387145e-01 2.8925063897922754e-02
9.9780852600142877e-01 2.8864452262691874e-02
9.9781423133288050e-01 2.8804096191078252e-02
9.9781990812020871e-01 2.8743994063897979e-02
9.9782555657334004e-01 2.8684144275647295e-02
9.9783117690017176e-01 2.8624545234358124e-02
9.9783676930659304e-01 2.8565195361455527e-02
9.9784233399651256e-01 2.8506093091616801e-02
9.9784787117187856e-01 2.8447236872632481e-02
9.9785338103270593e-01 2.8388625165269105e-02
9.9785886377709510e-01 2.8330256443133563e-02
9.9786431960125788e-01 2.8272129192539318e-02
9.9786974869953782e-01 2.8214241912374129e-02
9.9787515126443316e-01 2.8156593113969591e-02
9.9788052748661848e-01 2.8099181320972222e-02
9.9788587755496572e-01 2.8042005069216072e-02
9.9789120165656497e-01 2.7985062906597080e-02
9.9789649997674645e-01 2.7928353392948857e-02
9.9790177269909974e-01 2.7871875099920083e-02
9.9790702000549469e-01 2.7815626610853308e-02
9.9791224207610119e-01 2.7759606520665378e-02
9.9791743908940822e-01 2.7703813435729231e-02
9.9792261122224502e-01 2.7648245973757202e-02
9.9792775864979810e-01 2.7592902763685687e-02
9.9793288154563098e-01 2.7537782445561293e-02
9.9793798008170354e-01 2.7482883670428299e-02
9.9794305442838893e-01 2.7428205100217547e-02
9.9794810475449292e-01 2.7373745407636648e-02
9.9795313122727125e-01 2.7319503276061495e-02
9.9795813401244637e-01 2.7265477399429160e-02
9.9796311327422715e-01 2.7211666482131976e-02
9.9796806917532344e-01 2.7158069238912987e-02
9.9797300187696414e-01 2.7104684394762608e-02
9.9797791153891457e-01 2.7051510684816538e-02
9.9798279831949155e-01 2.6998546854254860e-02
9.9798766237558068e-01 2.6945791658202399e-02
9.9799250386265137e-01 2.6893243861630230e-02
9.9799732293477383e-01 2.6840902239258318e-02
9.9800211974463371e-01 2.6788765575459443e-02
9.9800689444354806e-01 2.6736832664164115e-02
9.9801164718148028e-01 2.6685102308766664e-02
9.9801637810705535e-01 2.6633573322032488e-02
9.9802108736757378e-01 2.6582244526006348e-02
9.9802577510902779e-01 2.6531114751921672e-02
9.9803044147611375e-01 2.6480182840111118e-02
9.9803508661224816e-01 2.6429447639917909e-02
9.9803971065958041e-01 2.6378908009608446e-02
9.9804431375900737e-01 2.6328562816285837e-02
9.9804889605018698e-01 2.6278410935804398e-02
9.9805345767155151e-01 2.6228451252685206e-02
9.9805799876032053e-01 2.6178682660032600e-02
9.9806251945251534e-01 2.6129104059451656e-02
9.9806701988296997e-01 2.6079714360966615e-02
9.9807150018534574e-01 2.6030512482940270e-02
9.9807596049214331e-01 2.5981497351994204e-02
9.9808040093471495e-01 2.5932667902930050e-02
9.9808482164327683e-01 2.5884023078651536e-02
9.9808922274692191e-01 2.5835561830087554e-02
9.9809360437363048e-01 2.5787283116116000e-02
9.9809796665028361e-01 2.5739185903488483e-02
9.9810230970267377e-01 2.5691269166755959e-02
9.9810230970267377e-01 -2.4789288125454494e-03
9.9809796665028361e-01 -2.4818688064502537e-03
9.9809360437363048e-01 -2.4848131057017362e-03
9.9808922274692191e-01 -2.4877616935245327e-03
9.9808482164327683e-01 -2.4907145526821134e-03
9.9808040093471495e-01 -2.4936716654690317e-03
9.9807596049214331e-01 -2.4966330137030576e-03
9.9807150018534574e-01 -2.4995985787171788e-03
9.9806701988296997e-01 -2.5025683413514022e-03
9.9806251945251534e-01 -2.5055422819445193e-03
9.9805799876032053e-01 -2.5085203803256375e-03
9.9805345767155151e-01 -2.5115026158056605e-03
9.9804889605018698e-01 -2.5144889671685246e-03
9.9804431375900737e-01 -2.5174794126623986e-03
9.9803971065958041e-01 -2.5204739299906406e-03
9.9803508661224816e-01 -2.5234724963026402e-03
9.9803044147611375e-01 -2.5264750881845415e-03
9.9802577510902779e-01 -2.5294816816497350e-03
9.9802108736757378e-01 -2.5324922521292575e-03
9.9801637810705535e-01 -2.5355067744619805e-03
9.9801164718148028e-01 -2.5385252228846689e-03
9.9800689444354806e-01 -2.5415475710218391e-03
9.9800211974463371e-01 -2.5445737918754641e-03
9.9799732293477383e-01 -2.5476038578145128e-03
9.9799250386265137e-01 -2.5506377405642884e-03
9.9798766237558068e-01 -2.5536754111955707e-03
9.9798279831949155e-01 -2.5567168401136597e-03
9.9797791153891457e-01 -2.5597619970470983e-03
9.9797300187696414e-01 -2.5628108510363078e-03
9.9796806917532344e-01 -2.5658633704219985e-03
9.9796311327422715e-01 -2.5689195228333610e-03
9.9795813401244637e-01 -2.5719792751760697e-03
9.9795313122727125e-01 -2.5750425936201058e-03
9.9794810475449292e-01 -2.5781094435873113e-03
9.9794305442838893e-01 -2.5811797897387755e-03
9.9793798008170354e-01 -2.5842535959619967e-03
9.9793288154563098e-01 -2.5873308253578069e-03
9.9792775864979810e-01 -2.5904114402270847e-03
9.9792261122224502e-01 -2.5934954020572221e-03
9.9791743908940822e-01 -2.5965826715083854e-03
9.9791224207610119e-01 -2.5996732083994837e-03
9.9790702000549469e-01 -2.6027669716939730e-03
9.9790177269909974e-01 -2.6058639194853159e-03
9.9789649997674645e-01 -2.6089640089822803e-03
9.9789120165656497e-01 -2.6120671964939262e-03
9.9788587755496572e-01 -2.6151734374143306e-03
9.9788052748661848e-01 -2.6182826862070682e-03
9.9787515126443316e-01 -2.6213948963894115e-03
9.9786974869953782e-01 -2.6245100205162467e-03
9.9786431960125788e-01 -2.6276280101637083e-03
9.9785886377709510e-01 -2.6307488159125082e-03
9.9785338103270593e-01 -2.6338723873310394e-03
9.9784787117187856e-01 -2.6369986729580710e-03
9.9784233399651256e-01 -2.6401276202852545e-03
9.9783676930659304e-01 -2.6432591757391821e-03
9.9783117690017176e-01 -2.6463932846633124e-03
9.9782555657334004e-01 -2.6495298912993896e-03
9.9781990812020871e-01 -2.6526689387686170e-03
9.9781423133288050e-01 -2.6558103690525262e-03
9.9780852600142877e-01 -2.6589541229734420e-03
9.9780279191387145e-01 -2.6621001401746121e-03
9.9779702885614585e-01 -2.6652483591000330e-03
9.9779123661208424e-01 -2.6683987169738143e-03
9.9778541496338724e-01 -2.6715511497792874e-03
9.9777956368959764e-01 -2.6747055922376230e-03
9.9777368256807575e-01 -2.6778619777861994e-03
9.9776777137396944e-01 -2.6810202385564117e-03
9.9776182988018935e-01 -2.6841803053512490e-03
9.9775585785737986e-01 -2.6873421076223421e-03
9.9774985507389180e-01 -2.6905055734466349e-03
9.9774382129575412e-01 -2.6936706295026848e-03
9.9773775628664318e-01 -2.6968372010464214e-03
9.9773165980785561e-01 -2.7000052118865813e-03
9.9772553161827715e-01 -2.7031745843595894e-03
9.9771937147435352e-01 -2.7063452393041049e-03
9.9771317913005786e-01 -2.7095170960349246e-03
9.9770695433686196e-01 -2.7126900723166043e-03
9.9770069684370222e-01 -2.7158640843364303e-03
9.9769440639694884e-01 -2.7190390466770437e-03
9.9768808274037435e-01 -2.7222148722883966e-03
9.9768172561511792e-01 -2.7253914724593292e-03
9.9767533475965353e-01 -2.7285687567885682e-03
9.9766890990975532e-01 -2.7317466331551587e-03
9.9766245079846316e-01 -2.7349250076883751e-03
9.9765595715604771e-01 -2.7381037847371281e-03
9.9764942870997364e-01 -2.7412828668386922e-03
9.9764286518486500e-01 -2.7444621546869209e-03
9.9763626630246693e-01 -2.7476415470998623e-03
9.9762963178160913e-01 -2.7508209409867652e-03
9.9762296133816741e-01 -2.7540002313144359e-03
9.9761625468502613e-01 -2.7571793110730269e-03
9.9760951153203725e-01 -2.7603580712411042e-03
9.9760273158598278e-01 -2.7635364007501176e-03
9.9759591455053176e-01 -2.7667141864482145e-03
9.9758906012620252e-01 -2.7698913130632576e-03
9.9758216801031774e-01 -2.7730676631652820e-03
9.9757523789696434e-01 -2.7762431171281434e-03
9.9756826947694943e-01 -2.7794175530905171e-03
9.9756126243775645e-01 -2.7825908469160353e-03
9.9755421646350262e-01 -2.7857628721528090e-03
9.9754713123489158e-01 -2.7889334999920863e-03
9.9754000642916796e-01 -2.7921025992261091e-03
9.9753284172007251e-01 -2.7952700362051958e-03
9.9752563677779327e-01 -2.7984356747940472e-03
9.9751839126891739e-01 -2.8015993763270894e-03
9.9751110485638339e-01 -2.8047609995630884e-03
9.9750377719943140e-01 -2.8079204006387481e-03
9.9749640795355110e-01 -2.8110774330215756e-03
9.9748899677043279e-01 -2.8142319474616651e-03
9.9748154329791383e-01 -2.8173837919426813e-03
9.9747404717992594e-01 -2.8205328116317919e-03
9.9746650805644133e-01 -2.8236788488286684e-03
9.9745892556341909e-01 -2.8268217429135191e-03
9.9745129933274779e-01 -2.8299613302940393e-03
9.9744362899219019e-01 -2.8330974443513401e-03
9.9743591416532573e-01 -2.8362299153848608e-03
9.9742815447149125e-01 -2.8393585705561528e-03
9.9742034952572267e-01 -2.8424832338315512e-03
9.9741249893869399e-01 -2.8456037259237364e-03
9.9740460231665684e-01 -2.8487198642321385e-03
9.9739665926137566e-01 -2.8518314627821242e-03
9.9738866937006709e-01 -2.8549383321630414e-03
9.9738063223533402e-01 -2.8580402794649452e-03
9.9737254744509962e-01 -2.8611371082141405e-03
9.9736441458254144e-01 -2.8642286183073601e-03
9.9735623322602296e-01 -2.8673146059447051e-03
9.9734800294902448e-01 -2.8703948635611758e-03
9.9733972332007392e-01 -2.8734691797568518e-03
9.9733139390267367e-01 -2.8765373392256478e-03
9.9732301425522873e-01 -2.8795991226826627e-03
9.9731458393097350e-01 -2.8826543067900171e-03
9.9730610247789520e-01 -2.8857026640812088e-03
9.9729756943865833e-01 -2.8887439628839367e-03
9.9728898435052660e-01 -2.8917779672413650e-03
9.9728034674528332e-01 -2.8948044368316793e-03
9.9727165614915125e-01 -2.8978231268861933e-03
9.9726291208270990e-01 -2.9008337881055724e-03
9.9725411406081310e-01 -2.9038361665744555e-03
9.9724526159250337e-01 -2.9068300036742857e-03
9.9723635418092516e-01 -2.9098150359943738e-03
9.9722739132323801e-01 -2.9127909952410581e-03
9.9721837251052536e-01 -2.9157576081450393e-03
9.9720929722770502e-01 -2.9187145963667713e-03
9.9720016495343466e-01 -2.9216616763998796e-03
9.9719097516001953e-01 -2.9245985594726145e-03
9.9718172731331423e-01 -2.9275249514471267e-03
9.9717242087262614e-01 -2.9304405527167919e-03
9.9716305529061433e-01 -2.9333450581012499e-03
9.9715363001319002e-01 -2.9362381567392820e-03
9.9714414447941169e-01 -2.9391195319794956e-03
9.9713459812137994e-01 -2.9419888612685699e-03
9.9712499036413171e-01 -2.9448458160372289e-03
9.9711532062552855e-01 -2.9476900615837964e-03
9.9710558831614848e-01 -2.9505212569552255e-03
9.9709579283917071e-01 -2.9533390548256017e-03
9.9708593359026110e-01 -2.9561431013721065e-03
9.9707600995745393e-01 -2.9589330361482619e-03
9.9706602132103339e-01 -2.9617084919544671e-03
9.9705596705341115e-01 -2.9644690947057788e-03
9.9704584651900208e-01 -2.9672144632968307e-03
9.9703565907409697e-01 -2.9699442094638026e-03
9.9702540406673601e-01 -2.9726579376434352e-03
9.9701508083657375e-01 -2.9753552448290067e-03
9.9700468871474912e-01 -2.9780357204230966e-03
9.9699422702374618e-01 -2.9806989460872124e-03
9.9698369507725604e-01 -2.9833444955881007e-03
9.9697309218003549e-01 -2.9859719346406743e-03
9.9696241762776217e-01 -2.9885808207475474e-03
9.9695167070688728e-01 -2.9911707030349753e-03
9.9694085069448612e-01 -2.9937411220851765e-03
9.9692995685810393e-01 -2.9962916097650040e-03
9.9691898845560145e-01 -2.9988216890508082e-03
9.9690794473499444e-01 -3.0013308738492533e-03
9.9689682493429221e-01 -3.0038186688144189e-03
9.9688562828133231e-01 -3.0062845691605812e-03
9.9687435399361246e-01 -3.0087280604709186e-03
9.9686300127811722e-01 -3.0111486185018452e-03
9.9685156933114405e-01 -3.0135457089830522e-03
9.9684005733812309e-01 -3.0159187874129398e-03
9.9682846447343665e-01 -3.0182672988494606e-03
9.9681678990023115e-01 -3.0205906776962187e-03
9.9680503277022847e-01 -3.0228883474837306e-03
9.9679319222353224e-01 -3.0251597206456537e-03
9.9678126738842943e-01 -3.0274041982899548e-03
9.9676925738118993e-01 -3.0296211699648093e-03
9.9675716130586012e-01 -3.0318100134191228e-03
9.9674497825405250e-01 -3.0339700943575708e-03
9.9673270730473362e-01 -3.0361007661899517e-03
9.9672034752400285e-01 -3.0382013697747672e-03
9.9670789796487003e-01 -3.0402712331568660e-03
9.9669535766702988e-01 -3.0423096712989227e-03
9.9668272565662586e-01 -3.0443159858067372e-03
9.9667000094601532e-01 -3.0462894646480707e-03
9.9665718253352709e-01 -3.0482293818649246e-03
9.9664426940321316e-01 -3.0501349972789429e-03
9.9663126052459672e-01 -3.0520055561901113e-03
9.9661815485241401e-01 -3.0538402890680459e-03
9.9660495132635096e-01 -3.0556384112362389e-03
9.9659164887077445e-01 -3.0573991225486194e-03
9.9657824639445691e-01 -3.0591216070584848e-03
9.9656474279029650e-01 -3.0608050326795255e-03
9.9655113693502995e-01 -3.0624485508387519e-03
9.9653742768893960e-01 -3.0640512961210564e-03
9.9652361389555522e-01 -3.0656123859051886e-03
9.9650969438134696e-01 -3.0671309199910707e-03
9.9649566795541344e-01 -3.0686059802179332e-03
9.9648153340916357e-01 -3.0700366300732834e-03
9.9646728951598873e-01 -3.0714219142923514e-03
9.9645293503093169e-01 -3.0727608584477165e-03
9.9643846869034258e-01 -3.0740524685289282e-03
9.9642388921153358e-01 -3.0752957305117713e-03
9.9640919529242267e-01 -3.0764896099169797e-03
9.9639438561116744e-01 -3.0776330513580218e-03
9.9637945882579493e-01 -3.0787249780777071e-03
9.9636441357382055e-01 -3.0797642914732956e-03
9.9634924847185924e-01 -3.0807498706097447e-03
9.9633396211522740e-01 -3.0816805717208684e-03
9.9631855307753514e-01 -3.0825552276979688e-03
9.9630301991027181e-01 -3.0833726475656166e-03
9.9628736114237859e-01 -3.0841316159442647e-03
9.9627157527981380e-01 -3.0848308924992518e-03
9.9625566080510664e-01 -3.0854692113758825e-03
9.9623961617690271e-01 -3.0860452806201269e-03
9.9622343982949546e-01 -3.0865577815845889e-03
9.9620713017235063e-01 -3.0870053683192573e-03
9.9619068558961676e-01 -3.0873866669466517e-03
9.9617410443962451e-01 -3.0877002750209527e-03
9.9615738505437701e-01 -3.0879447608704869e-03
9.9614052573902367e-01 -3.0881186629233663e-03
9.9612352477132426e-01 -3.0882204890154870e-03
9.9610638040110100e-01 -3.0882487156805895e-03
9.9608909084967467e-01 -3.0882017874217862e-03
9.9607165430929001e-01 -3.0880781159640137e-03
9.9605406894252457e-01 -3.0878760794868232e-03
9.9603633288168592e-01 -3.0875940218369827e-03
9.9601844422819263e-01 -3.0872302517202625e-03
9.9600040105193943e-01 -3.0867830418718316e-03
9.9598220139065019e-01 -3.0862506282045253e-03
9.9596384324920950e-01 -3.0856312089343994e-03
9.9594532459898377e-01 -3.0849229436830036e-03
9.9592664337712122e-01 -3.0841239525553621e-03
9.9590779748583524e-01 -3.0832323151932760e-03
9.9588878479167242e-01 -3.0822460698029450e-03
9.9586960312475803e-01 -3.0811632121563182e-03
9.9585025027802665e-01 -3.0799816945652377e-03
9.9583072400643025e-01 -3.0786994248276009e-03
9.9581102202612737e-01 -3.0773142651446608e-03
9.9579114201365238e-01 -3.0758240310086692e-03
9.9577108160506267e-01 -3.0742264900597872e-03
9.9575083839506251e-01 -3.0725193609114285e-03
9.9573040993610784e-01 -3.0707003119430504e-03
9.9570979373748403e-01 -3.0687669600593381e-03
9.9568898726436306e-01 -3.0667168694147109e-03
9.9566798793683320e-01 -3.0645475501021834e-03
9.9564679312890492e-01 -3.0622564568052596e-03
9.9562540016749035e-01 -3.0598409874119450e-03
9.9560380633135581e-01 -3.0572984815893968e-03
9.9558200885004555e-01 -3.0546262193182072e-03
9.9556000490277829e-01 -3.0518214193848599e-03
9.9553779161731304e-01 -3.0488812378311400e-03
9.9551536606878588e-01 -3.0458027663589973e-03
9.9549272527851296e-01 -3.0425830306895357e-03
9.9546986621276301e-01 -3.0392189888745515e-03
9.9544678578149615e-01 -3.0357075295591590e-03
9.9542348083706744e-01 -3.0320454701938844e-03
9.9539994817289590e-01 -3.0282295551944394e-03
9.9537618452209498e-01 -3.0242564540477607e-03
9.9535218655606772e-01 -3.0201227593621427e-03
9.9532795088306014e-01 -3.0158249848600653e-03
9.9530347404667607e-01 -3.0113595633113610e-03
9.9527875252434994e-01 -3.0067228444050215e-03
9.9525378272577503e-01 -3.0019110925575965e-03
9.9522856099128987e-01 -2.9969204846558538e-03
9.9520308359021603e-01 -2.9917471077316390e-03
9.9517734671915092e-01 -2.9863869565666043e-03
9.9515134650020831e-01 -2.9808359312244771e-03
9.9512507897921176e-01 -2.9750898345081954e-03
9.9509854012383436e-01 -2.9691443693396491e-03
9.9507172582168157e-01 -2.9629951360590837e-03
9.9504463187832304e-01 -2.9566376296415522e-03
9.9501725401526320e-01 -2.9500672368275201e-03
9.9498958786785285e-01 -2.9432792331645780e-03
9.9496162898313789e-01 -2.9362687799571706e-03
9.9493337281764627e-01 -2.9290309211212479e-03
9.9490481473510728e-01 -2.9215605799403493e-03
9.9487595000410156e-01 -2.9138525557195379e-03
9.9484677379564135e-01 -2.9059015203339277e-03
9.9481728118067747e-01 -2.8977020146677517e-03
9.9478746712752897e-01 -2.8892484449399951e-03
9.9475732649923587e-01 -2.8805350789128069e-03
9.9472685405082795e-01 -2.8715560419782619e-03
9.9469604442651194e-01 -2.8623053131191685e-03
9.9466489215676934e-01 -2.8527767207391815e-03
9.9463339165536335e-01 -2.8429639383577079e-03
9.9460153721625466e-01 -2.8328604801644182e-03
9.9456932301041601e-01 -2.8224596964283449e-03
9.9453674308254791e-01 -2.8117547687560550e-03
9.9450379134769129e-01 -2.8007387051934667e-03
9.9447046158772834e-01 -2.7894043351653838e-03
9.9443674744777300e-01 -2.7777443042466578e-03
9.9440264243244447e-01 -2.7657510687587213e-03
9.9436813990201922e-01 -2.7534168901847920e-03
9.9433323306845744e-01 -2.7407338293970324e-03
9.9429791499129982e-01 -2.7276937406883403e-03
9.9426217857342658e-01 -2.7142882656014597e-03
9.9422601655668008e-01 -2.7005088265474736e-03
9.9418942151733591e-01 -2.6863466202056811e-03
9.9415238586142840e-01 -2.6717926106962914e-03
9.9411490181991324e-01 -2.6568375225171706e-03
9.9407696144366986e-01 -2.6414718332354176e-03
9.9403855659833162e-01 -2.6256857659240837e-03
9.9399967895894115e-01 -2.6094692813339211e-03
9.9396032000441925e-01 -2.5928120697900348e-03
9.9392047101184511e-01 -2.5757035428019374e-03
9.9388012305053530e-01 -2.5581328243758465e-03
9.9383926697591818e-01 -2.5400887420175058e-03
9.9379789342319003e-01 -2.5215598174124949e-03
9.9375599280075022e-01 -2.5025342567713445e-03
9.9371355528340077e-01 -2.4829999408258578e-03
9.9367057080530441e-01 -2.4629444144618727e-03
9.9362702905268774e-01 -2.4423548759742696e-03
9.9358291945628285e-01 -2.4212181659278818e-03
9.9353823118349349e-01 -2.3995207556084461e-03
9.9349295313027519e-01 -2.3772487350463764e-03
9.9344707391271536e-01 -2.3543878005953395e-03
9.9340058185830604e-01 -2.3309232420469575e-03
9.9335346499688870e-01 -2.3068399292621028e-03
9.9330571105126264e-01 -2.2821222982981546e-03
9.9325730742743867e-01 -2.2567543370106136e-03
9.9320824120452755e-01 -2.2307195701066970e-03
9.9315849912423870e-01 -2.2040010436269880e-03
9.9310806757998349e-01 -2.1765813088306107e-03
9.9305693260555383e-01 -2.1484424054578552e-03
9.9300507986336528e-01 -2.1195658443427870e-03
9.9295249463224322e-01 -2.0899325893475040e-03
9.9289916179472759e-01 -2.0595230385878974e-03
9.9284506582387966e-01 -2.0283170049192403e-03
9.9279019076956720e-01 -1.9962936956489166e-03
9.9273452024419773e-01 -1.9634316914410033e-03
9.9267803740788474e-01 -1.9297089243767648e-03
9.9262072495301212e-01 -1.8951026551322220e-03
9.9256256508817198e-01 -1.8595894492327708e-03
9.9250353952144543e-01 -1.8231451523423731e-03
9.9244362944299824e-01 -1.7857448645428806e-03
9.9238281550695273e-01 -1.7473629135563787e-03
9.9232107781250645e-01 -1.7079728268614980e-03
9.9225839588426046e-01 -1.6675473026516660e-03
9.9219474865171553e-01 -1.6260581795805307e-03
9.9213011442789889e-01 -1.5834764052375522e-03
9.9206447088707894e-01 -1.5397720032924098e-03
9.9199779504152041e-01 -1.4949140392450377e-03
9.9193006321723254e-01 -1.4488705847136990e-03
9.9186125102866352e-01 -1.4016086801901945e-03
9.9179133335228165e-01 -1.3530942961874140e-03
9.9172028429899350e-01 -1.3032922927005836e-03
9.9164807718533332e-01 -1.2521663768983518e-03
9.9157468450336539e-01 -1.1996790589565917e-03
9.9150007788923045e-01 -1.1457916059416304e-03
9.9142422809026587e-01 -1.0904639936448746e-03
9.9134710493062317e-01 -1.0336548562657477e-03
9.9126867727530621e-01 -9.7532143383304709e-04
9.9118891299254608e-01 -9.1541951724934123e-04
9.9110777891441981e-01 -8.5390339083565858e-04
9.9102524079562060e-01 -7.9072577224768154e-04
9.9094126327028298e-01 -7.2583774962575037e-04
9.9085580980674859e-01 -6.5918871583401512e-04
9.9076884266016541e-01 -5.9072629963518447e-04
9.9068032282279961e-01 -5.2039629363778706e-04
9.9059020997192881e-01 -4.4814257884387421e-04
9.9049846241518469e-01 -3.7390704561390126e-04
9.9040503703319982e-01 -2.9762951085523376e-04
9.9030988921940111e-01 -2.1924763122781882e-04
9.9021297281679455e-01 -1.3869681214943863e-04
9.9011424005155624e-01 -5.5910112367579812e-05
9.9001364146325199e-01 2.9181856147766916e-05
9.8991112583148710e-01 1.1665103325313869e-04
9.8980664009876873e-01 2.0657202089976318e-04
9.8970012928936413e-01 2.9902219891863452e-04
9.8959153642390718e-01 3.9408184663659862e-04
9.8948080242950154e-01 4.9183427065952606e-04
9.8936786604504445e-01 5.9236593918018943e-04
9.8925266372147558e-01 6.9576662319147803e-04
9.8913512951664306e-01 8.0212954501140965e-04
9.8901519498444390e-01 9.1155153455279442e-04
9.8889278905788969e-01 1.0241331938000420e-03
9.8876783792570178e-01 1.1399790699865436e-03
9.8864026490203316e-01 1.2591978379997634e-03
9.8850999028887276e-01 1.3819024925773929e-03
9.8837693123065740e-01 1.5082105508972266e-03
9.8824100156058436e-01 1.6382442662050203e-03
9.8810211163808004e-01 1.7721308531701632e-03
9.8796016817683940e-01 1.9100027257085636e-03
9.8781507406280333e-01 2.0519977480641105e-03
9.8766672816140333e-01 2.1982594999978011e-03
9.8751502511333911e-01 2.3489375569958407e-03
9.8735985511810909e-01 2.5041877864743489e-03
9.8720110370445036e-01 2.6641726610311042e-03
9.8703865148677483e-01 2.8290615898738797e-03
9.8687237390662885e-01 2.9990312696391297e-03
9.8670214095810671e-01 3.1742660559088698e-03
9.8652781689609126e-01 3.3549583568328462e-03
9.8634925992607503e-01 3.5413090503733161e-03
9.8616632187423980e-01 3.7335279268086372e-03
9.8597884783635004e-01 3.9318341582613089e-03
9.8578667580390067e-01 4.1364567971575658e-03
9.8558963626583740e-01 4.3476353056800948e-03
9.8538755178401782e-01 4.5656201184428313e-03
9.8518023654043707e-01 4.7906732408019431e-03
9.8496749585406929e-01 5.0230688854175295e-03
9.8474912566499584e-01 5.2630941499004283e-03
9.8452491198328995e-01 5.5110497386210780e-03
9.8429463029991349e-01 5.7672507320210148e-03
9.8405804495663296e-01 6.0320274070578064e-03
9.8381490847171071e-01 6.3057261127352771e-03
9.8356496081783129e-01 6.5887102050196100e-03
9.8330792864841232e-01 6.8813610458300506e-03
9.8304352446810150e-01 7.1840790712182495e-03
9.8277144574288200e-01 7.4972849343200795e-03
9.8249137394478958e-01 7.8214207291822865e-03
9.8220297352578678e-01 8.1569513021392606e-03
9.8190589081483581e-01 8.5043656580490248e-03
9.8159975283164991e-01 8.8641784693993322e-03
9.8128416600999524e-01 9.2369316970708076e-03
9.8095871482274077e-01 9.6231963324077130e-03
9.8062296030009910e-01 1.0023574271201423e-02
9.8027643843169299e-01 1.0438700331254977e-02
9.7991865844215997e-01 1.0869244426376726e-02
9.7954910092901293e-01 1.1315913910963989e-02
9.7916721585036226e-01 1.1779456110798225e-02
9.7877242034887524e-01 1.2260661057297811e-02
9.7836409639699207e-01 1.2760364444286583e-02
9.7794158824691380e-01 1.3279450828351365e-02
9.7750419966720181e-01 1.3818857096108611e-02
9.7705119094599446e-01 1.4379576224204160e-02
9.7658177563877246e-01 1.4962661360654606e-02
9.7609511703635232e-01 1.5569230259245420e-02
9.7559032432623505e-01 1.6200470102151698e-02
9.7506644841764223e-01 1.6857642749786378e-02
9.7452247739744213e-01 1.7542090461145021e-02
9.7395733158069286e-01 1.8255242132638086e-02
9.7336985811566445e-01 1.8998620108635192e-02
9.7275882509890388e-01 1.9773847622714766e-02
9.7212291515110605e-01 2.0582656934966345e-02
9.7146071839922787e-01 2.1426898237663333e-02
9.7077072480432736e-01 2.2308549409223624e-02
9.7005131576799575e-01 2.3229726704644404e-02
9.6930075494285095e-01 2.4192696479501632e-02
9.6851717816435268e-01 2.5199888054142042e-02
9.6769858241200990e-01 2.6253907834800499e-02
9.6684281369785074e-01 2.7357554818928889e-02
9.6594755376864860e-01 2.8513837622905977e-02
9.6501030549573874e-01 2.9725993181230689e-02
9.6402837681220199e-01 3.0997507277007466e-02
9.6299886304157822e-01 3.2332137073556491e-02
9.6191862744498524e-01 3.3733935825734654e-02
9.6078427979441106e-01 3.5207279956352894e-02
9.5959215275891840e-01 3.6756898686900991e-02
9.5833827586743481e-01 3.8387906411581144e-02
9.5701834678667286e-01 4.0105837997909621e-02
9.5562769962552141e-01 4.1916687184238674e-02
9.5416126994812667e-01 4.3826948222553841e-02
9.5261355614707899e-01 4.5843660881488627e-02
9.5097857679610664e-01 4.7974458877503595e-02
9.4924982356930487e-01 5.0227621738788170e-02
9.4742020928221238e-01 5.2612130024651330e-02
9.4548201058085968e-01 5.5137723720731585e-02
9.4342680478058472e-01 5.7814963506076747e-02
9.4124540034016646e-01 6.0655294442794883e-02
9.3892776045363213e-01 6.3671111473798267e-02
9.3646291925731995e-01 6.6875825936386801e-02
9.3383889019237076e-01 7.0283932116983680e-02
9.3104256614290148e-01 7.3911072700934818e-02
9.2805961110151780e-01 7.7774101832372058e-02
9.2487434331682095e-01 8.1891144413805045e-02
9.2146961017428830e-01 8.6281650276147606e-02
9.1782665549074449e-01 9.0966441945892498e-02
9.1392498051007820e-01 9.5967754919271842e-02
9.0974220074597800e-01 1.0130926954109493e-01
9.0525390204256806e-01 1.0701613353083264e-01
9.0043350097486718e-01 1.1311497341821140e-01
8.9525211727456588e-01 1.1963389058455950e-01
8.8967846975241416e-01 1.2660243139200811e-01
8.8367881284101946e-01 1.3405150772843114e-01
8.7721693937189527e-01 1.4201321867672312e-01
8.7025428770239655e-01 1.5052047786419220e-01
8.6275020926047130e-01 1.5960627291908933e-01
8.5466247658306593e-01 1.6930226177332994e-01
8.4594814022082265e-01 1.7963624060615149e-01
8.3656486734520441e-01 1.9062782208873549e-01
8.2647289490338149e-01 2.0228152619444406e-01
8.1563766747663602e-01 2.1457660413654278e-01
8.0403305153538496e-01 2.2745361236022055e-01
7.9164469012913052e-01 2.4079934503652284e-01
7.7847264335806765e-01 2.5443414479190740e-01
7.6453218829380931e-01 2.6810777906911742e-01
7.4985189154988241e-01 2.8150991697344230e-01
7.3446901718434421e-01 2.9429705657633787e-01
7.1842362315081654e-01 3.0613067174219899e-01
7.0175347443516989e-01 3.1671579514354531e-01
6.8449154451007765e-01 3.2582939444581299e-01
6.6666666666666641e-01 3.3333333333333315e-01


==> neural_bandit/growth_B_02_declining.dat <==
x y
6.6666666666666641e-01 3.3333333333333320e-01
6.8449154451007765e-01 3.3104020290330960e-01
7.0175347443516989e-01 3.2756453636285121e-01
7.1842362315081654e-01 3.2299985421492500e-01
7.3446901718434421e-01 3.1747148934797786e-01
7.4985189154988241e-01 3.1113090246620084e-01
7.6453218829380931e-01 3.0414562626359903e-01
7.7847264335806765e-01 2.9668629695267268e-01
7.9164469012913052e-01 2.8891377578778060e-01
8.0403305153538496e-01 2.8096945040988447e-01
8.1563766747663602e-01 2.7297033259545844e-01
8.2647289490338149e-01 2.6500863375864303e-01
8.3656486734520441e-01 2.5715428482817854e-01
8.4594814022082265e-01 2.4945871286103541e-01
8.5466247658306593e-01 2.4195868034353057e-01
8.6275020926047130e-01 2.3467960181281064e-01
8.7025428770239655e-01 2.2763818465284866e-01
8.7721693937189527e-01 2.2084445710683132e-01
8.8367881284101946e-01 2.1430331382862727e-01
8.8967846975241416e-01 2.0801570430967659e-01
8.9525211727456588e-01 2.0197956095645608e-01
9.0043350097486718e-01 1.9619053460386809e-01
9.0525390204256806e-01 1.9064258324445874e-01
9.0974220074597800e-01 1.8532844508222371e-01
9.1392498051007820e-01 1.8024001798448577e-01
9.1782665549074449e-01 1.7536866192000833e-01
9.2146961017428830e-01 1.7070543761112872e-01
9.2487434331682095e-01 1.6624129239825372e-01
9.2805961110151780e-01 1.6196720266351755e-01
9.3104256614290148e-01 1.5787428082116609e-01
9.3383889019237076e-01 1.5395385370281858e-01
9.3646291925731995e-01 1.5019751811272414e-01
9.3892776045363213e-01 1.4659717838008460e-01
9.4124540034016646e-01 1.4314506989156783e-01
9.4342680478058472e-01 1.3983377185254989e-01
9.4548201058085968e-01 1.3665621189264049e-01
9.4742020928221238e-01 1.3360566459891945e-01
9.4924982356930487e-01 1.3067574561817111e-01
9.5097857679610664e-01 1.2786040260750686e-01
9.5261355614707899e-01 1.2515390402122947e-01
9.5416126994812667e-01 1.2255082648842515e-01
9.5562769962552141e-01 1.2004604135193080e-01
9.5701834678667286e-01 1.1763470079525359e-01
9.5833827586743481e-01 1.1531222387222903e-01
9.5959215275891840e-01 1.1307428266826777e-01
9.6078427979441106e-01 1.1091678875618578e-01
9.6191862744498524e-01 1.0883588005976370e-01
9.6299886304157822e-01 1.0682790820052648e-01
9.6402837681220199e-01 1.0488942637507029e-01
9.6501030549573874e-01 1.0301717778936655e-01
9.6594755376864860e-01 1.0120808466104821e-01
9.6684281369785074e-01 9.9459237789493171e-02
9.6769858241200990e-01 9.7767886685450028e-02
9.6851717816435268e-01 9.6131430246282651e-02
9.6930075494285095e-01 9.4547407959014826e-02
9.7005131576799575e-01 9.3013491610787785e-02
9.7077072480432736e-01 9.1527477484777992e-02
9.7146071839922787e-01 9.0087279018774419e-02
9.7212291515110605e-01 8.8690919903321314e-02
9.7275882509890388e-01 8.7336527596424171e-02
9.7336985811566445e-01 8.6022327232194426e-02
9.7395733158069286e-01 8.4746635901395861e-02
9.7452247739744213e-01 8.3507857282571929e-02
9.7506644841764223e-01 8.2304476603256724e-02
9.7559032432623505e-01 8.1135055911643911e-02
9.7609511703635232e-01 7.9998229639998863e-02
9.7658177563877246e-01 7.8892700442022040e-02
9.7705119094599446e-01 7.7817235287289302e-02
9.7750419966720181e-01 7.6770661796806056e-02
9.7794158824691380e-01 7.5751864804596725e-02
9.7836409639699207e-01 7.4759783131111715e-02
9.7877242034887524e-01 7.3793406555066651e-02
9.7916721585036226e-01 7.2851772971121470e-02
9.7954910092901293e-01 7.1933965721573345e-02
9.7991865844215997e-01 7.1039111090959714e-02
9.8027643843169299e-01 7.0166375953159860e-02
9.8062296030009910e-01 6.9314965561236716e-02
9.8095871482274077e-01 6.8484121470878540e-02
9.8128416600999524e-01 6.7673119588884875e-02
9.8159975283164991e-01 6.6881268338691055e-02
9.8190589081483581e-01 6.6107906935443037e-02
9.8220297352578678e-01 6.5352403763622072e-02
9.8249137394478958e-01 6.4614154850674108e-02
9.8277144574288200e-01 6.3892582430529893e-02
9.8304352446810150e-01 6.3187133591300085e-02
9.8330792864841232e-01 6.2497279001808827e-02
9.8356496081783129e-01 6.1822511711979056e-02
9.8381490847171071e-01 6.1162346022412273e-02
9.8405804495663296e-01 6.0516316418813346e-02
9.8429463029991349e-01 5.9883976567197586e-02
9.8452491198328995e-01 5.9264898366085464e-02
9.8474912566499584e-01 5.8658671052141231e-02
9.8496749585406929e-01 5.8064900355943895e-02
9.8518023654043707e-01 5.7483207704798686e-02
9.8538755178401782e-01 5.6913229469698526e-02
9.8558963626583740e-01 5.6354616253735501e-02
9.8578667580390067e-01 5.5807032219438980e-02
9.8597884783635004e-01 5.5270154452681131e-02
9.8616632187423980e-01 5.4743672360944476e-02
9.8634925992607503e-01 5.4227287103889674e-02
9.8652781689609126e-01 5.3720711054294282e-02
9.8670214095810671e-01 5.3223667287558139e-02
9.8687237390662885e-01 5.2735889098087296e-02
9.8703865148677483e-01 5.2257119540975693e-02
9.8720110370445036e-01 5.1787110997505659e-02
9.8735985511810909e-01 5.1325624763081265e-02
9.8751502511333911e-01 5.0872430656297249e-02
9.8766672816140333e-01 5.0427306647927342e-02
9.8781507406280333e-01 4.9990038508692561e-02
9.8796016817683940e-01 4.9560419474740977e-02
9.8810211163808004e-01 4.9138249929837306e-02
9.8824100156058436e-01 4.8723337103322308e-02
9.8837693123065740e-01 4.8315494782960308e-02
9.8850999028887276e-01 4.7914543041846940e-02
9.8864026490203316e-01 4.7520307978600386e-02
9.8876783792570178e-01 4.7132621470105399e-02
9.8889278905788969e-01 4.6751320936125232e-02
9.8901519498444390e-01 4.6376249115136388e-02
9.8913512951664306e-01 4.6007253850780444e-02
9.8925266372147558e-01 4.5644187888363323e-02
9.8936786604504445e-01 4.5286908680865837e-02
9.8948080242950154e-01 4.4935278203961079e-02
9.8959153642390718e-01 4.4589162779564172e-02
9.8970012928936413e-01 4.4248432907466773e-02
9.8980664009876873e-01 4.3912963104635772e-02
9.8991112583148710e-01 4.3582631751778886e-02
9.9001364146325199e-01 4.3257320946803554e-02
9.9011424005155624e-01 4.2936916364816322e-02
9.9021297281679455e-01 4.2621307124329787e-02
9.9030988921940111e-01 4.2310385659364250e-02
9.9040503703319982e-01 4.2004047597146689e-02
9.9049846241518469e-01 4.1702191641128587e-02
9.9059020997192881e-01 4.1404719459057875e-02
9.9068032282279961e-01 4.1111535575855847e-02
9.9076884266016541e-01 4.0822547271063284e-02
9.9085580980674859e-01 4.0537664480633069e-02
9.9094126327028298e-01 4.0256799702858378e-02
9.9102524079562060e-01 3.9979867908237585e-02
9.9110777891441981e-01 3.9706786453086743e-02
9.9118891299254608e-01 3.9437474996721823e-02
9.9126867727530621e-01 3.9171855422041255e-02
9.9134710493062317e-01 3.8909851759349044e-02
9.9142422809026587e-01 3.8651390113266786e-02
9.9150007788923045e-01 3.8396398592590891e-02
9.9157468450336539e-01 3.8144807242958947e-02
9.9164807718533332e-01 3.7896547982196084e-02
9.9172028429899350e-01 3.7651554538218820e-02
9.9179133335228165e-01 3.7409762389380381e-02
9.9186125102866352e-01 3.7171108707146842e-02
9.9193006321723254e-01 3.6935532301000010e-02
9.9199779504152041e-01 3.6702973565467069e-02
9.9206447088707894e-01 3.6473374429182900e-02
9.9213011442789889e-01 3.6246678305895487e-02
9.9219474865171553e-01 3.6022830047328550e-02
9.9225839588426046e-01 3.5801775897821117e-02
9.9232107781250645e-01 3.5583463450666451e-02
9.9238281550695273e-01 3.5367841606077220e-02
9.9244362944299824e-01 3.5154860530707044e-02
9.9250353952144543e-01 3.4944471618662085e-02
9.9256256508817198e-01 3.4736627453939600e-02
9.9262072495301212e-01 3.4531281774232966e-02
9.9267803740788474e-01 3.4328389436046144e-02
9.9273452024419773e-01 3.4127906381062958e-02
9.9279019076956720e-01 3.3929789603718764e-02
9.9284506582387966e-01 3.3733997119925516e-02
9.9289916179472759e-01 3.3540487936902286e-02
9.9295249463224322e-01 3.3349222024066628e-02
9.9300507986336528e-01 3.3160160284943410e-02
9.9305693260555383e-01 3.2973264530050159e-02
9.9310806757998349e-01 3.2788497450719864e-02
9.9315849912423870e-01 3.2605822593823469e-02
9.9320824120452755e-01 3.2425204337356725e-02
9.9325730742743867e-01 3.2246607866856888e-02
9.9330571105126264e-01 3.2069999152616949e-02
9.9335346499688870e-01 3.1895344927666089e-02
9.9340058185830604e-01 3.1722612666486530e-02
9.9344707391271536e-01 3.1551770564438419e-02
9.9349295313027519e-01 3.1382787517865510e-02
9.9353823118349349e-01 3.1215633104855339e-02
9.9358291945628285e-01 3.1050277566629519e-02
9.9362702905268774e-01 3.0886691789539584e-02
9.9367057080530441e-01 3.0724847287646118e-02
9.9371355528340077e-01 3.0564716185859171e-02
9.9375599280075022e-01 3.0406271203618867e-02
9.9379789342319003e-01 3.0249485639096341e-02
9.9383926697591818e-01 3.0094333353895726e-02
9.9388012305053530e-01 2.9940788758238735e-02
9.9392047101184511e-01 2.9788826796614477e-02
9.9396032000441925e-01 2.9638422933877112e-02
9.9399967895894115e-01 2.9489553141775603e-02
9.9403855659833162e-01 2.9342193885899835e-02
9.9407696144366986e-01 2.9196322113028049e-02
9.9411490181991324e-01 2.9051915238861553e-02
9.9415238586142840e-01 2.8908951136132822e-02
9.9418942151733591e-01 2.8767408123073785e-02
9.9422601655668008e-01 2.8627264952231758e-02
9.9426217857342658e-01 2.8488500799620776e-02
9.9429791499129982e-01 2.8351095254196795e-02
9.9433323306845744e-01 2.8215028307645273e-02
9.9436813990201922e-01 2.8080280344470843e-02
9.9440264243244447e-01 2.7946832132378141e-02
9.9443674744777300e-01 2.7814664812934424e-02
9.9447046158772834e-01 2.7683759892503913e-02
9.9450379134769129e-01 2.7554099233445144e-02
9.9453674308254791e-01 2.7425665045562032e-02
9.9456932301041601e-01 2.7298439877800545e-02
9.9460153721625466e-01 2.7172406610182515e-02
9.9463339165536335e-01 2.7047548445968905e-02
9.9466489215676934e-01 2.6923848904044877e-02
9.9469604442651194e-01 2.6801291811519412e-02
9.9472685405082795e-01 2.6679861296532360e-02
9.9475732649923587e-01 2.6559541781262387e-02
9.9478746712752897e-01 2.6440317975129041e-02
9.9481728118067747e-01 2.6322174868182911e-02
9.9484677379564135e-01 2.6205097724677634e-02
9.9487595000410156e-01 2.6089072076818161e-02
9.9490481473510728e-01 2.5974083718679392e-02
9.9493337281764627e-01 2.5860118700290126e-02
9.9496162898313789e-01 2.5747163321876765e-02
9.9498958786785285e-01 2.5635204128261979e-02
9.9501725401526320e-01 2.5524227903413476e-02
9.9504463187832304e-01 2.5414221665138036e-02
9.9507172582168157e-01 2.5305172659916542e-02
9.9509854012383436e-01 2.5197068357875513e-02
9.9512507897921176e-01 2.5089896447890885e-02
9.9515134650020831e-01 2.4983644832820250e-02
9.9517734671915092e-01 2.4878301624859316e-02
9.9520308359021603e-01 2.4773855141019065e-02
9.9522856099128987e-01 2.4670293898719921e-02
9.9525378272577503e-01 2.4567606611499260e-02
9.9527875252434994e-01 2.4465782184829091e-02
9.9530347404667607e-01 2.4364809712040445e-02
9.9532795088306014e-01 2.4264678470351388e-02
9.9535218655606772e-01 2.4165377916995644e-02
9.9537618452209498e-01 2.4066897685448667e-02
9.9539994817289590e-01 2.3969227581748638e-02
9.9542348083706744e-01 2.3872357580909213e-02
9.9544678578149615e-01 2.3776277823421742e-02
9.9546986621276301e-01 2.3680978611844070e-02
9.9549272527851296e-01 2.3586450407473609e-02
9.9551536606878588e-01 2.3492683827102193e-02
9.9553779161731304e-01 2.3399669639850334e-02
9.9556000490277829e-01 2.3307398764078745e-02
9.9558200885004555e-01 2.3215862264374800e-02
9.9560380633135581e-01 2.3125051348611890e-02
9.9562540016749035e-01 2.3034957365079625e-02
9.9564679312890492e-01 2.2945571799682853e-02
9.9566798793683320e-01 2.2856886273207651e-02
9.9568898726436306e-01 2.2768892538652316e-02
9.9570979373748403e-01 2.2681582478621672e-02
9.9573040993610784e-01 2.2594948102782880e-02
9.9575083839506251e-01 2.2508981545381047e-02
9.9577108160506267e-01 2.2423675062813054e-02
9.9579114201365238e-01 2.2339021031258014e-02
9.9581102202612737e-01 2.2255011944362739e-02
9.9583072400643025e-01 2.2171640410980832e-02
9.9585025027802665e-01 2.2088899152963873e-02
9.9586960312475803e-01 2.2006781003003417e-02
9.9588878479167242e-01 2.1925278902522279e-02
9.9590779748583524e-01 2.1844385899613940e-02
9.9592664337712122e-01 2.1764095147028730e-02
9.9594532459898377e-01 2.1684399900205601e-02
9.9596384324920950e-01 2.1605293515348144e-02
9.9598220139065019e-01 2.1526769447543954e-02
9.9600040105193943e-01 2.1448821248925932e-02
9.9601844422819263e-01 2.1371442566874576e-02
9.9603633288168592e-01 2.1294627142260263e-02
9.9605406894252457e-01 2.1218368807724278e-02
9.9607165430929001e-01 2.1142661485997825e-02
9.9608909084967467e-01 2.1067499188257843e-02
9.9610638040110100e-01 2.0992876012518882e-02
9.9612352477132426e-01 2.0918786142059907e-02
9.9614052573902367e-01 2.0845223843885395e-02
9.9615738505437701e-01 2.0772183467219561e-02
9.9617410443962451e-01 2.0699659442033190e-02
9.9619068558961676e-01 2.0627646277601986e-02
9.9620713017235063e-01 2.0556138561095859e-02
9.9622343982949546e-01 2.0485130956198215e-02
9.9623961617690271e-01 2.0414618201754626e-02
9.9625566080510664e-01 2.0344595110450080e-02
9.9627157527981380e-01 2.0275056567514174e-02
9.9628736114237859e-01 2.0205997529453450e-02
9.9630301991027181e-01 2.0137413022810351e-02
9.9631855307753514e-01 2.0069298142948024e-02
9.9633396211522740e-01 2.0001648052860439e-02
9.9634924847185924e-01 1.9934457982007148e-02
9.9636441357382055e-01 1.9867723225172090e-02
9.9637945882579493e-01 1.9801439141345925e-02
9.9639438561116744e-01 1.9735601152631264e-02
9.9640919529242267e-01 1.9670204743170248e-02
9.9642388921153358e-01 1.9605245458094060e-02
9.9643846869034258e-01 1.9540718902493630e-02
9.9645293503093169e-01 1.9476620740411295e-02
9.9646728951598873e-01 1.9412946693852691e-02
9.9648153340916357e-01 1.9349692541818543e-02
9.9649566795541344e-01 1.9286854119355844e-02
9.9650969438134696e-01 1.9224427316627924e-02
9.9652361389555522e-01 1.9162408078003103e-02
9.9653742768893960e-01 1.9100792401161297e-02
9.9655113693502995e-01 1.9039576336218396e-02
9.9656474279029650e-01 1.8978755984867788e-02
9.9657824639445691e-01 1.8918327499538770e-02
9.9659164887077445e-01 1.8858287082571427e-02
9.9660495132635096e-01 1.8798630985407579e-02
9.9661815485241401e-01 1.8739355507797491e-02
9.9663126052459672e-01 1.8680456997021901e-02
9.9664426940321316e-01 1.8621931847129063e-02
9.9665718253352709e-01 1.8563776498186566e-02
9.9667000094601532e-01 1.8505987435547367e-02
9.9668272565662586e-01 1.8448561189129964e-02
9.9669535766702988e-01 1.8391494332712244e-02
9.9670789796487003e-01 1.8334783483238741e-02
9.9672034752400285e-01 1.8278425300141041e-02
9.9673270730473362e-01 1.8222416484670968e-02
9.9674497825405250e-01 1.8166753779246394e-02
9.9675716130586012e-01 1.8111433966809230e-02
9.9676925738118993e-01 1.8056453870195461e-02
9.9678126738842943e-01 1.8001810351516954e-02
9.9679319222353224e-01 1.7947500311554732e-02
9.9680503277022847e-01 1.7893520689163413e-02
9.9681678990023115e-01 1.7839868460686782e-02
9.9682846447343665e-01 1.7786540639383994e-02
9.9684005733812309e-01 1.7733534274866392e-02
9.9685156933114405e-01 1.7680846452544589e-02
9.9686300127811722e-01 1.7628474293085627e-02
9.9687435399361246e-01 1.7576414951880035e-02
9.9688562828133231e-01 1.7524665618518530e-02
9.9689682493429221e-01 1.7473223516278152e-02
9.9690794473499444e-01 1.7422085901617711e-02
9.9691898845560145e-01 1.7371250063682252e-02
9.9692995685810393e-01 1.7320713323816385e-02
9.9694085069448612e-01 1.7270473035086352e-02
9.9695167070688728e-01 1.7220526581810575e-02
9.9696241762776217e-01 1.7170871379098493e-02
9.9697309218003549e-01 1.7121504872397646e-02
9.9698369507725604e-01 1.7072424537048655e-02
9.9699422702374618e-01 1.7023627877848106e-02
9.9700468871474912e-01 1.6975112428619068e-02
9.9701508083657375e-01 1.6926875751789069e-02
9.9702540406673601e-01 1.6878915437975549e-02
9.9703565907409697e-01 1.6831229105578410e-02
9.9704584651900208e-01 1.6783814400379623e-02
9.9705596705341115e-01 1.6736668995149900e-02
9.9706602132103339e-01 1.6689790589261937e-02
9.9707600995745393e-01 1.6643176908310454e-02
9.9708593359026110e-01 1.6596825703738678e-02
9.9709579283917071e-01 1.6550734752471222e-02
9.9710558831614848e-01 1.6504901856553213e-02
9.9711532062552855e-01 1.6459324842795549e-02
9.9712499036413171e-01 1.6414001562426180e-02
9.9713459812137994e-01 1.6368929890747216e-02
9.9714414447941169e-01 1.6324107726797914e-02
9.9715363001319002e-01 1.6279532993023225e-02
9.9716305529061433e-01 1.6235203634947949e-02
9.9717242087262614e-01 1.6191117620856278e-02
9.9718172731331423e-01 1.6147272941476738e-02
9.9719097516001953e-01 1.6103667609672329e-02
9.9720016495343466e-01 1.6060299660135773e-02
9.9720929722770502e-01 1.6017167149089840e-02
9.9721837251052536e-01 1.5974268153992572e-02
9.9722739132323801e-01 1.5931600773247356e-02
9.9723635418092516e-01 1.5889163125917739e-02
9.9724526159250337e-01 1.5846953351446938e-02
9.9725411406081310e-01 1.5804969609381860e-02
9.9726291208270990e-01 1.5763210079101621e-02
9.9727165614915125e-01 1.5721672959550497e-02
9.9728034674528332e-01 1.5680356468975136e-02
9.9728898435052660e-01 1.5639258844666045e-02
9.9729756943865833e-01 1.5598378342703200e-02
9.9730610247789520e-01 1.5557713237705736e-02
9.9731458393097350e-01 1.5517261822585662e-02
9.9732301425522873e-01 1.5477022408305448e-02
9.9733139390267367e-01 1.5436993323639533e-02
9.9733972332007392e-01 1.5397172914939552e-02
9.9734800294902448e-01 1.5357559545903305e-02
9.9735623322602296e-01 1.5318151597347335e-02
9.9736441458254144e-01 1.5278947466983144e-02
9.9737254744509962e-01 1.5239945569196866e-02
9.9738063223533402e-01 1.5201144334832379e-02
9.9738866937006709e-01 1.5162542210977851e-02
9.9739665926137566e-01 1.5124137660755533e-02
9.9740460231665684e-01 1.5085929163114927e-02
9.9741249893869399e-01 1.5047915212629007e-02
9.9742034952572267e-01 1.5010094319293694e-02
9.9742815447149125e-01 1.4972465008330415e-02
9.9743591416532573e-01 1.4935025819991610e-02
9.9744362899219019e-01 1.4897775309369306e-02
9.9745129933274779e-01 1.4860712046206587e-02
9.9745892556341909e-01 1.4823834614711904e-02
9.9746650805644133e-01 1.4787141613376265e-02
9.9747404717992594e-01 1.4750631654793142e-02
9.9748154329791383e-01 1.4714303365481133e-02
9.9748899677043279e-01 1.4678155385709296e-02
9.9749640795355110e-01 1.4642186369325086e-02
9.9750377719943140e-01 1.4606394983584922e-02
9.9751110485638339e-01 1.4570779908987228e-02
9.9751839126891739e-01 1.4535339839108027e-02
9.9752563677779327e-01 1.4500073480438932e-02
9.9753284172007251e-01 1.4464979552227591e-02
9.9754000642916796e-01 1.4430056786320445e-02
9.9754713123489158e-01 1.4395303927007868e-02
9.9755421646350262e-01 1.4360719730871524e-02
9.9756126243775645e-01 1.4326302966634039e-02
9.9756826947694943e-01 1.4292052415010827e-02
9.9757523789696434e-01 1.4257966868564101e-02
9.9758216801031774e-01 1.4224045131559023e-02
9.9758906012620252e-01 1.4190286019821951e-02
9.9759591455053176e-01 1.4156688360600689e-02
9.9760273158598278e-01 1.4123250992426884e-02
9.9760951153203725e-01 1.4089972764980280e-02
9.9761625468502613e-01 1.4056852538955011e-02
9.9762296133816741e-01 1.4023889185927781e-02
9.9762963178160913e-01 1.3991081588227965e-02
9.9763626630246693e-01 1.3958428638809561e-02
9.9764286518486500e-01 1.3925929241124920e-02
9.9764942870997364e-01 1.3893582309000386e-02
9.9765595715604771e-01 1.3861386766513554e-02
9.9766245079846316e-01 1.3829341547872432e-02
9.9766890990975532e-01 1.3797445597296185e-02
9.9767533475965353e-01 1.3765697868897623e-02
9.9768172561511792e-01 1.3734097326567312e-02
9.9768808274037435e-01 1.3702642943859375e-02
9.9769440639694884e-01 1.3671333703878782e-02
9.9770069684370222e-01 1.3640168599170341e-02
9.9770695433686196e-01 1.3609146631609139e-02
9.9771317913005786e-01 1.3578266812292576e-02
9.9771937147435352e-01 1.3547528161433847e-02
9.9772553161827715e-01 1.3516929708256928e-02
9.9773165980785561e-01 1.3486470490893012e-02
9.9773775628664318e-01 1.3456149556278349e-02
9.9774382129575412e-01 1.3425965960053535e-02
9.9774985507389180e-01 1.3395918766464130e-02
9.9775585785737986e-01 1.3366007048262676e-02
9.9776182988018935e-01 1.3336229886612035e-02
9.9776777137396944e-01 1.3306586370990062e-02
9.9777368256807575e-01 1.3277075599095540e-02
9.9777956368959764e-01 1.3247696676755433e-02
9.9778541496338724e-01 1.3218448717833356e-02
9.9779123661208424e-01 1.3189330844139308e-02
9.9779702885614585e-01 1.3160342185340620e-02
9.9780279191387145e-01 1.3131481878874071e-02
9.9780852600142877e-01 1.3102749069859216e-02
9.9781423133288050e-01 1.3074142911012863e-02
9.9781990812020871e-01 1.3045662562564680e-02
9.9782555657334004e-01 1.3017307192173953e-02
9.9783117690017176e-01 1.2989075974847405e-02
9.9783676930659304e-01 1.2960968092858172e-02
9.9784233399651256e-01 1.2932982735665774e-02
9.9784787117187856e-01 1.2905119099837206e-02
9.9785338103270593e-01 1.2877376388969033e-02
9.9785886377709510e-01 1.2849753813610528e-02
9.9786431960125788e-01 1.2822250591187806e-02
9.9786974869953782e-01 1.2794865945928940e-02
9.9787515126443316e-01 1.2767599108790089e-02
9.9788052748661848e-01 1.2740449317382576e-02
9.9788587755496572e-01 1.2713415815900870e-02
9.9789120165656497e-01 1.2686497855051576e-02
9.9789649997674645e-01 1.2659694691983289e-02
9.9790177269909974e-01 1.2633005590217383e-02
9.9790702000549469e-01 1.2606429819579667e-02
9.9791224207610119e-01 1.2579966656132946e-02
9.9791743908940822e-01 1.2553615382110422e-02
9.9792261122224502e-01 1.2527375285849990e-02
9.9792775864979810e-01 1.2501245661729301e-02
9.9793288154563098e-01 1.2475225810101742e-02
9.9793798008170354e-01 1.2449315037233151e-02
9.9794305442838893e-01 1.2423512655239386e-02
9.9794810475449292e-01 1.2397817982024668e-02
9.9795313122727125e-01 1.2372230341220695e-02
9.9795813401244637e-01 1.2346749062126544e-02
9.9796311327422715e-01 1.2321373479649308e-02
9.9796806917532344e-01 1.2296102934245493e-02
9.9797300187696414e-01 1.2270936771863149e-02
9.9797791153891457e-01 1.2245874343884720e-02
9.9798279831949155e-01 1.2220915007070600e-02
9.9798766237558068e-01 1.2196058123503415e-02
9.9799250386265137e-01 1.2171303060532971e-02
9.9799732293477383e-01 1.2146649190721902e-02
9.9800211974463371e-01 1.2122095891791990e-02
9.9800689444354806e-01 1.2097642546571138e-02
9.9801164718148028e-01 1.2073288542940997e-02
9.9801637810705535e-01 1.2049033273785254e-02
9.9802108736757378e-01 1.2024876136938544e-02
9.9802577510902779e-01 1.2000816535135969e-02
9.9803044147611375e-01 1.1976853875963287e-02
9.9803508661224816e-01 1.1952987571807634e-02
9.9803971065958041e-01 1.1929217039808902e-02
9.9804431375900737e-01 1.1905541701811720e-02
9.9804889605018698e-01 1.1881960984317937e-02
9.9805345767155151e-01 1.1858474318439772e-02
9.9805799876032053e-01 1.1835081139853480e-02
9.9806251945251534e-01 1.1811780888753568e-02
9.9806701988296997e-01 1.1788573009807606e-02
9.9807150018534574e-01 1.1765456952111545e-02
9.9807596049214331e-01 1.1742432169145573e-02
9.9808040093471495e-01 1.1719498118730508e-02
9.9808482164327683e-01 1.1696654262984711e-02
9.9808922274692191e-01 1.1673900068281510e-02
9.9809360437363048e-01 1.1651235005207131e-02
9.9809796665028361e-01 1.1628658548519114e-02
9.9810230970267377e-01 1.1606170177105255e-02


==> neural_bandit/information_C_00.dat <==
x y std
0.0000000000000000e+00 6.6666666666666685e-01 1.1702778228589004e-16
1.0000000000000001e-01 6.8072446068376691e-01 3.5011506851576617e-03
2.0000000000000001e-01 6.9413767756395894e-01 6.5822077794197098e-03
3.0000000000000004e-01 7.0692564932934143e-01 9.2637959946711458e-03
4.0000000000000002e-01 7.1911189531158870e-01 1.1570730030727665e-02
5.0000000000000000e-01 7.3072263218321898e-01 1.3529962850382790e-02
6.0000000000000009e-01 7.4178560692986639e-01 1.5169118026638749e-02
7.0000000000000007e-01 7.5232920305676332e-01 1.6515533960061633e-02
8.0000000000000004e-01 7.6238176338908414e-01 1.7595738268300937e-02
9.0000000000000002e-01 7.7197107447215096e-01 1.8435273679810859e-02
1.0000000000000000e+00 7.8112396413071605e-01 1.9058802360386956e-02
1.1000000000000001e+00 7.8986597313427298e-01 1.9490416519884930e-02
1.2000000000000002e+00 7.9822107334047387e-01 1.9754074899774838e-02
1.3000000000000000e+00 8.0621141794927897e-01 1.9874066028376536e-02
1.4000000000000001e+00 8.1385712420657319e-01 1.9875373315695676e-02
1.5000000000000000e+00 8.2117610379053596e-01 1.9783794624712664e-02
1.6000000000000001e+00 8.2818396843103559e-01 1.9625668338754267e-02
1.7000000000000002e+00 8.3489404395246647e-01 1.9427102394160473e-02
1.8000000000000000e+00 8.4131752079043609e-01 1.9212708945435406e-02
1.9000000000000001e+00 8.4746375113368422e-01 1.9004007128541642e-02
2.0000000000000000e+00 8.5334067504371658e-01 1.8817821192798005e-02
2.1000000000000001e+00 8.5895532815648412e-01 1.8665089513883636e-02
2.2000000000000002e+00 8.6431436261542649e-01 1.8550439673212776e-02
2.3000000000000003e+00 8.6942450914820113e-01 1.8472672265316140e-02
2.4000000000000004e+00 8.7429292331433428e-01 1.8426018944678144e-02
2.5000000000000000e+00 8.7892738696856232e-01 1.8401828931432846e-02
2.6000000000000001e+00 8.8333636662834292e-01 1.8390279506593825e-02
2.7000000000000002e+00 8.8752895439013779e-01 1.8381793818833252e-02
2.8000000000000003e+00 8.9151472942804921e-01 1.8368008764996422e-02
2.9000000000000004e+00 8.9530357927551196e-01 1.8342285132613462e-02
3.0000000000000000e+00 8.9890551349404413e-01 1.8299846159580260e-02
3.1000000000000001e+00 9.0233049236599538e-01 1.8237664765311360e-02
3.2000000000000002e+00 9.0558828331424057e-01 1.8154212243153015e-02
3.3000000000000003e+00 9.0868834978640112e-01 1.8049154336648512e-02
3.4000000000000004e+00 9.1163977194500867e-01 1.7923050431005946e-02
3.5000000000000000e+00 9.1445119544408315e-01 1.7777086308224603e-02
3.6000000000000001e+00 9.1713080327757024e-01 1.7612853047735716e-02
3.7000000000000002e+00 9.1968630552697095e-01 1.7432173617605604e-02
3.8000000000000003e+00 9.2212494231393483e-01 1.7236972820675631e-02
3.9000000000000004e+00 9.2445349601353577e-01 1.7029183773398588e-02
4.0000000000000000e+00 9.2667830959258590e-01 1.6810683619878863e-02
4.1000000000000005e+00 9.2880530868201705e-01 1.6583251747217469e-02
4.2000000000000002e+00 9.3084002562397550e-01 1.6348544771065794e-02
4.2999999999999998e+00 9.3278762424183559e-01 1.6108083661356354e-02
4.4000000000000004e+00 9.3465292447181203e-01 1.5863249401112389e-02
4.5000000000000000e+00 9.3644042628772084e-01 1.5615284447682348e-02
4.6000000000000005e+00 9.3815433256340319e-01 1.5365297976203516e-02
4.7000000000000002e+00 9.3979857066909778e-01 1.5114273441863524e-02
4.8000000000000007e+00 9.4137681270375850e-01 1.4863077422513237e-02
4.9000000000000004e+00 9.4289249433685962e-01 1.4612469020558010e-02
5.0000000000000000e+00 9.4434883228050437e-01 1.4363109336584492e-02
5.1000000000000005e+00 9.4574884044236818e-01 1.4115570695970246e-02
5.2000000000000002e+00 9.4709534482768376e-01 1.3870345430140076e-02
5.3000000000000007e+00 9.4839099726777931e-01 1.3627854098660755e-02
5.4000000000000004e+00 9.4963828805637607e-01 1.3388453096606296e-02
5.5000000000000000e+00 9.5083955757489425e-01 1.3152441630970579e-02
5.6000000000000005e+00 9.5199700698568324e-01 1.2920068075642050e-02
5.7000000000000002e+00 9.5311270806838699e-01 1.2691535730649493e-02
5.8000000000000007e+00 9.5418861227014395e-01 1.2467008020885850e-02
5.9000000000000004e+00 9.5522655903547327e-01 1.2246613174429695e-02
6.0000000000000000e+00 9.5622828347676359e-01 1.2030448422402779e-02
6.1000000000000005e+00 9.5719542344143882e-01 1.1818583762090768e-02
6.2000000000000002e+00 9.5812952602725265e-01 1.1611065323559681e-02
6.3000000000000007e+00 9.5903205359278765e-01 1.1407918377742380e-02
6.4000000000000004e+00 9.5990438930617261e-01 1.1209150021307419e-02
6.5000000000000000e+00 9.6074784227125021e-01 1.1014751570788680e-02
6.6000000000000005e+00 9.6156365226697749e-01 1.0824700695617469e-02
6.7000000000000002e+00 9.6235299413265096e-01 1.0638963316948191e-02
6.8000000000000007e+00 9.6311698182864858e-01 1.0457495296570824e-02
6.9000000000000004e+00 9.6385667219973592e-01 1.0280243937789681e-02
7.0000000000000000e+00 9.6457306846556568e-01 1.0107149317928776e-02
7.1000000000000005e+00 9.6526712346081034e-01 9.9381454701047110e-03
7.2000000000000002e+00 9.6593974264537186e-01 9.7731614300820783e-03
7.3000000000000007e+00 9.6659178690329595e-01 9.6121221623797701e-03
7.4000000000000004e+00 9.6722407514737530e-01 9.4549493783204867e-03
7.5000000000000000e+00 9.6783738674493036e-01 9.3015622573930264e-03
7.6000000000000005e+00 9.6843246377889403e-01 9.1518780821143592e-03
7.7000000000000002e+00 9.6901001315709756e-01 9.0058127955225074e-03
7.8000000000000007e+00 9.6957070858153072e-01 8.8632814894851978e-03
7.9000000000000004e+00 9.7011519238833466e-01 8.7241988311684941e-03
8.0000000000000000e+00 9.7064407726835733e-01 8.5884794342551817e-03
8.0999999999999996e+00 9.7115794787726928e-01 8.4560381808268682e-03
8.2000000000000011e+00 9.7165736234346700e-01 8.3267904992234063e-03
8.3000000000000007e+00 9.7214285368129727e-01 8.2006526026513586e-03
8.4000000000000004e+00 9.7261493111651875e-01 8.0775416928276066e-03
8.5000000000000000e+00 9.7307408133032280e-01 7.9573761325131050e-03
8.5999999999999996e+00 9.7352076962773548e-01 7.8400755903955590e-03
8.7000000000000011e+00 9.7395544103573251e-01 7.7255611614344263e-03
8.8000000000000007e+00 9.7437852133597791e-01 7.6137554654614080e-03
8.9000000000000004e+00 9.7479041803669642e-01 7.5045827265474005e-03
9.0000000000000000e+00 9.7519152128783904e-01 7.3979688353881592e-03
9.0999999999999996e+00 9.7558220474336466e-01 7.2938413967336274e-03
9.2000000000000011e+00 9.7596282637417564e-01 7.1921297636727468e-03
9.3000000000000007e+00 9.7633372923496220e-01 7.0927650604015874e-03
9.4000000000000004e+00 9.7669524218796722e-01 6.9956801949303355e-03
9.5000000000000000e+00 9.7704768058645786e-01 6.9008098630331830e-03
9.6000000000000014e+00 9.7739134692047891e-01 6.8080905446064807e-03
9.7000000000000011e+00 9.7772653142727428e-01 6.7174604934760905e-03
9.8000000000000007e+00 9.7805351266859242e-01 6.6288597215824023e-03
9.9000000000000004e+00 9.7837255807692602e-01 6.5422299783704082e-03
1.0000000000000000e+01 9.7868392447259400e-01 6.4575147261215545e-03
1.0100000000000001e+01 9.7898785855344050e-01 6.3746591118802771e-03
1.0200000000000001e+01 9.7928459735879603e-01 6.2936099365558679e-03
1.0300000000000001e+01 9.7957436870923953e-01 6.2143156217134210e-03
1.0400000000000000e+01 9.7985739162359076e-01 6.1367261745067748e-03
1.0500000000000000e+01 9.8013387671446706e-01 6.0607931511539193e-03
1.0600000000000001e+01 9.8040402656364978e-01 5.9864696193057416e-03
1.0700000000000001e+01 9.8066803607842201e-01 5.9137101196181895e-03
1.0800000000000001e+01 9.8092609282996857e-01 5.8424706267956551e-03
1.0900000000000000e+01 9.8117837737484859e-01 5.7727085103420608e-03
1.1000000000000000e+01 9.8142506356049819e-01 5.7043824952228836e-03
1.1100000000000001e+01 9.8166631881564825e-01 5.6374526226154213e-03
1.1200000000000001e+01 9.8190230442649928e-01 5.5718802108983062e-03
1.1300000000000001e+01 9.8213317579942938e-01 5.5076278170104664e-03
1.1400000000000000e+01 9.8235908271097416e-01 5.4446591982898829e-03
1.1500000000000000e+01 9.8258016954576954e-01 5.3829392748849349e-03
1.1600000000000001e+01 9.8279657552309929e-01 5.3224340928163848e-03
1.1700000000000001e+01 9.8300843491266487e-01 5.2631107877537664e-03
1.1800000000000001e+01 9.8321587724014137e-01 5.2049375495577498e-03
1.1900000000000000e+01 9.8341902748306675e-01 5.1478835876314398e-03
1.2000000000000000e+01 9.8361800625756413e-01 5.0919190971103539e-03
1.2100000000000001e+01 9.8381292999638037e-01 5.0370152259184928e-03
1.2200000000000001e+01 9.8400391111868779e-01 4.9831440427039039e-03
1.2300000000000001e+01 9.8419105819207453e-01 4.9302785056674096e-03
1.2400000000000000e+01 9.8437447608712225e-01 4.8783924322870920e-03
1.2500000000000000e+01 9.8455426612495156e-01 4.8274604699423077e-03
1.2600000000000001e+01 9.8473052621808654e-01 4.7774580674309489e-03
1.2700000000000001e+01 9.8490335100497894e-01 4.7283614473751390e-03
1.2800000000000001e+01 9.8507283197850737e-01 4.6801475795050246e-03
1.2900000000000000e+01 9.8523905760875186e-01 4.6327941548078193e-03
1.3000000000000000e+01 9.8540211346032847e-01 4.5862795605295225e-03
1.3100000000000001e+01 9.8556208230454900e-01 4.5405828560113101e-03
1.3200000000000001e+01 9.8571904422666423e-01 4.4956837493456804e-03
1.3300000000000001e+01 9.8587307672842583e-01 4.4515625748308349e-03
1.3400000000000000e+01 9.8602425482619704e-01 4.4082002712065305e-03
1.3500000000000000e+01 9.8617265114482500e-01 4.3655783606510509e-03
1.3600000000000001e+01 9.8631833600748031e-01 4.3236789285169153e-03
1.3700000000000001e+01 9.8646137752165619e-01 4.2824846037864779e-03
1.3800000000000001e+01 9.8660184166150666e-01 4.2419785402256797e-03
1.3900000000000000e+01 9.8673979234670450e-01 4.2021443982145010e-03
1.4000000000000000e+01 9.8687529151797171e-01 4.1629663272339567e-03
1.4100000000000001e+01 9.8700839920945160e-01 4.1244289489877932e-03
1.4200000000000001e+01 9.8713917361805803e-01 4.0865173411383368e-03
1.4300000000000001e+01 9.8726767116995018e-01 4.0492170216371937e-03
1.4400000000000000e+01 9.8739394658426216e-01 4.0125139336289264e-03
1.4500000000000000e+01 9.8751805293421369e-01 3.9763944309088991e-03
1.4600000000000001e+01 9.8764004170572228e-01 3.9408452639164374e-03
1.4700000000000001e+01 9.8775996285363432e-01 3.9058535662430563e-03
1.4800000000000001e+01 9.8787786485567430e-01 3.8714068416388571e-03
1.4900000000000000e+01 9.8799379476422489e-01 3.8374929514976750e-03
1.5000000000000000e+01 9.8810779825602979e-01 3.8041001028042789e-03
1.5100000000000001e+01 9.8821991967991241e-01 3.7712168365269523e-03
1.5200000000000001e+01 9.8833020210260225e-01 3.7388320164378004e-03
1.5300000000000001e+01 9.8843868735274898e-01 3.7069348183462721e-03
1.5400000000000000e+01 9.8854541606320567e-01 3.6755147197290706e-03
1.5500000000000000e+01 9.8865042771165879e-01 3.6445614897425661e-03
1.5600000000000001e+01 9.8875376065967413e-01 3.6140651796022507e-03
1.5700000000000001e+01 9.8885545219022997e-01 3.5840161133165222e-03
1.5800000000000001e+01 9.8895553854380347e-01 3.5544048787596264e-03
1.5900000000000000e+01 9.8905405495306975e-01 3.5252223190724540e-03
1.6000000000000000e+01 9.8915103567627638e-01 3.4964595243775149e-03
1.6100000000000001e+01 9.8924651402934916e-01 3.4681078237962255e-03
1.6199999999999999e+01 9.8934052241678061e-01 3.4401587777570862e-03
1.6300000000000001e+01 9.8943309236135712e-01 3.4126041705834550e-03
1.6400000000000002e+01 9.8952425453277182e-01 3.3854360033501018e-03
1.6500000000000000e+01 9.8961403877516640e-01 3.3586464869977436e-03
1.6600000000000001e+01 9.8970247413365497e-01 3.3322280356961934e-03
1.6699999999999999e+01 9.8978958887986224e-01 3.3061732604463497e-03
1.6800000000000001e+01 9.8987541053652706e-01 3.2804749629115593e-03
1.6900000000000002e+01 9.8995996590120028e-01 3.2551261294693052e-03
1.7000000000000000e+01 9.9004328106908246e-01 3.2301199254755669e-03
1.7100000000000001e+01 9.9012538145503104e-01 3.2054496897323220e-03
1.7199999999999999e+01 9.9020629181477271e-01 3.1811089291518750e-03
1.7300000000000001e+01 9.9028603626535394e-01 3.1570913136088966e-03
1.7400000000000002e+01 9.9036463830486032e-01 3.1333906709739008e-03
1.7500000000000000e+01 9.9044212083143113e-01 3.1100009823210122e-03
1.7600000000000001e+01 9.9051850616160253e-01 3.0869163773031413e-03
1.7699999999999999e+01 9.9059381604800212e-01 3.0641311296883862e-03
1.7800000000000001e+01 9.9066807169642135e-01 3.0416396530507277e-03
1.7900000000000002e+01 9.9074129378229203e-01 3.0194364966105135e-03
1.8000000000000000e+01 9.9081350246658906e-01 2.9975163412176218e-03
1.8100000000000001e+01 9.9088471741118167e-01 2.9758739954729952e-03
1.8199999999999999e+01 9.9095495779365428e-01 2.9545043919821262e-03
1.8300000000000001e+01 9.9102424232162123e-01 2.9334025837365234e-03
1.8400000000000002e+01 9.9109258924654886e-01 2.9125637406176327e-03
1.8500000000000000e+01 9.9116001637710960e-01 2.8919831460194560e-03
1.8600000000000001e+01 9.9122654109208241e-01 2.8716561935840461e-03
1.8699999999999999e+01 9.9129218035281796e-01 2.8515783840469019e-03
1.8800000000000001e+01 9.9135695071528684e-01 2.8317453221873789e-03
1.8900000000000002e+01 9.9142086834172294e-01 2.8121527138806231e-03
1.9000000000000000e+01 9.9148394901188208e-01 2.7927963632472844e-03
1.9100000000000001e+01 9.9154620813392391e-01 2.7736721698967872e-03
1.9200000000000003e+01 9.9160766075493778e-01 2.7547761262613456e-03
1.9300000000000001e+01 9.9166832157112395e-01 2.7361043150170264e-03
1.9400000000000002e+01 9.9172820493763658e-01 2.7176529065888861e-03
1.9500000000000000e+01 9.9178732487811272e-01 2.6994181567368378e-03
1.9600000000000001e+01 9.9184569509388931e-01 2.6813964042197431e-03
1.9700000000000003e+01 9.9190332897292188e-01 2.6635840685340795e-03
1.9800000000000001e+01 9.9196023959841884e-01 2.6459776477253984e-03
1.9900000000000002e+01 9.9201643975720000e-01 2.6285737162691880e-03
2.0000000000000000e+01 9.9207194194778459e-01 2.6113689230196349e-03
2.0100000000000001e+01 9.9212675838822917e-01 2.5943599892219657e-03
2.0200000000000003e+01 9.9218090102371304e-01 2.5775437065886299e-03
2.0300000000000001e+01 9.9223438153388677e-01 2.5609169354350206e-03
2.0400000000000002e+01 9.9228721133999276e-01 2.5444766028731073e-03
2.0500000000000000e+01 9.9233940161175904e-01 2.5282197010616935e-03
2.0600000000000001e+01 9.9239096327408571e-01 2.5121432855107007e-03
2.0700000000000003e+01 9.9244190701351820e-01 2.4962444734370993e-03
2.0800000000000001e+01 9.9249224328452512e-01 2.4805204421717041e-03
2.0900000000000002e+01 9.9254198231558455e-01 2.4649684276145415e-03
2.1000000000000000e+01 9.9259113411508060e-01 2.4495857227365904e-03
2.1100000000000001e+01 9.9263970847702487e-01 2.4343696761277471e-03
2.1200000000000003e+01 9.9268771498660247e-01 2.4193176905875275e-03
2.1300000000000001e+01 9.9273516302555220e-01 2.4044272217587535e-03
2.1400000000000002e+01 9.9278206177738382e-01 2.3896957768014316e-03
2.1500000000000000e+01 9.9282842023244144e-01 2.3751209131063302e-03
2.1600000000000001e+01 9.9287424719281514e-01 2.3607002370467068e-03
2.1700000000000003e+01 9.9291955127710629e-01 2.3464314027662647e-03
2.1800000000000001e+01 9.9296434092505381e-01 2.3323121110036707e-03
2.1900000000000002e+01 9.9300862440202375e-01 2.3183401079495719e-03
2.2000000000000000e+01 9.9305240980336651e-01 2.3045131841393563e-03
2.2100000000000001e+01 9.9309570505865052e-01 2.2908291733751492e-03
2.2200000000000003e+01 9.9313851793576757e-01 2.2772859516811458e-03
2.2300000000000001e+01 9.9318085604492479e-01 2.2638814362877261e-03
2.2400000000000002e+01 9.9322272684251822e-01 2.2506135846446134e-03
2.2500000000000000e+01 9.9326413763489629e-01 2.2374803934626522e-03
2.2600000000000001e+01 9.9330509558201796e-01 2.2244798977818802e-03
2.2700000000000003e+01 9.9334560770100178e-01 2.2116101700669554e-03
2.2800000000000001e+01 9.9338568086958057e-01 2.1988693193266311e-03
2.2900000000000002e+01 9.9342532182945342e-01 2.1862554902589721e-03
2.3000000000000000e+01 9.9346453718954686e-01 2.1737668624195374e-03
2.3100000000000001e+01 9.9350333342918284e-01 2.1614016494133420e-03
2.3200000000000003e+01 9.9354171690115989e-01 2.1491580981083461e-03
2.3300000000000001e+01 9.9357969383474676e-01 2.1370344878707155e-03
2.3400000000000002e+01 9.9361727033859570e-01 2.1250291298217272e-03
2.3500000000000000e+01 9.9365445240357286e-01 2.1131403661137369e-03
2.3600000000000001e+01 9.9369124590551439e-01 2.1013665692266527e-03
2.3700000000000003e+01 9.9372765660790274e-01 2.0897061412825258e-03
2.3800000000000001e+01 9.9376369016447441e-01 2.0781575133799620e-03
2.3900000000000002e+01 9.9379935212175430e-01 2.0667191449448134e-03
2.4000000000000000e+01 9.9383464792152232e-01 2.0553895230986789e-03
2.4100000000000001e+01 9.9386958290321437e-01 2.0441671620448224e-03
2.4200000000000003e+01 9.9390416230625733e-01 2.0330506024694608e-03
2.4300000000000001e+01 9.9393839127234407e-01 2.0220384109591711e-03
2.4400000000000002e+01 9.9397227484764517e-01 2.0111291794332365e-03
2.4500000000000000e+01 9.9400581798496379e-01 2.0003215245913445e-03
2.4600000000000001e+01 9.9403902554583401e-01 1.9896140873753867e-03
2.4700000000000003e+01 9.9407190230256204e-01 1.9790055324446403e-03
2.4800000000000001e+01 9.9410445294021632e-01 1.9684945476653019e-03
2.4900000000000002e+01 9.9413668205856354e-01 1.9580798436127046e-03
2.5000000000000000e+01 9.9416859417395620e-01 1.9477601530861169e-03
2.5100000000000001e+01 9.9420019372117019e-01 1.9375342306362725e-03
2.5200000000000003e+01 9.9423148505519432e-01 1.9274008521042649e-03
2.5300000000000001e+01 9.9426247245297561e-01 1.9173588141729869e-03
2.5400000000000002e+01 9.9429316011511903e-01 1.9074069339287669e-03
2.5500000000000000e+01 9.9432355216754298e-01 1.8975440484347093e-03
2.5600000000000001e+01 9.9435365266309450e-01 1.8877690143144657e-03
2.5700000000000003e+01 9.9438346558312107e-01 1.8780807073463875e-03
2.5800000000000001e+01 9.9441299483900669e-01 1.8684780220673187e-03
2.5900000000000002e+01 9.9444224427366379e-01 1.8589598713869683e-03
2.6000000000000000e+01 9.9447121766299384e-01 1.8495251862106613e-03
2.6100000000000001e+01 9.9449991871730670e-01 1.8401729150723150e-03
2.6200000000000003e+01 9.9452835108270643e-01 1.8309020237756413e-03
2.6300000000000001e+01 9.9455651834244474e-01 1.8217114950442954e-03
2.6400000000000002e+01 9.9458442401823677e-01 1.8126003281807442e-03
2.6500000000000000e+01 9.9461207157154852e-01 1.8035675387325287e-03
2.6600000000000001e+01 9.9463946440485029e-01 1.7946121581675239e-03
2.6700000000000003e+01 9.9466660586284095e-01 1.7857332335561200e-03
2.6800000000000001e+01 9.9469349923364070e-01 1.7769298272614492e-03
2.6900000000000002e+01 9.9472014774995665e-01 1.7682010166367309e-03
2.7000000000000000e+01 9.9474655459022066e-01 1.7595458937296499e-03
2.7100000000000001e+01 9.9477272287969676e-01 1.7509635649941451e-03
2.7200000000000003e+01 9.9479865569156467e-01 1.7424531510081126e-03
2.7300000000000001e+01 9.9482435604797703e-01 1.7340137861986836e-03
2.7400000000000002e+01 9.9484982692109125e-01 1.7256446185728827e-03
2.7500000000000000e+01 9.9487507123407593e-01 1.7173448094554870e-03
2.7600000000000001e+01 9.9490009186209494e-01 1.7091135332319644e-03
2.7700000000000003e+01 9.9492489163326758e-01 1.7009499770979917e-03
2.7800000000000001e+01 9.9494947332960615e-01 1.6928533408145721e-03
2.7900000000000002e+01 9.9497383968793152e-01 1.6848228364683511e-03
2.8000000000000000e+01 9.9499799340076733e-01 1.6768576882379527e-03
2.8100000000000001e+01 9.9502193711721465e-01 1.6689571321650276e-03
2.8200000000000003e+01 9.9504567344380346e-01 1.6611204159309762e-03
2.8300000000000001e+01 9.9506920494532847e-01 1.6533467986381747e-03
2.8400000000000002e+01 9.9509253414566179e-01 1.6456355505964407e-03
2.8500000000000000e+01 9.9511566352854941e-01 1.6379859531141781e-03
2.8600000000000001e+01 9.9513859553838935e-01 1.6303972982941168e-03
2.8700000000000003e+01 9.9516133258099093e-01 1.6228688888336059e-03
2.8800000000000001e+01 9.9518387702431643e-01 1.6154000378289220e-03
2.8900000000000002e+01 9.9520623119920926e-01 1.6079900685849434e-03
2.9000000000000000e+01 9.9522839740010194e-01 1.6006383144275894e-03
2.9100000000000001e+01 9.9525037788570947e-01 1.5933441185212620e-03
2.9200000000000003e+01 9.9527217487970832e-01 1.5861068336901142e-03
2.9300000000000001e+01 9.9529379057139844e-01 1.5789258222428341e-03
2.9400000000000002e+01 9.9531522711635190e-01 1.5718004558016600e-03
2.9500000000000000e+01 9.9533648663704677e-01 1.5647301151349292e-03
2.9600000000000001e+01 9.9535757122348567e-01 1.5577141899925516e-03
2.9700000000000003e+01 9.9537848293380438e-01 1.5507520789464430e-03
2.9800000000000001e+01 9.9539922379486201e-01 1.5438431892328072e-03
2.9900000000000002e+01 9.9541979580282258e-01 1.5369869365986608e-03
3.0000000000000000e+01 9.9544020092372132e-01 1.5301827451514212e-03
3.0100000000000001e+01 9.9546044109402010e-01 1.5234300472114605e-03
3.0200000000000003e+01 9.9548051822115013e-01 1.5167282831679682e-03
3.0300000000000001e+01 9.9550043418404199e-01 1.5100769013378236e-03
3.0400000000000002e+01 9.9552019083364818e-01 1.5034753578271618e-03
3.0500000000000000e+01 9.9553978999344861e-01 1.4969231163960268e-03
3.0600000000000001e+01 9.9555923345994946e-01 1.4904196483258307e-03
3.0700000000000003e+01 9.9557852300317085e-01 1.4839644322893846e-03
3.0800000000000001e+01 9.9559766036712261e-01 1.4775569542236290e-03
3.0900000000000002e+01 9.9561664727027177e-01 1.4711967072054302e-03
3.1000000000000000e+01 9.9563548540599789e-01 1.4648831913290764e-03
3.1100000000000001e+01 9.9565417644304244e-01 1.4586159135866021e-03
3.1200000000000003e+01 9.9567272202594448e-01 1.4523943877513504e-03
3.1300000000000001e+01 9.9569112377547009e-01 1.4462181342621864e-03
3.1400000000000002e+01 9.9570938328903191e-01 1.4400866801119064e-03
3.1500000000000000e+01 9.9572750214110128e-01 1.4339995587363803e-03
3.1600000000000001e+01 9.9574548188360834e-01 1.4279563099067691e-03
3.1700000000000003e+01 9.9576332404633805e-01 1.4219564796237795e-03
3.1800000000000001e+01 9.9578103013731556e-01 1.4159996200136373e-03
3.1900000000000002e+01 9.9579860164318457e-01 1.4100852892262388e-03
3.2000000000000000e+01 9.9581604002957724e-01 1.4042130513362084e-03
3.2100000000000001e+01 9.9583334674147683e-01 1.3983824762441601e-03
3.2200000000000003e+01 9.9585052320357459e-01 1.3925931395814017e-03
3.2300000000000004e+01 9.9586757082061561e-01 1.3868446226160144e-03
3.2399999999999999e+01 9.9588449097774223e-01 1.3811365121604324e-03
3.2500000000000000e+01 9.9590128504082676e-01 1.3754684004812633e-03
3.2600000000000001e+01 9.9591795435680042e-01 1.3698398852107279e-03
3.2700000000000003e+01 9.9593450025397290e-01 1.3642505692597795e-03
3.2800000000000004e+01 9.9595092404234864e-01 1.3587000607324846e-03
3.2899999999999999e+01 9.9596722701393303e-01 1.3531879728432598e-03
3.3000000000000000e+01 9.9598341044303729e-01 1.3477139238340828e-03
3.3100000000000001e+01 9.9599947558657254e-01 1.3422775368943250e-03
3.3200000000000003e+01 9.9601542368434082e-01 1.3368784400822965e-03
3.3300000000000004e+01 9.9603125595932041e-01 1.3315162662469928e-03
3.3399999999999999e+01 9.9604697361794459e-01 1.3261906529529889e-03
3.3500000000000000e+01 9.9606257785037511e-01 1.3209012424053967e-03
3.3600000000000001e+01 9.9607806983077030e-01 1.3156476813769647e-03
3.3700000000000003e+01 9.9609345071754873e-01 1.3104296211361938e-03
3.3800000000000004e+01 9.9610872165364750e-01 1.3052467173770897e-03
3.3899999999999999e+01 9.9612388376677408e-01 1.3000986301499363e-03
3.4000000000000000e+01 9.9613893816965482e-01 1.2949850237936476e-03
3.4100000000000001e+01 9.9615388596028021e-01 1.2899055668689193e-03
3.4200000000000003e+01 9.9616872822214064e-01 1.2848599320930978e-03
3.4300000000000004e+01 9.9618346602446195e-01 1.2798477962760204e-03
3.4399999999999999e+01 9.9619810042243628e-01 1.2748688402570477e-03
3.4500000000000000e+01 9.9621263245744540e-01 1.2699227488429871e-03
3.4600000000000001e+01 9.9622706315728282e-01 1.2650092107479582e-03
3.4700000000000003e+01 9.9624139353637076e-01 1.2601279185333260e-03
3.4800000000000004e+01 9.9625562459597261e-01 1.2552785685492507e-03
3.4899999999999999e+01 9.9626975732440215e-01 1.2504608608774079e-03
3.5000000000000000e+01 9.9628379269722789e-01 1.2456744992744360e-03
3.5100000000000001e+01 9.9629773167747471e-01 1.2409191911166900e-03
3.5200000000000003e+01 9.9631157521582114e-01 1.2361946473456033e-03
3.5300000000000004e+01 9.9632532425079268e-01 1.2315005824142581e-03
3.5399999999999999e+01 9.9633897970895247e-01 1.2268367142352463e-03
3.5500000000000000e+01 9.9635254250508731e-01 1.2222027641284412e-03
3.5600000000000001e+01 9.9636601354239107e-01 1.2175984567710449e-03
3.5700000000000003e+01 9.9637939371264461e-01 1.2130235201474396e-03
3.5800000000000004e+01 9.9639268389639235e-01 1.2084776855002613e-03
3.5899999999999999e+01 9.9640588496311511e-01 1.2039606872824640e-03
3.6000000000000000e+01 9.9641899777140086e-01 1.1994722631104235e-03
3.6100000000000001e+01 9.9643202316911117e-01 1.1950121537169938e-03
3.6200000000000003e+01 9.9644496199354593e-01 1.1905801029064285e-03
3.6300000000000004e+01 9.9645781507160380e-01 1.1861758575094018e-03
3.6399999999999999e+01 9.9647058321994053e-01 1.1817991673388794e-03
3.6500000000000000e+01 9.9648326724512426e-01 1.1774497851473726e-03
3.6600000000000001e+01 9.9649586794378897e-01 1.1731274665837624e-03
3.6700000000000003e+01 9.9650838610278236e-01 1.1688319701520934e-03
3.6800000000000004e+01 9.9652082249931573e-01 1.1645630571702475e-03
3.6899999999999999e+01 9.9653317790110540e-01 1.1603204917295970e-03
3.7000000000000000e+01 9.9654545306651698e-01 1.1561040406556703e-03
3.7100000000000001e+01 9.9655764874470498e-01 1.1519134734685652e-03
3.7200000000000003e+01 9.9656976567574795e-01 1.1477485623450792e-03
3.7300000000000004e+01 9.9658180459078438e-01 1.1436090820808372e-03
3.7399999999999999e+01 9.9659376621214513e-01 1.1394948100533890e-03
3.7500000000000000e+01 9.9660565125348344e-01 1.1354055261856792e-03
3.7600000000000001e+01 9.9661746041990096e-01 1.1313410129099473e-03
3.7700000000000003e+01 9.9662919440807585e-01 1.1273010551329991e-03
3.7800000000000004e+01 9.9664085390638424e-01 1.1232854402014516e-03
3.7899999999999999e+01 9.9665243959502126e-01 1.1192939578673815e-03
3.8000000000000000e+01 9.9666395214612213e-01 1.1153264002550433e-03
3.8100000000000001e+01 9.9667539222387691e-01 1.1113825618278253e-03
3.8200000000000003e+01 9.9668676048464688e-01 1.1074622393560851e-03
3.8300000000000004e+01 9.9669805757707652e-01 1.1035652318849352e-03
3.8400000000000006e+01 9.9670928414220616e-01 1.0996913407031988e-03
3.8500000000000000e+01 9.9672044081357958e-01 1.0958403693121371e-03
3.8600000000000001e+01 9.9673152821735356e-01 1.0920121233960300e-03
3.8700000000000003e+01 9.9674254697240039e-01 1.0882064107909557e-03
3.8800000000000004e+01 9.9675349769041488e-01 1.0844230414568301e-03
3.8900000000000006e+01 9.9676438097601383e-01 1.0806618274473332e-03
3.9000000000000000e+01 9.9677519742683829e-01 1.0769225828825505e-03
3.9100000000000001e+01 9.9678594763365036e-01 1.0732051239201804e-03
3.9200000000000003e+01 9.9679663218043246e-01 1.0695092687284654e-03
3.9300000000000004e+01 9.9680725164448059e-01 1.0658348374589478e-03
3.9400000000000006e+01 9.9681780659649954e-01 1.0621816522200017e-03
3.9500000000000000e+01 9.9682829760069436e-01 1.0585495370503770e-03
3.9600000000000001e+01 9.9683872521486117e-01 1.0549383178937285e-03
3.9700000000000003e+01 9.9684908999047683e-01 1.0513478225726456e-03
3.9800000000000004e+01 9.9685939247278699e-01 1.0477778807643631e-03
3.9900000000000006e+01 9.9686963320089073e-01 1.0442283239757112e-03
4.0000000000000000e+01 9.9687981270782733e-01 1.0406989855191837e-03
4.0100000000000001e+01 9.9688993152065919e-01 1.0371897004887792e-03
4.0200000000000003e+01 9.9689999016055353e-01 1.0337003057368358e-03
4.0300000000000004e+01 9.9690998914286411e-01 1.0302306398507581e-03
4.0400000000000006e+01 9.9691992897720927e-01 1.0267805431305149e-03
4.0500000000000000e+01 9.9692981016755200e-01 1.0233498575660039e-03
4.0600000000000001e+01 9.9693963321227574e-01 1.0199384268150626e-03
4.0700000000000003e+01 9.9694939860426035e-01 1.0165460961820028e-03
4.0800000000000004e+01 9.9695910683095668e-01 1.0131727125960574e-03
4.0900000000000006e+01 9.9696875837446020e-01 1.0098181245902442e-03
4.1000000000000000e+01 9.9697835371158250e-01 1.0064821822810045e-03
4.1100000000000001e+01 9.9698789331392290e-01 1.0031647373475515e-03
4.1200000000000003e+01 9.9699737764793794e-01 9.9986564301180109e-04
4.1300000000000004e+01 9.9700680717501045e-01 9.9658475401874524e-04
4.1400000000000006e+01 9.9701618235151734e-01 9.9332192661680122e-04
4.1500000000000000e+01 9.9702550362889553e-01 9.9007701853880484e-04
4.1600000000000001e+01 9.9703477145370845e-01 9.8684988898311773e-04
4.1700000000000003e+01 9.9704398626770951e-01 9.8364039859484315e-04
4.1800000000000004e+01 9.9705314850790661e-01 9.8044840944754323e-04
4.1900000000000006e+01 9.9706225860662467e-01 9.7727378502549716e-04
4.2000000000000000e+01 9.9707131699156670e-01 9.7411639020552731e-04
4.2100000000000001e+01 9.9708032408587388e-01 9.7097609123982713e-04
4.2200000000000003e+01 9.9708928030818667e-01 9.6785275573834739e-04
4.2300000000000004e+01 9.9709818607270262e-01 9.6474625265203693e-04
4.2400000000000006e+01 9.9710704178923426e-01 9.6165645225616500e-04
4.2500000000000000e+01 9.9711584786326612e-01 9.5858322613377235e-04
4.2600000000000001e+01 9.9712460469601127e-01 9.5552644715911296e-04
4.2700000000000003e+01 9.9713331268446548e-01 9.5248598948226488e-04
4.2800000000000004e+01 9.9714197222146339e-01 9.4946172851265458e-04
4.2900000000000006e+01 9.9715058369572973e-01 9.4645354090420325e-04
4.3000000000000000e+01 9.9715914749193346e-01 9.4346130453934745e-04
4.3100000000000001e+01 9.9716766399074019e-01 9.4048489851446271e-04
4.3200000000000003e+01 9.9717613356886203e-01 9.3752420312465980e-04
4.3300000000000004e+01 9.9718455659910910e-01 9.3457909984944441e-04
4.3400000000000006e+01 9.9719293345043791e-01 9.3164947133796854e-04
4.3500000000000000e+01 9.9720126448800139e-01 9.2873520139491049e-04
4.3600000000000001e+01 9.9720955007319623e-01 9.2583617496645656e-04
4.3700000000000003e+01 9.9721779056371107e-01 9.2295227812643973e-04
4.3800000000000004e+01 9.9722598631357240e-01 9.2008339806293811e-04
4.3900000000000006e+01 9.9723413767319113e-01 9.1722942306442430e-04
4.4000000000000000e+01 9.9724224498940739e-01 9.1439024250664492e-04
4.4100000000000001e+01 9.9725030860553598e-01 9.1156574683999125e-04
4.4200000000000003e+01 9.9725832886140964e-01 9.0875582757610771e-04
4.4300000000000004e+01 9.9726630609342271e-01 9.0596037727537059e-04
4.4400000000000006e+01 9.9727424063457415e-01 9.0317928953447435e-04
4.4500000000000000e+01 9.9728213281450828e-01 9.0041245897409230e-04
4.4600000000000001e+01 9.9728998295955817e-01 8.9765978122662200e-04
4.4700000000000003e+01 9.9729779139278496e-01 8.9492115292410233e-04
4.4800000000000004e+01 9.9730555843401925e-01 8.9219647168696926e-04
4.4900000000000006e+01 9.9731328439989986e-01 8.8948563611136364e-04
4.5000000000000000e+01 9.9732096960391348e-01 8.8678854575902554e-04
4.5100000000000001e+01 9.9732861435643261e-01 8.8410510114458397e-04
4.5200000000000003e+01 9.9733621896475488e-01 8.8143520372529604e-04
4.5300000000000004e+01 9.9734378373313837e-01 8.7877875588969988e-04
4.5400000000000006e+01 9.9735130896284063e-01 8.7613566094679762e-04
4.5500000000000000e+01 9.9735879495215352e-01 8.7350582311544441e-04
4.5600000000000001e+01 9.9736624199643986e-01 8.7088914751347823e-04
4.5700000000000003e+01 9.9737365038816850e-01 8.6828554014792281e-04
4.5800000000000004e+01 9.9738102041694920e-01 8.6569490790383379e-04
4.5900000000000006e+01 9.9738835236956658e-01 8.6311715853501080e-04
4.6000000000000000e+01 9.9739564653001467e-01 8.6055220065341424e-04
4.6100000000000001e+01 9.9740290317952984e-01 8.5799994371971926e-04
4.6200000000000003e+01 9.9741012259662354e-01 8.5546029803319681e-04
4.6300000000000004e+01 9.9741730505711479e-01 8.5293317472257305e-04
4.6400000000000006e+01 9.9742445083416276e-01 8.5041848573596266e-04
4.6500000000000000e+01 9.9743156019829760e-01 8.4791614383238078e-04
4.6600000000000001e+01 9.9743863341745143e-01 8.4542606257150248e-04
4.6700000000000003e+01 9.9744567075698942e-01 8.4294815630566410e-04
4.6800000000000004e+01 9.9745267247974001e-01 8.4048234017002662e-04
4.6900000000000006e+01 9.9745963884602451e-01 8.3802853007409063e-04
4.7000000000000000e+01 9.9746657011368656e-01 8.3558664269320012e-04
4.7100000000000001e+01 9.9747346653812019e-01 8.3315659545926983e-04
4.7200000000000003e+01 9.9748032837230061e-01 8.3073830655327400e-04
4.7300000000000004e+01 9.9748715586681003e-01 8.2833169489583203e-04
4.7400000000000006e+01 9.9749394926986723e-01 8.2593668013959340e-04
4.7500000000000000e+01 9.9750070882735309e-01 8.2355318266100620e-04
4.7600000000000001e+01 9.9750743478283987e-01 8.2118112355199777e-04
4.7700000000000003e+01 9.9751412737761580e-01 8.1882042461227833e-04
4.7800000000000004e+01 9.9752078685071299e-01 8.1647100834163970e-04
4.7900000000000006e+01 9.9752741343893203e-01 8.1413279793156876e-04
4.8000000000000000e+01 9.9753400737686859e-01 8.1180571725842309e-04
4.8100000000000001e+01 9.9754056889693832e-01 8.0948969087537811e-04
4.8200000000000003e+01 9.9754709822940146e-01 8.0718464400510810e-04
4.8300000000000004e+01 9.9755359560238721e-01 8.0489050253264207e-04
4.8400000000000006e+01 9.9756006124191965e-01 8.0260719299777184e-04
4.8500000000000000e+01 9.9756649537193876e-01 8.0033464258823868e-04
4.8600000000000001e+01 9.9757289821432715e-01 7.9807277913233898e-04
4.8700000000000003e+01 9.9757926998893054e-01 7.9582153109239635e-04
4.8800000000000004e+01 9.9758561091358278e-01 7.9358082755753053e-04
4.8900000000000006e+01 9.9759192120412710e-01 7.9135059823675941e-04
4.9000000000000000e+01 9.9759820107443953e-01 7.8913077345287366e-04
4.9100000000000001e+01 9.9760445073645021e-01 7.8692128413526273e-04
4.9200000000000003e+01 9.9761067040016516e-01 7.8472206181371741e-04
4.9300000000000004e+01 9.9761686027368790e-01 7.8253303861163795e-04
4.9400000000000006e+01 9.9762302056324137e-01 7.8035414724008658e-04
4.9500000000000000e+01 9.9762915147318765e-01 7.7818532099113995e-04
4.9600000000000001e+01 9.9763525320604918e-01 7.7602649373211560e-04
4.9700000000000003e+01 9.9764132596252875e-01 7.7387759989899557e-04
4.9800000000000004e+01 9.9764736994153069e-01 7.7173857449043906e-04
4.9900000000000006e+01 9.9765338534017900e-01 7.6960935306230854e-04
5.0000000000000000e+01 9.9765937235383839e-01 7.6748987172097242e-04


==> neural_bandit/information_C_00_band.dat <==
x y
0.0000000000000000e+00 6.6666666666666696e-01
1.0000000000000001e-01 6.8422561136892457e-01
2.0000000000000001e-01 7.0071988534337870e-01
3.0000000000000004e-01 7.1618944532401263e-01
4.0000000000000002e-01 7.3068262534231632e-01
5.0000000000000000e-01 7.4425259503360175e-01
6.0000000000000009e-01 7.5695472495650518e-01
7.0000000000000007e-01 7.6884473701682499e-01
8.0000000000000004e-01 7.7997750165738511e-01
9.0000000000000002e-01 7.9040634815196187e-01
1.0000000000000000e+00 8.0018276649110298e-01
1.1000000000000001e+00 8.0935638965415790e-01
1.2000000000000002e+00 8.1797514824024875e-01
1.3000000000000000e+00 8.2608548397765547e-01
1.4000000000000001e+00 8.3373249752226886e-01
1.5000000000000000e+00 8.4095989841524865e-01
1.6000000000000001e+00 8.4780963676978982e-01
1.7000000000000002e+00 8.5432114634662693e-01
1.8000000000000000e+00 8.6053022973587145e-01
1.9000000000000001e+00 8.6646775826222588e-01
2.0000000000000000e+00 8.7215849623651454e-01
2.1000000000000001e+00 8.7762041767036780e-01
2.2000000000000002e+00 8.8286480228863928e-01
2.3000000000000003e+00 8.8789718141351726e-01
2.4000000000000004e+00 8.9271894225901238e-01
2.5000000000000000e+00 8.9732921589999515e-01
2.6000000000000001e+00 9.0172664613493669e-01
2.7000000000000002e+00 9.0591074820897100e-01
2.8000000000000003e+00 9.0988273819304566e-01
2.9000000000000004e+00 9.1364586440812545e-01
3.0000000000000000e+00 9.1720535965362437e-01
3.1000000000000001e+00 9.2056815713130680e-01
3.2000000000000002e+00 9.2374249555739363e-01
3.3000000000000003e+00 9.2673750412304967e-01
3.4000000000000004e+00 9.2956282237601462e-01
3.5000000000000000e+00 9.3222828175230776e-01
3.6000000000000001e+00 9.3474365632530598e-01
3.7000000000000002e+00 9.3711847914457658e-01
3.8000000000000003e+00 9.3936191513461043e-01
3.9000000000000004e+00 9.4148267978693434e-01
4.0000000000000000e+00 9.4348899321246482e-01
4.1000000000000005e+00 9.4538856042923447e-01
4.2000000000000002e+00 9.4718857039504134e-01
4.2999999999999998e+00 9.4889570790319189e-01
4.4000000000000004e+00 9.5051617387292442e-01
4.5000000000000000e+00 9.5205571073540318e-01
4.6000000000000005e+00 9.5351963053960676e-01
4.7000000000000002e+00 9.5491284411096133e-01
4.8000000000000007e+00 9.5623989012627175e-01
4.9000000000000004e+00 9.5750496335741764e-01
5.0000000000000000e+00 9.5871194161708884e-01
5.1000000000000005e+00 9.5986441113833842e-01
5.2000000000000002e+00 9.6096569025782386e-01
5.3000000000000007e+00 9.6201885136644005e-01
5.4000000000000004e+00 9.6302674115298237e-01
5.5000000000000000e+00 9.6399199920586487e-01
5.6000000000000005e+00 9.6491707506132529e-01
5.7000000000000002e+00 9.6580424379903651e-01
5.8000000000000007e+00 9.6665562029102980e-01
5.9000000000000004e+00 9.6747317220990292e-01
6.0000000000000000e+00 9.6825873189916634e-01
6.1000000000000005e+00 9.6901400720352959e-01
6.2000000000000002e+00 9.6974059135081236e-01
6.3000000000000007e+00 9.7043997197053000e-01
6.4000000000000004e+00 9.7111353932748001e-01
6.5000000000000000e+00 9.7176259384203889e-01
6.6000000000000005e+00 9.7238835296259496e-01
6.7000000000000002e+00 9.7299195744959910e-01
6.8000000000000007e+00 9.7357447712521938e-01
6.9000000000000004e+00 9.7413691613752562e-01
7.0000000000000000e+00 9.7468021778349445e-01
7.1000000000000005e+00 9.7520526893091508e-01
7.2000000000000002e+00 9.7571290407545397e-01
7.3000000000000007e+00 9.7620390906567567e-01
7.4000000000000004e+00 9.7667902452569577e-01
7.5000000000000000e+00 9.7713894900232334e-01
7.6000000000000005e+00 9.7758434186100840e-01
7.7000000000000002e+00 9.7801582595262004e-01
7.8000000000000007e+00 9.7843399007101595e-01
7.9000000000000004e+00 9.7883939121950314e-01
8.0000000000000000e+00 9.7923255670261256e-01
8.0999999999999996e+00 9.7961398605809613e-01
8.2000000000000011e+00 9.7998415284269036e-01
8.3000000000000007e+00 9.8034350628394862e-01
8.4000000000000004e+00 9.8069247280934635e-01
8.5000000000000000e+00 9.8103145746283593e-01
8.5999999999999996e+00 9.8136084521813105e-01
8.7000000000000011e+00 9.8168100219716692e-01
8.8000000000000007e+00 9.8199227680143930e-01
8.9000000000000004e+00 9.8229500076324383e-01
9.0000000000000000e+00 9.8258949012322716e-01
9.0999999999999996e+00 9.8287604614009827e-01
9.2000000000000011e+00 9.8315495613784842e-01
9.3000000000000007e+00 9.8342649429536377e-01
9.4000000000000004e+00 9.8369092238289757e-01
9.5000000000000000e+00 9.8394849044949106e-01
9.6000000000000014e+00 9.8419943746508542e-01
9.7000000000000011e+00 9.8444399192075038e-01
9.8000000000000007e+00 9.8468237239017486e-01
9.9000000000000004e+00 9.8491478805529642e-01
1.0000000000000000e+01 9.8514143919871555e-01
1.0100000000000001e+01 9.8536251766532079e-01
1.0200000000000001e+01 9.8557820729535195e-01
1.0300000000000001e+01 9.8578868433095290e-01
1.0400000000000000e+01 9.8599411779809754e-01
1.0500000000000000e+01 9.8619466986562099e-01
1.0600000000000001e+01 9.8639049618295549e-01
1.0700000000000001e+01 9.8658174619804018e-01
1.0800000000000001e+01 9.8676856345676422e-01
1.0900000000000000e+01 9.8695108588519065e-01
1.1000000000000000e+01 9.8712944605572106e-01
1.1100000000000001e+01 9.8730377143826364e-01
1.1200000000000001e+01 9.8747418463739756e-01
1.1300000000000001e+01 9.8764080361643980e-01
1.1400000000000000e+01 9.8780374190926401e-01
1.1500000000000000e+01 9.8796310882065452e-01
1.1600000000000001e+01 9.8811900961591570e-01
1.1700000000000001e+01 9.8827154570041864e-01
1.1800000000000001e+01 9.8842081478969912e-01
1.1900000000000000e+01 9.8856691107069816e-01
1.2000000000000000e+01 9.8870992535467450e-01
1.2100000000000001e+01 9.8884994522229885e-01
1.2200000000000001e+01 9.8898705516139174e-01
1.2300000000000001e+01 9.8912133669774194e-01
1.2400000000000000e+01 9.8925286851940930e-01
1.2500000000000000e+01 9.8938172659489387e-01
1.2600000000000001e+01 9.8950798428551745e-01
1.2700000000000001e+01 9.8963171245235404e-01
1.2800000000000001e+01 9.8975297955801245e-01
1.2900000000000000e+01 9.8987185176355963e-01
1.3000000000000000e+01 9.8998839302085795e-01
1.3100000000000001e+01 9.9010266516056034e-01
1.3200000000000001e+01 9.9021472797600996e-01
1.3300000000000001e+01 9.9032463930325665e-01
1.3400000000000000e+01 9.9043245509740352e-01
1.3500000000000000e+01 9.9053822950547610e-01
1.3600000000000001e+01 9.9064201493599724e-01
1.3700000000000001e+01 9.9074386212544263e-01
1.3800000000000001e+01 9.9084382020173234e-01
1.3900000000000000e+01 9.9094193674491904e-01
1.4000000000000000e+01 9.9103825784520572e-01
1.4100000000000001e+01 9.9113282815843939e-01
1.4200000000000001e+01 9.9122569095919633e-01
1.4300000000000001e+01 9.9131688819158736e-01
1.4400000000000000e+01 9.9140646051789105e-01
1.4500000000000000e+01 9.9149444736512260e-01
1.4600000000000001e+01 9.9158088696963875e-01
1.4700000000000001e+01 9.9166581641987739e-01
1.4800000000000001e+01 9.9174927169731319e-01
1.4900000000000000e+01 9.9183128771572260e-01
1.5000000000000000e+01 9.9191189835883409e-01
1.5100000000000001e+01 9.9199113651643933e-01
1.5200000000000001e+01 9.9206903411904002e-01
1.5300000000000001e+01 9.9214562217109525e-01
1.5400000000000000e+01 9.9222093078293472e-01
1.5500000000000000e+01 9.9229498920140136e-01
1.5600000000000001e+01 9.9236782583927641e-01
1.5700000000000001e+01 9.9243946830354646e-01
1.5800000000000001e+01 9.9250994342256305e-01
1.5900000000000000e+01 9.9257927727214224e-01
1.6000000000000000e+01 9.9264749520065387e-01
1.6100000000000001e+01 9.9271462185314541e-01
1.6199999999999999e+01 9.9278068119453766e-01
1.6300000000000001e+01 9.9284569653194055e-01
1.6400000000000002e+01 9.9290969053612188e-01
1.6500000000000000e+01 9.9297268526216420e-01
1.6600000000000001e+01 9.9303470216935119e-01
1.6699999999999999e+01 9.9309576214030859e-01
1.6800000000000001e+01 9.9315588549943856e-01
1.6900000000000002e+01 9.9321509203066960e-01
1.7000000000000000e+01 9.9327340099455808e-01
1.7100000000000001e+01 9.9333083114476339e-01
1.7199999999999999e+01 9.9338740074392462e-01
1.7300000000000001e+01 9.9344312757896280e-01
1.7400000000000002e+01 9.9349802897583417e-01
1.7500000000000000e+01 9.9355212181375219e-01
1.7600000000000001e+01 9.9360542253890571e-01
1.7699999999999999e+01 9.9365794717769051e-01
1.7800000000000001e+01 9.9370971134947206e-01
1.7900000000000002e+01 9.9376073027890255e-01
1.8000000000000000e+01 9.9381101880780665e-01
1.8100000000000001e+01 9.9386059140665461e-01
1.8199999999999999e+01 9.9390946218563636e-01
1.8300000000000001e+01 9.9395764490535776e-01
1.8400000000000002e+01 9.9400515298716652e-01
1.8500000000000000e+01 9.9405199952312906e-01
1.8600000000000001e+01 9.9409819728566651e-01
1.8699999999999999e+01 9.9414375873686489e-01
1.8800000000000001e+01 9.9418869603747417e-01
1.8900000000000002e+01 9.9423302105560352e-01
1.9000000000000000e+01 9.9427674537512933e-01
1.9100000000000001e+01 9.9431988030382068e-01
1.9200000000000003e+01 9.9436243688119907e-01
1.9300000000000001e+01 9.9440442588614097e-01
1.9400000000000002e+01 9.9444585784422546e-01
1.9500000000000000e+01 9.9448674303484952e-01
1.9600000000000001e+01 9.9452709149810903e-01
1.9700000000000003e+01 9.9456691304145595e-01
1.9800000000000001e+01 9.9460621724614429e-01
1.9900000000000002e+01 9.9464501347346923e-01
2.0000000000000000e+01 9.9468331087080419e-01
2.0100000000000001e+01 9.9472111837745114e-01
2.0200000000000003e+01 9.9475844473030162e-01
2.0300000000000001e+01 9.9479529846932180e-01
2.0400000000000002e+01 9.9483168794286592e-01
2.0500000000000000e+01 9.9486762131282069e-01
2.0600000000000001e+01 9.9490310655959646e-01
2.0700000000000003e+01 9.9493815148695530e-01
2.0800000000000001e+01 9.9497276372669685e-01
2.0900000000000002e+01 9.9500695074319911e-01
2.1000000000000000e+01 9.9504071983781717e-01
2.1100000000000001e+01 9.9507407815315263e-01
2.1200000000000003e+01 9.9510703267719003e-01
2.1300000000000001e+01 9.9513959024731091e-01
2.1400000000000002e+01 9.9517175755418530e-01
2.1500000000000000e+01 9.9520354114554777e-01
2.1600000000000001e+01 9.9523494742986185e-01
2.1700000000000003e+01 9.9526598267987254e-01
2.1800000000000001e+01 9.9529665303605752e-01
2.1900000000000002e+01 9.9532696450997338e-01
2.2000000000000000e+01 9.9535692298750589e-01
2.2100000000000001e+01 9.9538653423202572e-01
2.2200000000000003e+01 9.9541580388744877e-01
2.2300000000000001e+01 9.9544473748121254e-01
2.2400000000000002e+01 9.9547334042716284e-01
2.2500000000000000e+01 9.9550161802835890e-01
2.2600000000000001e+01 9.9552957547979981e-01
2.2700000000000003e+01 9.9555721787106877e-01
2.2800000000000001e+01 9.9558455018890724e-01
2.2900000000000002e+01 9.9561157731971239e-01
2.3000000000000000e+01 9.9563830405196641e-01
2.3100000000000001e+01 9.9566473507859621e-01
2.3200000000000003e+01 9.9569087499926823e-01
2.3300000000000001e+01 9.9571672832261748e-01
2.3400000000000002e+01 9.9574229946841741e-01
2.3500000000000000e+01 9.9576759276968663e-01
2.3600000000000001e+01 9.9579261247474105e-01
2.3700000000000003e+01 9.9581736274918531e-01
2.3800000000000001e+01 9.9584184767785433e-01
2.3900000000000002e+01 9.9586607126669913e-01
2.4000000000000000e+01 9.9589003744462101e-01
2.4100000000000001e+01 9.9591375006525917e-01
2.4200000000000003e+01 9.9593721290872683e-01
2.4300000000000001e+01 9.9596042968330323e-01
2.4400000000000002e+01 9.9598340402707841e-01
2.4500000000000000e+01 9.9600613950955519e-01
2.4600000000000001e+01 9.9602863963320942e-01
2.4700000000000003e+01 9.9605090783500672e-01
2.4800000000000001e+01 9.9607294748788167e-01
2.4900000000000002e+01 9.9609476190217627e-01
2.5000000000000000e+01 9.9611635432704226e-01
2.5100000000000001e+01 9.9613772795180644e-01
2.5200000000000003e+01 9.9615888590729862e-01
2.5300000000000001e+01 9.9617983126714860e-01
2.5400000000000002e+01 9.9620056704904780e-01
2.5500000000000000e+01 9.9622109621597765e-01
2.5600000000000001e+01 9.9624142167740892e-01
2.5700000000000003e+01 9.9626154629046748e-01
2.5800000000000001e+01 9.9628147286107405e-01
2.5900000000000002e+01 9.9630120414505074e-01
2.6000000000000000e+01 9.9632074284920447e-01
2.6100000000000001e+01 9.9634009163237902e-01
2.6200000000000003e+01 9.9635925310648210e-01
2.6300000000000001e+01 9.9637822983748903e-01
2.6400000000000002e+01 9.9639702434641753e-01
2.6500000000000000e+01 9.9641563911028108e-01
2.6600000000000001e+01 9.9643407656301786e-01
2.6700000000000003e+01 9.9645233909639708e-01
2.6800000000000001e+01 9.9647042906090211e-01
2.6900000000000002e+01 9.9648834876659342e-01
2.7000000000000000e+01 9.9650610048395027e-01
2.7100000000000001e+01 9.9652368644469091e-01
2.7200000000000003e+01 9.9654110884257274e-01
2.7300000000000001e+01 9.9655836983417567e-01
2.7400000000000002e+01 9.9657547153966408e-01
2.7500000000000000e+01 9.9659241604353144e-01
2.7600000000000001e+01 9.9660920539532694e-01
2.7700000000000003e+01 9.9662584161036560e-01
2.7800000000000001e+01 9.9664232667042074e-01
2.7900000000000002e+01 9.9665866252439983e-01
2.8000000000000000e+01 9.9667485108900533e-01
2.8100000000000001e+01 9.9669089424937973e-01
2.8200000000000003e+01 9.9670679385973449e-01
2.8300000000000001e+01 9.9672255174396662e-01
2.8400000000000002e+01 9.9673816969625828e-01
2.8500000000000000e+01 9.9675364948166356e-01
2.8600000000000001e+01 9.9676899283668341e-01
2.8700000000000003e+01 9.9678420146982449e-01
2.8800000000000001e+01 9.9679927706214533e-01
2.8900000000000002e+01 9.9681422126779418e-01
2.9000000000000000e+01 9.9682903571452952e-01
2.9100000000000001e+01 9.9684372200423077e-01
2.9200000000000003e+01 9.9685828171339841e-01
2.9300000000000001e+01 9.9687271639364128e-01
2.9400000000000002e+01 9.9688702757215353e-01
2.9500000000000000e+01 9.9690121675218168e-01
2.9600000000000001e+01 9.9691528541347818e-01
2.9700000000000003e+01 9.9692923501275077e-01
2.9800000000000001e+01 9.9694306698409485e-01
2.9900000000000002e+01 9.9695678273942123e-01
3.0000000000000000e+01 9.9697038366887270e-01
3.0100000000000001e+01 9.9698387114123155e-01
3.0200000000000003e+01 9.9699724650431809e-01
3.0300000000000001e+01 9.9701051108537986e-01
3.0400000000000002e+01 9.9702366619147531e-01
3.0500000000000000e+01 9.9703671310984465e-01
3.0600000000000001e+01 9.9704965310827531e-01
3.0700000000000003e+01 9.9706248743546022e-01
3.0800000000000001e+01 9.9707521732134619e-01
3.0900000000000002e+01 9.9708784397747718e-01
3.1000000000000000e+01 9.9710036859732698e-01
3.1100000000000001e+01 9.9711279235662909e-01
3.1200000000000003e+01 9.9712511641369583e-01
3.1300000000000001e+01 9.9713734190973224e-01
3.1400000000000002e+01 9.9714946996914378e-01
3.1500000000000000e+01 9.9716150169983764e-01
3.1600000000000001e+01 9.9717343819351512e-01
3.1700000000000003e+01 9.9718528052596178e-01
3.1800000000000001e+01 9.9719702975732916e-01
3.1900000000000002e+01 9.9720868693241083e-01
3.2000000000000000e+01 9.9722025308091344e-01
3.2100000000000001e+01 9.9723172921772096e-01
3.2200000000000003e+01 9.9724311634315599e-01
3.2300000000000004e+01 9.9725441544323168e-01
3.2399999999999999e+01 9.9726562748990266e-01
3.2500000000000000e+01 9.9727675344130806e-01
3.2600000000000001e+01 9.9728779424201119e-01
3.2700000000000003e+01 9.9729875082323272e-01
3.2800000000000004e+01 9.9730962410308110e-01
3.2899999999999999e+01 9.9732041498677626e-01
3.3000000000000000e+01 9.9733112436687132e-01
3.3100000000000001e+01 9.9734175312346685e-01
3.3200000000000003e+01 9.9735230212442316e-01
3.3300000000000004e+01 9.9736277222556735e-01
3.3399999999999999e+01 9.9737316427089762e-01
3.3500000000000000e+01 9.9738347909278047e-01
3.3600000000000001e+01 9.9739371751214723e-01
3.3700000000000003e+01 9.9740388033868488e-01
3.3800000000000004e+01 9.9741396837102458e-01
3.3899999999999999e+01 9.9742398239692398e-01
3.4000000000000000e+01 9.9743392319344848e-01
3.4100000000000001e+01 9.9744379152714913e-01
3.4200000000000003e+01 9.9745358815423379e-01
3.4300000000000004e+01 9.9746331382073794e-01
3.4399999999999999e+01 9.9747296926269335e-01
3.4500000000000000e+01 9.9748255520628837e-01
3.4600000000000001e+01 9.9749207236803072e-01
3.4700000000000003e+01 9.9750152145490412e-01
3.4800000000000004e+01 9.9751090316452184e-01
3.4899999999999999e+01 9.9752021818527958e-01
3.5000000000000000e+01 9.9752946719650237e-01
3.5100000000000001e+01 9.9753865086859139e-01
3.5200000000000003e+01 9.9754776986316673e-01
3.5300000000000004e+01 9.9755682483320696e-01
3.5399999999999999e+01 9.9756581642318776e-01
3.5500000000000000e+01 9.9757474526921575e-01
3.5600000000000001e+01 9.9758361199916212e-01
3.5700000000000003e+01 9.9759241723279202e-01
3.5800000000000004e+01 9.9760116158189260e-01
3.5899999999999999e+01 9.9760984565039756e-01
3.6000000000000000e+01 9.9761847003451132e-01
3.6100000000000001e+01 9.9762703532282815e-01
3.6200000000000003e+01 9.9763554209645233e-01
3.6300000000000004e+01 9.9764399092911316e-01
3.6399999999999999e+01 9.9765238238727938e-01
3.6500000000000000e+01 9.9766071703027159e-01
3.6600000000000001e+01 9.9766899541037268e-01
3.6700000000000003e+01 9.9767721807293441e-01
3.6800000000000004e+01 9.9768538555648600e-01
3.6899999999999999e+01 9.9769349839283505e-01
3.7000000000000000e+01 9.9770155710717268e-01
3.7100000000000001e+01 9.9770956221817353e-01
3.7200000000000003e+01 9.9771751423809307e-01
3.7300000000000004e+01 9.9772541367286527e-01
3.7399999999999999e+01 9.9773326102219850e-01
3.7500000000000000e+01 9.9774105677966907e-01
3.7600000000000001e+01 9.9774880143281086e-01
3.7700000000000003e+01 9.9775649546320888e-01
3.7800000000000004e+01 9.9776413934658570e-01
3.7899999999999999e+01 9.9777173355288862e-01
3.8000000000000000e+01 9.9777927854637716e-01
3.8100000000000001e+01 9.9778677478570477e-01
3.8200000000000003e+01 9.9779422272400298e-01
3.8300000000000004e+01 9.9780162280896145e-01
3.8400000000000006e+01 9.9780897548290937e-01
3.8500000000000000e+01 9.9781628118289167e-01
3.8600000000000001e+01 9.9782354034074960e-01
3.8700000000000003e+01 9.9783075338319138e-01
3.8800000000000004e+01 9.9783792073187172e-01
3.8900000000000006e+01 9.9784504280346120e-01
3.9000000000000000e+01 9.9785212000972079e-01
3.9100000000000001e+01 9.9785915275757053e-01
3.9200000000000003e+01 9.9786614144916097e-01
3.9300000000000004e+01 9.9787308648193951e-01
3.9400000000000006e+01 9.9787998824871960e-01
3.9500000000000000e+01 9.9788684713774478e-01
3.9600000000000001e+01 9.9789366353275488e-01
3.9700000000000003e+01 9.9790043781304949e-01
3.9800000000000004e+01 9.9790717035355136e-01
3.9900000000000006e+01 9.9791386152486639e-01
4.0000000000000000e+01 9.9792051169334650e-01
4.0100000000000001e+01 9.9792712122114802e-01
4.0200000000000003e+01 9.9793369046629032e-01
4.0300000000000004e+01 9.9794021978271485e-01
4.0400000000000006e+01 9.9794670952033981e-01
4.0500000000000000e+01 9.9795316002511802e-01
4.0600000000000001e+01 9.9795957163909077e-01
4.0700000000000003e+01 9.9796594470044231e-01
4.0800000000000004e+01 9.9797227954355272e-01
4.0900000000000006e+01 9.9797857649905042e-01
4.1000000000000000e+01 9.9798483589386355e-01
4.1100000000000001e+01 9.9799105805127042e-01
4.1200000000000003e+01 9.9799724329094974e-01
4.1300000000000004e+01 9.9800339192902920e-01
4.1400000000000006e+01 9.9800950427813417e-01
4.1500000000000000e+01 9.9801558064743434e-01
4.1600000000000001e+01 9.9802162134269157e-01
4.1700000000000003e+01 9.9802762666630440e-01
4.1800000000000004e+01 9.9803359691735416e-01
4.1900000000000006e+01 9.9803953239165022e-01
4.2000000000000000e+01 9.9804543338177221e-01
4.2100000000000001e+01 9.9805130017711374e-01
4.2200000000000003e+01 9.9805713306392496e-01
4.2300000000000004e+01 9.9806293232535470e-01
4.2400000000000006e+01 9.9806869824149047e-01
4.2500000000000000e+01 9.9807443108939986e-01
4.2600000000000001e+01 9.9808013114317040e-01
4.2700000000000003e+01 9.9808579867394775e-01
4.2800000000000004e+01 9.9809143394997601e-01
4.2900000000000006e+01 9.9809703723663390e-01
4.3000000000000000e+01 9.9810260879647283e-01
4.3100000000000001e+01 9.9810814888925470e-01
4.3200000000000003e+01 9.9811365777198668e-01
4.3300000000000004e+01 9.9811913569895849e-01
4.3400000000000006e+01 9.9812458292177586e-01
4.3500000000000000e+01 9.9812999968939631e-01
4.3600000000000001e+01 9.9813538624816267e-01
4.3700000000000003e+01 9.9814074284183751e-01
4.3800000000000004e+01 9.9814606971163533e-01
4.3900000000000006e+01 9.9815136709625552e-01
4.4000000000000000e+01 9.9815663523191400e-01
4.4100000000000001e+01 9.9816187435237602e-01
4.4200000000000003e+01 9.9816708468898574e-01
4.4300000000000004e+01 9.9817226647069812e-01
4.4400000000000006e+01 9.9817741992410858e-01
4.4500000000000000e+01 9.9818254527348238e-01
4.4600000000000001e+01 9.9818764274078475e-01
4.4700000000000003e+01 9.9819271254570907e-01
4.4800000000000004e+01 9.9819775490570617e-01
4.4900000000000006e+01 9.9820277003601121e-01
4.5000000000000000e+01 9.9820775814967255e-01
4.5100000000000001e+01 9.9821271945757717e-01
4.5200000000000003e+01 9.9821765416848018e-01
4.5300000000000004e+01 9.9822256248902808e-01
4.5400000000000006e+01 9.9822744462378743e-01
4.5500000000000000e+01 9.9823230077526892e-01
4.5600000000000001e+01 9.9823713114395329e-01
4.5700000000000003e+01 9.9824193592831645e-01
4.5800000000000004e+01 9.9824671532485298e-01
4.5900000000000006e+01 9.9825146952810162e-01
4.6000000000000000e+01 9.9825619873066807e-01
4.6100000000000001e+01 9.9826090312324955e-01
4.6200000000000003e+01 9.9826558289465672e-01
4.6300000000000004e+01 9.9827023823183736e-01
4.6400000000000006e+01 9.9827486931989873e-01
4.6500000000000000e+01 9.9827947634212999e-01
4.6600000000000001e+01 9.9828405948002297e-01
4.6700000000000003e+01 9.9828861891329512e-01
4.6800000000000004e+01 9.9829315481990999e-01
4.6900000000000006e+01 9.9829766737609860e-01
4.7000000000000000e+01 9.9830215675637979e-01
4.7100000000000001e+01 9.9830662313357943e-01
4.7200000000000003e+01 9.9831106667885383e-01
4.7300000000000004e+01 9.9831548756170585e-01
4.7400000000000006e+01 9.9831988595000687e-01
4.7500000000000000e+01 9.9832426201001412e-01
4.7600000000000001e+01 9.9832861590639188e-01
4.7700000000000003e+01 9.9833294780222803e-01
4.7800000000000004e+01 9.9833725785905458e-01
4.7900000000000006e+01 9.9834154623686355e-01
4.8000000000000000e+01 9.9834581309412707e-01
4.8100000000000001e+01 9.9835005858781367e-01
4.8200000000000003e+01 9.9835428287340655e-01
4.8300000000000004e+01 9.9835848610491984e-01
4.8400000000000006e+01 9.9836266843491739e-01
4.8500000000000000e+01 9.9836683001452697e-01
4.8600000000000001e+01 9.9837097099345951e-01
4.8700000000000003e+01 9.9837509152002291e-01
4.8800000000000004e+01 9.9837919174114031e-01
4.8900000000000006e+01 9.9838327180236386e-01
4.9000000000000000e+01 9.9838733184789241e-01
4.9100000000000001e+01 9.9839137202058548e-01
4.9200000000000003e+01 9.9839539246197884e-01
4.9300000000000004e+01 9.9839939331229954e-01
4.9400000000000006e+01 9.9840337471048146e-01
4.9500000000000000e+01 9.9840733679417881e-01
4.9600000000000001e+01 9.9841127969978127e-01
4.9700000000000003e+01 9.9841520356242774e-01
4.9800000000000004e+01 9.9841910851602111e-01
4.9900000000000006e+01 9.9842299469324136e-01
5.0000000000000000e+01 9.9842686222555932e-01
5.0000000000000000e+01 9.9689188248211746e-01
4.9900000000000006e+01 9.9688377598711664e-01
4.9800000000000004e+01 9.9687563136704027e-01
4.9700000000000003e+01 9.9686744836262975e-01
4.9600000000000001e+01 9.9685922671231708e-01
4.9500000000000000e+01 9.9685096615219648e-01
4.9400000000000006e+01 9.9684266641600128e-01
4.9300000000000004e+01 9.9683432723507626e-01
4.9200000000000003e+01 9.9682594833835148e-01
4.9100000000000001e+01 9.9681752945231494e-01
4.9000000000000000e+01 9.9680907030098664e-01
4.8900000000000006e+01 9.9680057060589033e-01
4.8800000000000004e+01 9.9679203008602524e-01
4.8700000000000003e+01 9.9678344845783817e-01
4.8600000000000001e+01 9.9677482543519480e-01
4.8500000000000000e+01 9.9676616072935054e-01
4.8400000000000006e+01 9.9675745404892191e-01
4.8300000000000004e+01 9.9674870509985458e-01
4.8200000000000003e+01 9.9673991358539638e-01
4.8100000000000001e+01 9.9673107920606296e-01
4.8000000000000000e+01 9.9672220165961012e-01
4.7900000000000006e+01 9.9671328064100051e-01
4.7800000000000004e+01 9.9670431584237140e-01
4.7700000000000003e+01 9.9669530695300357e-01
4.7600000000000001e+01 9.9668625365928787e-01
4.7500000000000000e+01 9.9667715564469206e-01
4.7400000000000006e+01 9.9666801258972759e-01
4.7300000000000004e+01 9.9665882417191420e-01
4.7200000000000003e+01 9.9664959006574738e-01
4.7100000000000001e+01 9.9664030994266095e-01
4.7000000000000000e+01 9.9663098347099333e-01
4.6900000000000006e+01 9.9662161031595042e-01
4.6800000000000004e+01 9.9661219013957003e-01
4.6700000000000003e+01 9.9660272260068372e-01
4.6600000000000001e+01 9.9659320735487988e-01
4.6500000000000000e+01 9.9658364405446520e-01
4.6400000000000006e+01 9.9657403234842679e-01
4.6300000000000004e+01 9.9656437188239222e-01
4.6200000000000003e+01 9.9655466229859035e-01
4.6100000000000001e+01 9.9654490323581013e-01
4.6000000000000000e+01 9.9653509432936127e-01
4.5900000000000006e+01 9.9652523521103153e-01
4.5800000000000004e+01 9.9651532550904542e-01
4.5700000000000003e+01 9.9650536484802055e-01
4.5600000000000001e+01 9.9649535284892643e-01
4.5500000000000000e+01 9.9648528912903811e-01
4.5400000000000006e+01 9.9647517330189384e-01
4.5300000000000004e+01 9.9646500497724866e-01
4.5200000000000003e+01 9.9645478376102958e-01
4.5100000000000001e+01 9.9644450925528805e-01
4.5000000000000000e+01 9.9643418105815440e-01
4.4900000000000006e+01 9.9642379876378850e-01
4.4800000000000004e+01 9.9641336196233232e-01
4.4700000000000003e+01 9.9640287023986085e-01
4.4600000000000001e+01 9.9639232317833160e-01
4.4500000000000000e+01 9.9638172035553418e-01
4.4400000000000006e+01 9.9637106134503972e-01
4.4300000000000004e+01 9.9636034571614729e-01
4.4200000000000003e+01 9.9634957303383354e-01
4.4100000000000001e+01 9.9633874285869595e-01
4.4000000000000000e+01 9.9632785474690078e-01
4.3900000000000006e+01 9.9631690825012675e-01
4.3800000000000004e+01 9.9630590291550947e-01
4.3700000000000003e+01 9.9629483828558463e-01
4.3600000000000001e+01 9.9628371389822978e-01
4.3500000000000000e+01 9.9627252928660648e-01
4.3400000000000006e+01 9.9626128397909997e-01
4.3300000000000004e+01 9.9624997749925970e-01
4.3200000000000003e+01 9.9623860936573738e-01
4.3100000000000001e+01 9.9622717909222569e-01
4.3000000000000000e+01 9.9621568618739409e-01
4.2900000000000006e+01 9.9620413015482556e-01
4.2800000000000004e+01 9.9619251049295077e-01
4.2700000000000003e+01 9.9618082669498320e-01
4.2600000000000001e+01 9.9616907824885215e-01
4.2500000000000000e+01 9.9615726463713239e-01
4.2400000000000006e+01 9.9614538533697805e-01
4.2300000000000004e+01 9.9613343982005054e-01
4.2200000000000003e+01 9.9612142755244837e-01
4.2100000000000001e+01 9.9610934799463402e-01
4.2000000000000000e+01 9.9609720060136120e-01
4.1900000000000006e+01 9.9608498482159913e-01
4.1800000000000004e+01 9.9607270009845905e-01
4.1700000000000003e+01 9.9606034586911463e-01
4.1600000000000001e+01 9.9604792156472532e-01
4.1500000000000000e+01 9.9603542661035671e-01
4.1400000000000006e+01 9.9602286042490051e-01
4.1300000000000004e+01 9.9601022242099169e-01
4.1200000000000003e+01 9.9599751200492614e-01
4.1100000000000001e+01 9.9598472857657538e-01
4.1000000000000000e+01 9.9597187152930144e-01
4.0900000000000006e+01 9.9595894024986997e-01
4.0800000000000004e+01 9.9594593411836063e-01
4.0700000000000003e+01 9.9593285250807839e-01
4.0600000000000001e+01 9.9591969478546072e-01
4.0500000000000000e+01 9.9590646030998597e-01
4.0400000000000006e+01 9.9589314843407872e-01
4.0300000000000004e+01 9.9587975850301336e-01
4.0200000000000003e+01 9.9586628985481673e-01
4.0100000000000001e+01 9.9585274182017036e-01
4.0000000000000000e+01 9.9583911372230816e-01
3.9900000000000006e+01 9.9582540487691507e-01
3.9800000000000004e+01 9.9581161459202261e-01
3.9700000000000003e+01 9.9579774216790418e-01
3.9600000000000001e+01 9.9578378689696745e-01
3.9500000000000000e+01 9.9576974806364393e-01
3.9400000000000006e+01 9.9575562494427949e-01
3.9300000000000004e+01 9.9574141680702166e-01
3.9200000000000003e+01 9.9572712291170395e-01
3.9100000000000001e+01 9.9571274250973019e-01
3.9000000000000000e+01 9.9569827484395579e-01
3.8900000000000006e+01 9.9568371914856646e-01
3.8800000000000004e+01 9.9566907464895804e-01
3.8700000000000003e+01 9.9565434056160940e-01
3.8600000000000001e+01 9.9563951609395751e-01
3.8500000000000000e+01 9.9562460044426748e-01
3.8400000000000006e+01 9.9560959280150296e-01
3.8300000000000004e+01 9.9559449234519160e-01
3.8200000000000003e+01 9.9557929824529079e-01
3.8100000000000001e+01 9.9556400966204905e-01
3.8000000000000000e+01 9.9554862574586711e-01
3.7899999999999999e+01 9.9553314563715389e-01
3.7800000000000004e+01 9.9551756846618278e-01
3.7700000000000003e+01 9.9550189335294281e-01
3.7600000000000001e+01 9.9548611940699105e-01
3.7500000000000000e+01 9.9547024572729781e-01
3.7399999999999999e+01 9.9545427140209175e-01
3.7300000000000004e+01 9.9543819550870349e-01
3.7200000000000003e+01 9.9542201711340283e-01
3.7100000000000001e+01 9.9540573527123644e-01
3.7000000000000000e+01 9.9538934902586129e-01
3.6899999999999999e+01 9.9537285740937576e-01
3.6800000000000004e+01 9.9535625944214545e-01
3.6700000000000003e+01 9.9533955413263031e-01
3.6600000000000001e+01 9.9532274047720526e-01
3.6500000000000000e+01 9.9530581745997693e-01
3.6399999999999999e+01 9.9528878405260168e-01
3.6300000000000004e+01 9.9527163921409445e-01
3.6200000000000003e+01 9.9525438189063953e-01
3.6100000000000001e+01 9.9523701101539419e-01
3.6000000000000000e+01 9.9521952550829040e-01
3.5899999999999999e+01 9.9520192427583265e-01
3.5800000000000004e+01 9.9518420621089210e-01
3.5700000000000003e+01 9.9516637019249721e-01
3.5600000000000001e+01 9.9514841508562002e-01
3.5500000000000000e+01 9.9513033974095888e-01
3.5399999999999999e+01 9.9511214299471717e-01
3.5300000000000004e+01 9.9509382366837840e-01
3.5200000000000003e+01 9.9507538056847555e-01
3.5100000000000001e+01 9.9505681248635802e-01
3.5000000000000000e+01 9.9503811819795340e-01
3.4899999999999999e+01 9.9501929646352472e-01
3.4800000000000004e+01 9.9500034602742338e-01
3.4700000000000003e+01 9.9498126561783740e-01
3.4600000000000001e+01 9.9496205394653492e-01
3.4500000000000000e+01 9.9494270970860244e-01
3.4399999999999999e+01 9.9492323158217921e-01
3.4300000000000004e+01 9.9490361822818596e-01
3.4200000000000003e+01 9.9488386829004749e-01
3.4100000000000001e+01 9.9486398039341128e-01
3.4000000000000000e+01 9.9484395314586116e-01
3.3899999999999999e+01 9.9482378513662417e-01
3.3800000000000004e+01 9.9480347493627042e-01
3.3700000000000003e+01 9.9478302109641259e-01
3.3600000000000001e+01 9.9476242214939337e-01
3.3500000000000000e+01 9.9474167660796975e-01
3.3399999999999999e+01 9.9472078296499156e-01
3.3300000000000004e+01 9.9469973969307346e-01
3.3200000000000003e+01 9.9467854524425847e-01
3.3100000000000001e+01 9.9465719804967823e-01
3.3000000000000000e+01 9.9463569651920325e-01
3.2899999999999999e+01 9.9461403904108980e-01
3.2800000000000004e+01 9.9459222398161617e-01
3.2700000000000003e+01 9.9457024968471308e-01
3.2600000000000001e+01 9.9454811447158964e-01
3.2500000000000000e+01 9.9452581664034545e-01
3.2399999999999999e+01 9.9450335446558180e-01
3.2300000000000004e+01 9.9448072619799954e-01
3.2200000000000003e+01 9.9445793006399319e-01
3.2100000000000001e+01 9.9443496426523270e-01
3.2000000000000000e+01 9.9441182697824104e-01
3.1900000000000002e+01 9.9438851635395831e-01
3.1800000000000001e+01 9.9436503051730196e-01
3.1700000000000003e+01 9.9434136756671432e-01
3.1600000000000001e+01 9.9431752557370157e-01
3.1500000000000000e+01 9.9429350258236493e-01
3.1400000000000002e+01 9.9426929660892005e-01
3.1300000000000001e+01 9.9424490564120793e-01
3.1200000000000003e+01 9.9422032763819312e-01
3.1100000000000001e+01 9.9419556052945579e-01
3.1000000000000000e+01 9.9417060221466880e-01
3.0900000000000002e+01 9.9414545056306636e-01
3.0800000000000001e+01 9.9412010341289903e-01
3.0700000000000003e+01 9.9409455857088147e-01
3.0600000000000001e+01 9.9406881381162360e-01
3.0500000000000000e+01 9.9404286687705257e-01
3.0400000000000002e+01 9.9401671547582104e-01
3.0300000000000001e+01 9.9399035728270413e-01
3.0200000000000003e+01 9.9396378993798218e-01
3.0100000000000001e+01 9.9393701104680865e-01
3.0000000000000000e+01 9.9391001817856994e-01
2.9900000000000002e+01 9.9388280886622393e-01
2.9800000000000001e+01 9.9385538060562917e-01
2.9700000000000003e+01 9.9382773085485798e-01
2.9600000000000001e+01 9.9379985703349316e-01
2.9500000000000000e+01 9.9377175652191185e-01
2.9400000000000002e+01 9.9374342666055027e-01
2.9300000000000001e+01 9.9371486474915560e-01
2.9200000000000003e+01 9.9368606804601822e-01
2.9100000000000001e+01 9.9365703376718817e-01
2.9000000000000000e+01 9.9362775908567436e-01
2.8900000000000002e+01 9.9359824113062434e-01
2.8800000000000001e+01 9.9356847698648754e-01
2.8700000000000003e+01 9.9353846369215737e-01
2.8600000000000001e+01 9.9350819824009529e-01
2.8500000000000000e+01 9.9347767757543526e-01
2.8400000000000002e+01 9.9344689859506530e-01
2.8300000000000001e+01 9.9341585814669031e-01
2.8200000000000003e+01 9.9338455302787243e-01
2.8100000000000001e+01 9.9335297998504957e-01
2.8000000000000000e+01 9.9332113571252934e-01
2.7900000000000002e+01 9.9328901685146320e-01
2.7800000000000001e+01 9.9325661998879156e-01
2.7700000000000003e+01 9.9322394165616956e-01
2.7600000000000001e+01 9.9319097832886294e-01
2.7500000000000000e+01 9.9315772642462041e-01
2.7400000000000002e+01 9.9312418230251842e-01
2.7300000000000001e+01 9.9309034226177839e-01
2.7200000000000003e+01 9.9305620254055660e-01
2.7100000000000001e+01 9.9302175931470260e-01
2.7000000000000000e+01 9.9298700869649104e-01
2.6900000000000002e+01 9.9295194673331988e-01
2.6800000000000001e+01 9.9291656940637929e-01
2.6700000000000003e+01 9.9288087262928482e-01
2.6600000000000001e+01 9.9284485224668273e-01
2.6500000000000000e+01 9.9280850403281595e-01
2.6400000000000002e+01 9.9277182369005601e-01
2.6300000000000001e+01 9.9273480684740045e-01
2.6200000000000003e+01 9.9269744905893076e-01
2.6100000000000001e+01 9.9265974580223437e-01
2.6000000000000000e+01 9.9262169247678322e-01
2.5900000000000002e+01 9.9258328440227683e-01
2.5800000000000001e+01 9.9254451681693934e-01
2.5700000000000003e+01 9.9250538487577467e-01
2.5600000000000001e+01 9.9246588364878008e-01
2.5500000000000000e+01 9.9242600811910830e-01
2.5400000000000002e+01 9.9238575318119027e-01
2.5300000000000001e+01 9.9234511363880262e-01
2.5200000000000003e+01 9.9230408420309002e-01
2.5100000000000001e+01 9.9226265949053394e-01
2.5000000000000000e+01 9.9222083402087013e-01
2.4900000000000002e+01 9.9217860221495080e-01
2.4800000000000001e+01 9.9213595839255098e-01
2.4700000000000003e+01 9.9209289677011736e-01
2.4600000000000001e+01 9.9204941145845860e-01
2.4500000000000000e+01 9.9200549646037239e-01
2.4400000000000002e+01 9.9196114566821192e-01
2.4300000000000001e+01 9.9191635286138491e-01
2.4200000000000003e+01 9.9187111170378783e-01
2.4100000000000001e+01 9.9182541574116956e-01
2.4000000000000000e+01 9.9177925839842362e-01
2.3900000000000002e+01 9.9173263297680947e-01
2.3800000000000001e+01 9.9168553265109449e-01
2.3700000000000003e+01 9.9163795046662018e-01
2.3600000000000001e+01 9.9158987933628773e-01
2.3500000000000000e+01 9.9154131203745910e-01
2.3400000000000002e+01 9.9149224120877399e-01
2.3300000000000001e+01 9.9144265934687603e-01
2.3200000000000003e+01 9.9139255880305155e-01
2.3100000000000001e+01 9.9134193177976948e-01
2.3000000000000000e+01 9.9129077032712731e-01
2.2900000000000002e+01 9.9123906633919445e-01
2.2800000000000001e+01 9.9118681155025390e-01
2.2700000000000003e+01 9.9113399753093478e-01
2.2600000000000001e+01 9.9108061568423611e-01
2.2500000000000000e+01 9.9102665724143368e-01
2.2400000000000002e+01 9.9097211325787360e-01
2.2300000000000001e+01 9.9091697460863704e-01
2.2200000000000003e+01 9.9086123198408638e-01
2.2100000000000001e+01 9.9080487588527533e-01
2.2000000000000000e+01 9.9074789661922713e-01
2.1900000000000002e+01 9.9069028429407413e-01
2.1800000000000001e+01 9.9063202881405010e-01
2.1700000000000003e+01 9.9057311987434005e-01
2.1600000000000001e+01 9.9051354695576843e-01
2.1500000000000000e+01 9.9045329931933512e-01
2.1400000000000002e+01 9.9039236600058234e-01
2.1300000000000001e+01 9.9033073580379349e-01
2.1200000000000003e+01 9.9026839729601490e-01
2.1100000000000001e+01 9.9020533880089712e-01
2.1000000000000000e+01 9.9014154839234403e-01
2.0900000000000002e+01 9.9007701388796998e-01
2.0800000000000001e+01 9.9001172284235339e-01
2.0700000000000003e+01 9.8994566254008109e-01
2.0600000000000001e+01 9.8987881998857497e-01
2.0500000000000000e+01 9.8981118191069739e-01
2.0400000000000002e+01 9.8974273473711960e-01
2.0300000000000001e+01 9.8967346459845174e-01
2.0200000000000003e+01 9.8960335731712445e-01
2.0100000000000001e+01 9.8953239839900720e-01
2.0000000000000000e+01 9.8946057302476498e-01
1.9900000000000002e+01 9.8938786604093076e-01
1.9800000000000001e+01 9.8931426195069339e-01
1.9700000000000003e+01 9.8923974490438782e-01
1.9600000000000001e+01 9.8916429868966960e-01
1.9500000000000000e+01 9.8908790672137592e-01
1.9400000000000002e+01 9.8901055203104771e-01
1.9300000000000001e+01 9.8893221725610692e-01
1.9200000000000003e+01 9.8885288462867649e-01
1.9100000000000001e+01 9.8877253596402714e-01
1.9000000000000000e+01 9.8869115264863483e-01
1.8900000000000002e+01 9.8860871562784236e-01
1.8800000000000001e+01 9.8852520539309952e-01
1.8699999999999999e+01 9.8844060196877104e-01
1.8600000000000001e+01 9.8835488489849832e-01
1.8500000000000000e+01 9.8826803323109014e-01
1.8400000000000002e+01 9.8818002550593120e-01
1.8300000000000001e+01 9.8809083973788470e-01
1.8199999999999999e+01 9.8800045340167220e-01
1.8100000000000001e+01 9.8790884341570873e-01
1.8000000000000000e+01 9.8781598612537147e-01
1.7900000000000002e+01 9.8772185728568151e-01
1.7800000000000001e+01 9.8762643204337064e-01
1.7699999999999999e+01 9.8752968491831372e-01
1.7600000000000001e+01 9.8743158978429935e-01
1.7500000000000000e+01 9.8733211984911007e-01
1.7400000000000002e+01 9.8723124763388648e-01
1.7300000000000001e+01 9.8712894495174508e-01
1.7199999999999999e+01 9.8702518288562080e-01
1.7100000000000001e+01 9.8691993176529869e-01
1.7000000000000000e+01 9.8681316114360684e-01
1.6900000000000002e+01 9.8670483977173096e-01
1.6800000000000001e+01 9.8659493557361555e-01
1.6699999999999999e+01 9.8648341561941588e-01
1.6600000000000001e+01 9.8637024609795876e-01
1.6500000000000000e+01 9.8625539228816861e-01
1.6400000000000002e+01 9.8613881852942176e-01
1.6300000000000001e+01 9.8602048819077370e-01
1.6199999999999999e+01 9.8590036363902356e-01
1.6100000000000001e+01 9.8577840620555290e-01
1.6000000000000000e+01 9.8565457615189889e-01
1.5900000000000000e+01 9.8552883263399726e-01
1.5800000000000001e+01 9.8540113366504389e-01
1.5700000000000001e+01 9.8527143607691348e-01
1.5600000000000001e+01 9.8513969548007185e-01
1.5500000000000000e+01 9.8500586622191622e-01
1.5400000000000000e+01 9.8486990134347663e-01
1.5300000000000001e+01 9.8473175253440270e-01
1.5200000000000001e+01 9.8459137008616449e-01
1.5100000000000001e+01 9.8444870284338548e-01
1.5000000000000000e+01 9.8430369815322549e-01
1.4900000000000000e+01 9.8415630181272717e-01
1.4800000000000001e+01 9.8400645801403541e-01
1.4700000000000001e+01 9.8385410928739125e-01
1.4600000000000001e+01 9.8369919644180581e-01
1.4500000000000000e+01 9.8354165850330477e-01
1.4400000000000000e+01 9.8338143265063327e-01
1.4300000000000001e+01 9.8321845414831299e-01
1.4200000000000001e+01 9.8305265627691973e-01
1.4100000000000001e+01 9.8288397026046381e-01
1.4000000000000000e+01 9.8271232519073770e-01
1.3900000000000000e+01 9.8253764794848997e-01
1.3800000000000001e+01 9.8235986312128099e-01
1.3700000000000001e+01 9.8217889291786975e-01
1.3600000000000001e+01 9.8199465707896338e-01
1.3500000000000000e+01 9.8180707278417390e-01
1.3400000000000000e+01 9.8161605455499057e-01
1.3300000000000001e+01 9.8142151415359502e-01
1.3200000000000001e+01 9.8122336047731851e-01
1.3100000000000001e+01 9.8102149944853767e-01
1.3000000000000000e+01 9.8081583389979898e-01
1.2900000000000000e+01 9.8060626345394408e-01
1.2800000000000001e+01 9.8039268439900229e-01
1.2700000000000001e+01 9.8017498955760385e-01
1.2600000000000001e+01 9.7995306815065564e-01
1.2500000000000000e+01 9.7972680565500925e-01
1.2400000000000000e+01 9.7949608365483520e-01
1.2300000000000001e+01 9.7926077968640712e-01
1.2200000000000001e+01 9.7902076707598384e-01
1.2100000000000001e+01 9.7877591477046189e-01
1.2000000000000000e+01 9.7852608716045375e-01
1.1900000000000000e+01 9.7827114389543535e-01
1.1800000000000001e+01 9.7801093969058361e-01
1.1700000000000001e+01 9.7774532412491111e-01
1.1600000000000001e+01 9.7747414143028288e-01
1.1500000000000000e+01 9.7719723027088456e-01
1.1400000000000000e+01 9.7691442351268432e-01
1.1300000000000001e+01 9.7662554798241896e-01
1.1200000000000001e+01 9.7633042421560101e-01
1.1100000000000001e+01 9.7602886619303286e-01
1.1000000000000000e+01 9.7572068106527532e-01
1.0900000000000000e+01 9.7540566886450653e-01
1.0800000000000001e+01 9.7508362220317291e-01
1.0700000000000001e+01 9.7475432595880385e-01
1.0600000000000001e+01 9.7441755694434407e-01
1.0500000000000000e+01 9.7407308356331312e-01
1.0400000000000000e+01 9.7372066544908398e-01
1.0300000000000001e+01 9.7336005308752616e-01
1.0200000000000001e+01 9.7299098742224011e-01
1.0100000000000001e+01 9.7261319944156022e-01
1.0000000000000000e+01 9.7222640974647245e-01
9.9000000000000004e+00 9.7183032809855563e-01
9.8000000000000007e+00 9.7142465294700997e-01
9.7000000000000011e+00 9.7100907093379818e-01
9.6000000000000014e+00 9.7058325637587239e-01
9.5000000000000000e+00 9.7014687072342465e-01
9.4000000000000004e+00 9.6969956199303686e-01
9.3000000000000007e+00 9.6924096417456063e-01
9.2000000000000011e+00 9.6877069661050286e-01
9.0999999999999996e+00 9.6828836334663104e-01
9.0000000000000000e+00 9.6779355245245091e-01
8.9000000000000004e+00 9.6728583531014900e-01
8.8000000000000007e+00 9.6676476587051652e-01
8.7000000000000011e+00 9.6622987987429809e-01
8.5999999999999996e+00 9.6568069403733992e-01
8.5000000000000000e+00 9.6511670519780968e-01
8.4000000000000004e+00 9.6453738942369116e-01
8.3000000000000007e+00 9.6394220107864592e-01
8.2000000000000011e+00 9.6333057184424364e-01
8.0999999999999996e+00 9.6270190969644243e-01
8.0000000000000000e+00 9.6205559783410211e-01
7.9000000000000004e+00 9.6139099355716617e-01
7.8000000000000007e+00 9.6070742709204549e-01
7.7000000000000002e+00 9.6000420036157508e-01
7.6000000000000005e+00 9.5928058569677965e-01
7.5000000000000000e+00 9.5853582448753738e-01
7.4000000000000004e+00 9.5776912576905482e-01
7.3000000000000007e+00 9.5697966474091622e-01
7.2000000000000002e+00 9.5616658121528975e-01
7.1000000000000005e+00 9.5532897799070560e-01
7.0000000000000000e+00 9.5446591914763690e-01
6.9000000000000004e+00 9.5357642826194622e-01
6.8000000000000007e+00 9.5265948653207777e-01
6.7000000000000002e+00 9.5171403081570283e-01
6.6000000000000005e+00 9.5073895157136001e-01
6.5000000000000000e+00 9.4973309070046152e-01
6.4000000000000004e+00 9.4869523928486521e-01
6.3000000000000007e+00 9.4762413521504529e-01
6.2000000000000002e+00 9.4651846070369294e-01
6.1000000000000005e+00 9.4537683967934805e-01
6.0000000000000000e+00 9.4419783505436083e-01
5.9000000000000004e+00 9.4297994586104361e-01
5.8000000000000007e+00 9.4172160424925810e-01
5.7000000000000002e+00 9.4042117233773748e-01
5.6000000000000005e+00 9.3907693891004118e-01
5.5000000000000000e+00 9.3768711594392362e-01
5.4000000000000004e+00 9.3624983495976977e-01
5.3000000000000007e+00 9.3476314316911857e-01
5.2000000000000002e+00 9.3322499939754366e-01
5.1000000000000005e+00 9.3163326974639793e-01
5.0000000000000000e+00 9.2998572294391990e-01
4.9000000000000004e+00 9.2828002531630160e-01
4.8000000000000007e+00 9.2651373528124525e-01
4.7000000000000002e+00 9.2468429722723422e-01
4.6000000000000005e+00 9.2278903458719963e-01
4.5000000000000000e+00 9.2082514184003850e-01
4.4000000000000004e+00 9.1878967507069964e-01
4.2999999999999998e+00 9.1667954058047929e-01
4.2000000000000002e+00 9.1449148085290966e-01
4.1000000000000005e+00 9.1222205693479963e-01
4.0000000000000000e+00 9.0986762597270698e-01
3.9000000000000004e+00 9.0742431224013720e-01
3.8000000000000003e+00 9.0488796949325923e-01
3.7000000000000002e+00 9.0225413190936532e-01
3.6000000000000001e+00 8.9951795022983450e-01
3.5000000000000000e+00 8.9667410913585854e-01
3.4000000000000004e+00 8.9371672151400272e-01
3.3000000000000003e+00 8.9063919544975256e-01
3.2000000000000002e+00 8.8743407107108752e-01
3.1000000000000001e+00 8.8409282760068397e-01
3.0000000000000000e+00 8.8060566733446388e-01
2.9000000000000004e+00 8.7696129414289847e-01
2.8000000000000003e+00 8.7314672066305277e-01
2.7000000000000002e+00 8.6914716057130459e-01
2.6000000000000001e+00 8.6494608712174914e-01
2.5000000000000000e+00 8.6052555803712949e-01
2.4000000000000004e+00 8.5586690436965618e-01
2.3000000000000003e+00 8.5095183688288500e-01
2.2000000000000002e+00 8.4576392294221370e-01
2.1000000000000001e+00 8.4029023864260044e-01
2.0000000000000000e+00 8.3452285385091862e-01
1.9000000000000001e+00 8.2845974400514255e-01
1.8000000000000000e+00 8.2210481184500073e-01
1.7000000000000002e+00 8.1546694155830601e-01
1.6000000000000001e+00 8.0855830009228136e-01
1.5000000000000000e+00 8.0139230916582327e-01
1.4000000000000001e+00 7.9398175089087752e-01
1.3000000000000000e+00 7.8633735192090248e-01
1.2000000000000002e+00 7.7846699844069900e-01
1.1000000000000001e+00 7.7037555661438806e-01
1.0000000000000000e+00 7.6206516177032912e-01
9.0000000000000002e-01 7.5353580079234006e-01
8.0000000000000004e-01 7.4478602512078318e-01
7.0000000000000007e-01 7.3581366909670165e-01
6.0000000000000009e-01 7.2661648890322761e-01
5.0000000000000000e-01 7.1719266933283621e-01
4.0000000000000002e-01 7.0754116528086108e-01
3.0000000000000004e-01 6.9766185333467023e-01
2.0000000000000001e-01 6.8755546978453919e-01
1.0000000000000001e-01 6.7722330999860925e-01
0.0000000000000000e+00 6.6666666666666674e-01


==> neural_bandit/information_C_01.dat <==
x y std
0.0000000000000000e+00 6.6666666666666685e-01 0.0000000000000000e+00
5.0000000000000000e+00 9.4434883228050437e-01 0.0000000000000000e+00
1.0000000000000000e+01 9.7868392447259400e-01 0.0000000000000000e+00
1.5000000000000000e+01 9.8810779825602979e-01 0.0000000000000000e+00
2.0000000000000000e+01 9.9207194194778459e-01 0.0000000000000000e+00
2.5000000000000000e+01 9.9416859417395620e-01 0.0000000000000000e+00
3.0000000000000000e+01 9.9544020092372132e-01 0.0000000000000000e+00
3.5000000000000000e+01 9.9628379269722789e-01 0.0000000000000000e+00
4.0000000000000000e+01 9.9687981270782733e-01 0.0000000000000000e+00
4.5000000000000000e+01 9.9732096960391348e-01 0.0000000000000000e+00
5.0000000000000000e+01 9.9765937235383839e-01 0.0000000000000000e+00


==> neural_bandit/information_C_02.dat <==
x y std
0.0000000000000000e+00 4.6666666666666667e-01 5.8513891142945020e-17
1.0000000000000001e-01 4.7370309839776825e-01 3.2319792512294412e-03
2.0000000000000001e-01 4.8004273342809800e-01 6.4049271971536575e-03
3.0000000000000004e-01 4.8569747621211690e-01 9.5660500316230249e-03
4.0000000000000002e-01 4.9068216064908049e-01 1.2762401338159438e-02
5.0000000000000000e-01 4.9501348836130010e-01 1.6038877998576864e-02
6.0000000000000009e-01 4.9870927407869992e-01 1.9436912385032586e-02
7.0000000000000007e-01 5.0178797135978326e-01 2.2993703867451813e-02
8.0000000000000004e-01 5.0426844965419315e-01 2.6741779901804548e-02
9.0000000000000002e-01 5.0616999564193510e-01 3.0708665634026858e-02
1.0000000000000000e+00 5.0751251337143921e-01 3.4916465517747429e-02
1.1000000000000001e+00 5.0831689518550038e-01 3.9381214115513867e-02
1.2000000000000002e+00 5.0860552606770049e-01 4.4111930916911880e-02
1.3000000000000000e+00 5.0840286671959622e-01 4.9109411936618629e-02
1.4000000000000001e+00 5.0773603674653578e-01 5.4364902965853917e-02
1.5000000000000000e+00 5.0663529411845021e-01 5.9858910970373887e-02
1.6000000000000001e+00 5.0513429020125433e-01 6.5560494161723243e-02
1.7000000000000002e+00 5.0326998377493204e-01 7.1427390248672895e-02
1.8000000000000000e+00 5.0108213310648353e-01 7.7407262558813861e-02
1.9000000000000001e+00 4.9861235467288906e-01 8.3440154445413459e-02
2.0000000000000000e+00 4.9590282774574429e-01 8.9461978151043647e-02
2.1000000000000001e+00 4.9299480971437432e-01 9.5408602103794204e-02
2.2000000000000002e+00 4.8992717712578704e-01 1.0121993473277222e-01
2.3000000000000003e+00 4.8673520218661304e-01 1.0684339812862506e-01
2.4000000000000004e+00 4.8344971564614048e-01 1.1223634210920286e-01
2.5000000000000000e+00 4.8009671719132835e-01 1.1736720487699213e-01
2.6000000000000001e+00 4.7669740514831693e-01 1.2221548752182892e-01
2.7000000000000002e+00 4.7326853358681398e-01 1.2677079935452323e-01
2.8000000000000003e+00 4.6982297732756306e-01 1.3103131586359465e-01
2.9000000000000004e+00 4.6637038958197508e-01 1.3500198164126920e-01
3.0000000000000000e+00 4.6291786111566591e-01 1.3869272136873548e-01
3.1000000000000001e+00 4.5947052094259772e-01 1.4211683122570512e-01
3.2000000000000002e+00 4.5603204741263903e-01 1.4528963850194188e-01
3.3000000000000003e+00 4.5260508049629922e-01 1.4822745283061298e-01
3.4000000000000004e+00 4.4919154016977558e-01 1.5094679127978777e-01
3.5000000000000000e+00 4.4579286323761663e-01 1.5346383812818654e-01
3.6000000000000001e+00 4.4241017358887469e-01 1.5579409290548454e-01
3.7000000000000002e+00 4.3904440062498623e-01 1.5795216166331344e-01
3.8000000000000003e+00 4.3569635882652280e-01 1.5995165225733571e-01
3.9000000000000004e+00 4.3236679910616072e-01 1.6180514178739686e-01
4.0000000000000000e+00 4.2905644026441331e-01 1.6352419164728674e-01
4.1000000000000005e+00 4.2576598680610778e-01 1.6511939204223930e-01
4.2000000000000002e+00 4.2249613768489691e-01 1.6660042306243428e-01
4.2999999999999998e+00 4.1924758922143113e-01 1.6797612346062818e-01
4.4000000000000004e+00 4.1602103444856270e-01 1.6925456130479105e-01
4.5000000000000000e+00 4.1281716041029437e-01 1.7044310286107570e-01
4.6000000000000005e+00 4.0963664442426884e-01 1.7154847758841926e-01
4.7000000000000002e+00 4.0648014995680681e-01 1.7257683816177663e-01
4.8000000000000007e+00 4.0334832251279684e-01 1.7353381511967839e-01
4.9000000000000004e+00 4.0024178577798553e-01 1.7442456615644361e-01
5.0000000000000000e+00 3.9716113814292814e-01 1.7525382033000705e-01
5.1000000000000005e+00 3.9410694966892967e-01 1.7602591758862227e-01
5.2000000000000002e+00 3.9107975951349039e-01 1.7674484407545188e-01
5.3000000000000007e+00 3.8808007380726445e-01 1.7741426367760335e-01
5.4000000000000004e+00 3.8510836396027798e-01 1.7803754626499971e-01
5.5000000000000000e+00 3.8216506536782385e-01 1.7861779302801511e-01
5.6000000000000005e+00 3.7925057648345767e-01 1.7915785927932962e-01
5.7000000000000002e+00 3.7636525822599221e-01 1.7966037504055801e-01
5.8000000000000007e+00 3.7350943368822176e-01 1.8012776369101394e-01
5.9000000000000004e+00 3.7068338811664636e-01 1.8056225891628094e-01
6.0000000000000000e+00 3.6788736913323972e-01 1.8096592015893945e-01
6.1000000000000005e+00 3.6512158717216314e-01 1.8134064674302594e-01
6.2000000000000002e+00 3.6238621610610211e-01 1.8168819081749812e-01
6.3000000000000007e+00 3.5968139403858362e-01 1.8201016924178010e-01
6.4000000000000004e+00 3.5700722424020243e-01 1.8230807451794045e-01
6.5000000000000000e+00 3.5436377620814696e-01 1.8258328485874839e-01
6.6000000000000005e+00 3.5175108682980621e-01 1.8283707346827630e-01
6.7000000000000002e+00 3.4916916163255407e-01 1.8307061710145736e-01
6.8000000000000007e+00 3.4661797610308664e-01 1.8328500396064698e-01
6.9000000000000004e+00 3.4409747706091931e-01 1.8348124098045132e-01
7.0000000000000000e+00 3.4160758407186054e-01 1.8366026054656123e-01
7.1000000000000005e+00 3.3914819088846115e-01 1.8382292668981776e-01
7.2000000000000002e+00 3.3671916690559078e-01 1.8397004079302959e-01
7.3000000000000007e+00 3.3432035862042608e-01 1.8410234684497681e-01
7.4000000000000004e+00 3.3195159108722661e-01 1.8422053627344392e-01
7.5000000000000000e+00 3.2961266935833933e-01 1.8432525238690259e-01
7.6000000000000005e+00 3.2730337990388814e-01 1.8441709445252802e-01
7.7000000000000002e+00 3.2502349200357949e-01 1.8449662143651194e-01
7.8000000000000007e+00 3.2277275910497794e-01 1.8456435543107827e-01
7.9000000000000004e+00 3.2055092014347047e-01 1.8462078479117042e-01
8.0000000000000000e+00 3.1835770081995485e-01 1.8466636700243913e-01
8.0999999999999996e+00 3.1619281483303235e-01 1.8470153130089170e-01
8.2000000000000011e+00 3.1405596506318390e-01 1.8472668106335421e-01
8.3000000000000007e+00 3.1194684470703526e-01 1.8474219598673869e-01
8.4000000000000004e+00 3.0986513836039242e-01 1.8474843407299371e-01
8.5000000000000000e+00 3.0781052304924050e-01 1.8474573343553968e-01
8.5999999999999996e+00 3.0578266920835689e-01 1.8473441394195753e-01
8.7000000000000011e+00 3.0378124160759545e-01 1.8471477870670339e-01
8.8000000000000007e+00 3.0180590022624798e-01 1.8468711544666516e-01
8.9000000000000004e+00 2.9985630107619654e-01 1.8465169771146334e-01
9.0000000000000000e+00 2.9793209697482792e-01 1.8460878599952418e-01
9.0999999999999996e+00 2.9603293826890259e-01 1.8455862877012214e-01
9.2000000000000011e+00 2.9415847351074742e-01 1.8450146336080228e-01
9.3000000000000007e+00 2.9230835008829309e-01 1.8443751681884543e-01
9.4000000000000004e+00 2.9048221481058495e-01 1.8436700665474082e-01
9.5000000000000000e+00 2.8867971445049029e-01 1.8429014152496978e-01
9.6000000000000014e+00 2.8690049624638336e-01 1.8420712185078905e-01
9.7000000000000011e+00 2.8514420836462750e-01 1.8411814037912594e-01
9.8000000000000007e+00 2.8341050032470277e-01 1.8402338269116339e-01
9.9000000000000004e+00 2.8169902338882136e-01 1.8392302766369600e-01
1.0000000000000000e+01 2.8000943091787278e-01 1.8381724788787843e-01
1.0100000000000001e+01 2.7834137869551173e-01 1.8370621004956386e-01
1.0200000000000001e+01 2.7669452522217353e-01 1.8359007527503959e-01
1.0300000000000001e+01 2.7506853198075909e-01 1.8346899944560802e-01
1.0400000000000000e+01 2.7346306367568352e-01 1.8334313348413245e-01
1.0500000000000000e+01 2.7187778844693178e-01 1.8321262361636623e-01
1.0600000000000001e+01 2.7031237806070407e-01 1.8307761160960889e-01
1.0700000000000001e+01 2.6876650807817493e-01 1.8293823499098297e-01
1.0800000000000001e+01 2.6723985800382760e-01 1.8279462724739631e-01
1.0900000000000000e+01 2.6573211141475939e-01 1.8264691800904889e-01
1.1000000000000000e+01 2.6424295607229092e-01 1.8249523321815431e-01
1.1100000000000001e+01 2.6277208401714586e-01 1.8233969528437713e-01
1.1200000000000001e+01 2.6131919164940409e-01 1.8218042322833167e-01
1.1300000000000001e+01 2.5988397979436784e-01 1.8201753281435135e-01
1.1400000000000000e+01 2.5846615375541715e-01 1.8185113667360953e-01
1.1500000000000000e+01 2.5706542335487287e-01 1.8168134441856248e-01
1.1600000000000001e+01 2.5568150296382253e-01 1.8150826274958043e-01
1.1700000000000001e+01 2.5431411152181138e-01 1.8133199555454454e-01
1.1800000000000001e+01 2.5296297254724359e-01 1.8115264400210243e-01
1.1900000000000000e+01 2.5162781413928770e-01 1.8097030662920216e-01
1.2000000000000000e+01 2.5030836897202724e-01 1.8078507942346020e-01
1.2100000000000001e+01 2.4900437428155256e-01 1.8059705590085531e-01
1.2200000000000001e+01 2.4771557184664172e-01 1.8040632717919328e-01
1.2300000000000001e+01 2.4644170796363518e-01 1.8021298204773253e-01
1.2400000000000000e+01 2.4518253341606902e-01 1.8001710703332627e-01
1.2500000000000000e+01 2.4393780343958857e-01 1.7981878646339117e-01
1.2600000000000001e+01 2.4270727768263259e-01 1.7961810252598473e-01
1.2700000000000001e+01 2.4149072016333792e-01 1.7941513532724024e-01
1.2800000000000001e+01 2.4028789922308577e-01 1.7920996294638114e-01
1.2900000000000000e+01 2.3909858747707605e-01 1.7900266148851449e-01
1.3000000000000000e+01 2.3792256176229104e-01 1.7879330513537958e-01
1.3100000000000001e+01 2.3675960308317862e-01 1.7858196619421129e-01
1.3200000000000001e+01 2.3560949655536181e-01 1.7836871514485778e-01
1.3300000000000001e+01 2.3447203134765707e-01 1.7815362068527982e-01
1.3400000000000000e+01 2.3334700062266114e-01 1.7793674977554408e-01
1.3500000000000000e+01 2.3223420147614421e-01 1.7771816768041090e-01
1.3600000000000001e+01 2.3113343487547020e-01 1.7749793801060806e-01
1.3700000000000001e+01 2.3004450559724354e-01 1.7727612276286900e-01
1.3800000000000001e+01 2.2896722216436741e-01 1.7705278235881156e-01
1.3900000000000000e+01 2.2790139678268070e-01 1.7682797568271888e-01
1.4000000000000000e+01 2.2684684527732787e-01 1.7660176011828377e-01
1.4100000000000001e+01 2.2580338702900038e-01 1.7637419158436779e-01
1.4200000000000001e+01 2.2477084491017729e-01 1.7614532456982390e-01
1.4300000000000001e+01 2.2374904522147970e-01 1.7591521216742484e-01
1.4400000000000000e+01 2.2273781762824291e-01 1.7568390610693668e-01
1.4500000000000000e+01 2.2173699509740138e-01 1.7545145678737403e-01
1.4600000000000001e+01 2.2074641383476967e-01 1.7521791330846748e-01
1.4700000000000001e+01 2.1976591322279640e-01 1.7498332350137472e-01
1.4800000000000001e+01 2.1879533575885807e-01 1.7474773395866117e-01
1.4900000000000000e+01 2.1783452699415468e-01 1.7451119006357557e-01
1.5000000000000000e+01 2.1688333547325925e-01 1.7427373601864352e-01
1.5100000000000001e+01 2.1594161267436945e-01 1.7403541487359997e-01
1.5200000000000001e+01 2.1500921295030326e-01 1.7379626855268127e-01
1.5300000000000001e+01 2.1408599347027310e-01 1.7355633788129321e-01
1.5400000000000000e+01 2.1317181416247249e-01 1.7331566261207512e-01
1.5500000000000000e+01 2.1226653765749931e-01 1.7307428145037315e-01
1.5600000000000001e+01 2.1137002923264028e-01 1.7283223207914047e-01
1.5700000000000001e+01 2.1048215675703461e-01 1.7258955118327693e-01
1.5800000000000001e+01 2.0960279063773202e-01 1.7234627447342279e-01
1.5900000000000000e+01 2.0873180376665865e-01 1.7210243670921954e-01
1.6000000000000000e+01 2.0786907146849862e-01 1.7185807172204917e-01
1.6100000000000001e+01 2.0701447144949933e-01 1.7161321243726491e-01
1.6199999999999999e+01 2.0616788374720380e-01 1.7136789089592425e-01
1.6300000000000001e+01 2.0532919068111263e-01 1.7112213827603465e-01
1.6400000000000002e+01 2.0449827680427660e-01 1.7087598491332423e-01
1.6500000000000000e+01 2.0367502885581662e-01 1.7062946032154505e-01
1.6600000000000001e+01 2.0285933571436895e-01 1.7038259321232110e-01
1.6699999999999999e+01 2.0205108835245139e-01 1.7013541151454986e-01
1.6800000000000001e+01 2.0125017979174298e-01 1.6988794239336599e-01
1.6900000000000002e+01 2.0045650505927193e-01 1.6964021226867756e-01
1.7000000000000000e+01 1.9966996114450228e-01 1.6939224683328266e-01
1.7100000000000001e+01 1.9889044695731048e-01 1.6914407107057566e-01
1.7199999999999999e+01 1.9811786328684239e-01 1.6889570927185088e-01
1.7300000000000001e+01 1.9735211276124004e-01 1.6864718505321336e-01
1.7400000000000002e+01 1.9659309980822604e-01 1.6839852137210248e-01
1.7500000000000000e+01 1.9584073061653523e-01 1.6814974054343931e-01
1.7600000000000001e+01 1.9509491309817989e-01 1.6790086425540257e-01
1.7699999999999999e+01 1.9435555685153702e-01 1.6765191358484338e-01
1.7800000000000001e+01 1.9362257312524392e-01 1.6740290901234445e-01
1.7900000000000002e+01 1.9289587478288880e-01 1.6715387043693203e-01
1.8000000000000000e+01 1.9217537626848377e-01 1.6690481719044750e-01
1.8100000000000001e+01 1.9146099357270480e-01 1.6665576805158600e-01
1.8199999999999999e+01 1.9075264419988708e-01 1.6640674125960858e-01
1.8300000000000001e+01 1.9005024713575974e-01 1.6615775452773582e-01
1.8400000000000002e+01 1.8935372281590721e-01 1.6590882505622756e-01
1.8500000000000000e+01 1.8866299309494275e-01 1.6565996954515808e-01
1.8600000000000001e+01 1.8797798121638043e-01 1.6541120420689109e-01
1.8699999999999999e+01 1.8729861178319118e-01 1.6516254477826176e-01
1.8800000000000001e+01 1.8662481072902909e-01 1.6491400653247226e-01
1.8900000000000002e+01 1.8595650529011501e-01 1.6466560429070673e-01
1.9000000000000000e+01 1.8529362397776178e-01 1.6441735243347136e-01
1.9100000000000001e+01 1.8463609655152960e-01 1.6416926491166647e-01
1.9200000000000003e+01 1.8398385399299677e-01 1.6392135525739568e-01
1.9300000000000001e+01 1.8333682848013258e-01 1.6367363659451811e-01
1.9400000000000002e+01 1.8269495336225960e-01 1.6342612164894935e-01
1.9500000000000000e+01 1.8205816313559225e-01 1.6317882275871692e-01
1.9600000000000001e+01 1.8142639341933800e-01 1.6293175188377493e-01
1.9700000000000003e+01 1.8079958093234988e-01 1.6268492061558448e-01
1.9800000000000001e+01 1.8017766347031708e-01 1.6243834018646372e-01
1.9900000000000002e+01 1.7956057988348087e-01 1.6219202147871400e-01
2.0000000000000000e+01 1.7894827005486505e-01 1.6194597503352573e-01
2.0100000000000001e+01 1.7834067487900787e-01 1.6170021105967042e-01
2.0200000000000003e+01 1.7773773624118458e-01 1.6145473944198271e-01
2.0300000000000001e+01 1.7713939699710871e-01 1.6120956974963740e-01
2.0400000000000002e+01 1.7654560095310096e-01 1.6096471124422632e-01
2.0500000000000000e+01 1.7595629284671491e-01 1.6072017288763954e-01
2.0600000000000001e+01 1.7537141832780842e-01 1.6047596334975511e-01
2.0700000000000003e+01 1.7479092394005041e-01 1.6023209101594252e-01
2.0800000000000001e+01 1.7421475710285256e-01 1.5998856399438297e-01
2.0900000000000002e+01 1.7364286609371563e-01 1.5974539012321190e-01
2.1000000000000000e+01 1.7307520003098115e-01 1.5950257697748746e-01
2.1100000000000001e+01 1.7251170885697750e-01 1.5926013187598789e-01
2.1200000000000003e+01 1.7195234332155190e-01 1.5901806188784420e-01
2.1300000000000001e+01 1.7139705496597940e-01 1.5877637383900928e-01
2.1400000000000002e+01 1.7084579610723785e-01 1.5853507431856947e-01
2.1500000000000000e+01 1.7029851982264232e-01 1.5829416968490098e-01
2.1600000000000001e+01 1.6975517993482864e-01 1.5805366607167523e-01
2.1700000000000003e+01 1.6921573099707840e-01 1.5781356939371660e-01
2.1800000000000001e+01 1.6868012827897633e-01 1.5757388535271619e-01
2.1900000000000002e+01 1.6814832775239327e-01 1.5733461944280513e-01
2.2000000000000000e+01 1.6762028607778545e-01 1.5709577695599031e-01
2.2100000000000001e+01 1.6709596059080306e-01 1.5685736298745601e-01
2.2200000000000003e+01 1.6657530928920072e-01 1.5661938244073512e-01
2.2300000000000001e+01 1.6605829082004181e-01 1.5638184003275193e-01
2.2400000000000002e+01 1.6554486446719030e-01 1.5614474029874098e-01
2.2500000000000000e+01 1.6503499013908257e-01 1.5590808759704367e-01
2.2600000000000001e+01 1.6452862835677226e-01 1.5567188611378610e-01
2.2700000000000003e+01 1.6402574024224220e-01 1.5543613986744145e-01
2.2800000000000001e+01 1.6352628750697620e-01 1.5520085271327883e-01
2.2900000000000002e+01 1.6303023244078441e-01 1.5496602834770157e-01
2.3000000000000000e+01 1.6253753790087658e-01 1.5473167031247811e-01
2.3100000000000001e+01 1.6204816730117694e-01 1.5449778199886768e-01
2.3200000000000003e+01 1.6156208460187421e-01 1.5426436665164284e-01
2.3300000000000001e+01 1.6107925429920245e-01 1.5403142737301292e-01
2.3400000000000002e+01 1.6059964141544508e-01 1.5379896712644853e-01
2.3500000000000000e+01 1.6012321148915931e-01 1.5356698874041166e-01
2.3600000000000001e+01 1.5964993056561233e-01 1.5333549491199241e-01
2.3700000000000003e+01 1.5917976518742777e-01 1.5310448821045475e-01
2.3800000000000001e+01 1.5871268238543415e-01 1.5287397108069420e-01
2.3900000000000002e+01 1.5824864966971239e-01 1.5264394584660876e-01
2.4000000000000000e+01 1.5778763502083698e-01 1.5241441471438560e-01
2.4100000000000001e+01 1.5732960688130579e-01 1.5218537977570534e-01
2.4200000000000003e+01 1.5687453414715463e-01 1.5195684301086693e-01
2.4300000000000001e+01 1.5642238615975168e-01 1.5172880629183294e-01
2.4400000000000002e+01 1.5597313269776741e-01 1.5150127138519978e-01
2.4500000000000000e+01 1.5552674396931626e-01 1.5127423995509245e-01
2.4600000000000001e+01 1.5508319060426534e-01 1.5104771356598731e-01
2.4700000000000003e+01 1.5464244364670657e-01 1.5082169368546350e-01
2.4800000000000001e+01 1.5420447454758840e-01 1.5059618168688574e-01
2.4900000000000002e+01 1.5376925515750273e-01 1.5037117885201903e-01
2.5000000000000000e+01 1.5333675771962435e-01 1.5014668637357820e-01
2.5100000000000001e+01 1.5290695486279796e-01 1.4992270535771279e-01
2.5200000000000003e+01 1.5247981959477050e-01 1.4969923682642969e-01
2.5300000000000001e+01 1.5205532529556495e-01 1.4947628171995472e-01
2.5400000000000002e+01 1.5163344571099135e-01 1.4925384089903426e-01
2.5500000000000000e+01 1.5121415494629348e-01 1.4903191514717926e-01
2.5600000000000001e+01 1.5079742745992641e-01 1.4881050517285249e-01
2.5700000000000003e+01 1.5038323805746329e-01 1.4858961161160039e-01
2.5800000000000001e+01 1.4997156188562660e-01 1.4836923502813107e-01
2.5900000000000002e+01 1.4956237442644313e-01 1.4814937591833999e-01
2.6000000000000000e+01 1.4915565149151741e-01 1.4793003471128396e-01
2.6100000000000001e+01 1.4875136921642321e-01 1.4771121177110574e-01
2.6200000000000003e+01 1.4834950405520789e-01 1.4749290739890905e-01
2.6300000000000001e+01 1.4795003277500959e-01 1.4727512183458685e-01
2.6400000000000002e+01 1.4755293245078255e-01 1.4705785525860271e-01
2.6500000000000000e+01 1.4715818046012896e-01 1.4684110779372730e-01
2.6600000000000001e+01 1.4676575447823476e-01 1.4662487950673042e-01
2.6700000000000003e+01 1.4637563247290719e-01 1.4640917041003015e-01
2.6800000000000001e+01 1.4598779269971165e-01 1.4619398046330048e-01
2.6900000000000002e+01 1.4560221369720469e-01 1.4597930957503705e-01
2.7000000000000000e+01 1.4521887428226324e-01 1.4576515760408390e-01
2.7100000000000001e+01 1.4483775354550465e-01 1.4555152436112076e-01
2.7200000000000003e+01 1.4445883084679884e-01 1.4533840961011296e-01
2.7300000000000001e+01 1.4408208581086782e-01 1.4512581306972352e-01
2.7400000000000002e+01 1.4370749832297178e-01 1.4491373441468977e-01
2.7500000000000000e+01 1.4333504852468029e-01 1.4470217327716459e-01
2.7600000000000001e+01 1.4296471680972517e-01 1.4449112924802349e-01
2.7700000000000003e+01 1.4259648381993456e-01 1.4428060187813757e-01
2.7800000000000001e+01 1.4223033044124608e-01 1.4407059067961478e-01
2.7900000000000002e+01 1.4186623779979657e-01 1.4386109512700868e-01
2.8000000000000000e+01 1.4150418725808772e-01 1.4365211465849631e-01
2.8100000000000001e+01 1.4114416041122516e-01 1.4344364867702591e-01
2.8200000000000003e+01 1.4078613908322973e-01 1.4323569655143500e-01
2.8300000000000001e+01 1.4043010532341954e-01 1.4302825761753982e-01
2.8400000000000002e+01 1.4007604140286023e-01 1.4282133117919635e-01
2.8500000000000000e+01 1.3972392981088352e-01 1.4261491650933436e-01
2.8600000000000001e+01 1.3937375325167126e-01 1.4240901285096469e-01
2.8700000000000003e+01 1.3902549464090364e-01 1.4220361941815990e-01
2.8800000000000001e+01 1.3867913710247159e-01 1.4199873539701069e-01
2.8900000000000002e+01 1.3833466396524952e-01 1.4179435994655640e-01
2.9000000000000000e+01 1.3799205875992945e-01 1.4159049219969219e-01
2.9100000000000001e+01 1.3765130521591395e-01 1.4138713126405211e-01
2.9200000000000003e+01 1.3731238725826628e-01 1.4118427622286958e-01
2.9300000000000001e+01 1.3697528900471817e-01 1.4098192613581539e-01
2.9400000000000002e+01 1.3663999476273186e-01 1.4078008003981379e-01
2.9500000000000000e+01 1.3630648902661674e-01 1.4057873694983733e-01
2.9600000000000001e+01 1.3597475647469923e-01 1.4037789585968108e-01
2.9700000000000003e+01 1.3564478196654414e-01 1.4017755574271637e-01
2.9800000000000001e+01 1.3531655054022654e-01 1.3997771555262489e-01
2.9900000000000002e+01 1.3499004740965384e-01 1.3977837422411374e-01
3.0000000000000000e+01 1.3466525796193637e-01 1.3957953067361142e-01
3.0100000000000001e+01 1.3434216775480518e-01 1.3938118379994568e-01
3.0200000000000003e+01 1.3402076251407666e-01 1.3918333248500331e-01
3.0300000000000001e+01 1.3370102813116300e-01 1.3898597559437320e-01
3.0400000000000002e+01 1.3338295066062675e-01 1.3878911197797117e-01
3.0500000000000000e+01 1.3306651631777949e-01 1.3859274047064987e-01
3.0600000000000001e+01 1.3275171147632350e-01 1.3839685989279099e-01
3.0700000000000003e+01 1.3243852266603451e-01 1.3820146905088282e-01
3.0800000000000001e+01 1.3212693657048663e-01 1.3800656673808215e-01
3.0900000000000002e+01 1.3181694002481642e-01 1.3781215173476088e-01
3.1000000000000000e+01 1.3150852001352717e-01 1.3761822280903863e-01
3.1100000000000001e+01 1.3120166366833091e-01 1.3742477871730047e-01
3.1200000000000003e+01 1.3089635826602919e-01 1.3723181820470159e-01
3.1300000000000001e+01 1.3059259122642997e-01 1.3703934000565768e-01
3.1400000000000002e+01 1.3029035011030105e-01 1.3684734284432243e-01
3.1500000000000000e+01 1.2998962261735941e-01 1.3665582543505239e-01
3.1600000000000001e+01 1.2969039658429446e-01 1.3646478648285898e-01
3.1700000000000003e+01 1.2939265998282640e-01 1.3627422468384834e-01
3.1800000000000001e+01 1.2909640091779701e-01 1.3608413872564951e-01
3.1900000000000002e+01 1.2880160762529408e-01 1.3589452728783055e-01
3.2000000000000000e+01 1.2850826847080693e-01 1.3570538904230378e-01
3.2100000000000001e+01 1.2821637194741436e-01 1.3551672265371956e-01
3.2200000000000003e+01 1.2792590667400239e-01 1.3532852677984986e-01
3.2300000000000004e+01 1.2763686139351335e-01 1.3514080007196058e-01
3.2399999999999999e+01 1.2734922497122328e-01 1.3495354117517439e-01
3.2500000000000000e+01 1.2706298639304919e-01 1.3476674872882294e-01
3.2600000000000001e+01 1.2677813476388472e-01 1.3458042136678963e-01
3.2700000000000003e+01 1.2649465930596332e-01 1.3439455771784339e-01
3.2800000000000004e+01 1.2621254935724863e-01 1.3420915640596193e-01
3.2899999999999999e+01 1.2593179436985244e-01 1.3402421605064732e-01
3.3000000000000000e+01 1.2565238390847802e-01 1.3383973526723203e-01
3.3100000000000001e+01 1.2537430764888974e-01 1.3365571266717660e-01
3.3200000000000003e+01 1.2509755537640768e-01 1.3347214685835870e-01
3.3300000000000004e+01 1.2482211698442722e-01 1.3328903644535459e-01
3.3399999999999999e+01 1.2454798247296291e-01 1.3310638002971215e-01
3.3500000000000000e+01 1.2427514194721567e-01 1.3292417621021616e-01
3.3600000000000001e+01 1.2400358561616427e-01 1.3274242358314647e-01
3.3700000000000003e+01 1.2373330379117875e-01 1.3256112074252840e-01
3.3800000000000004e+01 1.2346428688465720e-01 1.3238026628037611e-01
3.3899999999999999e+01 1.2319652540868371e-01 1.3219985878692883e-01
3.4000000000000000e+01 1.2293000997370881e-01 1.3201989685088050e-01
3.4100000000000001e+01 1.2266473128725053e-01 1.3184037905960264e-01
3.4200000000000003e+01 1.2240068015261645e-01 1.3166130399936080e-01
3.4300000000000004e+01 1.2213784746764644e-01 1.3148267025552457e-01
3.4399999999999999e+01 1.2187622422347495e-01 1.3130447641277151e-01
3.4500000000000000e+01 1.2161580150331339e-01 1.3112672105528508e-01
3.4600000000000001e+01 1.2135657048125166e-01 1.3094940276694667e-01
3.4700000000000003e+01 1.2109852242107863e-01 1.3077252013152202e-01
3.4800000000000004e+01 1.2084164867512119e-01 1.3059607173284213e-01
3.4899999999999999e+01 1.2058594068310176e-01 1.3042005615497845e-01
3.5000000000000000e+01 1.2033138997101300e-01 1.3024447198241293e-01
3.5100000000000001e+01 1.2007798815001121e-01 1.3006931780020320e-01
3.5200000000000003e+01 1.1982572691532625e-01 1.2989459219414257e-01
3.5300000000000004e+01 1.1957459804518826e-01 1.2972029375091454e-01
3.5399999999999999e+01 1.1932459339977175e-01 1.2954642105824379e-01
3.5500000000000000e+01 1.1907570492015514e-01 1.2937297270504136e-01
3.5600000000000001e+01 1.1882792462729716e-01 1.2919994728154580e-01
3.5700000000000003e+01 1.1858124462102833e-01 1.2902734337946006e-01
3.5800000000000004e+01 1.1833565707905827e-01 1.2885515959208363e-01
3.5899999999999999e+01 1.1809115425599814e-01 1.2868339451444097e-01
3.6000000000000000e+01 1.1784772848239780e-01 1.2851204674340544e-01
3.6100000000000001e+01 1.1760537216379782e-01 1.2834111487781971e-01
3.6200000000000003e+01 1.1736407777979574e-01 1.2817059751861160e-01
3.6300000000000004e+01 1.1712383788312664e-01 1.2800049326890695e-01
3.6399999999999999e+01 1.1688464509875715e-01 1.2783080073413833e-01
3.6500000000000000e+01 1.1664649212299361e-01 1.2766151852214999e-01
3.6600000000000001e+01 1.1640937172260332e-01 1.2749264524330023e-01
3.6700000000000003e+01 1.1617327673394895e-01 1.2732417951055885e-01
3.6800000000000004e+01 1.1593820006213580e-01 1.2715611993960285e-01
3.6899999999999999e+01 1.1570413468017204e-01 1.2698846514890785e-01
3.7000000000000000e+01 1.1547107362814098e-01 1.2682121375983674e-01
3.7100000000000001e+01 1.1523901001238615e-01 1.2665436439672562e-01
3.7200000000000003e+01 1.1500793700470771e-01 1.2648791568696566e-01
3.7300000000000004e+01 1.1477784784157126e-01 1.2632186626108333e-01
3.7399999999999999e+01 1.1454873582332811e-01 1.2615621475281694e-01
3.7500000000000000e+01 1.1432059431344684e-01 1.2599095979919089e-01
3.7600000000000001e+01 1.1409341673775623e-01 1.2582610004058689e-01
3.7700000000000003e+01 1.1386719658369911e-01 1.2566163412081272e-01
3.7800000000000004e+01 1.1364192739959704e-01 1.2549756068716855e-01
3.7899999999999999e+01 1.1341760279392588e-01 1.2533387839051049e-01
3.8000000000000000e+01 1.1319421643460156e-01 1.2517058588531202e-01
3.8100000000000001e+01 1.1297176204827623e-01 1.2500768182972291e-01
3.8200000000000003e+01 1.1275023341964455e-01 1.2484516488562568e-01
3.8300000000000004e+01 1.1252962439075982e-01 1.2468303371869019e-01
3.8400000000000006e+01 1.1230992886036024e-01 1.2452128699842605e-01
3.8500000000000000e+01 1.1209114078320434e-01 1.2435992339823239e-01
3.8600000000000001e+01 1.1187325416941603e-01 1.2419894159544581e-01
3.8700000000000003e+01 1.1165626308383914e-01 1.2403834027138717e-01
3.8800000000000004e+01 1.1144016164540083e-01 1.2387811811140489e-01
3.8900000000000006e+01 1.1122494402648415e-01 1.2371827380491754e-01
3.9000000000000000e+01 1.1101060445230923e-01 1.2355880604545402e-01
3.9100000000000001e+01 1.1079713720032350e-01 1.2339971353069218e-01
3.9200000000000003e+01 1.1058453659960024e-01 1.2324099496249578e-01
3.9300000000000004e+01 1.1037279703024545e-01 1.2308264904694922e-01
3.9400000000000006e+01 1.1016191292281319e-01 1.2292467449439115e-01
3.9500000000000000e+01 1.0995187875772908e-01 1.2276707001944637e-01
3.9600000000000001e+01 1.0974268906472143e-01 1.2260983434105581e-01
3.9700000000000003e+01 1.0953433842226082e-01 1.2245296618250559e-01
3.9800000000000004e+01 1.0932682145700670e-01 1.2229646427145389e-01
3.9900000000000006e+01 1.0912013284326239e-01 1.2214032733995683e-01
4.0000000000000000e+01 1.0891426730243707e-01 1.2198455412449309e-01
4.0100000000000001e+01 1.0870921960251512e-01 1.2182914336598646e-01
4.0200000000000003e+01 1.0850498455753302e-01 1.2167409380982785e-01
4.0300000000000004e+01 1.0830155702706301e-01 1.2151940420589546e-01
4.0400000000000006e+01 1.0809893191570426e-01 1.2136507330857398e-01
4.0500000000000000e+01 1.0789710417258047e-01 1.2121109987677253e-01
4.0600000000000001e+01 1.0769606879084440e-01 1.2105748267394119e-01
4.0700000000000003e+01 1.0749582080718929e-01 1.2090422046808665e-01
4.0800000000000004e+01 1.0729635530136676e-01 1.2075131203178660e-01
4.0900000000000006e+01 1.0709766739571094e-01 1.2059875614220310e-01
4.1000000000000000e+01 1.0689975225466937e-01 1.2044655158109469e-01
4.1100000000000001e+01 1.0670260508433990e-01 1.2029469713482774e-01
4.1200000000000003e+01 1.0650622113201388e-01 1.2014319159438673e-01
4.1300000000000004e+01 1.0631059568572536e-01 1.1999203375538312e-01
4.1400000000000006e+01 1.0611572407380640e-01 1.1984122241806432e-01
4.1500000000000000e+01 1.0592160166444824e-01 1.1969075638732046e-01
4.1600000000000001e+01 1.0572822386526792e-01 1.1954063447269098e-01
4.1700000000000003e+01 1.0553558612288132e-01 1.1939085548837068e-01
4.1800000000000004e+01 1.0534368392248102e-01 1.1924141825321381e-01
4.1900000000000006e+01 1.0515251278742037e-01 1.1909232159073867e-01
4.2000000000000000e+01 1.0496206827880264e-01 1.1894356432913041e-01
4.2100000000000001e+01 1.0477234599507550e-01 1.1879514530124356e-01
4.2200000000000003e+01 1.0458334157163100e-01 1.1864706334460365e-01
4.2300000000000004e+01 1.0439505068041059e-01 1.1849931730140795e-01
4.2400000000000006e+01 1.0420746902951536e-01 1.1835190601852608e-01
4.2500000000000000e+01 1.0402059236282120e-01 1.1820482834749915e-01
4.2600000000000001e+01 1.0383441645959912e-01 1.1805808314453890e-01
4.2700000000000003e+01 1.0364893713414018e-01 1.1791166927052582e-01
4.2800000000000004e+01 1.0346415023538560e-01 1.1776558559100671e-01
4.2900000000000006e+01 1.0328005164656114e-01 1.1761983097619183e-01
4.3000000000000000e+01 1.0309663728481670e-01 1.1747440430095119e-01
4.3100000000000001e+01 1.0291390310087005e-01 1.1732930444481045e-01
4.3200000000000003e+01 1.0273184507865538e-01 1.1718453029194627e-01
4.3300000000000004e+01 1.0255045923497619e-01 1.1704008073118094e-01
4.3400000000000006e+01 1.0236974161916264e-01 1.1689595465597689e-01
4.3500000000000000e+01 1.0218968831273305e-01 1.1675215096443017e-01
4.3600000000000001e+01 1.0201029542906008e-01 1.1660866855926383e-01
4.3700000000000003e+01 1.0183155911304058e-01 1.1646550634782082e-01
4.3800000000000004e+01 1.0165347554077013e-01 1.1632266324205631e-01
4.3900000000000006e+01 1.0147604091922106e-01 1.1618013815852946e-01
4.4000000000000000e+01 1.0129925148592515e-01 1.1603793001839510e-01
4.4100000000000001e+01 1.0112310350865968e-01 1.1589603774739474e-01
4.4200000000000003e+01 1.0094759328513783e-01 1.1575446027584722e-01
4.4300000000000004e+01 1.0077271714270268e-01 1.1561319653863916e-01
4.4400000000000006e+01 1.0059847143802510e-01 1.1547224547521477e-01
4.4500000000000000e+01 1.0042485255680537e-01 1.1533160602956539e-01
4.4600000000000001e+01 1.0025185691347852e-01 1.1519127715021898e-01
4.4700000000000003e+01 1.0007948095092296e-01 1.1505125779022869e-01
4.4800000000000004e+01 9.9907721140173364e-02 1.1491154690716178e-01
4.4900000000000006e+01 9.9736573980136342e-02 1.1477214346308760e-01
4.5000000000000000e+01 9.9566035997310190e-02 1.1463304642456586e-01
4.5100000000000001e+01 9.9396103745507530e-02 1.1449425476263408e-01
4.5200000000000003e+01 9.9226773805581855e-02 1.1435576745279522e-01
4.5300000000000004e+01 9.9058042785156772e-02 1.1421758347500446e-01
4.5400000000000006e+01 9.8889907318359338e-02 1.1407970181365669e-01
4.5500000000000000e+01 9.8722364065555804e-02 1.1394212145757265e-01
4.5600000000000001e+01 9.8555409713090986e-02 1.1380484139998556e-01
4.5700000000000003e+01 9.8389040973030806e-02 1.1366786063852727e-01
4.5800000000000004e+01 9.8223254582907787e-02 1.1353117817521419e-01
4.5900000000000006e+01 9.8058047305469548e-02 1.1339479301643327e-01
4.6000000000000000e+01 9.7893415928430455e-02 1.1325870417292713e-01
4.6100000000000001e+01 9.7729357264226102e-02 1.1312291065977974e-01
4.6200000000000003e+01 9.7565868149770918e-02 1.1298741149640155e-01
4.6300000000000004e+01 9.7402945446218497e-02 1.1285220570651466e-01
4.6400000000000006e+01 9.7240586038724638e-02 1.1271729231813714e-01
4.6500000000000000e+01 9.7078786836213612e-02 1.1258267036356820e-01
4.6600000000000001e+01 9.6917544771146683e-02 1.1244833887937250e-01
4.6700000000000003e+01 9.6756856799293828e-02 1.1231429690636462e-01
4.6800000000000004e+01 9.6596719899507702e-02 1.1218054348959303e-01
4.6900000000000006e+01 9.6437131073500645e-02 1.1204707767832450e-01
4.7000000000000000e+01 9.6278087345624153e-02 1.1191389852602798e-01
4.7100000000000001e+01 9.6119585762650755e-02 1.1178100509035842e-01
4.7200000000000003e+01 9.5961623393558668e-02 1.1164839643314030e-01
4.7300000000000004e+01 9.5804197329318899e-02 1.1151607162035167e-01
4.7400000000000006e+01 9.5647304682684814e-02 1.1138402972210733e-01
4.7500000000000000e+01 9.5490942587984046e-02 1.1125226981264241e-01
4.7600000000000001e+01 9.5335108200912927e-02 1.1112079097029548e-01
4.7700000000000003e+01 9.5179798698333387e-02 1.1098959227749232e-01
4.7800000000000004e+01 9.5025011278071878e-02 1.1085867282072835e-01
4.7900000000000006e+01 9.4870743158720988e-02 1.1072803169055248e-01
4.8000000000000000e+01 9.4716991579443036e-02 1.1059766798154945e-01
4.8100000000000001e+01 9.4563753799775940e-02 1.1046758079232318e-01
4.8200000000000003e+01 9.4411027099441699e-02 1.1033776922547965e-01
4.8300000000000004e+01 9.4258808778156469e-02 1.1020823238760961e-01
4.8400000000000006e+01 9.4107096155443132e-02 1.1007896938927131e-01
4.8500000000000000e+01 9.3955886570446095e-02 1.0994997934497346e-01
4.8600000000000001e+01 9.3805177381747790e-02 1.0982126137315758e-01
4.8700000000000003e+01 9.3654965967187781e-02 1.0969281459618095e-01
4.8800000000000004e+01 9.3505249723683515e-02 1.0956463814029933e-01
4.8900000000000006e+01 9.3356026067053163e-02 1.0943673113564899e-01
4.9000000000000000e+01 9.3207292431840505e-02 1.0930909271622975e-01
4.9100000000000001e+01 9.3059046271141893e-02 1.0918172201988735e-01
4.9200000000000003e+01 9.2911285056434895e-02 1.0905461818829597e-01
4.9300000000000004e+01 9.2764006277409133e-02 1.0892778036694070e-01
4.9400000000000006e+01 9.2617207441798841e-02 1.0880120770510003e-01
4.9500000000000000e+01 9.2470886075217182e-02 1.0867489935582827e-01
4.9600000000000001e+01 9.2325039720992791e-02 1.0854885447593812e-01
4.9700000000000003e+01 9.2179665940007705e-02 1.0842307222598301e-01
4.9800000000000004e+01 9.2034762310537283e-02 1.0829755177023948e-01
4.9900000000000006e+01 9.1890326428092015e-02 1.0817229227668984e-01
5.0000000000000000e+01 9.1746355905260757e-02 1.0804729291700445e-01


==> neural_bandit/information_C_02_band.dat <==
x y
0.0000000000000000e+00 4.6666666666666673e-01
1.0000000000000001e-01 4.7693507764899767e-01
2.0000000000000001e-01 4.8644766062525163e-01
3.0000000000000004e-01 4.9526352624373993e-01
4.0000000000000002e-01 5.0344456198723997e-01
5.0000000000000000e-01 5.1105236635987694e-01
6.0000000000000009e-01 5.1814618646373245e-01
7.0000000000000007e-01 5.2478167522723507e-01
8.0000000000000004e-01 5.3101022955599775e-01
9.0000000000000002e-01 5.3687866127596195e-01
1.0000000000000000e+00 5.4242897888918662e-01
1.1000000000000001e+00 5.4769810930101426e-01
1.2000000000000002e+00 5.5271745698461239e-01
1.3000000000000000e+00 5.5751227865621489e-01
1.4000000000000001e+00 5.6210093971238972e-01
1.5000000000000000e+00 5.6649420508882409e-01
1.6000000000000001e+00 5.7069478436297760e-01
1.7000000000000002e+00 5.7469737402360499e-01
1.8000000000000000e+00 5.7848939566529745e-01
1.9000000000000001e+00 5.8205250911830253e-01
2.0000000000000000e+00 5.8536480589678797e-01
2.1000000000000001e+00 5.8840341181816846e-01
2.2000000000000002e+00 5.9114711185855928e-01
2.3000000000000003e+00 5.9357860031523813e-01
2.4000000000000004e+00 5.9568605775534333e-01
2.5000000000000000e+00 5.9746392206832044e-01
2.6000000000000001e+00 5.9891289267014591e-01
2.7000000000000002e+00 6.0003933294133716e-01
2.8000000000000003e+00 6.0085429319115768e-01
2.9000000000000004e+00 6.0137237122324427e-01
3.0000000000000000e+00 6.0161058248440136e-01
3.1000000000000001e+00 6.0158735216830284e-01
3.2000000000000002e+00 6.0132168591458091e-01
3.3000000000000003e+00 6.0083253332691222e-01
3.4000000000000004e+00 6.0013833144956341e-01
3.5000000000000000e+00 5.9925670136580322e-01
3.6000000000000001e+00 5.9820426649435920e-01
3.7000000000000002e+00 5.9699656228829967e-01
3.8000000000000003e+00 5.9564801108385845e-01
3.9000000000000004e+00 5.9417194089355752e-01
4.0000000000000000e+00 5.9258063191170007e-01
4.1000000000000005e+00 5.9088537884834702e-01
4.2000000000000002e+00 5.8909656074733119e-01
4.2999999999999998e+00 5.8722371268205931e-01
4.4000000000000004e+00 5.8527559575335375e-01
4.5000000000000000e+00 5.8326026327137004e-01
4.6000000000000005e+00 5.8118512201268813e-01
4.7000000000000002e+00 5.7905698811858342e-01
4.8000000000000007e+00 5.7688213763247520e-01
4.9000000000000004e+00 5.7466635193442916e-01
5.0000000000000000e+00 5.7241495847293522e-01
5.1000000000000005e+00 5.7013286725755197e-01
5.2000000000000002e+00 5.6782460358894227e-01
5.3000000000000007e+00 5.6549433748486777e-01
5.4000000000000004e+00 5.6314591022527771e-01
5.5000000000000000e+00 5.6078285839583897e-01
5.6000000000000005e+00 5.5840843576278731e-01
5.7000000000000002e+00 5.5602563326655019e-01
5.8000000000000007e+00 5.5363719737923567e-01
5.9000000000000004e+00 5.5124564703292733e-01
6.0000000000000000e+00 5.4885328929217914e-01
6.1000000000000005e+00 5.4646223391518911e-01
6.2000000000000002e+00 5.4407440692360021e-01
6.3000000000000007e+00 5.4169156328036372e-01
6.4000000000000004e+00 5.3931529875814288e-01
6.5000000000000000e+00 5.3694706106689538e-01
6.6000000000000005e+00 5.3458816029808254e-01
6.7000000000000002e+00 5.3223977873401140e-01
6.8000000000000007e+00 5.2990298006373360e-01
6.9000000000000004e+00 5.2757871804137069e-01
7.0000000000000000e+00 5.2526784461842180e-01
7.1000000000000005e+00 5.2297111757827897e-01
7.2000000000000002e+00 5.2068920769862037e-01
7.3000000000000007e+00 5.1842270546540292e-01
7.4000000000000004e+00 5.1617212736067053e-01
7.5000000000000000e+00 5.1393792174524189e-01
7.6000000000000005e+00 5.1172047435641610e-01
7.7000000000000002e+00 5.0952011344009140e-01
7.8000000000000007e+00 5.0733711453605623e-01
7.9000000000000004e+00 5.0517170493464092e-01
8.0000000000000000e+00 5.0302406782239395e-01
8.0999999999999996e+00 5.0089434613392403e-01
8.2000000000000011e+00 4.9878264612653811e-01
8.3000000000000007e+00 4.9668904069377395e-01
8.4000000000000004e+00 4.9461357243338611e-01
8.5000000000000000e+00 4.9255625648478019e-01
8.5999999999999996e+00 4.9051708315031439e-01
8.7000000000000011e+00 4.8849602031429884e-01
8.8000000000000007e+00 4.8649301567291314e-01
8.9000000000000004e+00 4.8450799878765988e-01
9.0000000000000000e+00 4.8254088297435210e-01
9.0999999999999996e+00 4.8059156703902473e-01
9.2000000000000011e+00 4.7865993687154973e-01
9.3000000000000007e+00 4.7674586690713849e-01
9.4000000000000004e+00 4.7484922146532577e-01
9.5000000000000000e+00 4.7296985597546004e-01
9.6000000000000014e+00 4.7110761809717239e-01
9.7000000000000011e+00 4.6926234874375344e-01
9.8000000000000007e+00 4.6743388301586619e-01
9.9000000000000004e+00 4.6562205105251736e-01
1.0000000000000000e+01 4.6382667880575124e-01
1.0100000000000001e+01 4.6204758874507557e-01
1.0200000000000001e+01 4.6028460049721309e-01
1.0300000000000001e+01 4.5853753142636711e-01
1.0400000000000000e+01 4.5680619715981596e-01
1.0500000000000000e+01 4.5509041206329803e-01
1.0600000000000001e+01 4.5338998967031297e-01
1.0700000000000001e+01 4.5170474306915787e-01
1.0800000000000001e+01 4.5003448525122391e-01
1.0900000000000000e+01 4.4837902942380825e-01
1.1000000000000000e+01 4.4673818929044523e-01
1.1100000000000001e+01 4.4511177930152301e-01
1.1200000000000001e+01 4.4349961487773576e-01
1.1300000000000001e+01 4.4190151260871918e-01
1.1400000000000000e+01 4.4031729042902668e-01
1.1500000000000000e+01 4.3874676777343535e-01
1.1600000000000001e+01 4.3718976571340296e-01
1.1700000000000001e+01 4.3564610707635593e-01
1.1800000000000001e+01 4.3411561654934605e-01
1.1900000000000000e+01 4.3259812076848986e-01
1.2000000000000000e+01 4.3109344839548747e-01
1.2100000000000001e+01 4.2960143018240787e-01
1.2200000000000001e+01 4.2812189902583497e-01
1.2300000000000001e+01 4.2665469001136769e-01
1.2400000000000000e+01 4.2519964044939529e-01
1.2500000000000000e+01 4.2375658990297971e-01
1.2600000000000001e+01 4.2232538020861732e-01
1.2700000000000001e+01 4.2090585549057813e-01
1.2800000000000001e+01 4.1949786216946694e-01
1.2900000000000000e+01 4.1810124896559053e-01
1.3000000000000000e+01 4.1671586689767059e-01
1.3100000000000001e+01 4.1534156927738991e-01
1.3200000000000001e+01 4.1397821170021959e-01
1.3300000000000001e+01 4.1262565203293688e-01
1.3400000000000000e+01 4.1128375039820519e-01
1.3500000000000000e+01 4.0995236915655509e-01
1.3600000000000001e+01 4.0863137288607826e-01
1.3700000000000001e+01 4.0732062836011251e-01
1.3800000000000001e+01 4.0602000452317899e-01
1.3900000000000000e+01 4.0472937246539958e-01
1.4000000000000000e+01 4.0344860539561167e-01
1.4100000000000001e+01 4.0217757861336817e-01
1.4200000000000001e+01 4.0091616948000119e-01
1.4300000000000001e+01 3.9966425738890454e-01
1.4400000000000000e+01 3.9842172373517959e-01
1.4500000000000000e+01 3.9718845188477542e-01
1.4600000000000001e+01 3.9596432714323715e-01
1.4700000000000001e+01 3.9474923672417112e-01
1.4800000000000001e+01 3.9354306971751923e-01
1.4900000000000000e+01 3.9234571705773025e-01
1.5000000000000000e+01 3.9115707149190276e-01
1.5100000000000001e+01 3.8997702754796942e-01
1.5200000000000001e+01 3.8880548150298455e-01
1.5300000000000001e+01 3.8764233135156634e-01
1.5400000000000000e+01 3.8648747677454764e-01
1.5500000000000000e+01 3.8534081910787243e-01
1.5600000000000001e+01 3.8420226131178076e-01
1.5700000000000001e+01 3.8307170794031153e-01
1.5800000000000001e+01 3.8194906511115478e-01
1.5900000000000000e+01 3.8083424047587822e-01
1.6000000000000000e+01 3.7972714319054779e-01
1.6100000000000001e+01 3.7862768388676427e-01
1.6199999999999999e+01 3.7753577464312804e-01
1.6300000000000001e+01 3.7645132895714728e-01
1.6400000000000002e+01 3.7537426171760080e-01
1.6500000000000000e+01 3.7430448917736170e-01
1.6600000000000001e+01 3.7324192892669006e-01
1.6699999999999999e+01 3.7218649986700125e-01
1.6800000000000001e+01 3.7113812218510900e-01
1.6900000000000002e+01 3.7009671732794946e-01
1.7000000000000000e+01 3.6906220797778494e-01
1.7100000000000001e+01 3.6803451802788612e-01
1.7199999999999999e+01 3.6701357255869327e-01
1.7300000000000001e+01 3.6599929781445339e-01
1.7400000000000002e+01 3.6499162118032852e-01
1.7500000000000000e+01 3.6399047115997452e-01
1.7600000000000001e+01 3.6299577735358246e-01
1.7699999999999999e+01 3.6200747043638037e-01
1.7800000000000001e+01 3.6102548213758834e-01
1.7900000000000002e+01 3.6004974521982080e-01
1.8000000000000000e+01 3.5908019345893127e-01
1.8100000000000001e+01 3.5811676162429079e-01
1.8199999999999999e+01 3.5715938545949566e-01
1.8300000000000001e+01 3.5620800166349553e-01
1.8400000000000002e+01 3.5526254787213474e-01
1.8500000000000000e+01 3.5432296264010082e-01
1.8600000000000001e+01 3.5338918542327152e-01
1.8699999999999999e+01 3.5246115656145294e-01
1.8800000000000001e+01 3.5153881726150138e-01
1.8900000000000002e+01 3.5062210958082174e-01
1.9000000000000000e+01 3.4971097641123317e-01
1.9100000000000001e+01 3.4880536146319607e-01
1.9200000000000003e+01 3.4790520925039248e-01
1.9300000000000001e+01 3.4701046507465072e-01
1.9400000000000002e+01 3.4612107501120892e-01
1.9500000000000000e+01 3.4523698589430918e-01
1.9600000000000001e+01 3.4435814530311293e-01
1.9700000000000003e+01 3.4348450154793436e-01
1.9800000000000001e+01 3.4261600365678080e-01
1.9900000000000002e+01 3.4175260136219487e-01
2.0000000000000000e+01 3.4089424508839078e-01
2.0100000000000001e+01 3.4004088593867832e-01
2.0200000000000003e+01 3.3919247568316729e-01
2.0300000000000001e+01 3.3834896674674608e-01
2.0400000000000002e+01 3.3751031219732730e-01
2.0500000000000000e+01 3.3667646573435445e-01
2.0600000000000001e+01 3.3584738167756356e-01
2.0700000000000003e+01 3.3502301495599296e-01
2.0800000000000001e+01 3.3420332109723550e-01
2.0900000000000002e+01 3.3338825621692753e-01
2.1000000000000000e+01 3.3257777700846858e-01
2.1100000000000001e+01 3.3177184073296540e-01
2.1200000000000003e+01 3.3097040520939613e-01
2.1300000000000001e+01 3.3017342880498868e-01
2.1400000000000002e+01 3.2938087042580733e-01
2.1500000000000000e+01 3.2859268950754328e-01
2.1600000000000001e+01 3.2780884600650384e-01
2.1700000000000003e+01 3.2702930039079503e-01
2.1800000000000001e+01 3.2625401363169249e-01
2.1900000000000002e+01 3.2548294719519844e-01
2.2000000000000000e+01 3.2471606303377576e-01
2.2100000000000001e+01 3.2395332357825907e-01
2.2200000000000003e+01 3.2319469172993587e-01
2.2300000000000001e+01 3.2244013085279377e-01
2.2400000000000002e+01 3.2168960476593128e-01
2.2500000000000000e+01 3.2094307773612624e-01
2.2600000000000001e+01 3.2020051447055836e-01
2.2700000000000003e+01 3.1946188010968368e-01
2.2800000000000001e+01 3.1872714022025506e-01
2.2900000000000002e+01 3.1799626078848597e-01
2.3000000000000000e+01 3.1726920821335469e-01
2.3100000000000001e+01 3.1654594930004465e-01
2.3200000000000003e+01 3.1582645125351705e-01
2.3300000000000001e+01 3.1511068167221534e-01
2.3400000000000002e+01 3.1439860854189361e-01
2.3500000000000000e+01 3.1369020022957095e-01
2.3600000000000001e+01 3.1298542547760477e-01
2.3700000000000003e+01 3.1228425339788252e-01
2.3800000000000001e+01 3.1158665346612835e-01
2.3900000000000002e+01 3.1089259551632115e-01
2.4000000000000000e+01 3.1020204973522258e-01
2.4100000000000001e+01 3.0951498665701116e-01
2.4200000000000003e+01 3.0883137715802156e-01
2.4300000000000001e+01 3.0815119245158462e-01
2.4400000000000002e+01 3.0747440408296722e-01
2.4500000000000000e+01 3.0680098392440869e-01
2.4600000000000001e+01 3.0613090417025268e-01
2.4700000000000003e+01 3.0546413733217004e-01
2.4800000000000001e+01 3.0480065623447417e-01
2.4900000000000002e+01 3.0414043400952173e-01
2.5000000000000000e+01 3.0348344409320255e-01
2.5100000000000001e+01 3.0282966022051072e-01
2.5200000000000003e+01 3.0217905642120019e-01
2.5300000000000001e+01 3.0153160701551968e-01
2.5400000000000002e+01 3.0088728661002562e-01
2.5500000000000000e+01 3.0024607009347271e-01
2.5600000000000001e+01 2.9960793263277891e-01
2.5700000000000003e+01 2.9897284966906368e-01
2.5800000000000001e+01 2.9834079691375770e-01
2.5900000000000002e+01 2.9771175034478314e-01
2.6000000000000000e+01 2.9708568620280140e-01
2.6100000000000001e+01 2.9646258098752898e-01
2.6200000000000003e+01 2.9584241145411694e-01
2.6300000000000001e+01 2.9522515460959642e-01
2.6400000000000002e+01 2.9461078770938526e-01
2.6500000000000000e+01 2.9399928825385624e-01
2.6600000000000001e+01 2.9339063398496518e-01
2.6700000000000003e+01 2.9278480288293735e-01
2.6800000000000001e+01 2.9218177316301214e-01
2.6900000000000002e+01 2.9158152327224174e-01
2.7000000000000000e+01 2.9098403188634714e-01
2.7100000000000001e+01 2.9038927790662539e-01
2.7200000000000003e+01 2.8979724045691180e-01
2.7300000000000001e+01 2.8920789888059134e-01
2.7400000000000002e+01 2.8862123273766155e-01
2.7500000000000000e+01 2.8803722180184488e-01
2.7600000000000001e+01 2.8745584605774865e-01
2.7700000000000003e+01 2.8687708569807213e-01
2.7800000000000001e+01 2.8630092112086086e-01
2.7900000000000002e+01 2.8572733292680524e-01
2.8000000000000000e+01 2.8515630191658403e-01
2.8100000000000001e+01 2.8458780908825110e-01
2.8200000000000003e+01 2.8402183563466477e-01
2.8300000000000001e+01 2.8345836294095939e-01
2.8400000000000002e+01 2.8289737258205661e-01
2.8500000000000000e+01 2.8233884632021788e-01
2.8600000000000001e+01 2.8178276610263597e-01
2.8700000000000003e+01 2.8122911405906353e-01
2.8800000000000001e+01 2.8067787249948228e-01
2.8900000000000002e+01 2.8012902391180594e-01
2.9000000000000000e+01 2.7958255095962165e-01
2.9100000000000001e+01 2.7903843647996607e-01
2.9200000000000003e+01 2.7849666348113589e-01
2.9300000000000001e+01 2.7795721514053356e-01
2.9400000000000002e+01 2.7742007480254566e-01
2.9500000000000000e+01 2.7688522597645404e-01
2.9600000000000001e+01 2.7635265233438033e-01
2.9700000000000003e+01 2.7582233770926051e-01
2.9800000000000001e+01 2.7529426609285146e-01
2.9900000000000002e+01 2.7476842163376758e-01
3.0000000000000000e+01 2.7424478863554780e-01
3.0100000000000001e+01 2.7372335155475086e-01
3.0200000000000003e+01 2.7320409499907994e-01
3.0300000000000001e+01 2.7268700372553623e-01
3.0400000000000002e+01 2.7217206263859794e-01
3.0500000000000000e+01 2.7165925678842939e-01
3.0600000000000001e+01 2.7114857136911452e-01
3.0700000000000003e+01 2.7063999171691733e-01
3.0800000000000001e+01 2.7013350330856878e-01
3.0900000000000002e+01 2.6962909175957728e-01
3.1000000000000000e+01 2.6912674282256577e-01
3.1100000000000001e+01 2.6862644238563138e-01
3.1200000000000003e+01 2.6812817647073078e-01
3.1300000000000001e+01 2.6763193123208762e-01
3.1400000000000002e+01 2.6713769295462347e-01
3.1500000000000000e+01 2.6664544805241180e-01
3.1600000000000001e+01 2.6615518306715347e-01
3.1700000000000003e+01 2.6566688466667476e-01
3.1800000000000001e+01 2.6518053964344651e-01
3.1900000000000002e+01 2.6469613491312460e-01
3.2000000000000000e+01 2.6421365751311071e-01
3.2100000000000001e+01 2.6373309460113392e-01
3.2200000000000003e+01 2.6325443345385224e-01
3.2300000000000004e+01 2.6277766146547393e-01
3.2399999999999999e+01 2.6230276614639769e-01
3.2500000000000000e+01 2.6182973512187213e-01
3.2600000000000001e+01 2.6135855613067438e-01
3.2700000000000003e+01 2.6088921702380674e-01
3.2800000000000004e+01 2.6042170576321055e-01
3.2899999999999999e+01 2.5995601042049976e-01
3.3000000000000000e+01 2.5949211917571002e-01
3.3100000000000001e+01 2.5903002031606637e-01
3.3200000000000003e+01 2.5856970223476639e-01
3.3300000000000004e+01 2.5811115342978180e-01
3.3399999999999999e+01 2.5765436250267504e-01
3.3500000000000000e+01 2.5719931815743180e-01
3.3600000000000001e+01 2.5674600919931073e-01
3.3700000000000003e+01 2.5629442453370715e-01
3.3800000000000004e+01 2.5584455316503329e-01
3.3899999999999999e+01 2.5539638419561256e-01
3.4000000000000000e+01 2.5494990682458929e-01
3.4100000000000001e+01 2.5450511034685319e-01
3.4200000000000003e+01 2.5406198415197723e-01
3.4300000000000004e+01 2.5362051772317101e-01
3.4399999999999999e+01 2.5318070063624648e-01
3.4500000000000000e+01 2.5274252255859847e-01
3.4600000000000001e+01 2.5230597324819831e-01
3.4700000000000003e+01 2.5187104255260062e-01
3.4800000000000004e+01 2.5143772040796331e-01
3.4899999999999999e+01 2.5100599683808023e-01
3.5000000000000000e+01 2.5057586195342596e-01
3.5100000000000001e+01 2.5014730595021439e-01
3.5200000000000003e+01 2.4972031910946882e-01
3.5300000000000004e+01 2.4929489179610281e-01
3.5399999999999999e+01 2.4887101445801554e-01
3.5500000000000000e+01 2.4844867762519651e-01
3.5600000000000001e+01 2.4802787190884296e-01
3.5700000000000003e+01 2.4760858800048841e-01
3.5800000000000004e+01 2.4719081667114190e-01
3.5899999999999999e+01 2.4677454877043911e-01
3.6000000000000000e+01 2.4635977522580324e-01
3.6100000000000001e+01 2.4594648704161753e-01
3.6200000000000003e+01 2.4553467529840733e-01
3.6300000000000004e+01 2.4512433115203358e-01
3.6399999999999999e+01 2.4471544583289548e-01
3.6500000000000000e+01 2.4430801064514360e-01
3.6600000000000001e+01 2.4390201696590355e-01
3.6700000000000003e+01 2.4349745624450780e-01
3.6800000000000004e+01 2.4309432000173864e-01
3.6899999999999999e+01 2.4269259982907990e-01
3.7000000000000000e+01 2.4229228738797770e-01
3.7100000000000001e+01 2.4189337440911177e-01
3.7200000000000003e+01 2.4149585269167337e-01
3.7300000000000004e+01 2.4109971410265457e-01
3.7399999999999999e+01 2.4070495057614505e-01
3.7500000000000000e+01 2.4031155411263772e-01
3.7600000000000001e+01 2.3991951677834311e-01
3.7700000000000003e+01 2.3952883070451181e-01
3.7800000000000004e+01 2.3913948808676561e-01
3.7899999999999999e+01 2.3875148118443637e-01
3.8000000000000000e+01 2.3836480231991358e-01
3.8100000000000001e+01 2.3797944387799913e-01
3.8200000000000003e+01 2.3759539830527021e-01
3.8300000000000004e+01 2.3721265810945003e-01
3.8400000000000006e+01 2.3683121585878630e-01
3.8500000000000000e+01 2.3645106418143674e-01
3.8600000000000001e+01 2.3607219576486183e-01
3.8700000000000003e+01 2.3569460335522630e-01
3.8800000000000004e+01 2.3531827975680572e-01
3.8900000000000006e+01 2.3494321783140171e-01
3.9000000000000000e+01 2.3456941049776325e-01
3.9100000000000001e+01 2.3419685073101568e-01
3.9200000000000003e+01 2.3382553156209601e-01
3.9300000000000004e+01 2.3345544607719468e-01
3.9400000000000006e+01 2.3308658741720434e-01
3.9500000000000000e+01 2.3271894877717544e-01
3.9600000000000001e+01 2.3235252340577722e-01
3.9700000000000003e+01 2.3198730460476641e-01
3.9800000000000004e+01 2.3162328572846058e-01
3.9900000000000006e+01 2.3126046018321922e-01
4.0000000000000000e+01 2.3089882142693016e-01
4.0100000000000001e+01 2.3053836296850158e-01
4.0200000000000003e+01 2.3017907836736087e-01
4.0300000000000004e+01 2.2982096123295848e-01
4.0400000000000006e+01 2.2946400522427823e-01
4.0500000000000000e+01 2.2910820404935300e-01
4.0600000000000001e+01 2.2875355146478560e-01
4.0700000000000003e+01 2.2840004127527594e-01
4.0800000000000004e+01 2.2804766733315335e-01
4.0900000000000006e+01 2.2769642353791403e-01
4.1000000000000000e+01 2.2734630383576404e-01
4.1100000000000001e+01 2.2699730221916764e-01
4.1200000000000003e+01 2.2664941272640060e-01
4.1300000000000004e+01 2.2630262944110846e-01
4.1400000000000006e+01 2.2595694649187070e-01
4.1500000000000000e+01 2.2561235805176871e-01
4.1600000000000001e+01 2.2526885833795890e-01
4.1700000000000003e+01 2.2492644161125200e-01
4.1800000000000004e+01 2.2458510217569483e-01
4.1900000000000006e+01 2.2424483437815904e-01
4.2000000000000000e+01 2.2390563260793306e-01
4.2100000000000001e+01 2.2356749129631906e-01
4.2200000000000003e+01 2.2323040491623464e-01
4.2300000000000004e+01 2.2289436798181855e-01
4.2400000000000006e+01 2.2255937504804144e-01
4.2500000000000000e+01 2.2222542071032036e-01
4.2600000000000001e+01 2.2189249960413804e-01
4.2700000000000003e+01 2.2156060640466602e-01
4.2800000000000004e+01 2.2122973582639233e-01
4.2900000000000006e+01 2.2089988262275295e-01
4.3000000000000000e+01 2.2057104158576790e-01
4.3100000000000001e+01 2.2024320754568050e-01
4.3200000000000003e+01 2.1991637537060166e-01
4.3300000000000004e+01 2.1959053996615713e-01
4.3400000000000006e+01 2.1926569627513953e-01
4.3500000000000000e+01 2.1894183927716321e-01
4.3600000000000001e+01 2.1861896398832392e-01
4.3700000000000003e+01 2.1829706546086142e-01
4.3800000000000004e+01 2.1797613878282646e-01
4.3900000000000006e+01 2.1765617907775053e-01
4.4000000000000000e+01 2.1733718150432024e-01
4.4100000000000001e+01 2.1701914125605443e-01
4.4200000000000003e+01 2.1670205356098504e-01
4.4300000000000004e+01 2.1638591368134186e-01
4.4400000000000006e+01 2.1607071691323987e-01
4.4500000000000000e+01 2.1575645858637077e-01
4.4600000000000001e+01 2.1544313406369750e-01
4.4700000000000003e+01 2.1513073874115166e-01
4.4800000000000004e+01 2.1481926804733514e-01
4.4900000000000006e+01 2.1450871744322395e-01
4.5000000000000000e+01 2.1419908242187605e-01
4.5100000000000001e+01 2.1389035850814161e-01
4.5200000000000003e+01 2.1358254125837706e-01
4.5300000000000004e+01 2.1327562626016122e-01
4.5400000000000006e+01 2.1296960913201601e-01
4.5500000000000000e+01 2.1266448552312844e-01
4.5600000000000001e+01 2.1236025111307655e-01
4.5700000000000003e+01 2.1205690161155807e-01
4.5800000000000004e+01 2.1175443275812197e-01
4.5900000000000006e+01 2.1145284032190281e-01
4.6000000000000000e+01 2.1115212010135759e-01
4.6100000000000001e+01 2.1085226792400585e-01
4.6200000000000003e+01 2.1055327964617249e-01
4.6300000000000004e+01 2.1025515115273316e-01
4.6400000000000006e+01 2.0995787835686178e-01
4.6500000000000000e+01 2.0966145719978180e-01
4.6600000000000001e+01 2.0936588365051917e-01
4.6700000000000003e+01 2.0907115370565843e-01
4.6800000000000004e+01 2.0877726338910074e-01
4.6900000000000006e+01 2.0848420875182516e-01
4.7000000000000000e+01 2.0819198587165214e-01
4.7100000000000001e+01 2.0790059085300916e-01
4.7200000000000003e+01 2.0761001982669897e-01
4.7300000000000004e+01 2.0732026894967057e-01
4.7400000000000006e+01 2.0703133440479216e-01
4.7500000000000000e+01 2.0674321240062646e-01
4.7600000000000001e+01 2.0645589917120841e-01
4.7700000000000003e+01 2.0616939097582571e-01
4.7800000000000004e+01 2.0588368409880023e-01
4.7900000000000006e+01 2.0559877484927347e-01
4.8000000000000000e+01 2.0531465956099249e-01
4.8100000000000001e+01 2.0503133459209910e-01
4.8200000000000003e+01 2.0474879632492135e-01
4.8300000000000004e+01 2.0446704116576608e-01
4.8400000000000006e+01 2.0418606554471444e-01
4.8500000000000000e+01 2.0390586591541954e-01
4.8600000000000001e+01 2.0362643875490538e-01
4.8700000000000003e+01 2.0334778056336872e-01
4.8800000000000004e+01 2.0306988786398283e-01
4.8900000000000006e+01 2.0279275720270215e-01
4.9000000000000000e+01 2.0251638514807024e-01
4.9100000000000001e+01 2.0224076829102924e-01
4.9200000000000003e+01 2.0196590324473085e-01
4.9300000000000004e+01 2.0169178664434984e-01
4.9400000000000006e+01 2.0141841514689887e-01
4.9500000000000000e+01 2.0114578543104544e-01
4.9600000000000001e+01 2.0087389419693091e-01
4.9700000000000003e+01 2.0060273816599072e-01
4.9800000000000004e+01 2.0033231408077676e-01
4.9900000000000006e+01 2.0006261870478187e-01
5.0000000000000000e+01 1.9979364882226519e-01
5.0000000000000000e+01 -1.6300937011743691e-02
4.9900000000000006e+01 -1.6281965848597826e-02
4.9800000000000004e+01 -1.6262789459702193e-02
4.9700000000000003e+01 -1.6243406285975301e-02
4.9600000000000001e+01 -1.6223814754945332e-02
4.9500000000000000e+01 -1.6204013280611093e-02
4.9400000000000006e+01 -1.6184000263301190e-02
4.9300000000000004e+01 -1.6163774089531568e-02
4.9200000000000003e+01 -1.6143333131861073e-02
4.9100000000000001e+01 -1.6122675748745458e-02
4.9000000000000000e+01 -1.6101800284389248e-02
4.8900000000000006e+01 -1.6080705068595824e-02
4.8800000000000004e+01 -1.6059388416615819e-02
4.8700000000000003e+01 -1.6037848628993170e-02
4.8600000000000001e+01 -1.6016083991409788e-02
4.8500000000000000e+01 -1.5994092774527360e-02
4.8400000000000006e+01 -1.5971873233828177e-02
4.8300000000000004e+01 -1.5949423609453145e-02
4.8200000000000003e+01 -1.5926742126037952e-02
4.8100000000000001e+01 -1.5903826992547235e-02
4.8000000000000000e+01 -1.5880676402106414e-02
4.7900000000000006e+01 -1.5857288531831493e-02
4.7800000000000004e+01 -1.5833661542656474e-02
4.7700000000000003e+01 -1.5809793579158932e-02
4.7600000000000001e+01 -1.5785682769382553e-02
4.7500000000000000e+01 -1.5761327224658367e-02
4.7400000000000006e+01 -1.5736725039422514e-02
4.7300000000000004e+01 -1.5711874291032768e-02
4.7200000000000003e+01 -1.5686773039581631e-02
4.7100000000000001e+01 -1.5661419327707662e-02
4.7000000000000000e+01 -1.5635811180403830e-02
4.6900000000000006e+01 -1.5609946604823857e-02
4.6800000000000004e+01 -1.5583823590085324e-02
4.6700000000000003e+01 -1.5557440107070789e-02
4.6600000000000001e+01 -1.5530794108225818e-02
4.6500000000000000e+01 -1.5503883527354587e-02
4.6400000000000006e+01 -1.5476706279412500e-02
4.6300000000000004e+01 -1.5449260260296166e-02
4.6200000000000003e+01 -1.5421543346630637e-02
4.6100000000000001e+01 -1.5393553395553636e-02
4.6000000000000000e+01 -1.5365288244496678e-02
4.5900000000000006e+01 -1.5336745710963717e-02
4.5800000000000004e+01 -1.5307923592306399e-02
4.5700000000000003e+01 -1.5278819665496463e-02
4.5600000000000001e+01 -1.5249431686894577e-02
4.5500000000000000e+01 -1.5219757392016850e-02
4.5400000000000006e+01 -1.5189794495297351e-02
4.5300000000000004e+01 -1.5159540689847692e-02
4.5200000000000003e+01 -1.5128993647213360e-02
4.5100000000000001e+01 -1.5098151017126554e-02
4.5000000000000000e+01 -1.5067010427255667e-02
4.4900000000000006e+01 -1.5035569482951261e-02
4.4800000000000004e+01 -1.5003825766988416e-02
4.4700000000000003e+01 -1.4971776839305728e-02
4.4600000000000001e+01 -1.4939420236740469e-02
4.4500000000000000e+01 -1.4906753472760020e-02
4.4400000000000006e+01 -1.4873774037189674e-02
4.4300000000000004e+01 -1.4840479395936482e-02
4.4200000000000003e+01 -1.4806866990709391e-02
4.4100000000000001e+01 -1.4772934238735061e-02
4.4000000000000000e+01 -1.4738678532469948e-02
4.3900000000000006e+01 -1.4704097239308392e-02
4.3800000000000004e+01 -1.4669187701286182e-02
4.3700000000000003e+01 -1.4633947234780245e-02
4.3600000000000001e+01 -1.4598373130203748e-02
4.3500000000000000e+01 -1.4562462651697125e-02
4.3400000000000006e+01 -1.4526213036814256e-02
4.3300000000000004e+01 -1.4489621496204752e-02
4.3200000000000003e+01 -1.4452685213290892e-02
4.3100000000000001e+01 -1.4415401343940398e-02
4.3000000000000000e+01 -1.4377767016134482e-02
4.2900000000000006e+01 -1.4339779329630695e-02
4.2800000000000004e+01 -1.4301435355621103e-02
4.2700000000000003e+01 -1.4262732136385639e-02
4.2600000000000001e+01 -1.4223666684939781e-02
4.2500000000000000e+01 -1.4184235984677954e-02
4.2400000000000006e+01 -1.4144436989010717e-02
4.2300000000000004e+01 -1.4104266620997355e-02
4.2200000000000003e+01 -1.4063721772972645e-02
4.2100000000000001e+01 -1.4022799306168066e-02
4.2000000000000000e+01 -1.3981496050327766e-02
4.1900000000000006e+01 -1.3939808803318299e-02
4.1800000000000004e+01 -1.3897734330732797e-02
4.1700000000000003e+01 -1.3855269365489364e-02
4.1600000000000001e+01 -1.3812410607423053e-02
4.1500000000000000e+01 -1.3769154722872226e-02
4.1400000000000006e+01 -1.3725498344257916e-02
4.1300000000000004e+01 -1.3681438069657756e-02
4.1200000000000003e+01 -1.3636970462372847e-02
4.1100000000000001e+01 -1.3592092050487836e-02
4.1000000000000000e+01 -1.3546799326425316e-02
4.0900000000000006e+01 -1.3501088746492154e-02
4.0800000000000004e+01 -1.3454956730419840e-02
4.0700000000000003e+01 -1.3408399660897352e-02
4.0600000000000001e+01 -1.3361413883096793e-02
4.0500000000000000e+01 -1.3313995704192061e-02
4.0400000000000006e+01 -1.3266141392869718e-02
4.0300000000000004e+01 -1.3217847178832454e-02
4.0200000000000003e+01 -1.3169109252294836e-02
4.0100000000000001e+01 -1.3119923763471347e-02
4.0000000000000000e+01 -1.3070286822056021e-02
3.9900000000000006e+01 -1.3020194496694448e-02
3.9800000000000004e+01 -1.2969642814447194e-02
3.9700000000000003e+01 -1.2918627760244772e-02
3.9600000000000001e+01 -1.2867145276334382e-02
3.9500000000000000e+01 -1.2815191261717290e-02
3.9400000000000006e+01 -1.2762761571577963e-02
3.9300000000000004e+01 -1.2709852016703771e-02
3.9200000000000003e+01 -1.2656458362895542e-02
3.9100000000000001e+01 -1.2602576330368681e-02
3.9000000000000000e+01 -1.2548201593144792e-02
3.8900000000000006e+01 -1.2493329778433385e-02
3.8800000000000004e+01 -1.2437956466004069e-02
3.8700000000000003e+01 -1.2382077187548038e-02
3.8600000000000001e+01 -1.2325687426029783e-02
3.8500000000000000e+01 -1.2268782615028048e-02
3.8400000000000006e+01 -1.2211358138065800e-02
3.8300000000000004e+01 -1.2153409327930367e-02
3.8200000000000003e+01 -1.2094931465981132e-02
3.8100000000000001e+01 -1.2035919781446677e-02
3.8000000000000000e+01 -1.1976369450710456e-02
3.7899999999999999e+01 -1.1916275596584619e-02
3.7800000000000004e+01 -1.1855633287571513e-02
3.7700000000000003e+01 -1.1794437537113608e-02
3.7600000000000001e+01 -1.1732683302830657e-02
3.7500000000000000e+01 -1.1670365485744058e-02
3.7399999999999999e+01 -1.1607478929488824e-02
3.7300000000000004e+01 -1.1544018419512067e-02
3.7200000000000003e+01 -1.1479978682257946e-02
3.7100000000000001e+01 -1.1415354384339466e-02
3.7000000000000000e+01 -1.1350140131695760e-02
3.6899999999999999e+01 -1.1284330468735809e-02
3.6800000000000004e+01 -1.1217919877467050e-02
3.6700000000000003e+01 -1.1150902776609906e-02
3.6600000000000001e+01 -1.1083273520696907e-02
3.6500000000000000e+01 -1.1015026399156386e-02
3.6399999999999999e+01 -1.0946155635381177e-02
3.6300000000000004e+01 -1.0876655385780309e-02
3.6200000000000003e+01 -1.0806519738815856e-02
3.6100000000000001e+01 -1.0735742714021890e-02
3.6000000000000000e+01 -1.0664318261007638e-02
3.5899999999999999e+01 -1.0592240258442825e-02
3.5800000000000004e+01 -1.0519502513025358e-02
3.5700000000000003e+01 -1.0446098758431735e-02
3.5600000000000001e+01 -1.0372022654248636e-02
3.5500000000000000e+01 -1.0297267784886224e-02
3.5399999999999999e+01 -1.0221827658472044e-02
3.5300000000000004e+01 -1.0145695705726279e-02
3.5200000000000003e+01 -1.0068865278816314e-02
3.5100000000000001e+01 -9.9913296501919907e-03
3.5000000000000000e+01 -9.9130820113999263e-03
3.4899999999999999e+01 -9.8341154718766949e-03
3.4800000000000004e+01 -9.7544230577209373e-03
3.4700000000000003e+01 -9.6739977104433883e-03
3.4600000000000001e+01 -9.5928322856950049e-03
3.4500000000000000e+01 -9.5109195519716971e-03
3.4399999999999999e+01 -9.4282521892965626e-03
3.4300000000000004e+01 -9.3448227878781265e-03
3.4200000000000003e+01 -9.2606238467443508e-03
3.4100000000000001e+01 -9.1756477723521079e-03
3.4000000000000000e+01 -9.0898868771716879e-03
3.3899999999999999e+01 -9.0033333782451180e-03
3.3800000000000004e+01 -8.9159793957189065e-03
3.3700000000000003e+01 -8.8278169513496541e-03
3.3600000000000001e+01 -8.7388379669822019e-03
3.3500000000000000e+01 -8.6490342630004824e-03
3.3399999999999999e+01 -8.5583975567492393e-03
3.3300000000000004e+01 -8.4669194609273690e-03
3.3200000000000003e+01 -8.3745914819510214e-03
3.3100000000000001e+01 -8.2814050182868637e-03
3.3000000000000000e+01 -8.1873513587540081e-03
3.2899999999999999e+01 -8.0924216807948812e-03
3.2800000000000004e+01 -7.9966070487133001e-03
3.2700000000000003e+01 -7.8998984118800741e-03
3.2600000000000001e+01 -7.8022866029049120e-03
3.2500000000000000e+01 -7.7037623357737450e-03
3.2399999999999999e+01 -7.6043162039511059e-03
3.2300000000000004e+01 -7.5039386784472306e-03
3.2200000000000003e+01 -7.4026201058474683e-03
3.2100000000000001e+01 -7.3003507063051920e-03
3.2000000000000000e+01 -7.1971205714968511e-03
3.1900000000000002e+01 -7.0929196625364732e-03
3.1800000000000001e+01 -6.9877378078525010e-03
3.1700000000000003e+01 -6.8815647010219416e-03
3.1600000000000001e+01 -6.7743898985645201e-03
3.1500000000000000e+01 -6.6662028176929788e-03
3.1400000000000002e+01 -6.5569927340213829e-03
3.1300000000000001e+01 -6.4467487792277123e-03
3.1200000000000003e+01 -6.3354599386724053e-03
3.1100000000000001e+01 -6.2231150489695519e-03
3.1000000000000000e+01 -6.1097027955114569e-03
3.0900000000000002e+01 -5.9952117099444646e-03
3.0800000000000001e+01 -5.8796301675955176e-03
3.0700000000000003e+01 -5.7629463848483109e-03
3.0600000000000001e+01 -5.6451484164674881e-03
3.0500000000000000e+01 -5.5262241528703793e-03
3.0400000000000002e+01 -5.4061613173444212e-03
3.0300000000000001e+01 -5.2849474632102045e-03
3.0200000000000003e+01 -5.1625699709266504e-03
3.0100000000000001e+01 -5.0390160451405097e-03
3.0000000000000000e+01 -4.9142727116750495e-03
2.9900000000000002e+01 -4.7883268144598978e-03
2.9800000000000001e+01 -4.6611650123983550e-03
2.9700000000000003e+01 -4.5327737761722275e-03
2.9600000000000001e+01 -4.4031393849818523e-03
2.9500000000000000e+01 -4.2722479232205901e-03
2.9400000000000002e+01 -4.1400852770819285e-03
2.9300000000000001e+01 -4.0066371310972237e-03
2.9200000000000003e+01 -3.8718889646033039e-03
2.9100000000000001e+01 -3.7358260481381578e-03
2.9000000000000000e+01 -3.5984334397627382e-03
2.8900000000000002e+01 -3.4596959813068817e-03
2.8800000000000001e+01 -3.3195982945390945e-03
2.8700000000000003e+01 -3.1781247772562637e-03
2.8600000000000001e+01 -3.0352595992934328e-03
2.8500000000000000e+01 -2.8909866984508370e-03
2.8400000000000002e+01 -2.7452897763361184e-03
2.8300000000000001e+01 -2.5981522941202762e-03
2.8200000000000003e+01 -2.4495574682052712e-03
2.8100000000000001e+01 -2.2994882658007587e-03
2.8000000000000000e+01 -2.1479274004085891e-03
2.7900000000000002e+01 -1.9948573272121073e-03
2.7800000000000001e+01 -1.8402602383686961e-03
2.7700000000000003e+01 -1.6841180582030102e-03
2.7600000000000001e+01 -1.5264124382983191e-03
2.7500000000000000e+01 -1.3671247524842944e-03
2.7400000000000002e+01 -1.2062360917179937e-03
2.7300000000000001e+01 -1.0437272588557089e-03
2.7200000000000003e+01 -8.7957876331412610e-04
2.7100000000000001e+01 -7.1377081561610489e-04
2.7000000000000000e+01 -5.4628332182066197e-04
2.6900000000000002e+01 -3.7709587783235632e-04
2.6800000000000001e+01 -2.0618776358882762e-04
2.6700000000000003e+01 -3.3537937122962713e-05
2.6600000000000001e+01 1.4087497150433448e-04
2.6500000000000000e+01 3.1707266640165765e-04
2.6400000000000002e+01 4.9507719217983803e-04
2.6300000000000001e+01 6.7491094042274047e-04
2.6200000000000003e+01 8.5659665629883586e-04
2.6100000000000001e+01 1.0401574453174633e-03
2.6000000000000000e+01 1.2256167802334461e-03
2.5900000000000002e+01 1.4129985081031415e-03
2.5800000000000001e+01 1.6023268574955341e-03
2.5700000000000003e+01 1.7936264458628948e-03
2.5600000000000001e+01 1.9869222870739223e-03
2.5500000000000000e+01 2.1822397991142217e-03
2.5400000000000002e+01 2.3796048119570923e-03
2.5300000000000001e+01 2.5790435756102292e-03
2.5200000000000003e+01 2.7805827683408113e-03
2.5100000000000001e+01 2.9842495050851625e-03
2.5000000000000000e+01 3.1900713460461527e-03
2.4900000000000002e+01 3.3980763054836938e-03
2.4800000000000001e+01 3.6082928607026610e-03
2.4700000000000003e+01 3.8207499612430695e-03
2.4600000000000001e+01 4.0354770382780292e-03
2.4500000000000000e+01 4.2525040142238069e-03
2.4400000000000002e+01 4.4718613125676321e-03
2.4300000000000001e+01 4.6935798679187402e-03
2.4200000000000003e+01 4.9176911362877052e-03
2.4100000000000001e+01 5.1442271056004463e-03
2.4000000000000000e+01 5.3732203064513762e-03
2.3900000000000002e+01 5.6047038231036295e-03
2.3800000000000001e+01 5.8387113047399519e-03
2.3700000000000003e+01 6.0752769769730208e-03
2.3600000000000001e+01 6.3144356536199153e-03
2.3500000000000000e+01 6.5562227487476477e-03
2.3400000000000002e+01 6.8006742889965555e-03
2.3300000000000001e+01 7.0478269261895210e-03
2.3200000000000003e+01 7.2977179502313749e-03
2.3100000000000001e+01 7.5503853023092538e-03
2.3000000000000000e+01 7.8058675883984630e-03
2.2900000000000002e+01 8.0642040930828385e-03
2.2800000000000001e+01 8.3254347936973783e-03
2.2700000000000003e+01 8.5896003748007488e-03
2.2600000000000001e+01 8.8567422429861598e-03
2.2500000000000000e+01 9.1269025420389061e-03
2.2400000000000002e+01 9.4001241684493198e-03
2.2300000000000001e+01 9.6764507872898753e-03
2.2200000000000003e+01 9.9559268484656072e-03
2.2100000000000001e+01 1.0238597603347055e-02
2.2000000000000000e+01 1.0524509121795145e-02
2.1900000000000002e+01 1.0813708309588138e-02
2.1800000000000001e+01 1.1106242926260140e-02
2.1700000000000003e+01 1.1402161603361799e-02
2.1600000000000001e+01 1.1701513863153407e-02
2.1500000000000000e+01 1.2004350137741343e-02
2.1400000000000002e+01 1.2310721788668377e-02
2.1300000000000001e+01 1.2620681126970124e-02
2.1200000000000003e+01 1.2934281433707701e-02
2.1100000000000001e+01 1.3251576980989610e-02
2.1000000000000000e+01 1.3572623053493688e-02
2.0900000000000002e+01 1.3897475970503725e-02
2.0800000000000001e+01 1.4226193108469593e-02
2.0700000000000003e+01 1.4558832924107895e-02
2.0600000000000001e+01 1.4895454978053307e-02
2.0500000000000000e+01 1.5236119959075367e-02
2.0400000000000002e+01 1.5580889708874640e-02
2.0300000000000001e+01 1.5929827247471301e-02
2.0200000000000003e+01 1.6282996799201865e-02
2.0100000000000001e+01 1.6640463819337453e-02
2.0000000000000000e+01 1.7002295021339320e-02
1.9900000000000002e+01 1.7368558404766865e-02
1.9800000000000001e+01 1.7739323283853359e-02
1.9700000000000003e+01 1.8114660316765396e-02
1.9600000000000001e+01 1.8494641535563072e-02
1.9500000000000000e+01 1.8879340376875331e-02
1.9400000000000002e+01 1.9268831713310258e-02
1.9300000000000001e+01 1.9663191885614467e-02
1.9200000000000003e+01 2.0062498735601092e-02
1.9100000000000001e+01 2.0466831639863126e-02
1.9000000000000000e+01 2.0876271544290420e-02
1.8900000000000002e+01 2.1290900999408280e-02
1.8800000000000001e+01 2.1710804196556827e-02
1.8699999999999999e+01 2.2136067004929427e-02
1.8600000000000001e+01 2.2566777009489336e-02
1.8500000000000000e+01 2.3003023549784674e-02
1.8400000000000002e+01 2.3444897759679645e-02
1.8300000000000001e+01 2.3892492608023924e-02
1.8199999999999999e+01 2.4345902940278497e-02
1.8100000000000001e+01 2.4805225521118801e-02
1.8000000000000000e+01 2.5270559078036270e-02
1.7900000000000002e+01 2.5742004345956776e-02
1.7800000000000001e+01 2.6219664112899471e-02
1.7699999999999999e+01 2.6703643266693639e-02
1.7600000000000001e+01 2.7194048842777319e-02
1.7500000000000000e+01 2.7690990073095917e-02
1.7400000000000002e+01 2.8194578436123552e-02
1.7300000000000001e+01 2.8704927708026684e-02
1.7199999999999999e+01 2.9222154014991508e-02
1.7100000000000001e+01 2.9746375886734816e-02
1.7000000000000000e+01 3.0277714311219617e-02
1.6900000000000002e+01 3.0816292790594363e-02
1.6800000000000001e+01 3.1362237398376985e-02
1.6699999999999999e+01 3.1915676837901530e-02
1.6600000000000001e+01 3.2476742502047851e-02
1.6500000000000000e+01 3.3045568534271569e-02
1.6400000000000002e+01 3.3622291890952366e-02
1.6300000000000001e+01 3.4207052405077987e-02
1.6199999999999999e+01 3.4799992851279549e-02
1.6100000000000001e+01 3.5401259012234426e-02
1.6000000000000000e+01 3.6010999746449446e-02
1.5900000000000000e+01 3.6629367057439105e-02
1.5800000000000001e+01 3.7256516164309222e-02
1.5700000000000001e+01 3.7892605573757676e-02
1.5600000000000001e+01 3.8537797153499809e-02
1.5500000000000000e+01 3.9192256207126158e-02
1.5400000000000000e+01 3.9856151550397373e-02
1.5300000000000001e+01 4.0529655588979890e-02
1.5200000000000001e+01 4.1212944397621992e-02
1.5100000000000001e+01 4.1906197800769485e-02
1.5000000000000000e+01 4.2609599454615732e-02
1.4900000000000000e+01 4.3323336930579104e-02
1.4800000000000001e+01 4.4047601800196901e-02
1.4700000000000001e+01 4.4782589721421684e-02
1.4600000000000001e+01 4.5528500526302196e-02
1.4500000000000000e+01 4.6285538310027352e-02
1.4400000000000000e+01 4.7053911521306224e-02
1.4300000000000001e+01 4.7833833054054864e-02
1.4200000000000001e+01 4.8625520340353390e-02
1.4100000000000001e+01 4.9429195444632590e-02
1.4000000000000000e+01 5.0245085159044106e-02
1.3900000000000000e+01 5.1073421099961824e-02
1.3800000000000001e+01 5.1914439805555851e-02
1.3700000000000001e+01 5.2768382834374544e-02
1.3600000000000001e+01 5.3635496864862131e-02
1.3500000000000000e+01 5.4516033795733304e-02
1.3400000000000000e+01 5.5410250847117065e-02
1.3300000000000001e+01 5.6318410662377250e-02
1.3200000000000001e+01 5.7240781410504038e-02
1.3100000000000001e+01 5.8177636888967321e-02
1.3000000000000000e+01 5.9129256626911458e-02
1.2900000000000000e+01 6.0095925988561560e-02
1.2800000000000001e+01 6.1077936276704631e-02
1.2700000000000001e+01 6.2075584836097680e-02
1.2600000000000001e+01 6.3089175156647859e-02
1.2500000000000000e+01 6.4119016976197402e-02
1.2400000000000000e+01 6.5165426382742753e-02
1.2300000000000001e+01 6.6228725915902648e-02
1.2200000000000001e+01 6.7309244667448448e-02
1.2100000000000001e+01 6.8407318380697246e-02
1.2000000000000000e+01 6.9523289548567041e-02
1.1900000000000000e+01 7.0657507510085538e-02
1.1800000000000001e+01 7.1810328545141161e-02
1.1700000000000001e+01 7.2982115967266836e-02
1.1600000000000001e+01 7.4173240214242098e-02
1.1500000000000000e+01 7.5384078936310384e-02
1.1400000000000000e+01 7.6615017081807624e-02
1.1300000000000001e+01 7.7866446980016490e-02
1.1200000000000001e+01 7.9138768421072425e-02
1.1100000000000001e+01 8.0432388732768728e-02
1.1000000000000000e+01 8.1747722854136617e-02
1.0900000000000000e+01 8.3085193405710495e-02
1.0800000000000001e+01 8.4445230756431289e-02
1.0700000000000001e+01 8.5828273087191959e-02
1.0600000000000001e+01 8.7234766451095180e-02
1.0500000000000000e+01 8.8665164830565552e-02
1.0400000000000000e+01 9.0119930191551068e-02
1.0300000000000001e+01 9.1599532535151074e-02
1.0200000000000001e+01 9.3104449947133933e-02
1.0100000000000001e+01 9.4635168645947870e-02
1.0000000000000000e+01 9.6192183029994355e-02
9.9000000000000004e+00 9.7775995725125353e-02
9.8000000000000007e+00 9.9387117633539385e-02
9.7000000000000011e+00 1.0102606798550157e-01
9.6000000000000014e+00 1.0269337439559431e-01
9.5000000000000000e+00 1.0438957292552051e-01
9.4000000000000004e+00 1.0611520815584413e-01
9.3000000000000007e+00 1.0787083326944766e-01
9.2000000000000011e+00 1.0965701014994514e-01
9.0999999999999996e+00 1.1147430949878046e-01
9.0000000000000000e+00 1.1332331097530374e-01
8.9000000000000004e+00 1.1520460336473320e-01
8.8000000000000007e+00 1.1711878477958282e-01
8.7000000000000011e+00 1.1906646290089207e-01
8.5999999999999996e+00 1.2104825526639937e-01
8.5000000000000000e+00 1.2306478961370082e-01
8.4000000000000004e+00 1.2511670428739871e-01
8.3000000000000007e+00 1.2720464872029658e-01
8.2000000000000011e+00 1.2932928399982968e-01
8.0999999999999996e+00 1.3149128353214065e-01
8.0000000000000000e+00 1.3369133381751572e-01
7.9000000000000004e+00 1.3593013535230006e-01
7.8000000000000007e+00 1.3820840367389967e-01
7.7000000000000002e+00 1.4052687056706756e-01
7.6000000000000005e+00 1.4288628545136012e-01
7.5000000000000000e+00 1.4528741697143674e-01
7.4000000000000004e+00 1.4773105481378268e-01
7.3000000000000007e+00 1.5021801177544927e-01
7.2000000000000002e+00 1.5274912611256120e-01
7.1000000000000005e+00 1.5532526419864340e-01
7.0000000000000000e+00 1.5794732352529930e-01
6.9000000000000004e+00 1.6061623608046799e-01
6.8000000000000007e+00 1.6333297214243966e-01
6.7000000000000002e+00 1.6609854453109671e-01
6.6000000000000005e+00 1.6891401336152992e-01
6.5000000000000000e+00 1.7178049134939857e-01
6.4000000000000004e+00 1.7469914972226197e-01
6.3000000000000007e+00 1.7767122479680353e-01
6.2000000000000002e+00 1.8069802528860399e-01
6.1000000000000005e+00 1.8378094042913720e-01
6.0000000000000000e+00 1.8692144897430027e-01
5.9000000000000004e+00 1.9012112920036542e-01
5.8000000000000007e+00 1.9338166999720782e-01
5.7000000000000002e+00 1.9670488318543419e-01
5.6000000000000005e+00 2.0009271720412805e-01
5.5000000000000000e+00 2.0354727233980874e-01
5.4000000000000004e+00 2.0707081769527827e-01
5.3000000000000007e+00 2.1066581012966110e-01
5.2000000000000002e+00 2.1433491543803851e-01
5.1000000000000005e+00 2.1808103208030741e-01
5.0000000000000000e+00 2.2190731781292108e-01
4.9000000000000004e+00 2.2581721962154191e-01
4.8000000000000007e+00 2.2981450739311846e-01
4.7000000000000002e+00 2.3390331179503018e-01
4.6000000000000005e+00 2.3808816683584957e-01
4.5000000000000000e+00 2.4237405754921867e-01
4.4000000000000004e+00 2.4676647314377165e-01
4.2999999999999998e+00 2.5127146576080295e-01
4.2000000000000002e+00 2.5589571462246263e-01
4.1000000000000005e+00 2.6064659476386848e-01
4.0000000000000000e+00 2.6553224861712654e-01
3.9000000000000004e+00 2.7056165731876386e-01
3.8000000000000003e+00 2.7574470656918709e-01
3.7000000000000002e+00 2.8109223896167279e-01
3.6000000000000001e+00 2.8661608068339017e-01
3.5000000000000000e+00 2.9232902510943010e-01
3.4000000000000004e+00 2.9824474888998781e-01
3.3000000000000003e+00 3.0437762766568621e-01
3.2000000000000002e+00 3.1074240891069715e-01
3.1000000000000001e+00 3.1735368971689260e-01
3.0000000000000000e+00 3.2422513974693046e-01
2.9000000000000004e+00 3.3136840794070588e-01
2.8000000000000003e+00 3.3879166146396844e-01
2.7000000000000002e+00 3.4649773423229074e-01
2.6000000000000001e+00 3.5448191762648801e-01
2.5000000000000000e+00 3.6272951231433620e-01
2.4000000000000004e+00 3.7121337353693762e-01
2.3000000000000003e+00 3.7989180405798795e-01
2.2000000000000002e+00 3.8870724239301480e-01
2.1000000000000001e+00 3.9758620761058011e-01
2.0000000000000000e+00 4.0644084959470062e-01
1.9000000000000001e+00 4.1517220022747559e-01
1.8000000000000000e+00 4.2367487054766967e-01
1.7000000000000002e+00 4.3184259352625914e-01
1.6000000000000001e+00 4.3957379603953106e-01
1.5000000000000000e+00 4.4677638314807633e-01
1.4000000000000001e+00 4.5337113378068183e-01
1.3000000000000000e+00 4.5929345478297762e-01
1.2000000000000002e+00 4.6449359515078859e-01
1.1000000000000001e+00 4.6893568106998651e-01
1.0000000000000000e+00 4.7259604785369180e-01
9.0000000000000002e-01 4.7546133000790824e-01
8.0000000000000004e-01 4.7752666975238861e-01
7.0000000000000007e-01 4.7879426749233145e-01
6.0000000000000009e-01 4.7927236169366733e-01
5.0000000000000000e-01 4.7897461036272326e-01
4.0000000000000002e-01 4.7791975931092107e-01
3.0000000000000004e-01 4.7613142618049387e-01
2.0000000000000001e-01 4.7363780623094437e-01
1.0000000000000001e-01 4.7047111914653883e-01
0.0000000000000000e+00 4.6666666666666662e-01


==> neural_bandit/information_C_03.dat <==
x y std
0.0000000000000000e+00 1.9999999999999996e-01 0.0000000000000000e+00
1.0000000000000001e-01 2.0702136228599860e-01 2.5214125685085855e-03
2.0000000000000001e-01 2.1409494413586111e-01 5.1675287352602305e-03
3.0000000000000004e-01 2.2122817311722454e-01 7.9563990038049731e-03
4.0000000000000002e-01 2.2842973466250821e-01 1.0908158473855555e-02
5.0000000000000000e-01 2.3570914382191890e-01 1.4044800381834081e-02
6.0000000000000009e-01 2.4307633285116664e-01 1.7389925638550689e-02
7.0000000000000007e-01 2.5054123169698017e-01 2.0968371287913398e-02
8.0000000000000004e-01 2.5811331373489110e-01 2.4805614066430046e-02
9.0000000000000002e-01 2.6580107883021598e-01 2.8926846628067746e-02
1.0000000000000000e+00 2.7361145075927673e-01 3.3355638054220614e-02
1.1000000000000001e+00 2.8154907794877271e-01 3.8112124664642012e-02
1.2000000000000002e+00 2.8961554727277328e-01 4.3210740401910870e-02
1.3000000000000000e+00 2.9780855122968275e-01 4.8657593552390660e-02
1.4000000000000001e+00 3.0612108746003736e-01 5.4447724699599000e-02
1.5000000000000000e+00 3.1454080967208564e-01 6.0562619906994554e-02
1.6000000000000001e+00 3.2304967822978148e-01 6.6968463801036132e-02
1.7000000000000002e+00 3.3162406017753454e-01 7.3615644611184194e-02
1.8000000000000000e+00 3.4023538768395267e-01 8.0439916711018716e-02
1.9000000000000001e+00 3.4885139646079510e-01 8.7365367084243140e-02
2.0000000000000000e+00 3.5743784729797212e-01 9.4308963960392331e-02
2.1000000000000001e+00 3.6596051844210969e-01 1.0118609312109389e-01
2.2000000000000002e+00 3.7438718548963945e-01 1.0791624132968253e-01
2.3000000000000003e+00 3.8268930696158793e-01 1.1442796114739462e-01
2.4000000000000004e+00 3.9084320766819386e-01 1.2066245428612568e-01
2.5000000000000000e+00 3.9883066977723391e-01 1.2657545848690052e-01
2.6000000000000001e+00 4.0663896148002598e-01 1.3213748822335453e-01
2.7000000000000002e+00 4.1426042080332381e-01 1.3733275355554117e-01
2.8000000000000003e+00 4.2169175210048621e-01 1.4215721319022245e-01
2.9000000000000004e+00 4.2893318969353678e-01 1.4661621779680536e-01
3.0000000000000000e+00 4.3598765237837822e-01 1.5072211305312611e-01
3.1000000000000001e+00 4.4285997142339789e-01 1.5449205126400220e-01
3.2000000000000002e+00 4.4955623590160154e-01 1.5794614467123899e-01
3.3000000000000003e+00 4.5608326929010207e-01 1.6110600352584825e-01
3.4000000000000004e+00 4.6244823177523298e-01 1.6399364290334167e-01
3.5000000000000000e+00 4.6865833220646663e-01 1.6663071025706463e-01
3.6000000000000001e+00 4.7472062968869555e-01 1.6903797355595082e-01
3.7000000000000002e+00 4.8064190490198461e-01 1.7123501008572264e-01
3.8000000000000003e+00 4.8642858348741208e-01 1.7324004282001182e-01
3.9000000000000004e+00 4.9208669690737505e-01 1.7506988064660212e-01
4.0000000000000000e+00 4.9762186932817248e-01 1.7673992834248081e-01
4.1000000000000005e+00 5.0303932187590927e-01 1.7826424078209990e-01
4.2000000000000002e+00 5.0834388793907848e-01 1.7965560297754238e-01
4.2999999999999998e+00 5.1354003502040446e-01 1.8092562314005461e-01
4.4000000000000004e+00 5.1863189002324928e-01 1.8208483016324634e-01
4.5000000000000000e+00 5.2362326587742625e-01 1.8314277000866613e-01
4.6000000000000005e+00 5.2851768813913425e-01 1.8410809765541306e-01
4.7000000000000002e+00 5.3331842071229119e-01 1.8498866277969703e-01
4.8000000000000007e+00 5.3802849019096155e-01 1.8579158833635770e-01
4.9000000000000004e+00 5.4265070855887421e-01 1.8652334186164293e-01
5.0000000000000000e+00 5.4718769413757629e-01 1.8718979971487573e-01
5.1000000000000005e+00 5.5164189077343861e-01 1.8779630470282369e-01
5.2000000000000002e+00 5.5601558531419359e-01 1.8834771764304303e-01
5.3000000000000007e+00 5.6031092346051481e-01 1.8884846346123865e-01
5.4000000000000004e+00 5.6452992409609826e-01 1.8930257241062864e-01
5.5000000000000000e+00 5.6867449220707045e-01 1.8971371696796110e-01
5.6000000000000005e+00 5.7274643050222573e-01 1.9008524491349438e-01
5.7000000000000002e+00 5.7674744984239479e-01 1.9042020904944260e-01
5.8000000000000007e+00 5.8067917858192220e-01 1.9072139395811438e-01
5.9000000000000004e+00 5.8454317091882702e-01 1.9099134015030436e-01
6.0000000000000000e+00 5.8834091434352398e-01 1.9123236590809883e-01
6.1000000000000005e+00 5.9207383626927579e-01 1.9144658708481579e-01
6.2000000000000002e+00 5.9574330992115043e-01 1.9163593508850840e-01
6.3000000000000007e+00 5.9935065955420419e-01 1.9180217324409737e-01
6.4000000000000004e+00 6.0289716506597024e-01 1.9194691170239470e-01
6.5000000000000000e+00 6.0638406606310313e-01 1.9207162104155331e-01
6.6000000000000005e+00 6.0981256543717133e-01 1.9217764468731360e-01
6.7000000000000002e+00 6.1318383250009689e-01 1.9226621026233146e-01
6.8000000000000007e+00 6.1649900572556215e-01 1.9233843996138539e-01
6.9000000000000004e+00 6.1975919513881672e-01 1.9239536003797122e-01
7.0000000000000000e+00 6.2296548439370503e-01 1.9243790947831443e-01
7.1000000000000005e+00 6.2611893257234918e-01 1.9246694793085653e-01
7.2000000000000002e+00 6.2922057573978107e-01 1.9248326295252796e-01
7.3000000000000007e+00 6.3227142828286986e-01 1.9248757662737126e-01
7.4000000000000004e+00 6.3527248406014869e-01 1.9248055160814484e-01
7.5000000000000000e+00 6.3822471738659103e-01 1.9246279662725890e-01
7.6000000000000005e+00 6.4112908387500600e-01 1.9243487151964406e-01
7.7000000000000002e+00 6.4398652115351818e-01 1.9239729179683154e-01
7.8000000000000007e+00 6.4679794947655300e-01 1.9235053280854914e-01
7.9000000000000004e+00 6.4956427224486402e-01 1.9229503352544602e-01
8.0000000000000000e+00 6.5228637644840226e-01 1.9223119997410346e-01
8.0999999999999996e+00 6.5496513304423687e-01 1.9215940835322515e-01
8.2000000000000011e+00 6.5760139728028300e-01 1.9208000785780963e-01
8.3000000000000007e+00 6.6019600897426201e-01 1.9199332323615270e-01
8.4000000000000004e+00 6.6274979275612633e-01 1.9189965710270823e-01
8.5000000000000000e+00 6.6526355828108230e-01 1.9179929202812321e-01
8.5999999999999996e+00 6.6773810041937864e-01 1.9169249242616049e-01
8.7000000000000011e+00 6.7017419942813705e-01 1.9157950625571538e-01
8.8000000000000007e+00 6.7257262110972982e-01 1.9146056655471652e-01
8.9000000000000004e+00 6.7493411696050010e-01 1.9133589282137264e-01
9.0000000000000000e+00 6.7725942431301123e-01 1.9120569225698186e-01
9.0999999999999996e+00 6.7954926647446212e-01 1.9107016088335430e-01
9.2000000000000011e+00 6.8180435286342822e-01 1.9092948454680850e-01
9.3000000000000007e+00 6.8402537914666905e-01 1.9078383981968738e-01
9.4000000000000004e+00 6.8621302737738232e-01 1.9063339480939098e-01
9.5000000000000000e+00 6.8836796613596751e-01 1.9047830988404899e-01
9.6000000000000014e+00 6.9049085067409577e-01 1.9031873832313748e-01
9.7000000000000011e+00 6.9258232306264678e-01 1.9015482690059468e-01
9.8000000000000007e+00 6.9464301234388970e-01 1.8998671640729359e-01
9.9000000000000004e+00 6.9667353468810445e-01 1.8981454211909071e-01
1.0000000000000000e+01 6.9867449355472122e-01 1.8963843421608198e-01
1.0100000000000001e+01 7.0064647985792872e-01 1.8945851815815659e-01
1.0200000000000001e+01 7.0259007213662239e-01 1.8927491502144594e-01
1.0300000000000001e+01 7.0450583672848044e-01 1.8908774179981586e-01
1.0400000000000000e+01 7.0639432794790724e-01 1.8889711167513465e-01
1.0500000000000000e+01 7.0825608826753528e-01 1.8870313425967897e-01
1.0600000000000001e+01 7.1009164850294582e-01 1.8850591581369444e-01
1.0700000000000001e+01 7.1190152800024709e-01 1.8830555944082458e-01
1.0800000000000001e+01 7.1368623482614102e-01 1.8810216526383428e-01
1.0900000000000000e+01 7.1544626596008931e-01 1.8789583058280687e-01
1.1000000000000000e+01 7.1718210748820721e-01 1.8768665001775983e-01
1.1100000000000001e+01 7.1889423479850267e-01 1.8747471563742144e-01
1.1200000000000001e+01 7.2058311277709541e-01 1.8726011707571996e-01
1.1300000000000001e+01 7.2224919600506143e-01 1.8704294163737317e-01
1.1400000000000000e+01 7.2389292895555712e-01 1.8682327439381211e-01
1.1500000000000000e+01 7.2551474619089662e-01 1.8660119827053906e-01
1.1600000000000001e+01 7.2711507255927688e-01 1.8637679412689798e-01
1.1700000000000001e+01 7.2869432339085338e-01 1.8615014082912545e-01
1.1800000000000001e+01 7.3025290469289783e-01 1.8592131531745404e-01
1.1900000000000000e+01 7.3179121334377906e-01 1.8569039266795229e-01
1.2000000000000000e+01 7.3330963728553666e-01 1.8545744614970672e-01
1.2100000000000001e+01 7.3480855571482773e-01 1.8522254727788356e-01
1.2200000000000001e+01 7.3628833927204607e-01 1.8498576586314350e-01
1.2300000000000001e+01 7.3774935022843913e-01 1.8474717005782890e-01
1.2400000000000000e+01 7.3919194267105326e-01 1.8450682639929350e-01
1.2500000000000000e+01 7.4061646268536308e-01 1.8426479985070113e-01
1.2600000000000001e+01 7.4202324853545398e-01 1.8402115383957912e-01
1.2700000000000001e+01 7.4341263084164111e-01 1.8377595029438157e-01
1.2800000000000001e+01 7.4478493275542157e-01 1.8352924967928186e-01
1.2900000000000000e+01 7.4614047013167573e-01 1.8328111102739073e-01
1.3000000000000000e+01 7.4747955169803726e-01 1.8303159197257127e-01
1.3100000000000001e+01 7.4880247922137022e-01 1.8278074877999842e-01
1.3200000000000001e+01 7.5010954767130245e-01 1.8252863637559708e-01
1.3300000000000001e+01 7.5140104538076902e-01 1.8227530837446898e-01
1.3400000000000000e+01 7.5267725420353604e-01 1.8202081710841161e-01
1.3500000000000000e+01 7.5393844966868095e-01 1.8176521365261483e-01
1.3600000000000001e+01 7.5518490113201009e-01 1.8150854785160933e-01
1.3700000000000001e+01 7.5641687192441243e-01 1.8125086834453458e-01
1.3800000000000001e+01 7.5763461949713939e-01 1.8099222258978215e-01
1.3900000000000000e+01 7.5883839556402377e-01 1.8073265688906323e-01
1.4000000000000000e+01 7.6002844624064392e-01 1.8047221641094419e-01
1.4100000000000001e+01 7.6120501218045122e-01 1.8021094521388545e-01
1.4200000000000001e+01 7.6236832870788074e-01 1.7994888626881636e-01
1.4300000000000001e+01 7.6351862594847064e-01 1.7968608148127302e-01
1.4400000000000000e+01 7.6465612895601942e-01 1.7942257171312201e-01
1.4500000000000000e+01 7.6578105783681216e-01 1.7915839680389045e-01
1.4600000000000001e+01 7.6689362787095261e-01 1.7889359559172013e-01
1.4700000000000001e+01 7.6799404963083795e-01 1.7862820593395898e-01
1.4800000000000001e+01 7.6908252909681640e-01 1.7836226472740438e-01
1.4900000000000000e+01 7.7015926777007038e-01 1.7809580792820662e-01
1.5000000000000000e+01 7.7122446278277057e-01 1.7782887057144420e-01
1.5100000000000001e+01 7.7227830700554301e-01 1.7756148679037717e-01
1.5200000000000001e+01 7.7332098915229908e-01 1.7729368983538613e-01
1.5300000000000001e+01 7.7435269388247596e-01 1.7702551209260189e-01
1.5400000000000000e+01 7.7537360190073312e-01 1.7675698510223181e-01
1.5500000000000000e+01 7.7638389005415953e-01 1.7648813957658652e-01
1.5600000000000001e+01 7.7738373142703376e-01 1.7621900541781071e-01
1.5700000000000001e+01 7.7837329543319533e-01 1.7594961173532231e-01
1.5800000000000001e+01 7.7935274790607156e-01 1.7567998686296177e-01
1.5900000000000000e+01 7.8032225118641119e-01 1.7541015837585586e-01
1.6000000000000000e+01 7.8128196420777785e-01 1.7514015310699690e-01
1.6100000000000001e+01 7.8223204257984991e-01 1.7486999716354090e-01
1.6199999999999999e+01 7.8317263866957676e-01 1.7459971594282681e-01
1.6300000000000001e+01 7.8410390168024469e-01 1.7432933414811833e-01
1.6400000000000002e+01 7.8502597772849514e-01 1.7405887580407189e-01
1.6500000000000000e+01 7.8593900991934995e-01 1.7378836427193134e-01
1.6600000000000001e+01 7.8684313841928577e-01 1.7351782226445239e-01
1.6699999999999999e+01 7.8773850052741090e-01 1.7324727186055930e-01
1.6800000000000001e+01 7.8862523074478408e-01 1.7297673451973547e-01
1.6900000000000002e+01 7.8950346084192824e-01 1.7270623109614977e-01
1.7000000000000000e+01 7.9037331992458015e-01 1.7243578185252281e-01
1.7100000000000001e+01 7.9123493449772053e-01 1.7216540647373252e-01
1.7199999999999999e+01 7.9208842852793038e-01 1.7189512408016486e-01
1.7300000000000001e+01 7.9293392350411396e-01 1.7162495324080990e-01
1.7400000000000002e+01 7.9377153849663429e-01 1.7135491198610583e-01
1.7500000000000000e+01 7.9460139021489584e-01 1.7108501782053551e-01
1.7600000000000001e+01 7.9542359306342258e-01 1.7081528773497590e-01
1.7699999999999999e+01 7.9623825919646518e-01 1.7054573821880503e-01
1.7800000000000001e+01 7.9704549857117724e-01 1.7027638527176800e-01
1.7900000000000002e+01 7.9784541899940320e-01 1.7000724441560575e-01
1.8000000000000000e+01 7.9863812619810548e-01 1.6973833070544911e-01
1.8100000000000001e+01 7.9942372383847682e-01 1.6946965874098199e-01
1.8199999999999999e+01 8.0020231359376726e-01 1.6920124267737499e-01
1.8300000000000001e+01 8.0097399518586143e-01 1.6893309623599462e-01
1.8400000000000002e+01 8.0173886643064185e-01 1.6866523271488945e-01
1.8500000000000000e+01 8.0249702328216710e-01 1.6839766499905801e-01
1.8600000000000001e+01 8.0324855987570187e-01 1.6813040557050044e-01
1.8699999999999999e+01 8.0399356856962678e-01 1.6786346651805695e-01
1.8800000000000001e+01 8.0473213998625748e-01 1.6759685954703799e-01
1.8900000000000002e+01 8.0546436305160785e-01 1.6733059598864714e-01
1.9000000000000000e+01 8.0619032503412025e-01 1.6706468680920197e-01
1.9100000000000001e+01 8.0691011158239423e-01 1.6679914261915491e-01
1.9200000000000003e+01 8.0762380676194145e-01 1.6653397368191764e-01
1.9300000000000001e+01 8.0833149309099128e-01 1.6626918992249304e-01
1.9400000000000002e+01 8.0903325157537709e-01 1.6600480093591652e-01
1.9500000000000000e+01 8.0972916174252063e-01 1.6574081599551177e-01
1.9600000000000001e+01 8.1041930167455123e-01 1.6547724406096273e-01
1.9700000000000003e+01 8.1110374804057184e-01 1.6521409378620588e-01
1.9800000000000001e+01 8.1178257612810190e-01 1.6495137352714559e-01
1.9900000000000002e+01 8.1245585987371904e-01 1.6468909134919615e-01
2.0000000000000000e+01 8.1312367189291967e-01 1.6442725503465372e-01
2.0100000000000001e+01 8.1378608350922144e-01 1.6416587208990052e-01
2.0200000000000003e+01 8.1444316478252821e-01 1.6390494975244599e-01
2.0300000000000001e+01 8.1509498453677820e-01 1.6364449499780637e-01
2.0400000000000002e+01 8.1574161038689152e-01 1.6338451454622679e-01
2.0500000000000000e+01 8.1638310876504439e-01 1.6312501486924902e-01
2.0600000000000001e+01 8.1701954494627727e-01 1.6286600219612743e-01
2.0700000000000003e+01 8.1765098307346773e-01 1.6260748252009605e-01
2.0800000000000001e+01 8.1827748618167262e-01 1.6234946160449037e-01
2.0900000000000002e+01 8.1889911622186895e-01 1.6209194498872675e-01
2.1000000000000000e+01 8.1951593408409951e-01 1.6183493799414128e-01
2.1100000000000001e+01 8.2012799962004745e-01 1.6157844572969238e-01
2.1200000000000003e+01 8.2073537166505073e-01 1.6132247309752909e-01
2.1300000000000001e+01 8.2133810805957275e-01 1.6106702479842794e-01
2.1400000000000002e+01 8.2193626567014577e-01 1.6081210533710175e-01
2.1500000000000000e+01 8.2252990040979923e-01 1.6055771902738181e-01
2.1600000000000001e+01 8.2311906725798656e-01 1.6030386999727786e-01
2.1700000000000003e+01 8.2370382028002798e-01 1.6005056219391645e-01
2.1800000000000001e+01 8.2428421264607754e-01 1.5979779938836261e-01
2.1900000000000002e+01 8.2486029664963034e-01 1.5954558518032461e-01
2.2000000000000000e+01 8.2543212372558128e-01 1.5929392300274761e-01
2.2100000000000001e+01 8.2599974446784741e-01 1.5904281612629481e-01
2.2200000000000003e+01 8.2656320864656707e-01 1.5879226766372256e-01
2.2300000000000001e+01 8.2712256522488303e-01 1.5854228057414835e-01
2.2400000000000002e+01 8.2767786237532781e-01 1.5829285766721629e-01
2.2500000000000000e+01 8.2822914749581378e-01 1.5804400160716123e-01
2.2600000000000001e+01 8.2877646722524556e-01 1.5779571491677416e-01
2.2700000000000003e+01 8.2931986745875952e-01 1.5754799998127136e-01
2.2800000000000001e+01 8.2985939336260428e-01 1.5730085905206873e-01
2.2900000000000002e+01 8.3039508938866891e-01 1.5705429425046383e-01
2.3000000000000000e+01 8.3092699928867031e-01 1.5680830757122832e-01
2.3100000000000001e+01 8.3145516612800596e-01 1.5656290088611191e-01
2.3200000000000003e+01 8.3197963229928562e-01 1.5631807594725999e-01
2.3300000000000001e+01 8.3250043953554420e-01 1.5607383439054728e-01
2.3400000000000002e+01 8.3301762892315057e-01 1.5583017773882984e-01
2.3500000000000000e+01 8.3353124091441377e-01 1.5558710740511583e-01
2.3600000000000001e+01 8.3404131533990211e-01 1.5534462469565855e-01
2.3700000000000003e+01 8.3454789142047514e-01 1.5510273081297185e-01
2.3800000000000001e+01 8.3505100777904029e-01 1.5486142685877258e-01
2.3900000000000002e+01 8.3555070245204188e-01 1.5462071383684758e-01
2.4000000000000000e+01 8.3604701290068528e-01 1.5438059265585083e-01
2.4100000000000001e+01 8.3653997602190844e-01 1.5414106413203021e-01
2.4200000000000003e+01 8.3702962815910276e-01 1.5390212899188679e-01
2.4300000000000001e+01 8.3751600511259261e-01 1.5366378787476664e-01
2.4400000000000002e+01 8.3799914214987781e-01 1.5342604133538837e-01
2.4500000000000000e+01 8.3847907401564770e-01 1.5318888984630713e-01
2.4600000000000001e+01 8.3895583494156867e-01 1.5295233380031689e-01
2.4700000000000003e+01 8.3942945865585550e-01 1.5271637351279141e-01
2.4800000000000001e+01 8.3989997839262787e-01 1.5248100922396779e-01
2.4900000000000002e+01 8.4036742690106081e-01 1.5224624110117052e-01
2.5000000000000000e+01 8.4083183645433213e-01 1.5201206924098090e-01
2.5100000000000001e+01 8.4129323885837215e-01 1.5177849367135088e-01
2.5200000000000003e+01 8.4175166546042379e-01 1.5154551435366287e-01
2.5300000000000001e+01 8.4220714715741063e-01 1.5131313118473858e-01
2.5400000000000002e+01 8.4265971440412779e-01 1.5108134399879522e-01
2.5500000000000000e+01 8.4310939722124978e-01 1.5085015256935319e-01
2.5600000000000001e+01 8.4355622520316798e-01 1.5061955661109444e-01
2.5700000000000003e+01 8.4400022752565795e-01 1.5038955578167373e-01
2.5800000000000001e+01 8.4444143295338014e-01 1.5016014968348335e-01
2.5900000000000002e+01 8.4487986984722085e-01 1.4993133786537291e-01
2.6000000000000000e+01 8.4531556617147652e-01 1.4970311982432477e-01
2.6100000000000001e+01 8.4574854950088341e-01 1.4947549500708701e-01
2.6200000000000003e+01 8.4617884702749857e-01 1.4924846281176352e-01
2.6300000000000001e+01 8.4660648556743501e-01 1.4902202258936398e-01
2.6400000000000002e+01 8.4703149156745428e-01 1.4879617364531353e-01
2.6500000000000000e+01 8.4745389111141967e-01 1.4857091524092356e-01
2.6600000000000001e+01 8.4787370992661570e-01 1.4834624659482443e-01
2.6700000000000003e+01 8.4829097338993376e-01 1.4812216688436075e-01
2.6800000000000001e+01 8.4870570653392896e-01 1.4789867524695161e-01
2.6900000000000002e+01 8.4911793405275193e-01 1.4767577078141372e-01
2.7000000000000000e+01 8.4952768030795767e-01 1.4745345254925174e-01
2.7100000000000001e+01 8.4993496933419210e-01 1.4723171957591416e-01
2.7200000000000003e+01 8.5033982484476556e-01 1.4701057085201660e-01
2.7300000000000001e+01 8.5074227023710913e-01 1.4679000533453337e-01
2.7400000000000002e+01 8.5114232859811934e-01 1.4657002194795707e-01
2.7500000000000000e+01 8.5154002270939544e-01 1.4635061958542922e-01
2.7600000000000001e+01 8.5193537505236971e-01 1.4613179710983953e-01
2.7700000000000003e+01 8.5232840781333308e-01 1.4591355335489728e-01
2.7800000000000001e+01 8.5271914288836004e-01 1.4569588712617465e-01
2.7900000000000002e+01 8.5310760188813506e-01 1.4547879720212153e-01
2.8000000000000000e+01 8.5349380614267967e-01 1.4526228233505453e-01
2.8100000000000001e+01 8.5387777670598941e-01 1.4504634125211907e-01
2.8200000000000003e+01 8.5425953436057378e-01 1.4483097265622652e-01
2.8300000000000001e+01 8.5463909962190887e-01 1.4461617522696607e-01
2.8400000000000002e+01 8.5501649274280156e-01 1.4440194762149214e-01
2.8500000000000000e+01 8.5539173371766597e-01 1.4418828847538867e-01
2.8600000000000001e+01 8.5576484228671812e-01 1.4397519640351020e-01
2.8700000000000003e+01 8.5613583794008719e-01 1.4376267000079967e-01
2.8800000000000001e+01 8.5650473992184462e-01 1.4355070784308521e-01
2.8900000000000002e+01 8.5687156723395985e-01 1.4333930848785562e-01
2.9000000000000000e+01 8.5723633864017257e-01 1.4312847047501359e-01
2.9100000000000001e+01 8.5759907266979563e-01 1.4291819232761022e-01
2.9200000000000003e+01 8.5795978762144220e-01 1.4270847255255861e-01
2.9300000000000001e+01 8.5831850156668010e-01 1.4249930964132859e-01
2.9400000000000002e+01 8.5867523235361998e-01 1.4229070207062253e-01
2.9500000000000000e+01 8.5902999761042975e-01 1.4208264830303247e-01
2.9600000000000001e+01 8.5938281474878619e-01 1.4187514678767940e-01
2.9700000000000003e+01 8.5973370096725998e-01 1.4166819596083582e-01
2.9800000000000001e+01 8.6008267325463539e-01 1.4146179424652966e-01
2.9900000000000002e+01 8.6042974839316888e-01 1.4125594005713310e-01
3.0000000000000000e+01 8.6077494296178492e-01 1.4105063179393462e-01
3.0100000000000001e+01 8.6111827333921498e-01 1.4084586784769479e-01
3.0200000000000003e+01 8.6145975570707312e-01 1.4064164659918740e-01
3.0300000000000001e+01 8.6179940605287908e-01 1.4043796641972539e-01
3.0400000000000002e+01 8.6213724017302129e-01 1.4023482567167159e-01
3.0500000000000000e+01 8.6247327367566906e-01 1.4003222270893581e-01
3.0600000000000001e+01 8.6280752198362587e-01 1.3983015587745795e-01
3.0700000000000003e+01 8.6314000033713634e-01 1.3962862351567717e-01
3.0800000000000001e+01 8.6347072379663603e-01 1.3942762395498820e-01
3.0900000000000002e+01 8.6379970724545529e-01 1.3922715552018483e-01
3.1000000000000000e+01 8.6412696539247091e-01 1.3902721652989047e-01
3.1100000000000001e+01 8.6445251277471158e-01 1.3882780529697628e-01
3.1200000000000003e+01 8.6477636375991518e-01 1.3862892012896882e-01
3.1300000000000001e+01 8.6509853254903990e-01 1.3843055932844375e-01
3.1400000000000002e+01 8.6541903317873081e-01 1.3823272119341035e-01
3.1500000000000000e+01 8.6573787952374182e-01 1.3803540401768366e-01
3.1600000000000001e+01 8.6605508529931385e-01 1.3783860609124626e-01
3.1700000000000003e+01 8.6637066406351160e-01 1.3764232570059992e-01
3.1800000000000001e+01 8.6668462921951850e-01 1.3744656112910630e-01
3.1900000000000002e+01 8.6699699401789077e-01 1.3725131065731802e-01
3.2000000000000000e+01 8.6730777155877026e-01 1.3705657256330067e-01
3.2100000000000001e+01 8.6761697479406263e-01 1.3686234512294373e-01
3.2200000000000003e+01 8.6792461652957231e-01 1.3666862661026430e-01
3.2300000000000004e+01 8.6823070942710223e-01 1.3647541529770010e-01
3.2399999999999999e+01 8.6853526600651887e-01 1.3628270945639478e-01
3.2500000000000000e+01 8.6883829864777751e-01 1.3609050735647402e-01
3.2600000000000001e+01 8.6913981959291564e-01 1.3589880726731385e-01
3.2700000000000003e+01 8.6943984094800952e-01 1.3570760745780086e-01
3.2800000000000004e+01 8.6973837468509974e-01 1.3551690619658352e-01
3.2899999999999999e+01 8.7003543264408079e-01 1.3532670175231767e-01
3.3000000000000000e+01 8.7033102653455929e-01 1.3513699239390242e-01
3.3100000000000001e+01 8.7062516793768263e-01 1.3494777639071021e-01
3.3200000000000003e+01 8.7091786830793316e-01 1.3475905201280944e-01
3.3300000000000004e+01 8.7120913897489305e-01 1.3457081753117944e-01
3.3399999999999999e+01 8.7149899114498164e-01 1.3438307121791995e-01
3.3500000000000000e+01 8.7178743590315944e-01 1.3419581134645292e-01
3.3600000000000001e+01 8.7207448421460609e-01 1.3400903619171822e-01
3.3700000000000003e+01 8.7236014692636998e-01 1.3382274403036348e-01
3.3800000000000004e+01 8.7264443476899023e-01 1.3363693314092748e-01
3.3899999999999999e+01 8.7292735835809021e-01 1.3345160180401755e-01
3.4000000000000000e+01 8.7320892819594620e-01 1.3326674830248156e-01
3.4100000000000001e+01 8.7348915467302979e-01 1.3308237092157368e-01
3.4200000000000003e+01 8.7376804806952391e-01 1.3289846794911575e-01
3.4300000000000004e+01 8.7404561855681562e-01 1.3271503767565182e-01
3.4399999999999999e+01 8.7432187619896129e-01 1.3253207839459902e-01
3.4500000000000000e+01 8.7459683095413188e-01 1.3234958840239194e-01
3.4600000000000001e+01 8.7487049267603112e-01 1.3216756599862342e-01
3.4700000000000003e+01 8.7514287111529199e-01 1.3198600948617983e-01
3.4800000000000004e+01 8.7541397592085135e-01 1.3180491717137111e-01
3.4899999999999999e+01 8.7568381664130024e-01 1.3162428736405793e-01
3.5000000000000000e+01 8.7595240272621488e-01 1.3144411837777259e-01
3.5100000000000001e+01 8.7621974352746346e-01 1.3126440852983678e-01
3.5200000000000003e+01 8.7648584830049503e-01 1.3108515614147512e-01
3.5300000000000004e+01 8.7675072620560446e-01 1.3090635953792326e-01
3.5399999999999999e+01 8.7701438630918083e-01 1.3072801704853429e-01
3.5500000000000000e+01 8.7727683758493202e-01 1.3055012700687907e-01
3.5600000000000001e+01 8.7753808891509377e-01 1.3037268775084418e-01
3.5700000000000003e+01 8.7779814909161646e-01 1.3019569762272573e-01
3.5800000000000004e+01 8.7805702681733400e-01 1.3001915496931937e-01
3.5899999999999999e+01 8.7831473070711696e-01 1.2984305814200722e-01
3.6000000000000000e+01 8.7857126928900320e-01 1.2966740549684147e-01
3.6100000000000001e+01 8.7882665100531354e-01 1.2949219539462417e-01
3.6200000000000003e+01 8.7908088421375008e-01 1.2931742620098421e-01
3.6300000000000004e+01 8.7933397718847706e-01 1.2914309628645124e-01
3.6399999999999999e+01 8.7958593812118324e-01 1.2896920402652609e-01
3.6500000000000000e+01 8.7983677512213065e-01 1.2879574780174902e-01
3.6600000000000001e+01 8.8008649622118540e-01 1.2862272599776436e-01
3.6700000000000003e+01 8.8033510936883341e-01 1.2845013700538252e-01
3.6800000000000004e+01 8.8058262243717977e-01 1.2827797922063966e-01
3.6899999999999999e+01 8.8082904322093325e-01 1.2810625104485418e-01
3.7000000000000000e+01 8.8107437943837608e-01 1.2793495088468118e-01
3.7100000000000001e+01 8.8131863873231886e-01 1.2776407715216412e-01
3.7200000000000003e+01 8.8156182867104016e-01 1.2759362826478365e-01
3.7300000000000004e+01 8.8180395674921308e-01 1.2742360264550492e-01
3.7399999999999999e+01 8.8204503038881710e-01 1.2725399872282209e-01
3.7500000000000000e+01 8.8228505694003645e-01 1.2708481493080057e-01
3.7600000000000001e+01 8.8252404368214454e-01 1.2691604970911716e-01
3.7700000000000003e+01 8.8276199782437692e-01 1.2674770150309811e-01
3.7800000000000004e+01 8.8299892650678713e-01 1.2657976876375543e-01
3.7899999999999999e+01 8.8323483680109527e-01 1.2641224994782041e-01
3.8000000000000000e+01 8.8346973571152088e-01 1.2624514351777572e-01
3.8100000000000001e+01 8.8370363017560083e-01 1.2607844794188594e-01
3.8200000000000003e+01 8.8393652706500236e-01 1.2591216169422559e-01
3.8300000000000004e+01 8.8416843318631666e-01 1.2574628325470566e-01
3.8400000000000006e+01 8.8439935528184566e-01 1.2558081110909861e-01
3.8500000000000000e+01 8.8462930003037543e-01 1.2541574374906123e-01
3.8600000000000001e+01 8.8485827404793760e-01 1.2525107967215637e-01
3.8700000000000003e+01 8.8508628388856148e-01 1.2508681738187269e-01
3.8800000000000004e+01 8.8531333604501428e-01 1.2492295538764314e-01
3.8900000000000006e+01 8.8553943694952975e-01 1.2475949220486160e-01
3.9000000000000000e+01 8.8576459297452903e-01 1.2459642635489859e-01
3.9100000000000001e+01 8.8598881043332667e-01 1.2443375636511489e-01
3.9200000000000003e+01 8.8621209558083225e-01 1.2427148076887455e-01
3.9300000000000004e+01 8.8643445461423520e-01 1.2410959810555584e-01
3.9400000000000006e+01 8.8665589367368636e-01 1.2394810692056150e-01
3.9500000000000000e+01 8.8687641884296531e-01 1.2378700576532729e-01
3.9600000000000001e+01 8.8709603615013966e-01 1.2362629319732975e-01
3.9700000000000003e+01 8.8731475156821615e-01 1.2346596778009207e-01
3.9800000000000004e+01 8.8753257101578031e-01 1.2330602808318979e-01
3.9900000000000006e+01 8.8774950035762823e-01 1.2314647268225475e-01
4.0000000000000000e+01 8.8796554540539030e-01 1.2298730015897809e-01
4.0100000000000001e+01 8.8818071191814396e-01 1.2282850910111190e-01
4.0200000000000003e+01 8.8839500560302065e-01 1.2267009810247087e-01
4.0300000000000004e+01 8.8860843211580109e-01 1.2251206576293142e-01
4.0400000000000006e+01 8.8882099706150508e-01 1.2235441068843135e-01
4.0500000000000000e+01 8.8903270599497153e-01 1.2219713149096782e-01
4.0600000000000001e+01 8.8924356442143149e-01 1.2204022678859429e-01
4.0700000000000003e+01 8.8945357779707090e-01 1.2188369520541714e-01
4.0800000000000004e+01 8.8966275152959007e-01 1.2172753537159110e-01
4.0900000000000006e+01 8.8987109097874928e-01 1.2157174592331386e-01
4.1000000000000000e+01 8.9007860145691320e-01 1.2141632550282007e-01
4.1100000000000001e+01 8.9028528822958308e-01 1.2126127275837446e-01
4.1200000000000003e+01 8.9049115651592403e-01 1.2110658634426427e-01
4.1300000000000004e+01 8.9069621148928524e-01 1.2095226492079084e-01
4.1400000000000006e+01 8.9090045827771092e-01 1.2079830715426088e-01
4.1500000000000000e+01 8.9110390196444711e-01 1.2064471171697654e-01
4.1600000000000001e+01 8.9130654758844030e-01 1.2049147728722533e-01
4.1700000000000003e+01 8.9150840014482802e-01 1.2033860254926906e-01
4.1800000000000004e+01 8.9170946458542577e-01 1.2018608619333222e-01
4.1900000000000006e+01 8.9190974581920435e-01 1.2003392691559034e-01
4.2000000000000000e+01 8.9210924871276409e-01 1.1988212341815685e-01
4.2100000000000001e+01 8.9230797809079854e-01 1.1973067440907026e-01
4.2200000000000003e+01 8.9250593873655570e-01 1.1957957860228005e-01
4.2300000000000004e+01 8.9270313539229207e-01 1.1942883471763265e-01
4.2400000000000006e+01 8.9289957275971887e-01 1.1927844148085687e-01
4.2500000000000000e+01 8.9309525550044488e-01 1.1912839762354863e-01
4.2600000000000001e+01 8.9329018823641204e-01 1.1897870188315507e-01
4.2700000000000003e+01 8.9348437555032556e-01 1.1882935300295901e-01
4.2800000000000004e+01 8.9367782198607770e-01 1.1868034973206197e-01
4.2900000000000006e+01 8.9387053204916833e-01 1.1853169082536776e-01
4.3000000000000000e+01 8.9406251020711669e-01 1.1838337504356464e-01
4.3100000000000001e+01 8.9425376088987019e-01 1.1823540115310824e-01
4.3200000000000003e+01 8.9444428849020685e-01 1.1808776792620312e-01
4.3300000000000004e+01 8.9463409736413302e-01 1.1794047414078498e-01
4.3400000000000006e+01 8.9482319183127534e-01 1.1779351858050140e-01
4.3500000000000000e+01 8.9501157617526839e-01 1.1764690003469315e-01
4.3600000000000001e+01 8.9519925464413641e-01 1.1750061729837473e-01
4.3700000000000003e+01 8.9538623145067042e-01 1.1735466917221508e-01
4.3800000000000004e+01 8.9557251077280209e-01 1.1720905446251763e-01
4.3900000000000006e+01 8.9575809675397000e-01 1.1706377198119994e-01
4.4000000000000000e+01 8.9594299350348217e-01 1.1691882054577335e-01
4.4100000000000001e+01 8.9612720509687649e-01 1.1677419897932273e-01
4.4200000000000003e+01 8.9631073557627183e-01 1.1662990611048532e-01
4.4300000000000004e+01 8.9649358895072007e-01 1.1648594077342957e-01
4.4400000000000006e+01 8.9667576919654901e-01 1.1634230180783404e-01
4.4500000000000000e+01 8.9685728025770284e-01 1.1619898805886593e-01
4.4600000000000001e+01 8.9703812604607935e-01 1.1605599837715917e-01
4.4700000000000003e+01 8.9721831044186207e-01 1.1591333161879268e-01
4.4800000000000004e+01 8.9739783729384592e-01 1.1577098664526864e-01
4.4900000000000006e+01 8.9757671041976350e-01 1.1562896232348943e-01
4.5000000000000000e+01 8.9775493360660330e-01 1.1548725752573648e-01
4.5100000000000001e+01 8.9793251061092505e-01 1.1534587112964666e-01
4.5200000000000003e+01 8.9810944515917313e-01 1.1520480201819031e-01
4.5300000000000004e+01 8.9828574094798186e-01 1.1506404907964798e-01
4.5400000000000006e+01 8.9846140164448118e-01 1.1492361120758816e-01
4.5500000000000000e+01 8.9863643088659761e-01 1.1478348730084374e-01
4.5600000000000001e+01 8.9881083228334879e-01 1.1464367626348898e-01
4.5700000000000003e+01 8.9898460941513769e-01 1.1450417700481680e-01
4.5800000000000004e+01 8.9915776583404128e-01 1.1436498843931443e-01
4.5900000000000006e+01 8.9933030506409717e-01 1.1422610948664132e-01
4.6000000000000000e+01 8.9950223060158430e-01 1.1408753907160456e-01
4.6100000000000001e+01 8.9967354591530369e-01 1.1394927612413590e-01
4.6200000000000003e+01 8.9984425444685245e-01 1.1381131957926795e-01
4.6300000000000004e+01 9.0001435961089626e-01 1.1367366837711099e-01
4.6400000000000006e+01 9.0018386479543810e-01 1.1353632146282815e-01
4.6500000000000000e+01 9.0035277336208386e-01 1.1339927778661303e-01
4.6600000000000001e+01 9.0052108864630465e-01 1.1326253630366456e-01
4.6700000000000003e+01 9.0068881395769562e-01 1.1312609597416430e-01
4.6800000000000004e+01 9.0085595258023266e-01 1.1298995576325160e-01
4.6900000000000006e+01 9.0102250777252402e-01 1.1285411464100027e-01
4.7000000000000000e+01 9.0118848276806207e-01 1.1271857158239461e-01
4.7100000000000001e+01 9.0135388077546941e-01 1.1258332556730505e-01
4.7200000000000003e+01 9.0151870497874176e-01 1.1244837558046483e-01
4.7300000000000004e+01 9.0168295853749125e-01 1.1231372061144532e-01
4.7400000000000006e+01 9.0184664458718211e-01 1.1217935965463235e-01
4.7500000000000000e+01 9.0200976623936902e-01 1.1204529170920270e-01
4.7600000000000001e+01 9.0217232658192703e-01 1.1191151577909902e-01
4.7700000000000003e+01 9.0233432867928243e-01 1.1177803087300711e-01
4.7800000000000004e+01 9.0249577557264116e-01 1.1164483600433113e-01
4.7900000000000006e+01 9.0265667028021102e-01 1.1151193019116981e-01
4.8000000000000000e+01 9.0281701579742590e-01 1.1137931245629276e-01
4.8100000000000001e+01 9.0297681509716232e-01 1.1124698182711645e-01
4.8200000000000003e+01 9.0313607112995942e-01 1.1111493733568018e-01
4.8300000000000004e+01 9.0329478682423070e-01 1.1098317801862266e-01
4.8400000000000006e+01 9.0345296508647643e-01 1.1085170291715758e-01
4.8500000000000000e+01 9.0361060880149269e-01 1.1072051107705047e-01
4.8600000000000001e+01 9.0376772083257928e-01 1.1058960154859442e-01
4.8700000000000003e+01 9.0392430402174284e-01 1.1045897338658671e-01
4.8800000000000004e+01 9.0408036118989921e-01 1.1032862565030543e-01
4.8900000000000006e+01 9.0423589513707403e-01 1.1019855740348483e-01
4.9000000000000000e+01 9.0439090864259930e-01 1.1006876771429321e-01
4.9100000000000001e+01 9.0454540446530840e-01 1.0993925565530814e-01
4.9200000000000003e+01 9.0469938534372996e-01 1.0981002030349386e-01
4.9300000000000004e+01 9.0485285399627879e-01 1.0968106074017731e-01
4.9400000000000006e+01 9.0500581312144257e-01 1.0955237605102527e-01
4.9500000000000000e+01 9.0515826539797040e-01 1.0942396532602079e-01
4.9600000000000001e+01 9.0531021348505636e-01 1.0929582765944011e-01
4.9700000000000003e+01 9.0546166002252126e-01 1.0916796214982954e-01
4.9800000000000004e+01 9.0561260763099349e-01 1.0904036789998205e-01
4.9900000000000006e+01 9.0576305891208708e-01 1.0891304401691487e-01
5.0000000000000000e+01 9.0591301644857758e-01 1.0878598961184595e-01


==> neural_bandit/information_C_03_band.dat <==
x y
0.0000000000000000e+00 1.9999999999999996e-01
1.0000000000000001e-01 2.0954277485450717e-01
2.0000000000000001e-01 2.1926247287112133e-01
3.0000000000000004e-01 2.2918457212102950e-01
4.0000000000000002e-01 2.3933789313636378e-01
5.0000000000000000e-01 2.4975394420375299e-01
6.0000000000000009e-01 2.6046625848971733e-01
7.0000000000000007e-01 2.7150960298489357e-01
8.0000000000000004e-01 2.8291892780132116e-01
9.0000000000000002e-01 2.9472792545828375e-01
1.0000000000000000e+00 3.0696708881349732e-01
1.1000000000000001e+00 3.1966120261341474e-01
1.2000000000000002e+00 3.3282628767468414e-01
1.3000000000000000e+00 3.4646614478207338e-01
1.4000000000000001e+00 3.6056881215963638e-01
1.5000000000000000e+00 3.7510342957908022e-01
1.6000000000000001e+00 3.9001814203081764e-01
1.7000000000000002e+00 4.0523970478871874e-01
1.8000000000000000e+00 4.2067530439497136e-01
1.9000000000000001e+00 4.3621676354503824e-01
2.0000000000000000e+00 4.5174681125836447e-01
2.1000000000000001e+00 4.6714661156320358e-01
2.2000000000000002e+00 4.8230342681932198e-01
2.3000000000000003e+00 4.9711726810898255e-01
2.4000000000000004e+00 5.1150566195431957e-01
2.5000000000000000e+00 5.2540612826413446e-01
2.6000000000000001e+00 5.3877644970338046e-01
2.7000000000000002e+00 5.5159317435886501e-01
2.8000000000000003e+00 5.6384896529070860e-01
2.9000000000000004e+00 5.7554940749034211e-01
3.0000000000000000e+00 5.8670976543150433e-01
3.1000000000000001e+00 5.9735202268740006e-01
3.2000000000000002e+00 6.0750238057284056e-01
3.3000000000000003e+00 6.1718927281595026e-01
3.4000000000000004e+00 6.2644187467857471e-01
3.5000000000000000e+00 6.3528904246353124e-01
3.6000000000000001e+00 6.4375860324464640e-01
3.7000000000000002e+00 6.5187691498770728e-01
3.8000000000000003e+00 6.5966862630742384e-01
3.9000000000000004e+00 6.6715657755397717e-01
4.0000000000000000e+00 6.7436179767065330e-01
4.1000000000000005e+00 6.8130356265800918e-01
4.2000000000000002e+00 6.8799949091662083e-01
4.2999999999999998e+00 6.9446565816045913e-01
4.4000000000000004e+00 7.0071672018649567e-01
4.5000000000000000e+00 7.0676603588609233e-01
4.6000000000000005e+00 7.1262578579454727e-01
4.7000000000000002e+00 7.1830708349198824e-01
4.8000000000000007e+00 7.2382007852731922e-01
4.9000000000000004e+00 7.2917405042051708e-01
5.0000000000000000e+00 7.3437749385245199e-01
5.1000000000000005e+00 7.3943819547626233e-01
5.2000000000000002e+00 7.4436330295723663e-01
5.3000000000000007e+00 7.4915938692175343e-01
5.4000000000000004e+00 7.5383249650672690e-01
5.5000000000000000e+00 7.5838820917503158e-01
5.6000000000000005e+00 7.6283167541572006e-01
5.7000000000000002e+00 7.6716765889183736e-01
5.8000000000000007e+00 7.7140057254003658e-01
5.9000000000000004e+00 7.7553451106913140e-01
6.0000000000000000e+00 7.7957328025162287e-01
6.1000000000000005e+00 7.8352042335409156e-01
6.2000000000000002e+00 7.8737924500965883e-01
6.3000000000000007e+00 7.9115283279830151e-01
6.4000000000000004e+00 7.9484407676836488e-01
6.5000000000000000e+00 7.9845568710465642e-01
6.6000000000000005e+00 8.0199021012448490e-01
6.7000000000000002e+00 8.0545004276242838e-01
6.8000000000000007e+00 8.0883744568694760e-01
6.9000000000000004e+00 8.1215455517678792e-01
7.0000000000000000e+00 8.1540339387201943e-01
7.1000000000000005e+00 8.1858588050320569e-01
7.2000000000000002e+00 8.2170383869230901e-01
7.3000000000000007e+00 8.2475900491024112e-01
7.4000000000000004e+00 8.2775303566829350e-01
7.5000000000000000e+00 8.3068751401384988e-01
7.6000000000000005e+00 8.3356395539465011e-01
7.7000000000000002e+00 8.3638381295034969e-01
7.8000000000000007e+00 8.3914848228510208e-01
7.9000000000000004e+00 8.4185930577031010e-01
8.0000000000000000e+00 8.4451757642250569e-01
8.0999999999999996e+00 8.4712454139746196e-01
8.2000000000000011e+00 8.4968140513809265e-01
8.3000000000000007e+00 8.5218933221041471e-01
8.4000000000000004e+00 8.5464944985883462e-01
8.5000000000000000e+00 8.5706285030920548e-01
8.5999999999999996e+00 8.5943059284553913e-01
8.7000000000000011e+00 8.6175370568385246e-01
8.8000000000000007e+00 8.6403318766444637e-01
8.9000000000000004e+00 8.6627000978187274e-01
9.0000000000000000e+00 8.6846511656999303e-01
9.0999999999999996e+00 8.7061942735781639e-01
9.2000000000000011e+00 8.7273383741023669e-01
9.3000000000000007e+00 8.7480921896635644e-01
9.4000000000000004e+00 8.7684642218677333e-01
9.5000000000000000e+00 8.7884627602001653e-01
9.6000000000000014e+00 8.8080958899723327e-01
9.7000000000000011e+00 8.8273714996324149e-01
9.8000000000000007e+00 8.8462972875118329e-01
9.9000000000000004e+00 8.8648807680719521e-01
1.0000000000000000e+01 8.8831292777080317e-01
1.0100000000000001e+01 8.9010499801608534e-01
1.0200000000000001e+01 8.9186498715806839e-01
1.0300000000000001e+01 8.9359357852829624e-01
1.0400000000000000e+01 8.9529143962304192e-01
1.0500000000000000e+01 8.9695922252721427e-01
1.0600000000000001e+01 8.9859756431664028e-01
1.0700000000000001e+01 9.0020708744107170e-01
1.0800000000000001e+01 9.0178840008997529e-01
1.0900000000000000e+01 9.0334209654289621e-01
1.1000000000000000e+01 9.0486875750596707e-01
1.1100000000000001e+01 9.0636895043592414e-01
1.1200000000000001e+01 9.0784322985281540e-01
1.1300000000000001e+01 9.0929213764243455e-01
1.1400000000000000e+01 9.1071620334936920e-01
1.1500000000000000e+01 9.1211594446143573e-01
1.1600000000000001e+01 9.1349186668617488e-01
1.1700000000000001e+01 9.1484446421997889e-01
1.1800000000000001e+01 9.1617422001035187e-01
1.1900000000000000e+01 9.1748160601173134e-01
1.2000000000000000e+01 9.1876708343524338e-01
1.2100000000000001e+01 9.2003110299271129e-01
1.2200000000000001e+01 9.2127410513518959e-01
1.2300000000000001e+01 9.2249652028626805e-01
1.2400000000000000e+01 9.2369876907034676e-01
1.2500000000000000e+01 9.2488126253606417e-01
1.2600000000000001e+01 9.2604440237503316e-01
1.2700000000000001e+01 9.2718858113602265e-01
1.2800000000000001e+01 9.2831418243470343e-01
1.2900000000000000e+01 9.2942158115906648e-01
1.3000000000000000e+01 9.3051114367060850e-01
1.3100000000000001e+01 9.3158322800136861e-01
1.3200000000000001e+01 9.3263818404689958e-01
1.3300000000000001e+01 9.3367635375523794e-01
1.3400000000000000e+01 9.3469807131194771e-01
1.3500000000000000e+01 9.3570366332129584e-01
1.3600000000000001e+01 9.3669344898361939e-01
1.3700000000000001e+01 9.3766774026894706e-01
1.3800000000000001e+01 9.3862684208692149e-01
1.3900000000000000e+01 9.3957105245308703e-01
1.4000000000000000e+01 9.4050066265158816e-01
1.4100000000000001e+01 9.4141595739433670e-01
1.4200000000000001e+01 9.4231721497669707e-01
1.4300000000000001e+01 9.4320470742974361e-01
1.4400000000000000e+01 9.4407870066914146e-01
1.4500000000000000e+01 9.4493945464070261e-01
1.4600000000000001e+01 9.4578722346267274e-01
1.4700000000000001e+01 9.4662225556479695e-01
1.4800000000000001e+01 9.4744479382422075e-01
1.4900000000000000e+01 9.4825507569827705e-01
1.5000000000000000e+01 9.4905333335421482e-01
1.5100000000000001e+01 9.4983979379592021e-01
1.5200000000000001e+01 9.5061467898768526e-01
1.5300000000000001e+01 9.5137820597507783e-01
1.5400000000000000e+01 9.5213058700296493e-01
1.5500000000000000e+01 9.5287202963074602e-01
1.5600000000000001e+01 9.5360273684484453e-01
1.5700000000000001e+01 9.5432290716851764e-01
1.5800000000000001e+01 9.5503273476903328e-01
1.5900000000000000e+01 9.5573240956226702e-01
1.6000000000000000e+01 9.5642211731477478e-01
1.6100000000000001e+01 9.5710203974339081e-01
1.6199999999999999e+01 9.5777235461240351e-01
1.6300000000000001e+01 9.5843323582836304e-01
1.6400000000000002e+01 9.5908485353256701e-01
1.6500000000000000e+01 9.5972737419128129e-01
1.6600000000000001e+01 9.6036096068373822e-01
1.6699999999999999e+01 9.6098577238797023e-01
1.6800000000000001e+01 9.6160196526451958e-01
1.6900000000000002e+01 9.6220969193807804e-01
1.7000000000000000e+01 9.6280910177710299e-01
1.7100000000000001e+01 9.6340034097145311e-01
1.7199999999999999e+01 9.6398355260809521e-01
1.7300000000000001e+01 9.6455887674492380e-01
1.7400000000000002e+01 9.6512645048274015e-01
1.7500000000000000e+01 9.6568640803543138e-01
1.7600000000000001e+01 9.6623888079839848e-01
1.7699999999999999e+01 9.6678399741527021e-01
1.7800000000000001e+01 9.6732188384294526e-01
1.7900000000000002e+01 9.6785266341500897e-01
1.8000000000000000e+01 9.6837645690355456e-01
1.8100000000000001e+01 9.6889338257945878e-01
1.8199999999999999e+01 9.6940355627114227e-01
1.8300000000000001e+01 9.6990709142185605e-01
1.8400000000000002e+01 9.7040409914553127e-01
1.8500000000000000e+01 9.7089468828122505e-01
1.8600000000000001e+01 9.7137896544620228e-01
1.8699999999999999e+01 9.7185703508768373e-01
1.8800000000000001e+01 9.7232899953329543e-01
1.8900000000000002e+01 9.7279495904025493e-01
1.9000000000000000e+01 9.7325501184332219e-01
1.9100000000000001e+01 9.7370925420154908e-01
1.9200000000000003e+01 9.7415778044385903e-01
1.9300000000000001e+01 9.7460068301348435e-01
1.9400000000000002e+01 9.7503805251129361e-01
1.9500000000000000e+01 9.7546997773803246e-01
1.9600000000000001e+01 9.7589654573551399e-01
1.9700000000000003e+01 9.7631784182677772e-01
1.9800000000000001e+01 9.7673394965524751e-01
1.9900000000000002e+01 9.7714495122291523e-01
2.0000000000000000e+01 9.7755092692757339e-01
2.0100000000000001e+01 9.7795195559912196e-01
2.0200000000000003e+01 9.7834811453497417e-01
2.0300000000000001e+01 9.7873947953458451e-01
2.0400000000000002e+01 9.7912612493311835e-01
2.0500000000000000e+01 9.7950812363429340e-01
2.0600000000000001e+01 9.7988554714240472e-01
2.0700000000000003e+01 9.8025846559356378e-01
2.0800000000000001e+01 9.8062694778616299e-01
2.0900000000000002e+01 9.8099106121059565e-01
2.1000000000000000e+01 9.8135087207824079e-01
2.1100000000000001e+01 9.8170644534973983e-01
2.1200000000000003e+01 9.8205784476257985e-01
2.1300000000000001e+01 9.8240513285800068e-01
2.1400000000000002e+01 9.8274837100724755e-01
2.1500000000000000e+01 9.8308761943718104e-01
2.1600000000000001e+01 9.8342293725526442e-01
2.1700000000000003e+01 9.8375438247394442e-01
2.1800000000000001e+01 9.8408201203444012e-01
2.1900000000000002e+01 9.8440588182995492e-01
2.2000000000000000e+01 9.8472604672832886e-01
2.2100000000000001e+01 9.8504256059414219e-01
2.2200000000000003e+01 9.8535547631028964e-01
2.2300000000000001e+01 9.8566484579903135e-01
2.2400000000000002e+01 9.8597072004254405e-01
2.2500000000000000e+01 9.8627314910297503e-01
2.2600000000000001e+01 9.8657218214201969e-01
2.2700000000000003e+01 9.8686786744003085e-01
2.2800000000000001e+01 9.8716025241467298e-01
2.2900000000000002e+01 9.8744938363913271e-01
2.3000000000000000e+01 9.8773530685989863e-01
2.3100000000000001e+01 9.8801806701411787e-01
2.3200000000000003e+01 9.8829770824654561e-01
2.3300000000000001e+01 9.8857427392609143e-01
2.3400000000000002e+01 9.8884780666198036e-01
2.3500000000000000e+01 9.8911834831952961e-01
2.3600000000000001e+01 9.8938594003556068e-01
2.3700000000000003e+01 9.8965062223344702e-01
2.3800000000000001e+01 9.8991243463781287e-01
2.3900000000000002e+01 9.9017141628888949e-01
2.4000000000000000e+01 9.9042760555653608e-01
2.4100000000000001e+01 9.9068104015393865e-01
2.4200000000000003e+01 9.9093175715098958e-01
2.4300000000000001e+01 9.9117979298735925e-01
2.4400000000000002e+01 9.9142518348526620e-01
2.4500000000000000e+01 9.9166796386195477e-01
2.4600000000000001e+01 9.9190816874188559e-01
2.4700000000000003e+01 9.9214583216864694e-01
2.4800000000000001e+01 9.9238098761659566e-01
2.4900000000000002e+01 9.9261366800223128e-01
2.5000000000000000e+01 9.9284390569531300e-01
2.5100000000000001e+01 9.9307173252972303e-01
2.5200000000000003e+01 9.9329717981408661e-01
2.5300000000000001e+01 9.9352027834214918e-01
2.5400000000000002e+01 9.9374105840292304e-01
2.5500000000000000e+01 9.9395954979060297e-01
2.5600000000000001e+01 9.9417578181426247e-01
2.5700000000000003e+01 9.9438978330733163e-01
2.5800000000000001e+01 9.9460158263686349e-01
2.5900000000000002e+01 9.9481120771259379e-01
2.6000000000000000e+01 9.9501868599580123e-01
2.6100000000000001e+01 9.9522404450797042e-01
2.6200000000000003e+01 9.9542730983926209e-01
2.6300000000000001e+01 9.9562850815679904e-01
2.6400000000000002e+01 9.9582766521276778e-01
2.6500000000000000e+01 9.9602480635234325e-01
2.6600000000000001e+01 9.9621995652144013e-01
2.6700000000000003e+01 9.9641314027429451e-01
2.6800000000000001e+01 9.9660438178088051e-01
2.6900000000000002e+01 9.9679370483416563e-01
2.7000000000000000e+01 9.9698113285720935e-01
2.7100000000000001e+01 9.9716668891010629e-01
2.7200000000000003e+01 9.9735039569678219e-01
2.7300000000000001e+01 9.9753227557164248e-01
2.7400000000000002e+01 9.9771235054607643e-01
2.7500000000000000e+01 9.9789064229482460e-01
2.7600000000000001e+01 9.9806717216220919e-01
2.7700000000000003e+01 9.9824196116823039e-01
2.7800000000000001e+01 9.9841503001453469e-01
2.7900000000000002e+01 9.9858639909025659e-01
2.8000000000000000e+01 9.9875608847773423e-01
2.8100000000000001e+01 9.9892411795810854e-01
2.8200000000000003e+01 9.9909050701680036e-01
2.8300000000000001e+01 9.9925527484887500e-01
2.8400000000000002e+01 9.9941844036429373e-01
2.8500000000000000e+01 9.9958002219305464e-01
2.8600000000000001e+01 9.9974003869022832e-01
2.8700000000000003e+01 9.9989850794088686e-01
2.8800000000000001e+01 1.0000554477649297e+00
2.8900000000000002e+01 1.0002108757218156e+00
2.9000000000000000e+01 1.0003648091151862e+00
2.9100000000000001e+01 1.0005172649974059e+00
2.9200000000000003e+01 1.0006682601740009e+00
2.9300000000000001e+01 1.0008178112080086e+00
2.9400000000000002e+01 1.0009659344242425e+00
2.9500000000000000e+01 1.0011126459134623e+00
2.9600000000000001e+01 1.0012579615364656e+00
2.9700000000000003e+01 1.0014018969280958e+00
2.9800000000000001e+01 1.0015444675011651e+00
2.9900000000000002e+01 1.0016856884503020e+00
3.0000000000000000e+01 1.0018255747557196e+00
3.0100000000000001e+01 1.0019641411869098e+00
3.0200000000000003e+01 1.0021014023062604e+00
3.0300000000000001e+01 1.0022373724726044e+00
3.0400000000000002e+01 1.0023720658446928e+00
3.0500000000000000e+01 1.0025054963846050e+00
3.0600000000000001e+01 1.0026376778610837e+00
3.0700000000000003e+01 1.0027686238528135e+00
3.0800000000000001e+01 1.0028983477516242e+00
3.0900000000000002e+01 1.0030268627656400e+00
3.1000000000000000e+01 1.0031541819223615e+00
3.1100000000000001e+01 1.0032803180716878e+00
3.1200000000000003e+01 1.0034052838888841e+00
3.1300000000000001e+01 1.0035290918774837e+00
3.1400000000000002e+01 1.0036517543721413e+00
3.1500000000000000e+01 1.0037732835414255e+00
3.1600000000000001e+01 1.0038936913905601e+00
3.1700000000000003e+01 1.0040129897641115e+00
3.1800000000000001e+01 1.0041311903486247e+00
3.1900000000000002e+01 1.0042483046752089e+00
3.2000000000000000e+01 1.0043643441220709e+00
3.2100000000000001e+01 1.0044793199170063e+00
3.2200000000000003e+01 1.0045932431398366e+00
3.2300000000000004e+01 1.0047061247248024e+00
3.2399999999999999e+01 1.0048179754629136e+00
3.2500000000000000e+01 1.0049288060042516e+00
3.2600000000000001e+01 1.0050386268602294e+00
3.2700000000000003e+01 1.0051474484058103e+00
3.2800000000000004e+01 1.0052552808816833e+00
3.2899999999999999e+01 1.0053621343963985e+00
3.3000000000000000e+01 1.0054680189284617e+00
3.3100000000000001e+01 1.0055729443283927e+00
3.3200000000000003e+01 1.0056769203207425e+00
3.3300000000000004e+01 1.0057799565060725e+00
3.3399999999999999e+01 1.0058820623629017e+00
3.3500000000000000e+01 1.0059832472496124e+00
3.3600000000000001e+01 1.0060835204063243e+00
3.3700000000000003e+01 1.0061828909567334e+00
3.3800000000000004e+01 1.0062813679099176e+00
3.3899999999999999e+01 1.0063789601621078e+00
3.4000000000000000e+01 1.0064756764984277e+00
3.4100000000000001e+01 1.0065715255946035e+00
3.4200000000000003e+01 1.0066665160186397e+00
3.4300000000000004e+01 1.0067606562324674e+00
3.4399999999999999e+01 1.0068539545935602e+00
3.4500000000000000e+01 1.0069464193565238e+00
3.4600000000000001e+01 1.0070380586746546e+00
3.4700000000000003e+01 1.0071288806014718e+00
3.4800000000000004e+01 1.0072188930922223e+00
3.4899999999999999e+01 1.0073081040053582e+00
3.5000000000000000e+01 1.0073965211039875e+00
3.5100000000000001e+01 1.0074841520573004e+00
3.5200000000000003e+01 1.0075710044419701e+00
3.5300000000000004e+01 1.0076570857435276e+00
3.5399999999999999e+01 1.0077424033577151e+00
3.5500000000000000e+01 1.0078269645918110e+00
3.5600000000000001e+01 1.0079107766659379e+00
3.5700000000000003e+01 1.0079938467143421e+00
3.5800000000000004e+01 1.0080761817866533e+00
3.5899999999999999e+01 1.0081577888491242e+00
3.6000000000000000e+01 1.0082386747858447e+00
3.6100000000000001e+01 1.0083188463999377e+00
3.6200000000000003e+01 1.0083983104147343e+00
3.6300000000000004e+01 1.0084770734749282e+00
3.6399999999999999e+01 1.0085551421477092e+00
3.6500000000000000e+01 1.0086325229238797e+00
3.6600000000000001e+01 1.0087092222189498e+00
3.6700000000000003e+01 1.0087852463742160e+00
3.6800000000000004e+01 1.0088606016578194e+00
3.6899999999999999e+01 1.0089352942657874e+00
3.7000000000000000e+01 1.0090093303230572e+00
3.7100000000000001e+01 1.0090827158844831e+00
3.7200000000000003e+01 1.0091554569358239e+00
3.7300000000000004e+01 1.0092275593947180e+00
3.7399999999999999e+01 1.0092990291116393e+00
3.7500000000000000e+01 1.0093698718708370e+00
3.7600000000000001e+01 1.0094400933912617e+00
3.7700000000000003e+01 1.0095096993274750e+00
3.7800000000000004e+01 1.0095786952705426e+00
3.7899999999999999e+01 1.0096470867489158e+00
3.8000000000000000e+01 1.0097148792292967e+00
3.8100000000000001e+01 1.0097820781174867e+00
3.8200000000000003e+01 1.0098486887592280e+00
3.8300000000000004e+01 1.0099147164410223e+00
3.8400000000000006e+01 1.0099801663909442e+00
3.8500000000000000e+01 1.0100450437794366e+00
3.8600000000000001e+01 1.0101093537200940e+00
3.8700000000000003e+01 1.0101731012704342e+00
3.8800000000000004e+01 1.0102362914326575e+00
3.8900000000000006e+01 1.0102989291543913e+00
3.9000000000000000e+01 1.0103610193294277e+00
3.9100000000000001e+01 1.0104225667984417e+00
3.9200000000000003e+01 1.0104835763497069e+00
3.9300000000000004e+01 1.0105440527197911e+00
3.9400000000000006e+01 1.0106040005942478e+00
3.9500000000000000e+01 1.0106634246082926e+00
3.9600000000000001e+01 1.0107223293474694e+00
3.9700000000000003e+01 1.0107807193483083e+00
3.9800000000000004e+01 1.0108385990989701e+00
3.9900000000000006e+01 1.0108959730398830e+00
4.0000000000000000e+01 1.0109528455643684e+00
4.0100000000000001e+01 1.0110092210192558e+00
4.0200000000000003e+01 1.0110651037054916e+00
4.0300000000000004e+01 1.0111204978787325e+00
4.0400000000000006e+01 1.0111754077499364e+00
4.0500000000000000e+01 1.0112298374859394e+00
4.0600000000000001e+01 1.0112837912100259e+00
4.0700000000000003e+01 1.0113372730024881e+00
4.0800000000000004e+01 1.0113902869011813e+00
4.0900000000000006e+01 1.0114428369020632e+00
4.1000000000000000e+01 1.0114949269597333e+00
4.1100000000000001e+01 1.0115465609879575e+00
4.1200000000000003e+01 1.0115977428601883e+00
4.1300000000000004e+01 1.0116484764100762e+00
4.1400000000000006e+01 1.0116987654319718e+00
4.1500000000000000e+01 1.0117486136814235e+00
4.1600000000000001e+01 1.0117980248756657e+00
4.1700000000000003e+01 1.0118470026940971e+00
4.1800000000000004e+01 1.0118955507787579e+00
4.1900000000000006e+01 1.0119436727347946e+00
4.2000000000000000e+01 1.0119913721309208e+00
4.2100000000000001e+01 1.0120386524998688e+00
4.2200000000000003e+01 1.0120855173388357e+00
4.2300000000000004e+01 1.0121319701099247e+00
4.2400000000000006e+01 1.0121780142405759e+00
4.2500000000000000e+01 1.0122236531239934e+00
4.2600000000000001e+01 1.0122688901195671e+00
4.2700000000000003e+01 1.0123137285532846e+00
4.2800000000000004e+01 1.0123581717181396e+00
4.2900000000000006e+01 1.0124022228745362e+00
4.3000000000000000e+01 1.0124458852506812e+00
4.3100000000000001e+01 1.0124891620429783e+00
4.3200000000000003e+01 1.0125320564164100e+00
4.3300000000000004e+01 1.0125745715049179e+00
4.3400000000000006e+01 1.0126167104117767e+00
4.3500000000000000e+01 1.0126584762099615e+00
4.3600000000000001e+01 1.0126998719425111e+00
4.3700000000000003e+01 1.0127409006228856e+00
4.3800000000000004e+01 1.0127815652353198e+00
4.3900000000000006e+01 1.0128218687351700e+00
4.4000000000000000e+01 1.0128618140492556e+00
4.4100000000000001e+01 1.0129014040761992e+00
4.4200000000000003e+01 1.0129406416867572e+00
4.4300000000000004e+01 1.0129795297241497e+00
4.4400000000000006e+01 1.0130180710043830e+00
4.4500000000000000e+01 1.0130562683165687e+00
4.4600000000000001e+01 1.0130941244232385e+00
4.4700000000000003e+01 1.0131316420606546e+00
4.4800000000000004e+01 1.0131688239391146e+00
4.4900000000000006e+01 1.0132056727432530e+00
4.5000000000000000e+01 1.0132421911323397e+00
4.5100000000000001e+01 1.0132783817405717e+00
4.5200000000000003e+01 1.0133142471773635e+00
4.5300000000000004e+01 1.0133497900276298e+00
4.5400000000000006e+01 1.0133850128520694e+00
4.5500000000000000e+01 1.0134199181874413e+00
4.5600000000000001e+01 1.0134545085468378e+00
4.5700000000000003e+01 1.0134887864199544e+00
4.5800000000000004e+01 1.0135227542733558e+00
4.5900000000000006e+01 1.0135564145507385e+00
4.6000000000000000e+01 1.0135897696731888e+00
4.6100000000000001e+01 1.0136228220394397e+00
4.6200000000000003e+01 1.0136555740261204e+00
4.6300000000000004e+01 1.0136880279880072e+00
4.6400000000000006e+01 1.0137201862582663e+00
4.6500000000000000e+01 1.0137520511486968e+00
4.6600000000000001e+01 1.0137836249499692e+00
4.6700000000000003e+01 1.0138149099318599e+00
4.6800000000000004e+01 1.0138459083434843e+00
4.6900000000000006e+01 1.0138766224135243e+00
4.7000000000000000e+01 1.0139070543504567e+00
4.7100000000000001e+01 1.0139372063427745e+00
4.7200000000000003e+01 1.0139670805592065e+00
4.7300000000000004e+01 1.0139966791489365e+00
4.7400000000000006e+01 1.0140260042418145e+00
4.7500000000000000e+01 1.0140550579485716e+00
4.7600000000000001e+01 1.0140838423610261e+00
4.7700000000000003e+01 1.0141123595522896e+00
4.7800000000000004e+01 1.0141406115769722e+00
4.7900000000000006e+01 1.0141686004713808e+00
4.8000000000000000e+01 1.0141963282537187e+00
4.8100000000000001e+01 1.0142237969242789e+00
4.8200000000000003e+01 1.0142510084656395e+00
4.8300000000000004e+01 1.0142779648428533e+00
4.8400000000000006e+01 1.0143046680036341e+00
4.8500000000000000e+01 1.0143311198785432e+00
4.8600000000000001e+01 1.0143573223811737e+00
4.8700000000000003e+01 1.0143832774083295e+00
4.8800000000000004e+01 1.0144089868402046e+00
4.8900000000000006e+01 1.0144344525405589e+00
4.9000000000000000e+01 1.0144596763568925e+00
4.9100000000000001e+01 1.0144846601206166e+00
4.9200000000000003e+01 1.0145094056472239e+00
4.9300000000000004e+01 1.0145339147364560e+00
4.9400000000000006e+01 1.0145581891724678e+00
4.9500000000000000e+01 1.0145822307239911e+00
4.9600000000000001e+01 1.0146060411444964e+00
4.9700000000000003e+01 1.0146296221723508e+00
4.9800000000000004e+01 1.0146529755309754e+00
4.9900000000000006e+01 1.0146761029290019e+00
5.0000000000000000e+01 1.0146990060604235e+00
5.0000000000000000e+01 7.9712702683673164e-01
4.9900000000000006e+01 7.9685001489517227e-01
4.9800000000000004e+01 7.9657223973101143e-01
4.9700000000000003e+01 7.9629369787269177e-01
4.9600000000000001e+01 7.9601438582561623e-01
4.9500000000000000e+01 7.9573430007194956e-01
4.9400000000000006e+01 7.9545343707041727e-01
4.9300000000000004e+01 7.9517179325610154e-01
4.9200000000000003e+01 7.9488936504023611e-01
4.9100000000000001e+01 7.9460614881000025e-01
4.9000000000000000e+01 7.9432214092830611e-01
4.8900000000000006e+01 7.9403733773358920e-01
4.8800000000000004e+01 7.9375173553959377e-01
4.8700000000000003e+01 7.9346533063515612e-01
4.8600000000000001e+01 7.9317811928398485e-01
4.8500000000000000e+01 7.9289009772444219e-01
4.8400000000000006e+01 7.9260126216931881e-01
4.8300000000000004e+01 7.9231160880560803e-01
4.8200000000000003e+01 7.9202113379427930e-01
4.8100000000000001e+01 7.9172983327004587e-01
4.8000000000000000e+01 7.9143770334113317e-01
4.7900000000000006e+01 7.9114474008904123e-01
4.7800000000000004e+01 7.9085093956830999e-01
4.7700000000000003e+01 7.9055629780627534e-01
4.7600000000000001e+01 7.9026081080282795e-01
4.7500000000000000e+01 7.8996447453016627e-01
4.7400000000000006e+01 7.8966728493254978e-01
4.7300000000000004e+01 7.8936923792604596e-01
4.7200000000000003e+01 7.8907032939827693e-01
4.7100000000000001e+01 7.8877055520816430e-01
4.7000000000000000e+01 7.8846991118566745e-01
4.6900000000000006e+01 7.8816839313152376e-01
4.6800000000000004e+01 7.8786599681698100e-01
4.6700000000000003e+01 7.8756271798353128e-01
4.6600000000000001e+01 7.8725855234264008e-01
4.6500000000000000e+01 7.8695349557547079e-01
4.6400000000000006e+01 7.8664754333261000e-01
4.6300000000000004e+01 7.8634069123378525e-01
4.6200000000000003e+01 7.8603293486758452e-01
4.6100000000000001e+01 7.8572426979116783e-01
4.6000000000000000e+01 7.8541469152997978e-01
4.5900000000000006e+01 7.8510419557745581e-01
4.5800000000000004e+01 7.8479277739472686e-01
4.5700000000000003e+01 7.8448043241032095e-01
4.5600000000000001e+01 7.8416715601985976e-01
4.5500000000000000e+01 7.8385294358575386e-01
4.5400000000000006e+01 7.8353779043689298e-01
4.5300000000000004e+01 7.8322169186833390e-01
4.5200000000000003e+01 7.8290464314098285e-01
4.5100000000000001e+01 7.8258663948127838e-01
4.5000000000000000e+01 7.8226767608086678e-01
4.4900000000000006e+01 7.8194774809627410e-01
4.4800000000000004e+01 7.8162685064857729e-01
4.4700000000000003e+01 7.8130497882306937e-01
4.4600000000000001e+01 7.8098212766892017e-01
4.4500000000000000e+01 7.8065829219883687e-01
4.4400000000000006e+01 7.8033346738871501e-01
4.4300000000000004e+01 7.8000764817729051e-01
4.4200000000000003e+01 7.7968082946578654e-01
4.4100000000000001e+01 7.7935300611755376e-01
4.4000000000000000e+01 7.7902417295770876e-01
4.3900000000000006e+01 7.7869432477277001e-01
4.3800000000000004e+01 7.7836345631028447e-01
4.3700000000000003e+01 7.7803156227845538e-01
4.3600000000000001e+01 7.7769863734576172e-01
4.3500000000000000e+01 7.7736467614057525e-01
4.3400000000000006e+01 7.7702967325077399e-01
4.3300000000000004e+01 7.7669362322334801e-01
4.3200000000000003e+01 7.7635652056400373e-01
4.3100000000000001e+01 7.7601835973676192e-01
4.3000000000000000e+01 7.7567913516355202e-01
4.2900000000000006e+01 7.7533884122380059e-01
4.2800000000000004e+01 7.7499747225401572e-01
4.2700000000000003e+01 7.7465502254736651e-01
4.2600000000000001e+01 7.7431148635325697e-01
4.2500000000000000e+01 7.7396685787689623e-01
4.2400000000000006e+01 7.7362113127886201e-01
4.2300000000000004e+01 7.7327430067465941e-01
4.2200000000000003e+01 7.7292636013427563e-01
4.2100000000000001e+01 7.7257730368172828e-01
4.2000000000000000e+01 7.7222712529460724e-01
4.1900000000000006e+01 7.7187581890361401e-01
4.1800000000000004e+01 7.7152337839209351e-01
4.1700000000000003e+01 7.7116979759555893e-01
4.1600000000000001e+01 7.7081507030121499e-01
4.1500000000000000e+01 7.7045919024747056e-01
4.1400000000000006e+01 7.7010215112345004e-01
4.1300000000000004e+01 7.6974394656849443e-01
4.1200000000000003e+01 7.6938457017165973e-01
4.1100000000000001e+01 7.6902401547120858e-01
4.1000000000000000e+01 7.6866227595409309e-01
4.0900000000000006e+01 7.6829934505543540e-01
4.0800000000000004e+01 7.6793521615799898e-01
4.0700000000000003e+01 7.6756988259165371e-01
4.0600000000000001e+01 7.6720333763283721e-01
4.0500000000000000e+01 7.6683557450400375e-01
4.0400000000000006e+01 7.6646658637307374e-01
4.0300000000000004e+01 7.6609636635286971e-01
4.0200000000000003e+01 7.6572490750054978e-01
4.0100000000000001e+01 7.6535220281703209e-01
4.0000000000000000e+01 7.6497824524641223e-01
3.9900000000000006e+01 7.6460302767537347e-01
3.9800000000000004e+01 7.6422654293259051e-01
3.9700000000000003e+01 7.6384878378812404e-01
3.9600000000000001e+01 7.6346974295280989e-01
3.9500000000000000e+01 7.6308941307763800e-01
3.9400000000000006e+01 7.6270778675312489e-01
3.9300000000000004e+01 7.6232485650867932e-01
3.9200000000000003e+01 7.6194061481195774e-01
3.9100000000000001e+01 7.6155505406821178e-01
3.9000000000000000e+01 7.6116816661963038e-01
3.8900000000000006e+01 7.6077994474466815e-01
3.8800000000000004e+01 7.6039038065737108e-01
3.8700000000000003e+01 7.5999946650668881e-01
3.8600000000000001e+01 7.5960719437578117e-01
3.8500000000000000e+01 7.5921355628131426e-01
3.8400000000000006e+01 7.5881854417274708e-01
3.8300000000000004e+01 7.5842214993161106e-01
3.8200000000000003e+01 7.5802436537077678e-01
3.8100000000000001e+01 7.5762518223371489e-01
3.8000000000000000e+01 7.5722459219374516e-01
3.7899999999999999e+01 7.5682258685327486e-01
3.7800000000000004e+01 7.5641915774303170e-01
3.7700000000000003e+01 7.5601429632127881e-01
3.7600000000000001e+01 7.5560799397302736e-01
3.7500000000000000e+01 7.5520024200923586e-01
3.7399999999999999e+01 7.5479103166599504e-01
3.7300000000000004e+01 7.5438035410370818e-01
3.7200000000000003e+01 7.5396820040625645e-01
3.7100000000000001e+01 7.5355456158015477e-01
3.7000000000000000e+01 7.5313942855369487e-01
3.6899999999999999e+01 7.5272279217607907e-01
3.6800000000000004e+01 7.5230464321654011e-01
3.6700000000000003e+01 7.5188497236345087e-01
3.6600000000000001e+01 7.5146377022342103e-01
3.6500000000000000e+01 7.5104102732038158e-01
3.6399999999999999e+01 7.5061673409465712e-01
3.6300000000000004e+01 7.5019088090202579e-01
3.6200000000000003e+01 7.4976345801276589e-01
3.6100000000000001e+01 7.4933445561068934e-01
3.6000000000000000e+01 7.4890386379216167e-01
3.5899999999999999e+01 7.4847167256510971e-01
3.5800000000000004e+01 7.4803787184801462e-01
3.5700000000000003e+01 7.4760245146889071e-01
3.5600000000000001e+01 7.4716540116424957e-01
3.5500000000000000e+01 7.4672671057805295e-01
3.5399999999999999e+01 7.4628636926064651e-01
3.5300000000000004e+01 7.4584436666768117e-01
3.5200000000000003e+01 7.4540069215901994e-01
3.5100000000000001e+01 7.4495533499762667e-01
3.5000000000000000e+01 7.4450828434844230e-01
3.4899999999999999e+01 7.4405952927724228e-01
3.4800000000000004e+01 7.4360905874948025e-01
3.4700000000000003e+01 7.4315686162911221e-01
3.4600000000000001e+01 7.4270292667740767e-01
3.4500000000000000e+01 7.4224724255173991e-01
3.4399999999999999e+01 7.4178979780436227e-01
3.4300000000000004e+01 7.4133058088116377e-01
3.4200000000000003e+01 7.4086958012040816e-01
3.4100000000000001e+01 7.4040678375145608e-01
3.4000000000000000e+01 7.3994217989346467e-01
3.3899999999999999e+01 7.3947575655407261e-01
3.3800000000000004e+01 7.3900750162806272e-01
3.3700000000000003e+01 7.3853740289600656e-01
3.3600000000000001e+01 7.3806544802288787e-01
3.3500000000000000e+01 7.3759162455670646e-01
3.3399999999999999e+01 7.3711591992706171e-01
3.3300000000000004e+01 7.3663832144371355e-01
3.3200000000000003e+01 7.3615881629512370e-01
3.3100000000000001e+01 7.3567739154697243e-01
3.3000000000000000e+01 7.3519403414065687e-01
3.2899999999999999e+01 7.3470873089176314e-01
3.2800000000000004e+01 7.3422146848851622e-01
3.2700000000000003e+01 7.3373223349020866e-01
3.2600000000000001e+01 7.3324101232560179e-01
3.2500000000000000e+01 7.3274779129130352e-01
3.2399999999999999e+01 7.3225255655012411e-01
3.2300000000000004e+01 7.3175529412940210e-01
3.2200000000000003e+01 7.3125598991930807e-01
3.2100000000000001e+01 7.3075462967111893e-01
3.2000000000000000e+01 7.3025119899546964e-01
3.1900000000000002e+01 7.2974568336057277e-01
3.1800000000000001e+01 7.2923806809041225e-01
3.1700000000000003e+01 7.2872833836291173e-01
3.1600000000000001e+01 7.2821647920806765e-01
3.1500000000000000e+01 7.2770247550605816e-01
3.1400000000000002e+01 7.2718631198532047e-01
3.1300000000000001e+01 7.2666797322059618e-01
3.1200000000000003e+01 7.2614744363094630e-01
3.1100000000000001e+01 7.2562470747773533e-01
3.1000000000000000e+01 7.2509974886258044e-01
3.0900000000000002e+01 7.2457255172527046e-01
3.0800000000000001e+01 7.2404309984164783e-01
3.0700000000000003e+01 7.2351137682145916e-01
3.0600000000000001e+01 7.2297736610616792e-01
3.0500000000000000e+01 7.2244105096673328e-01
3.0400000000000002e+01 7.2190241450134973e-01
3.0300000000000001e+01 7.2136143963315369e-01
3.0200000000000003e+01 7.2081810910788569e-01
3.0100000000000001e+01 7.2027240549152016e-01
3.0000000000000000e+01 7.1972431116785029e-01
2.9900000000000002e+01 7.1917380833603572e-01
2.9800000000000001e+01 7.1862087900810567e-01
2.9700000000000003e+01 7.1806550500642419e-01
2.9600000000000001e+01 7.1750766796110677e-01
2.9500000000000000e+01 7.1694734930739723e-01
2.9400000000000002e+01 7.1638453028299742e-01
2.9300000000000001e+01 7.1581919192535148e-01
2.9200000000000003e+01 7.1525131506888362e-01
2.9100000000000001e+01 7.1468088034218535e-01
2.9000000000000000e+01 7.1410786816515892e-01
2.8900000000000002e+01 7.1353225874610426e-01
2.8800000000000001e+01 7.1295403207875940e-01
2.8700000000000003e+01 7.1237316793928751e-01
2.8600000000000001e+01 7.1178964588320792e-01
2.8500000000000000e+01 7.1120344524227730e-01
2.8400000000000002e+01 7.1061454512130939e-01
2.8300000000000001e+01 7.1002292439494274e-01
2.8200000000000003e+01 7.0942856170434720e-01
2.8100000000000001e+01 7.0883143545387028e-01
2.8000000000000000e+01 7.0823152380762511e-01
2.7900000000000002e+01 7.0762880468601352e-01
2.7800000000000001e+01 7.0702325576218539e-01
2.7700000000000003e+01 7.0641485445843577e-01
2.7600000000000001e+01 7.0580357794253024e-01
2.7500000000000000e+01 7.0518940312396627e-01
2.7400000000000002e+01 7.0457230665016224e-01
2.7300000000000001e+01 7.0395226490257579e-01
2.7200000000000003e+01 7.0332925399274893e-01
2.7100000000000001e+01 7.0270324975827791e-01
2.7000000000000000e+01 7.0207422775870598e-01
2.6900000000000002e+01 7.0144216327133824e-01
2.6800000000000001e+01 7.0080703128697741e-01
2.6700000000000003e+01 7.0016880650557300e-01
2.6600000000000001e+01 6.9952746333179128e-01
2.6500000000000000e+01 6.9888297587049608e-01
2.6400000000000002e+01 6.9823531792214077e-01
2.6300000000000001e+01 6.9758446297807097e-01
2.6200000000000003e+01 6.9693038421573505e-01
2.6100000000000001e+01 6.9627305449379640e-01
2.6000000000000000e+01 6.9561244634715180e-01
2.5900000000000002e+01 6.9494853198184792e-01
2.5800000000000001e+01 6.9428128326989680e-01
2.5700000000000003e+01 6.9361067174398428e-01
2.5600000000000001e+01 6.9293666859207348e-01
2.5500000000000000e+01 6.9225924465189659e-01
2.5400000000000002e+01 6.9157837040533254e-01
2.5300000000000001e+01 6.9089401597267208e-01
2.5200000000000003e+01 6.9020615110676098e-01
2.5100000000000001e+01 6.8951474518702127e-01
2.5000000000000000e+01 6.8881976721335125e-01
2.4900000000000002e+01 6.8812118579989034e-01
2.4800000000000001e+01 6.8741896916866008e-01
2.4700000000000003e+01 6.8671308514306406e-01
2.4600000000000001e+01 6.8600350114125175e-01
2.4500000000000000e+01 6.8529018416934062e-01
2.4400000000000002e+01 6.8457310081448941e-01
2.4300000000000001e+01 6.8385221723782597e-01
2.4200000000000003e+01 6.8312749916721593e-01
2.4100000000000001e+01 6.8239891188987822e-01
2.4000000000000000e+01 6.8166642024483448e-01
2.3900000000000002e+01 6.8092998861519427e-01
2.3800000000000001e+01 6.8018958092026771e-01
2.3700000000000003e+01 6.7944516060750326e-01
2.3600000000000001e+01 6.7869669064424354e-01
2.3500000000000000e+01 6.7794413350929794e-01
2.3400000000000002e+01 6.7718745118432078e-01
2.3300000000000001e+01 6.7642660514499697e-01
2.3200000000000003e+01 6.7566155635202563e-01
2.3100000000000001e+01 6.7489226524189405e-01
2.3000000000000000e+01 6.7411869171744199e-01
2.2900000000000002e+01 6.7334079513820511e-01
2.2800000000000001e+01 6.7255853431053558e-01
2.2700000000000003e+01 6.7177186747748818e-01
2.2600000000000001e+01 6.7098075230847143e-01
2.2500000000000000e+01 6.7018514588865252e-01
2.2400000000000002e+01 6.6938500470811158e-01
2.2300000000000001e+01 6.6858028465073471e-01
2.2200000000000003e+01 6.6777094098284451e-01
2.2100000000000001e+01 6.6695692834155262e-01
2.2000000000000000e+01 6.6613820072283370e-01
2.1900000000000002e+01 6.6531471146930576e-01
2.1800000000000001e+01 6.6448641325771496e-01
2.1700000000000003e+01 6.6365325808611153e-01
2.1600000000000001e+01 6.6281519726070870e-01
2.1500000000000000e+01 6.6197218138241742e-01
2.1400000000000002e+01 6.6112416033304400e-01
2.1300000000000001e+01 6.6027108326114481e-01
2.1200000000000003e+01 6.5941289856752161e-01
2.1100000000000001e+01 6.5854955389035508e-01
2.1000000000000000e+01 6.5768099608995823e-01
2.0900000000000002e+01 6.5680717123314225e-01
2.0800000000000001e+01 6.5592802457718224e-01
2.0700000000000003e+01 6.5504350055337168e-01
2.0600000000000001e+01 6.5415354275014981e-01
2.0500000000000000e+01 6.5325809389579537e-01
2.0400000000000002e+01 6.5235709584066470e-01
2.0300000000000001e+01 6.5145048953897189e-01
2.0200000000000003e+01 6.5053821503008225e-01
2.0100000000000001e+01 6.4962021141932091e-01
2.0000000000000000e+01 6.4869641685826596e-01
1.9900000000000002e+01 6.4776676852452286e-01
1.9800000000000001e+01 6.4683120260095628e-01
1.9700000000000003e+01 6.4588965425436595e-01
1.9600000000000001e+01 6.4494205761358847e-01
1.9500000000000000e+01 6.4398834574700881e-01
1.9400000000000002e+01 6.4302845063946057e-01
1.9300000000000001e+01 6.4206230316849822e-01
1.9200000000000003e+01 6.4108983308002387e-01
1.9100000000000001e+01 6.4011096896323938e-01
1.9000000000000000e+01 6.3912563822491830e-01
1.8900000000000002e+01 6.3813376706296077e-01
1.8800000000000001e+01 6.3713528043921952e-01
1.8699999999999999e+01 6.3613010205156983e-01
1.8600000000000001e+01 6.3511815430520147e-01
1.8500000000000000e+01 6.3409935828310915e-01
1.8400000000000002e+01 6.3307363371575243e-01
1.8300000000000001e+01 6.3204089894986681e-01
1.8199999999999999e+01 6.3100107091639224e-01
1.8100000000000001e+01 6.2995406509749485e-01
1.8000000000000000e+01 6.2889979549265640e-01
1.7900000000000002e+01 6.2783817458379743e-01
1.7800000000000001e+01 6.2676911329940921e-01
1.7699999999999999e+01 6.2569252097766015e-01
1.7600000000000001e+01 6.2460830532844669e-01
1.7500000000000000e+01 6.2351637239436031e-01
1.7400000000000002e+01 6.2241662651052843e-01
1.7300000000000001e+01 6.2130897026330412e-01
1.7199999999999999e+01 6.2019330444776555e-01
1.7100000000000001e+01 6.1906952802398796e-01
1.7000000000000000e+01 6.1793753807205731e-01
1.6900000000000002e+01 6.1679722974577844e-01
1.6800000000000001e+01 6.1564849622504858e-01
1.6699999999999999e+01 6.1449122866685157e-01
1.6600000000000001e+01 6.1332531615483332e-01
1.6500000000000000e+01 6.1215064564741861e-01
1.6400000000000002e+01 6.1096710192442327e-01
1.6300000000000001e+01 6.0977456753212633e-01
1.6199999999999999e+01 6.0857292272675001e-01
1.6100000000000001e+01 6.0736204541630900e-01
1.6000000000000000e+01 6.0614181110078091e-01
1.5900000000000000e+01 6.0491209281055536e-01
1.5800000000000001e+01 6.0367276104310985e-01
1.5700000000000001e+01 6.0242368369787302e-01
1.5600000000000001e+01 6.0116472600922299e-01
1.5500000000000000e+01 5.9989575047757304e-01
1.5400000000000000e+01 5.9861661679850131e-01
1.5300000000000001e+01 5.9732718178987410e-01
1.5200000000000001e+01 5.9602729931691290e-01
1.5100000000000001e+01 5.9471682021516581e-01
1.5000000000000000e+01 5.9339559221132632e-01
1.4900000000000000e+01 5.9206345984186370e-01
1.4800000000000001e+01 5.9072026436941205e-01
1.4700000000000001e+01 5.8936584369687894e-01
1.4600000000000001e+01 5.8800003227923248e-01
1.4500000000000000e+01 5.8662266103292171e-01
1.4400000000000000e+01 5.8523355724289738e-01
1.4300000000000001e+01 5.8383254446719768e-01
1.4200000000000001e+01 5.8241944243906441e-01
1.4100000000000001e+01 5.8099406696656575e-01
1.4000000000000000e+01 5.7955622982969968e-01
1.3900000000000000e+01 5.7810573867496051e-01
1.3800000000000001e+01 5.7664239690735730e-01
1.3700000000000001e+01 5.7516600357987779e-01
1.3600000000000001e+01 5.7367635328040079e-01
1.3500000000000000e+01 5.7217323601606607e-01
1.3400000000000000e+01 5.7065643709512437e-01
1.3300000000000001e+01 5.6912573700630009e-01
1.3200000000000001e+01 5.6758091129570531e-01
1.3100000000000001e+01 5.6602173044137183e-01
1.3000000000000000e+01 5.6444795972546602e-01
1.2900000000000000e+01 5.6285935910428497e-01
1.2800000000000001e+01 5.6125568307613971e-01
1.2700000000000001e+01 5.5963668054725957e-01
1.2600000000000001e+01 5.5800209469587481e-01
1.2500000000000000e+01 5.5635166283466198e-01
1.2400000000000000e+01 5.5468511627175976e-01
1.2300000000000001e+01 5.5300218017061020e-01
1.2200000000000001e+01 5.5130257340890254e-01
1.2100000000000001e+01 5.4958600843694416e-01
1.2000000000000000e+01 5.4785219113582995e-01
1.1900000000000000e+01 5.4610082067582677e-01
1.1800000000000001e+01 5.4433158937544379e-01
1.1700000000000001e+01 5.4254418256172787e-01
1.1600000000000001e+01 5.4073827843237887e-01
1.1500000000000000e+01 5.3891354792035751e-01
1.1400000000000000e+01 5.3706965456174505e-01
1.1300000000000001e+01 5.3520625436768832e-01
1.1200000000000001e+01 5.3332299570137542e-01
1.1100000000000001e+01 5.3141951916108121e-01
1.1000000000000000e+01 5.2949545747044735e-01
1.0900000000000000e+01 5.2755043537728241e-01
1.0800000000000001e+01 5.2558406956230674e-01
1.0700000000000001e+01 5.2359596855942248e-01
1.0600000000000001e+01 5.2158573268925135e-01
1.0500000000000000e+01 5.1955295400785628e-01
1.0400000000000000e+01 5.1749721627277256e-01
1.0300000000000001e+01 5.1541809492866464e-01
1.0200000000000001e+01 5.1331515711517639e-01
1.0100000000000001e+01 5.1118796169977210e-01
1.0000000000000000e+01 5.0903605933863927e-01
9.9000000000000004e+00 5.0685899256901368e-01
9.8000000000000007e+00 5.0465629593659611e-01
9.7000000000000011e+00 5.0242749616205207e-01
9.6000000000000014e+00 5.0017211235095826e-01
9.5000000000000000e+00 4.9788965625191850e-01
9.4000000000000004e+00 4.9557963256799131e-01
9.3000000000000007e+00 4.9324153932698167e-01
9.2000000000000011e+00 4.9087486831661975e-01
9.0999999999999996e+00 4.8847910559110785e-01
9.0000000000000000e+00 4.8605373205602936e-01
8.9000000000000004e+00 4.8359822413912745e-01
8.8000000000000007e+00 4.8111205455501327e-01
8.7000000000000011e+00 4.7859469317242165e-01
8.5999999999999996e+00 4.7604560799321816e-01
8.5000000000000000e+00 4.7346426625295912e-01
8.4000000000000004e+00 4.7085013565341810e-01
8.3000000000000007e+00 4.6820268573810930e-01
8.2000000000000011e+00 4.6552138942247334e-01
8.0999999999999996e+00 4.6280572469101172e-01
8.0000000000000000e+00 4.6005517647429883e-01
7.9000000000000004e+00 4.5726923871941799e-01
7.8000000000000007e+00 4.5444741666800387e-01
7.7000000000000002e+00 4.5158922935668666e-01
7.6000000000000005e+00 4.4869421235536194e-01
7.5000000000000000e+00 4.4576192075933213e-01
7.4000000000000004e+00 4.4279193245200388e-01
7.3000000000000007e+00 4.3978385165549860e-01
7.2000000000000002e+00 4.3673731278725314e-01
7.1000000000000005e+00 4.3365198464149268e-01
7.0000000000000000e+00 4.3052757491539062e-01
6.9000000000000004e+00 4.2736383510084552e-01
6.8000000000000007e+00 4.2416056576417677e-01
6.7000000000000002e+00 4.2091762223776541e-01
6.6000000000000005e+00 4.1763492074985775e-01
6.5000000000000000e+00 4.1431244502154985e-01
6.4000000000000004e+00 4.1095025336357555e-01
6.3000000000000007e+00 4.0754848631010682e-01
6.2000000000000002e+00 4.0410737483264203e-01
6.1000000000000005e+00 4.0062724918446002e-01
6.0000000000000000e+00 3.9710854843542515e-01
5.9000000000000004e+00 3.9355183076852263e-01
5.8000000000000007e+00 3.8995778462380781e-01
5.7000000000000002e+00 3.8632724079295222e-01
5.6000000000000005e+00 3.8266118558873136e-01
5.5000000000000000e+00 3.7896077523910932e-01
5.4000000000000004e+00 3.7522735168546961e-01
5.3000000000000007e+00 3.7146245999927618e-01
5.2000000000000002e+00 3.6766786767115056e-01
5.1000000000000005e+00 3.6384558607061490e-01
5.0000000000000000e+00 3.5999789442270058e-01
4.9000000000000004e+00 3.5612736669723127e-01
4.8000000000000007e+00 3.5223690185460388e-01
4.7000000000000002e+00 3.4832975793259413e-01
4.6000000000000005e+00 3.4440959048372122e-01
4.5000000000000000e+00 3.4048049586876011e-01
4.4000000000000004e+00 3.3654705986000294e-01
4.2999999999999998e+00 3.3261441188034985e-01
4.2000000000000002e+00 3.2868828496153613e-01
4.1000000000000005e+00 3.2477508109380937e-01
4.0000000000000000e+00 3.2088194098569167e-01
3.9000000000000004e+00 3.1701681626077294e-01
3.8000000000000003e+00 3.1318854066740026e-01
3.7000000000000002e+00 3.0940689481626193e-01
3.6000000000000001e+00 3.0568265613274470e-01
3.5000000000000000e+00 3.0202762194940203e-01
3.4000000000000004e+00 2.9845458887189130e-01
3.3000000000000003e+00 2.9497726576425382e-01
3.2000000000000002e+00 2.9161009123036252e-01
3.1000000000000001e+00 2.8836792015939572e-01
3.0000000000000000e+00 2.8526553932525212e-01
2.9000000000000004e+00 2.8231697189673144e-01
2.8000000000000003e+00 2.7953453891026375e-01
2.7000000000000002e+00 2.7692766724778262e-01
2.6000000000000001e+00 2.7450147325667146e-01
2.5000000000000000e+00 2.7225521129033337e-01
2.4000000000000004e+00 2.7018075338206815e-01
2.3000000000000003e+00 2.6826134581419331e-01
2.2000000000000002e+00 2.6647094415995692e-01
2.1000000000000001e+00 2.6477442532101580e-01
2.0000000000000000e+00 2.6312888333757978e-01
1.9000000000000001e+00 2.6148602937655196e-01
1.8000000000000000e+00 2.5979547097293398e-01
1.7000000000000002e+00 2.5800841556635035e-01
1.6000000000000001e+00 2.5608121442874532e-01
1.5000000000000000e+00 2.5397818976509107e-01
1.4000000000000001e+00 2.5167336276043833e-01
1.3000000000000000e+00 2.4915095767729209e-01
1.2000000000000002e+00 2.4640480687086241e-01
1.1000000000000001e+00 2.4343695328413070e-01
1.0000000000000000e+00 2.4025581270505611e-01
9.0000000000000002e-01 2.3687423220214823e-01
8.0000000000000004e-01 2.3330769966846104e-01
7.0000000000000007e-01 2.2957286040906677e-01
6.0000000000000009e-01 2.2568640721261596e-01
5.0000000000000000e-01 2.2166434344008482e-01
4.0000000000000002e-01 2.1752157618865264e-01
3.0000000000000004e-01 2.1327177411341958e-01
2.0000000000000001e-01 2.0892741540060089e-01
1.0000000000000001e-01 2.0449994971749003e-01
0.0000000000000000e+00 1.9999999999999996e-01


==> neural_bandit/phase_gr.dat <==
t p_H_mean p_G_mean p_H_std p_G_std
0.0000000000000000e+00 3.3333333333333320e-01 3.3333333333333320e-01 5.8513891142945020e-17 5.8513891142945020e-17
5.0000000000000003e-02 5.1641762784476664e-01 4.2451867562693291e-01 3.2485152663540476e-02 2.8209256694713945e-02
1.0000000000000001e-01 5.4050687707372869e-01 4.2202713407547571e-01 3.7764386064437785e-02 3.5587330775466261e-02
1.5000000000000002e-01 5.5218973265150118e-01 4.1887054959037062e-01 4.0955818852962074e-02 3.9511075036940242e-02
2.0000000000000001e-01 5.5968311736807563e-01 4.1614831511041583e-01 4.3205628792457186e-02 4.2136977937402918e-02
2.5000000000000000e-01 5.6512291918051782e-01 4.1383081721305376e-01 4.4930485467066357e-02 4.4091700067315345e-02
3.0000000000000004e-01 5.6935955722190412e-01 4.1182935782628222e-01 4.6323117165254057e-02 4.5639560510452960e-02
3.5000000000000003e-01 5.7281219568517527e-01 4.1007298201755171e-01 4.7487690626844430e-02 4.6915989359008321e-02
4.0000000000000002e-01 5.7571638673199155e-01 4.0850996482447810e-01 4.8486603007683697e-02 4.7999271738805672e-02
4.5000000000000001e-01 5.7821689358728656e-01 4.0710261581052870e-01 4.9360054642573974e-02 4.8938560693430860e-02
5.0000000000000000e-01 5.8040867966279208e-01 4.0582297397182965e-01 5.0135393269303767e-02 4.9766642511141469e-02
5.5000000000000004e-01 5.8235721756411052e-01 4.0464985309533652e-01 5.0832026356199218e-02 5.0506423204547249e-02
6.0000000000000009e-01 5.8410945377067036e-01 4.0356687061858115e-01 5.1464200408444766e-02 5.1174503787137976e-02
6.5000000000000002e-01 5.8570013711488778e-01 4.0256112218830964e-01 5.2042667396096795e-02 5.1783279778113270e-02
7.0000000000000007e-01 5.8715567185303663e-01 4.0162227429097641e-01 5.2575731931498247e-02 5.2342238225284214e-02
7.5000000000000000e-01 5.8849656896567493e-01 4.0074193012523790e-01 5.3069935484024611e-02 5.2858793168827002e-02
8.0000000000000004e-01 5.8973906377582241e-01 3.9991317744405236e-01 5.3530518333794332e-02 5.3338842882426123e-02
8.5000000000000009e-01 5.9089621727752573e-01 3.9913025988562839e-01 5.3961740344936844e-02 5.3787152766129775e-02
9.0000000000000002e-01 5.9197868623925143e-01 3.9838833388011008e-01 5.4367109136545577e-02 5.4207625231519063e-02
9.5000000000000007e-01 5.9299527440956135e-01 3.9768328590268803e-01 5.4749545913979257e-02 5.4603494239693330e-02
1.0000000000000000e+00 5.9395333516073845e-01 3.9701159308727524e-01 5.5111508243488684e-02 5.4977468288060584e-02
1.0500000000000000e+00 5.9485907101941604e-01 3.9637021546409040e-01 5.5455082433728597e-02 5.5331837325908913e-02
1.1000000000000001e+00 5.9571776006984678e-01 3.9575651162162606e-01 5.5782054192887696e-02 5.5668554005848199e-02
1.1500000000000001e+00 5.9653392957151530e-01 3.9516817199177784e-01 5.6093963263016543e-02 5.5989296208951753e-02
1.2000000000000002e+00 5.9731149086573998e-01 3.9460316549218927e-01 5.6392146302704428e-02 5.6295515851417378e-02
1.2500000000000000e+00 5.9805384546601614e-01 3.9405969645145411e-01 5.6677770839314613e-02 5.6588477368980997e-02
1.3000000000000000e+00 5.9876396931108911e-01 3.9353616958155668e-01 5.6951862431634977e-02 5.6869288376363201e-02
1.3500000000000001e+00 5.9944448045507470e-01 3.9303116117354003e-01 5.7215326681727068e-02 5.7138924395679969e-02
1.4000000000000001e+00 6.0009769381596711e-01 3.9254339534276805e-01 5.7468967080735636e-02 5.7398248860246415e-02
1.4500000000000002e+00 6.0072566593452981e-01 3.9207172420688552e-01 5.7713499735286382e-02 5.7648029542462856e-02
1.5000000000000000e+00 6.0133023179835943e-01 3.9161511128891879e-01 5.7949565511914304e-02 5.7888952072903600e-02
1.5500000000000000e+00 6.0191303534272966e-01 3.9117261753803045e-01 5.8177740158705998e-02 5.8121631167722572e-02
1.6000000000000001e+00 6.0247555492566851e-01 3.9074338945833492e-01 5.8398542802321741e-02 5.8346620025253176e-02
1.6500000000000001e+00 6.0301912469388774e-01 3.9032664900971509e-01 5.8612443087925244e-02 5.8564418207170427e-02
1.7000000000000002e+00 6.0354495263726360e-01 3.8992168494607388e-01 5.8819867250267673e-02 5.8775478317256984e-02
1.7500000000000000e+00 6.0405413591316015e-01 3.8952784536611207e-01 5.9021203276481457e-02 5.8980211670933785e-02
1.8000000000000000e+00 6.0454767391862807e-01 3.8914453127762239e-01 5.9216805328781062e-02 5.9178993139487983e-02
1.8500000000000001e+00 6.0502647950445076e-01 3.8877119100744811e-01 5.9406997551857722e-02 5.9372165310896369e-02
1.9000000000000001e+00 6.0549138862784990e-01 3.8840731533571654e-01 5.9592077355902252e-02 5.9560042071681606e-02
1.9500000000000002e+00 6.0594316870463971e-01 3.8805243323757488e-01 5.9772318269065643e-02 5.9742911711516029e-02
2.0000000000000000e+00 6.0638252586123687e-01 3.8770610814725603e-01 5.9947972418319721e-02 5.9921039619209519e-02
2.0500000000000003e+00 6.0681011125487561e-01 3.8736793466934250e-01 6.0119272698062248e-02 6.0094670634714797e-02
2.1000000000000001e+00 6.0722652660457954e-01 3.8703753567231231e-01 6.0286434672843787e-02 6.0264031109078117e-02
2.1499999999999999e+00 6.0763232904468789e-01 3.8671455971493057e-01 6.0449658249553596e-02 6.0429330712227620e-02
2.2000000000000002e+00 6.0802803540032802e-01 3.8639867875850964e-01 6.0609129154801385e-02 6.0590764027214764e-02
2.2500000000000000e+00 6.0841412596410505e-01 3.8608958612890165e-01 6.0765020241793449e-02 6.0748511958589282e-02
2.3000000000000003e+00 6.0879104784181204e-01 3.8578699469622613e-01 6.0917492650686467e-02 6.0902742980903139e-02
2.3500000000000001e+00 6.0915921792573846e-01 3.8549063524418498e-01 6.1066696841847186e-02 6.1053614248845804e-02
2.4000000000000004e+00 6.0951902554292758e-01 3.8520025500672761e-01 6.1212773517329948e-02 6.1201272586071283e-02
2.4500000000000002e+00 6.0987083482091120e-01 3.8491561635102645e-01 6.1355854445881326e-02 6.1345855369194575e-02
2.5000000000000000e+00 6.1021498680580322e-01 3.8463649558996815e-01 6.1496063202474797e-02 6.1487491319298662e-02
2.5500000000000003e+00 6.1055180136303377e-01 3.8436268190918865e-01 6.1633515833126477e-02 6.1626301212549459e-02
2.6000000000000001e+00 6.1088157888730099e-01 3.8409397639530629e-01 6.1768321453936549e-02 6.1762398519727077e-02
2.6500000000000004e+00 6.1120460184373449e-01 3.8383019115450695e-01 6.1900582791593203e-02 6.1895889982652864e-02
2.7000000000000002e+00 6.1152113616019932e-01 3.8357114851123231e-01 6.2030396672524295e-02 6.2026876135216291e-02
2.7500000000000000e+00 6.1183143248744698e-01 3.8331668027856136e-01 6.2157854466080915e-02 6.2155451774968361e-02
2.8000000000000003e+00 6.1213572734179844e-01 3.8306662709273276e-01 6.2283042486984241e-02 6.2281706390899881e-02
2.8500000000000001e+00 6.1243424414340886e-01 3.8282083780500620e-01 6.2406042361478849e-02 6.2405724552239764e-02
2.9000000000000004e+00 6.1272719416112265e-01 3.8257916892520982e-01 6.2526931360863819e-02 6.2527586262286716e-02
2.9500000000000002e+00 6.1301477737396726e-01 3.8234148411163066e-01 6.2645782706031203e-02 6.2647367281152236e-02
3.0000000000000000e+00 6.1329718325785909e-01 3.8210765370276789e-01 6.2762665845820576e-02 6.2765139420497509e-02
3.0500000000000003e+00 6.1357459150513549e-01 3.8187755428689851e-01 6.2877646711911331e-02 6.2880970813174966e-02
3.1000000000000001e+00 6.1384717268375044e-01 3.8165106830577494e-01 6.2990787952602392e-02 6.2994926160315004e-02
3.1500000000000004e+00 6.1411508884199417e-01 3.8142808368934106e-01 6.3102149147454059e-02 6.3107066958002070e-02
3.2000000000000002e+00 6.1437849406411593e-01 3.8120849351852171e-01 6.3211787004740075e-02 6.3217451705613367e-02
3.2500000000000000e+00 6.1463753498150964e-01 3.8099219571356963e-01 6.3319755543256001e-02 6.3326136097503732e-02
3.3000000000000003e+00 6.1489235124363939e-01 3.8077909274568456e-01 6.3426106259980658e-02 6.3433173199631973e-02
3.3500000000000001e+00 6.1514307595248119e-01 3.8056909136981176e-01 6.3530888284900111e-02 6.3538613612535849e-02
3.4000000000000004e+00 6.1538983606376862e-01 3.8036210237682144e-01 6.3634148524108980e-02 6.3642505621860634e-02
3.4500000000000002e+00 6.1563275275806972e-01 3.8015804036336853e-01 6.3735931792291714e-02 6.3744895337607549e-02
3.5000000000000000e+00 6.1587194178435778e-01 3.7995682351795512e-01 6.3836280935471501e-02 6.3845826823066582e-02
3.5500000000000003e+00 6.1610751377846651e-01 3.7975837342185176e-01 6.3935236944892018e-02 6.3945342214348957e-02
3.6000000000000001e+00 6.1633957455862709e-01 3.7956261486363091e-01 6.4032839062792515e-02 6.4043481831335208e-02
3.6500000000000004e+00 6.1656822540000378e-01 3.7936947566623763e-01 6.4129124880736021e-02 6.4140284280746113e-02
3.7000000000000002e+00 6.1679356329001067e-01 3.7917888652556897e-01 6.4224130431138296e-02 6.4235786552021626e-02
3.7500000000000000e+00 6.1701568116599204e-01 3.7899078085966664e-01 6.4317890272531000e-02 6.4330024106581965e-02
3.8000000000000003e+00 6.1723466813669814e-01 3.7880509466769657e-01 6.4410437569076995e-02 6.4423030961018729e-02
3.8500000000000001e+00 6.1745060968887522e-01 3.7862176639795148e-01 6.4501804164799642e-02 6.4514839764707968e-02
3.9000000000000004e+00 6.1766358788013753e-01 3.7844073682420509e-01 6.4592020652927448e-02 6.4605481872275300e-02
3.9500000000000002e+00 6.1787368151921074e-01 3.7826194892977993e-01 6.4681116440751960e-02 6.4694987411330590e-02
4.0000000000000000e+00 6.1808096633451659e-01 3.7808534779876252e-01 6.4769119810328721e-02 6.4783385345827588e-02
4.0499999999999998e+00 6.1828551513199004e-01 3.7791088051384525e-01 6.4856057975343689e-02 6.4870703535387070e-02
4.1000000000000005e+00 6.1848739794294805e-01 3.7773849606030951e-01 6.4941957134432696e-02 6.4956968790889788e-02
4.1500000000000004e+00 6.1868668216274314e-01 3.7756814523571908e-01 6.5026842521209605e-02 6.5042206926610308e-02
4.2000000000000002e+00 6.1888343268089085e-01 3.7739978056491397e-01 6.5110738451251524e-02 6.5126442809154556e-02
4.2500000000000000e+00 6.1907771200328343e-01 3.7723335621993881e-01 6.5193668366255383e-02 6.5209700403427051e-02
4.2999999999999998e+00 6.1926958036706203e-01 3.7706882794456725e-01 6.5275654875568426e-02 6.5292002815843880e-02
4.3500000000000005e+00 6.1945909584867032e-01 3.7690615298310326e-01 6.5356719795280960e-02 6.5373372334988411e-02
4.4000000000000004e+00 6.1964631446556728e-01 3.7674529001317841e-01 6.5436884185045716e-02 6.5453830469884747e-02
4.4500000000000002e+00 6.1983129027204020e-01 3.7658619908227270e-01 6.5516168382785830e-02 6.5533397986059422e-02
4.5000000000000000e+00 6.2001407544952292e-01 3.7642884154771694e-01 6.5594592037431232e-02 6.5612094939539123e-02
4.5499999999999998e+00 6.2019472039179158e-01 3.7627318001995086e-01 6.5672174139818087e-02 6.5689940708925795e-02
4.6000000000000005e+00 6.2037327378538443e-01 3.7611917830882202e-01 6.5748933051874001e-02 6.5766954025679406e-02
4.6500000000000004e+00 6.2054978268555971e-01 3.7596680137273869e-01 6.5824886534200003e-02 6.5843153002724281e-02
4.7000000000000002e+00 6.2072429258808648e-01 3.7581601527048997e-01 6.5900051772155896e-02 6.5918555161491837e-02
4.7500000000000000e+00 6.2089684749714025e-01 3.7566678711557089e-01 6.5974445400543605e-02 6.5993177457499427e-02
4.8000000000000007e+00 6.2106748998955086e-01 3.7551908503285658e-01 6.6048083526979551e-02 6.6067036304560067e-02
4.8500000000000005e+00 6.2123626127563958e-01 3.7537287811748066e-01 6.6120981754037647e-02 6.6140147597710502e-02
4.9000000000000004e+00 6.2140320125685233e-01 3.7522813639578639e-01 6.6193155200239898e-02 6.6212526734936078e-02
4.9500000000000002e+00 6.2156834858039933e-01 3.7508483078822513e-01 6.6264618519966456e-02 6.6284188637770469e-02
5.0000000000000000e+00 6.2173174069107617e-01 3.7494293307408633e-01 6.6335385922350470e-02 6.6355147770836953e-02
5.0500000000000007e+00 6.2189341388044395e-01 3.7480241585795304e-01 6.6405471189219370e-02 6.6425418160396557e-02
5.1000000000000005e+00 6.2205340333352610e-01 3.7466325253778038e-01 6.6474887692140563e-02 6.6495013411963955e-02
5.1500000000000004e+00 6.2221174317317218e-01 3.7452541727450561e-01 6.6543648408623174e-02 6.6563946727045284e-02
5.2000000000000002e+00 6.2236846650222444e-01 3.7438888496310108e-01 6.6611765937527379e-02 6.6632230919050878e-02
5.2500000000000000e+00 6.2252360544361840e-01 3.7425363120498839e-01 6.6679252513725612e-02 6.6699878428431378e-02
5.3000000000000007e+00 6.2267719117853715e-01 3.7411963228173895e-01 6.6746120022059735e-02 6.6766901337081130e-02
5.3500000000000005e+00 6.2282925398272959e-01 3.7398686512998769e-01 6.6812380010635011e-02 6.6833311382052313e-02
5.4000000000000004e+00 6.2297982326110080e-01 3.7385530731749533e-01 6.6878043703486378e-02 6.6899119968618526e-02
5.4500000000000002e+00 6.2312892758066807e-01 3.7372493702029463e-01 6.6943122012654677e-02 6.6964338182724001e-02
5.5000000000000000e+00 6.2327659470197871e-01 3.7359573300086374e-01 6.7007625549703700e-02 6.7028976802854093e-02
5.5500000000000007e+00 6.2342285160907018e-01 3.7346767458727037e-01 6.7071564636709810e-02 6.7093046311357249e-02
5.6000000000000005e+00 6.2356772453805687e-01 3.7334074165323716e-01 6.7134949316752332e-02 6.7156556905250395e-02
5.6500000000000004e+00 6.2371123900441516e-01 3.7321491459907719e-01 6.7197789363932406e-02 6.7219518506534737e-02
5.7000000000000002e+00 6.2385341982903897e-01 3.7309017433345798e-01 6.7260094292944647e-02 6.7281940772048437e-02
5.7500000000000000e+00 6.2399429116313221e-01 3.7296650225594663e-01 6.7321873368226093e-02 6.7343833102881279e-02
5.8000000000000007e+00 6.2413387651199581e-01 3.7284388024030046e-01 6.7383135612704273e-02 6.7405204653374240e-02
5.8500000000000005e+00 6.2427219875777429e-01 3.7272229061846285e-01 6.7443889816165697e-02 6.7466064339725934e-02
5.9000000000000004e+00 6.2440928018120778e-01 3.7260171616522919e-01 6.7504144543263603e-02 6.7526420848226035e-02
5.9500000000000002e+00 6.2454514248244908e-01 3.7248214008355024e-01 6.7563908141184306e-02 6.7586282643135168e-02
6.0000000000000000e+00 6.2467980680098834e-01 3.7236354599043980e-01 6.7623188746989221e-02 6.7645657974229501e-02
6.0500000000000007e+00 6.2481329373473127e-01 3.7224591790345968e-01 6.7681994294648815e-02 6.7704554884026769e-02
6.1000000000000005e+00 6.2494562335827664e-01 3.7212924022775085e-01 6.7740332521783714e-02 6.7762981214709583e-02
6.1500000000000004e+00 6.2507681524042957e-01 3.7201349774358644e-01 6.7798210976127857e-02 6.7820944614761833e-02
6.2000000000000002e+00 6.2520688846099048e-01 3.7189867559442119e-01 6.7855637021727228e-02 6.7878452545331341e-02
6.2500000000000000e+00 6.2533586162685473e-01 3.7178475927541271e-01 6.7912617844886961e-02 6.7935512286333141e-02
6.3000000000000007e+00 6.2546375288745637e-01 3.7167173462239422e-01 6.7969160459878941e-02 6.7992130942305398e-02
6.3500000000000005e+00 6.2559057994958878e-01 3.7155958780127568e-01 6.8025271714421631e-02 6.8048315448030305e-02
6.4000000000000004e+00 6.2571636009162979e-01 3.7144830529785555e-01 6.8080958294942887e-02 6.8104072573930668e-02
6.4500000000000002e+00 6.2584111017720379e-01 3.7133787390802081e-01 6.8136226731635760e-02 6.8159408931253565e-02
6.5000000000000000e+00 6.2596484666830177e-01 3.7122828072832270e-01 6.8191083403317435e-02 6.8214330977050389e-02
6.5500000000000007e+00 6.2608758563789046e-01 3.7111951314690572e-01 6.8245534542099806e-02 6.8268845018963228e-02
6.6000000000000005e+00 6.2620934278202911e-01 3.7101155883477815e-01 6.8299586237881141e-02 6.8322957219826785e-02
6.6500000000000004e+00 6.2633013343152255e-01 3.7090440573740602e-01 6.8353244442666730e-02 6.8376673602093194e-02
6.7000000000000002e+00 6.2644997256312451e-01 3.7079804206661809e-01 6.8406514974725455e-02 6.8430000052089421e-02
6.7500000000000000e+00 6.2656887481031887e-01 3.7069245629280689e-01 6.8459403522591583e-02 6.8482942324113838e-02
6.8000000000000007e+00 6.2668685447369321e-01 3.7058763713741394e-01 6.8511915648916635e-02 6.8535506044378885e-02
6.8500000000000005e+00 6.2680392553092368e-01 3.7048357356568545e-01 6.8564056794179082e-02 6.8587696714808119e-02
6.9000000000000004e+00 6.2692010164639045e-01 3.7038025477968894e-01 6.8615832280258499e-02 6.8639519716692424e-02
6.9500000000000002e+00 6.2703539618043835e-01 3.7027767021157704e-01 6.8667247313879035e-02 6.8690980314212724e-02
7.0000000000000000e+00 6.2714982219829762e-01 3.7017580951709006e-01 6.8718306989928257e-02 6.8742083657834727e-02
7.0500000000000007e+00 6.2726339247868246e-01 3.7007466256928662e-01 6.8769016294657787e-02 6.8792834787580762e-02
7.1000000000000005e+00 6.2737611952207739e-01 3.6997421945249231e-01 6.8819380108768827e-02 6.8843238636185008e-02
7.1500000000000004e+00 6.2748801555872880e-01 3.6987447045645772e-01 6.8869403210389313e-02 6.8893300032136007e-02
7.2000000000000002e+00 6.2759909255635016e-01 3.6977540607071763e-01 6.8919090277946252e-02 6.8943023702612002e-02
7.2500000000000000e+00 6.2770936222755747e-01 3.6967701697914201e-01 6.8968445892937824e-02 6.8992414276313418e-02
7.3000000000000007e+00 6.2781883603704169e-01 3.6957929405467266e-01 6.9017474542609508e-02 6.9041476286196543e-02
7.3500000000000005e+00 6.2792752520849349e-01 3.6948222835423572e-01 6.9066180622538345e-02 6.9090214172112738e-02
7.4000000000000004e+00 6.2803544073128692e-01 3.6938581111382568e-01 6.9114568439128804e-02 6.9138632283357038e-02
7.4500000000000002e+00 6.2814259336693390e-01 3.6929003374375136e-01 6.9162642212023992e-02 6.9186734881130252e-02
7.5000000000000000e+00 6.2824899365531861e-01 3.6919488782403986e-01 6.9210406076435652e-02 6.9234526140916935e-02
7.5500000000000007e+00 6.2835465192072137e-01 3.6910036509999011e-01 6.9257864085396276e-02 6.9282010154784093e-02
7.6000000000000005e+00 6.2845957827763765e-01 3.6900645747787220e-01 6.9305020211936214e-02 6.9329190933602736e-02
7.6500000000000004e+00 6.2856378263640522e-01 3.6891315702076494e-01 6.9351878351189250e-02 6.9376072409195591e-02
7.7000000000000002e+00 6.2866727470864148e-01 3.6882045594452773e-01 6.9398442322428575e-02 6.9422658436414625e-02
7.7500000000000000e+00 6.2877006401250335e-01 3.6872834661390114e-01 6.9444715871037038e-02 6.9468952795149821e-02
7.8000000000000007e+00 6.2887215987777467e-01 3.6863682153873051e-01 6.9490702670413129e-02 6.9514959192273129e-02
7.8500000000000005e+00 6.2897357145078614e-01 3.6854587337030953e-01 6.9536406323816247e-02 6.9560681263519331e-02
7.9000000000000004e+00 6.2907430769917805e-01 3.6845549489783780e-01 6.9581830366152272e-02 6.9606122575306739e-02
7.9500000000000002e+00 6.2917437741650795e-01 3.6836567904498868e-01 6.9626978265703146e-02 6.9651286626499540e-02
8.0000000000000000e+00 6.2927378922671340e-01 3.6827641886658380e-01 6.9671853425801455e-02 6.9696176850114533e-02
8.0500000000000007e+00 6.2937255158842986e-01 3.6818770754536911e-01 6.9716459186452903e-02 6.9740796614973982e-02
8.0999999999999996e+00 6.2947067279917535e-01 3.6809953838889004e-01 6.9760798825907924e-02 6.9785149227306789e-02
8.1500000000000004e+00 6.2956816099940172e-01 3.6801190482646151e-01 6.9804875562184926e-02 6.9829237932300114e-02
8.2000000000000011e+00 6.2966502417642123e-01 3.6792480040622905e-01 6.9848692554546427e-02 6.9873065915602398e-02
8.2500000000000000e+00 6.2976127016820993e-01 3.6783821879231826e-01 6.9892252904930535e-02 6.9916636304781052e-02
8.3000000000000007e+00 6.2985690666709471e-01 3.6775215376206977e-01 6.9935559659338120e-02 6.9959952170735029e-02
8.3499999999999996e+00 6.2995194122332854e-01 3.6766659920335554e-01 6.9978615809179245e-02 7.0003016529064876e-02
8.4000000000000004e+00 6.3004638124855417e-01 3.6758154911197438e-01 7.0021424292577975e-02 7.0045832341401382e-02
8.4500000000000011e+00 6.3014023401916652e-01 3.6749699758912413e-01 7.0063987995639648e-02 7.0088402516694487e-02
8.5000000000000000e+00 6.3023350667957134e-01 3.6741293883894727e-01 7.0106309753679069e-02 7.0130729912463621e-02
8.5500000000000007e+00 6.3032620624534741e-01 3.6732936716614745e-01 7.0148392352413394e-02 7.0172817336011120e-02
8.5999999999999996e+00 6.3041833960631566e-01 3.6724627697367490e-01 7.0190238529120541e-02 7.0214667545600393e-02
8.6500000000000004e+00 6.3050991352951602e-01 3.6716366276047790e-01 7.0231850973762583e-02 7.0256283251598467e-02
8.7000000000000011e+00 6.3060093466209799e-01 3.6708151911931852e-01 7.0273232330077512e-02 7.0297667117586740e-02
8.7500000000000000e+00 6.3069140953412739e-01 3.6699984073464970e-01 7.0314385196639642e-02 7.0338821761438519e-02
8.8000000000000007e+00 6.3078134456130897e-01 3.6691862238055284e-01 7.0355312127888911e-02 7.0379749756366114e-02
8.8499999999999996e+00 6.3087074604763416e-01 3.6683785891873227e-01 7.0396015635132023e-02 7.0420453631937871e-02
8.9000000000000004e+00 6.3095962018795027e-01 3.6675754529656612e-01 7.0436498187513824e-02 7.0460935875066230e-02
8.9500000000000011e+00 6.3104797307045657e-01 3.6667767654521077e-01 7.0476762212963118e-02 7.0501198930968123e-02
9.0000000000000000e+00 6.3113581067913183e-01 3.6659824777775751e-01 7.0516810099110233e-02 7.0541245204098171e-02
9.0500000000000007e+00 6.3122313889608905e-01 3.6651925418744002e-01 7.0556644194180632e-02 7.0581077059055877e-02
9.0999999999999996e+00 6.3130996350386992e-01 3.6644069104589044e-01 7.0596266807862670e-02 7.0620696821467543e-02
9.1500000000000004e+00 6.3139629018766896e-01 3.6636255370144211e-01 7.0635680212151997e-02 7.0660106778844115e-02
9.2000000000000011e+00 6.3148212453750152e-01 3.6628483757747887e-01 7.0674886642173321e-02 7.0699309181415163e-02
9.2500000000000000e+00 6.3156747205030839e-01 3.6620753817082818e-01 7.0713888296978333e-02 7.0738306242940030e-02
9.3000000000000007e+00 6.3165233813200372e-01 3.6613065105019676e-01 7.0752687340323930e-02 7.0777100141497448e-02
9.3499999999999996e+00 6.3173672809946757e-01 3.6605417185464822e-01 7.0791285901428344e-02 7.0815693020253354e-02
9.4000000000000004e+00 6.3182064718248376e-01 3.6597809629212058e-01 7.0829686075707277e-02 7.0854086988208165e-02
9.4500000000000011e+00 6.3190410052562573e-01 3.6590242013798219e-01 7.0867889925490340e-02 7.0892284120924090e-02
9.5000000000000000e+00 6.3198709319009105e-01 3.6582713923362631e-01 7.0905899480718945e-02 7.0930286461233283e-02
9.5500000000000007e+00 6.3206963015548756e-01 3.6575224948510127e-01 7.0943716739625531e-02 7.0968096019927249e-02
9.6000000000000014e+00 6.3215171632157274e-01 3.6567774686177645e-01 7.0981343669394847e-02 7.1005714776427753e-02
9.6500000000000004e+00 6.3223335650994517e-01 3.6560362739504215e-01 7.1018782206808378e-02 7.1043144679440673e-02
9.7000000000000011e+00 6.3231455546569293e-01 3.6552988717704332e-01 7.1056034258871803e-02 7.1080387647592669e-02
9.7500000000000000e+00 6.3239531785899916e-01 3.6545652235944442e-01 7.1093101703426614e-02 7.1117445570051160e-02
9.8000000000000007e+00 6.3247564828670433e-01 3.6538352915222655e-01 7.1129986389745478e-02 7.1154320307128663e-02
9.8500000000000014e+00 6.3255555127382945e-01 3.6531090382251452e-01 7.1166690139113101e-02 7.1191013690871566e-02
9.9000000000000004e+00 6.3263503127505927e-01 3.6523864269343254e-01 7.1203214745391694e-02 7.1227527525633591e-02
9.9500000000000011e+00 6.3271409267618828e-01 3.6516674214299005e-01 7.1239561975572810e-02 7.1263863588635443e-02
1.0000000000000000e+01 6.3279273979552852e-01 3.6509519860299339e-01 7.1275733570314775e-02 7.1300023630509288e-02


==> neural_bandit/phase_gr_band.dat <==
x y
3.3333333333333320e-01 3.3333333333333326e-01
5.1641762784476664e-01 4.5272793232164688e-01
5.4050687707372869e-01 4.5761446485094198e-01
5.5218973265150118e-01 4.5838162462731086e-01
5.5968311736807563e-01 4.5828529304781873e-01
5.6512291918051782e-01 4.5792251728036909e-01
5.6935955722190412e-01 4.5746891833673520e-01
5.7281219568517527e-01 4.5698897137656003e-01
5.7571638673199155e-01 4.5650923656328379e-01
5.7821689358728656e-01 4.5604117650395959e-01
5.8040867966279208e-01 4.5558961648297114e-01
5.8235721756411052e-01 4.5515627629988376e-01
5.8410945377067036e-01 4.5474137440571916e-01
5.8570013711488778e-01 4.5434440196642290e-01
5.8715567185303663e-01 4.5396451251626063e-01
5.8849656896567493e-01 4.5360072329406492e-01
5.8973906377582241e-01 4.5325202032647849e-01
5.9089621727752573e-01 4.5291741265175817e-01
5.9197868623925143e-01 4.5259595911162914e-01
5.9299527440956135e-01 4.5228678014238138e-01
5.9395333516073845e-01 4.5198906137533584e-01
5.9485907101941604e-01 4.5170205278999931e-01
5.9571776006984678e-01 4.5142506562747425e-01
5.9653392957151530e-01 4.5115746820072961e-01
5.9731149086573998e-01 4.5089868134360667e-01
5.9805384546601614e-01 4.5064817382043509e-01
5.9876396931108911e-01 4.5040545795791986e-01
5.9944448045507470e-01 4.5017008556922000e-01
6.0009769381596711e-01 4.4994164420301447e-01
6.0072566593452981e-01 4.4971975374934836e-01
6.0133023179835943e-01 4.4950406336182241e-01
6.0191303534272966e-01 4.4929424870575302e-01
6.0247555492566851e-01 4.4909000948358813e-01
6.0301912469388774e-01 4.4889106721688554e-01
6.0354495263726360e-01 4.4869716326333087e-01
6.0405413591316015e-01 4.4850805703704588e-01
6.0454767391862807e-01 4.4832352441711038e-01
6.0502647950445076e-01 4.4814335631834445e-01
6.0549138862784990e-01 4.4796735740739813e-01
6.0594316870463971e-01 4.4779534494909090e-01
6.0638252586123687e-01 4.4762714776646556e-01
6.0681011125487561e-01 4.4746260530405729e-01
6.0722652660457954e-01 4.4730156678139044e-01
6.0763232904468789e-01 4.4714389042715819e-01
6.0802803540032802e-01 4.4698944278572439e-01
6.0841412596410505e-01 4.4683809808749092e-01
6.0879104784181204e-01 4.4668973767712927e-01
6.0915921792573846e-01 4.4654424949303079e-01
6.0951902554292758e-01 4.4640152759279889e-01
6.0987083482091120e-01 4.4626147172022101e-01
6.1021498680580322e-01 4.4612398690926680e-01
6.1055180136303377e-01 4.4598898312173813e-01
6.1088157888730099e-01 4.4585637491503338e-01
6.1120460184373449e-01 4.4572608113715984e-01
6.1152113616019932e-01 4.4559802464644860e-01
6.1183143248744698e-01 4.4547213205352970e-01
6.1213572734179844e-01 4.4534833348363262e-01
6.1243424414340886e-01 4.4522656235724595e-01
6.1272719416112265e-01 4.4510675518749654e-01
6.1301477737396726e-01 4.4498885139278288e-01
6.1329718325785909e-01 4.4487279312326539e-01
6.1357459150513549e-01 4.4475852510007347e-01
6.1384717268375044e-01 4.4464599446608993e-01
6.1411508884199417e-01 4.4453515064734311e-01
6.1437849406411593e-01 4.4442594522413509e-01
6.1463753498150964e-01 4.4431833181107339e-01
6.1489235124363939e-01 4.4421226594531654e-01
6.1514307595248119e-01 4.4410770498234764e-01
6.1538983606376862e-01 4.4400460799868208e-01
6.1563275275806972e-01 4.4390293570097605e-01
6.1587194178435778e-01 4.4380265034102173e-01
6.1610751377846651e-01 4.4370371563620070e-01
6.1633957455862709e-01 4.4360609669496609e-01
6.1656822540000378e-01 4.4350975994698372e-01
6.1679356329001067e-01 4.4341467307759058e-01
6.1701568116599204e-01 4.4332080496624859e-01
6.1723466813669814e-01 4.4322812562871527e-01
6.1745060968887522e-01 4.4313660616265943e-01
6.1766358788013753e-01 4.4304621869648042e-01
6.1787368151921074e-01 4.4295693634111055e-01
6.1808096633451659e-01 4.4286873314459008e-01
6.1828551513199004e-01 4.4278158404923229e-01
6.1848739794294805e-01 4.4269546485119932e-01
6.1868668216274314e-01 4.4261035216232936e-01
6.1888343268089085e-01 4.4252622337406855e-01
6.1907771200328343e-01 4.4244305662336586e-01
6.1926958036706203e-01 4.4236083076041111e-01
6.1945909584867032e-01 4.4227952531809167e-01
6.1964631446556728e-01 4.4219912048306315e-01
6.1983129027204020e-01 4.4211959706833215e-01
6.2001407544952292e-01 4.4204093648725606e-01
6.2019472039179158e-01 4.4196312072887667e-01
6.2037327378538443e-01 4.4188613233450141e-01
6.2054978268555971e-01 4.4180995437546300e-01
6.2072429258808648e-01 4.4173457043198183e-01
6.2089684749714025e-01 4.4165996457307033e-01
6.2106748998955086e-01 4.4158612133741665e-01
6.2123626127563958e-01 4.4151302571519113e-01
6.2140320125685233e-01 4.4144066313072250e-01
6.2156834858039933e-01 4.4136901942599560e-01
6.2173174069107617e-01 4.4129808084492328e-01
6.2189341388044395e-01 4.4122783401834959e-01
6.2205340333352610e-01 4.4115826594974433e-01
6.2221174317317218e-01 4.4108936400155091e-01
6.2236846650222444e-01 4.4102111588215198e-01
6.2252360544361840e-01 4.4095350963341978e-01
6.2267719117853715e-01 4.4088653361882008e-01
6.2282925398272959e-01 4.4082017651203997e-01
6.2297982326110080e-01 4.4075442728611386e-01
6.2312892758066807e-01 4.4068927520301865e-01
6.2327659470197871e-01 4.4062470980371782e-01
6.2342285160907018e-01 4.4056072089862763e-01
6.2356772453805687e-01 4.4049729855848757e-01
6.2371123900441516e-01 4.4043443310561192e-01
6.2385341982903897e-01 4.4037211510550645e-01
6.2399429116313221e-01 4.4031033535882791e-01
6.2413387651199581e-01 4.4024908489367470e-01
6.2427219875777429e-01 4.4018835495818875e-01
6.2440928018120778e-01 4.4012813701345521e-01
6.2454514248244908e-01 4.4006842272668539e-01
6.2467980680098834e-01 4.4000920396466930e-01
6.2481329373473127e-01 4.3995047278748645e-01
6.2494562335827664e-01 4.3989222144246043e-01
6.2507681524042957e-01 4.3983444235834829e-01
6.2520688846099048e-01 4.3977712813975256e-01
6.2533586162685473e-01 4.3972027156174587e-01
6.2546375288745637e-01 4.3966386556469961e-01
6.2559057994958878e-01 4.3960790324930599e-01
6.2571636009162979e-01 4.3955237787178625e-01
6.2584111017720379e-01 4.3949728283927436e-01
6.2596484666830177e-01 4.3944261170537308e-01
6.2608758563789046e-01 4.3938835816586896e-01
6.2620934278202911e-01 4.3933451605460494e-01
6.2633013343152255e-01 4.3928107933949923e-01
6.2644997256312451e-01 4.3922804211870753e-01
6.2656887481031887e-01 4.3917539861692073e-01
6.2668685447369321e-01 4.3912314318179280e-01
6.2680392553092368e-01 4.3907127028049359e-01
6.2692010164639045e-01 4.3901977449638135e-01
6.2703539618043835e-01 4.3896865052578976e-01
6.2714982219829762e-01 4.3891789317492480e-01
6.2726339247868246e-01 4.3886749735686736e-01
6.2737611952207739e-01 4.3881745808867734e-01
6.2748801555872880e-01 4.3876777048859372e-01
6.2759909255635016e-01 4.3871842977332964e-01
6.2770936222755747e-01 4.3866943125545543e-01
6.2781883603704169e-01 4.3862077034086921e-01
6.2792752520849349e-01 4.3857244252634847e-01
6.2803544073128692e-01 4.3852444339718272e-01
6.2814259336693390e-01 4.3847676862488161e-01
6.2824899365531861e-01 4.3842941396495683e-01
6.2835465192072137e-01 4.3838237525477419e-01
6.2845957827763765e-01 4.3833564841147493e-01
6.2856378263640522e-01 4.3828922942996051e-01
6.2866727470864148e-01 4.3824311438094232e-01
6.2877006401250335e-01 4.3819729940905094e-01
6.2887215987777467e-01 4.3815178073100364e-01
6.2897357145078614e-01 4.3810655463382886e-01
6.2907430769917805e-01 4.3806161747314454e-01
6.2917437741650795e-01 4.3801696567148823e-01
6.2927378922671340e-01 4.3797259571669833e-01
6.2937255158842986e-01 4.3792850416034312e-01
6.2947067279917535e-01 4.3788468761619681e-01
6.2956816099940172e-01 4.3784114275876163e-01
6.2966502417642123e-01 4.3779786632183143e-01
6.2976127016820993e-01 4.3775485509709933e-01
6.2985690666709471e-01 4.3771210593280480e-01
6.2995194122332854e-01 4.3766961573242041e-01
6.3004638124855417e-01 4.3762738145337576e-01
6.3014023401916652e-01 4.3758540010581859e-01
6.3023350667957134e-01 4.3754366875141087e-01
6.3032620624534741e-01 4.3750218450215855e-01
6.3041833960631566e-01 4.3746094451927531e-01
6.3050991352951602e-01 4.3741994601207634e-01
6.3060093466209799e-01 4.3737918623690525e-01
6.3069140953412739e-01 4.3733866249608822e-01
6.3078134456130897e-01 4.3729837213691897e-01
6.3087074604763416e-01 4.3725831255067016e-01
6.3095962018795027e-01 4.3721848117163237e-01
6.3104797307045657e-01 4.3717887547617890e-01
6.3113581067913183e-01 4.3713949298185567e-01
6.3122313889608905e-01 4.3710033124649589e-01
6.3130996350386992e-01 4.3706138786735799e-01
6.3139629018766896e-01 4.3702266048028621e-01
6.3148212453750152e-01 4.3698414675889402e-01
6.3156747205030839e-01 4.3694584441376821e-01
6.3165233813200372e-01 4.3690775119169423e-01
6.3173672809946757e-01 4.3686986487490159e-01
6.3182064718248376e-01 4.3683218328032875e-01
6.3190410052562573e-01 4.3679470425890626e-01
6.3198709319009105e-01 4.3675742569485959e-01
6.3206963015548756e-01 4.3672034550502853e-01
6.3215171632157274e-01 4.3668346163820421e-01
6.3223335650994517e-01 4.3664677207448283e-01
6.3231455546569293e-01 4.3661027482463599e-01
6.3239531785899916e-01 4.3657396792949560e-01
6.3247564828670433e-01 4.3653784945935520e-01
6.3255555127382945e-01 4.3650191751338607e-01
6.3263503127505927e-01 4.3646617021906614e-01
6.3271409267618828e-01 4.3643060573162551e-01
6.3279273979552852e-01 4.3639522223350269e-01
6.3279273979552852e-01 2.9379517497248409e-01
6.3271409267618828e-01 2.9390287855435460e-01
6.3263503127505927e-01 2.9401111516779893e-01
6.3255555127382945e-01 2.9411989013164297e-01
6.3247564828670433e-01 2.9422920884509790e-01
6.3239531785899916e-01 2.9433907678939325e-01
6.3231455546569293e-01 2.9444949952945065e-01
6.3223335650994517e-01 2.9456048271560148e-01
6.3215171632157274e-01 2.9467203208534870e-01
6.3206963015548756e-01 2.9478415346517400e-01
6.3198709319009105e-01 2.9489685277239303e-01
6.3190410052562573e-01 2.9501013601705811e-01
6.3182064718248376e-01 2.9512400930391242e-01
6.3173672809946757e-01 2.9523847883439486e-01
6.3165233813200372e-01 2.9535355090869930e-01
6.3156747205030839e-01 2.9546923192788815e-01
6.3148212453750152e-01 2.9558552839606372e-01
6.3139629018766896e-01 2.9570244692259801e-01
6.3130996350386992e-01 2.9581999422442290e-01
6.3122313889608905e-01 2.9593817712838416e-01
6.3113581067913183e-01 2.9605700257365936e-01
6.3104797307045657e-01 2.9617647761424265e-01
6.3095962018795027e-01 2.9629660942149988e-01
6.3087074604763416e-01 2.9641740528679439e-01
6.3078134456130897e-01 2.9653887262418671e-01
6.3069140953412739e-01 2.9666101897321118e-01
6.3060093466209799e-01 2.9678385200173180e-01
6.3050991352951602e-01 2.9690737950887947e-01
6.3041833960631566e-01 2.9703160942807449e-01
6.3032620624534741e-01 2.9715654983013634e-01
6.3023350667957134e-01 2.9728220892648366e-01
6.3014023401916652e-01 2.9740859507242967e-01
6.3004638124855417e-01 2.9753571677057300e-01
6.2995194122332854e-01 2.9766358267429066e-01
6.2985690666709471e-01 2.9779220159133474e-01
6.2976127016820993e-01 2.9792158248753720e-01
6.2966502417642123e-01 2.9805173449062666e-01
6.2956816099940172e-01 2.9818266689416140e-01
6.2947067279917535e-01 2.9831438916158326e-01
6.2937255158842986e-01 2.9844691093039510e-01
6.2927378922671340e-01 2.9858024201646927e-01
6.2917437741650795e-01 2.9871439241848913e-01
6.2907430769917805e-01 2.9884937232253106e-01
6.2897357145078614e-01 2.9898519210679020e-01
6.2887215987777467e-01 2.9912186234645738e-01
6.2877006401250335e-01 2.9925939381875133e-01
6.2866727470864148e-01 2.9939779750811313e-01
6.2856378263640522e-01 2.9953708461156936e-01
6.2845957827763765e-01 2.9967726654426946e-01
6.2835465192072137e-01 2.9981835494520603e-01
6.2824899365531861e-01 2.9996036168312290e-01
6.2814259336693390e-01 3.0010329886262110e-01
6.2803544073128692e-01 3.0024717883046864e-01
6.2792752520849349e-01 3.0039201418212297e-01
6.2781883603704169e-01 3.0053781776847610e-01
6.2770936222755747e-01 3.0068460270282860e-01
6.2759909255635016e-01 3.0083238236810561e-01
6.2748801555872880e-01 3.0098117042432171e-01
6.2737611952207739e-01 3.0113098081630729e-01
6.2726339247868246e-01 3.0128182778170587e-01
6.2714982219829762e-01 3.0143372585925532e-01
6.2703539618043835e-01 3.0158668989736431e-01
6.2692010164639045e-01 3.0174073506299653e-01
6.2680392553092368e-01 3.0189587685087732e-01
6.2668685447369321e-01 3.0205213109303508e-01
6.2656887481031887e-01 3.0220951396869306e-01
6.2644997256312451e-01 3.0236804201452866e-01
6.2633013343152255e-01 3.0252773213531281e-01
6.2620934278202911e-01 3.0268860161495137e-01
6.2608758563789046e-01 3.0285066812794248e-01
6.2596484666830177e-01 3.0301394975127233e-01
6.2584111017720379e-01 3.0317846497676726e-01
6.2571636009162979e-01 3.0334423272392486e-01
6.2559057994958878e-01 3.0351127235324538e-01
6.2546375288745637e-01 3.0367960368008884e-01
6.2533586162685473e-01 3.0384924698907956e-01
6.2520688846099048e-01 3.0402022304908982e-01
6.2507681524042957e-01 3.0419255312882459e-01
6.2494562335827664e-01 3.0436625901304126e-01
6.2481329373473127e-01 3.0454136301943291e-01
6.2467980680098834e-01 3.0471788801621030e-01
6.2454514248244908e-01 3.0489585744041509e-01
6.2440928018120778e-01 3.0507529531700317e-01
6.2427219875777429e-01 3.0525622627873694e-01
6.2413387651199581e-01 3.0543867558692622e-01
6.2399429116313221e-01 3.0562266915306535e-01
6.2385341982903897e-01 3.0580823356140951e-01
6.2371123900441516e-01 3.0599539609254245e-01
6.2356772453805687e-01 3.0618418474798675e-01
6.2342285160907018e-01 3.0637462827591311e-01
6.2327659470197871e-01 3.0656675619800966e-01
6.2312892758066807e-01 3.0676059883757062e-01
6.2297982326110080e-01 3.0695618734887681e-01
6.2282925398272959e-01 3.0715355374793540e-01
6.2267719117853715e-01 3.0735273094465781e-01
6.2252360544361840e-01 3.0755375277655700e-01
6.2236846650222444e-01 3.0775665404405017e-01
6.2221174317317218e-01 3.0796147054746031e-01
6.2205340333352610e-01 3.0816823912581642e-01
6.2189341388044395e-01 3.0837699769755650e-01
6.2173174069107617e-01 3.0858778530324937e-01
6.2156834858039933e-01 3.0880064215045466e-01
6.2140320125685233e-01 3.0901560966085029e-01
6.2123626127563958e-01 3.0923273051977018e-01
6.2106748998955086e-01 3.0945204872829651e-01
6.2089684749714025e-01 3.0967360965807145e-01
6.2072429258808648e-01 3.0989746010899810e-01
6.2054978268555971e-01 3.1012364837001438e-01
6.2037327378538443e-01 3.1035222428314263e-01
6.2019472039179158e-01 3.1058323931102505e-01
6.2001407544952292e-01 3.1081674660817782e-01
6.1983129027204020e-01 3.1105280109621325e-01
6.1964631446556728e-01 3.1129145954329368e-01
6.1945909584867032e-01 3.1153278064811485e-01
6.1926958036706203e-01 3.1177682512872340e-01
6.1907771200328343e-01 3.1202365581651176e-01
6.1888343268089085e-01 3.1227333775575938e-01
6.1868668216274314e-01 3.1252593830910880e-01
6.1848739794294805e-01 3.1278152726941971e-01
6.1828551513199004e-01 3.1304017697845821e-01
6.1808096633451659e-01 3.1330196245293496e-01
6.1787368151921074e-01 3.1356696151844932e-01
6.1766358788013753e-01 3.1383525495192977e-01
6.1745060968887522e-01 3.1410692663324352e-01
6.1723466813669814e-01 3.1438206370667787e-01
6.1701568116599204e-01 3.1466075675308469e-01
6.1679356329001067e-01 3.1494309997354736e-01
6.1656822540000378e-01 3.1522919138549155e-01
6.1633957455862709e-01 3.1551913303229573e-01
6.1610751377846651e-01 3.1581303120750281e-01
6.1587194178435778e-01 3.1611099669488851e-01
6.1563275275806972e-01 3.1641314502576101e-01
6.1538983606376862e-01 3.1671959675496081e-01
6.1514307595248119e-01 3.1703047775727589e-01
6.1489235124363939e-01 3.1734591954605257e-01
6.1463753498150964e-01 3.1766605961606587e-01
6.1437849406411593e-01 3.1799104181290833e-01
6.1411508884199417e-01 3.1832101673133900e-01
6.1384717268375044e-01 3.1865614214545995e-01
6.1357459150513549e-01 3.1899658347372356e-01
6.1329718325785909e-01 3.1934251428227040e-01
6.1301477737396726e-01 3.1969411683047844e-01
6.1272719416112265e-01 3.2005158266292311e-01
6.1243424414340886e-01 3.2041511325276645e-01
6.1213572734179844e-01 3.2078492070183290e-01
6.1183143248744698e-01 3.2116122850359302e-01
6.1152113616019932e-01 3.2154427237601602e-01
6.1120460184373449e-01 3.2193430117185406e-01
6.1088157888730099e-01 3.2233157787557920e-01
6.1055180136303377e-01 3.2273638069663918e-01
6.1021498680580322e-01 3.2314900427066950e-01
6.0987083482091120e-01 3.2356976098183188e-01
6.0951902554292758e-01 3.2399898242065633e-01
6.0915921792573846e-01 3.2443702099533916e-01
6.0879104784181204e-01 3.2488425171532298e-01
6.0841412596410505e-01 3.2534107417031238e-01
6.0802803540032802e-01 3.2580791473129489e-01
6.0763232904468789e-01 3.2628522900270296e-01
6.0722652660457954e-01 3.2677350456323417e-01
6.0681011125487561e-01 3.2727326403462770e-01
6.0638252586123687e-01 3.2778506852804651e-01
6.0594316870463971e-01 3.2830952152605886e-01
6.0549138862784990e-01 3.2884727326403496e-01
6.0502647950445076e-01 3.2939902569655177e-01
6.0454767391862807e-01 3.2996553813813440e-01
6.0405413591316015e-01 3.3054763369517826e-01
6.0354495263726360e-01 3.3114620662881689e-01
6.0301912469388774e-01 3.3176223080254463e-01
6.0247555492566851e-01 3.3239676943308172e-01
6.0191303534272966e-01 3.3305098637030789e-01
6.0133023179835943e-01 3.3372615921601517e-01
6.0072566593452981e-01 3.3442369466442268e-01
6.0009769381596711e-01 3.3514514648252164e-01
5.9944448045507470e-01 3.3589223677786006e-01
5.9876396931108911e-01 3.3666688120519350e-01
5.9805384546601614e-01 3.3747121908247313e-01
5.9731149086573998e-01 3.3830764964077187e-01
5.9653392957151530e-01 3.3917887578282607e-01
5.9571776006984678e-01 3.4008795761577787e-01
5.9485907101941604e-01 3.4103837813818150e-01
5.9395333516073845e-01 3.4203412479921463e-01
5.9299527440956135e-01 3.4307979166299468e-01
5.9197868623925143e-01 3.4418070864859102e-01
5.9089621727752573e-01 3.4534310711949862e-01
5.8973906377582241e-01 3.4657433456162623e-01
5.8849656896567493e-01 3.4788313695641088e-01
5.8715567185303663e-01 3.4928003606569219e-01
5.8570013711488778e-01 3.5077784241019638e-01
5.8410945377067036e-01 3.5239236683144315e-01
5.8235721756411052e-01 3.5414342989078929e-01
5.8040867966279208e-01 3.5605633146068816e-01
5.7821689358728656e-01 3.5816405511709781e-01
5.7571638673199155e-01 3.6051069308567241e-01
5.7281219568517527e-01 3.6315699265854340e-01
5.6935955722190412e-01 3.6618979731582924e-01
5.6512291918051782e-01 3.6973911714573843e-01
5.5968311736807563e-01 3.7401133717301294e-01
5.5218973265150118e-01 3.7935947455343039e-01
5.4050687707372869e-01 3.8643980330000943e-01
5.1641762784476664e-01 3.9630941893221894e-01
3.3333333333333320e-01 3.3333333333333315e-01


==> neural_bandit/phase_projected_fixed.dat <==
t p_H_mean p_G_mean p_H_std p_G_std
0.0000000000000000e+00 3.3333333333333320e-01 3.3333333333333320e-01 5.8513891142945020e-17 5.8513891142945020e-17
5.0000000000000003e-02 3.0288422308328272e-01 3.9607239161471097e-01 2.3554579318513180e-02 2.6698181567860812e-02
1.0000000000000001e-01 2.6687623743347766e-01 4.6067156880412485e-01 4.7471421497028925e-02 5.2975929582878056e-02
1.5000000000000002e-01 2.3214365401766246e-01 5.2061249501835249e-01 6.3653165248997640e-02 7.0586376414609631e-02
2.0000000000000001e-01 2.0175712248531791e-01 5.7322282807839442e-01 7.1022588640216766e-02 7.8964303958689336e-02
2.5000000000000000e-01 1.7550396386331496e-01 6.1915491795310063e-01 7.1654251681480888e-02 8.0318295113212063e-02
3.0000000000000004e-01 1.5253185758365123e-01 6.5961709006302394e-01 6.8118114778646641e-02 7.7209625556286590e-02
3.5000000000000003e-01 1.3244578966704798e-01 6.9528330230892377e-01 6.2435379084733643e-02 7.1675546672289217e-02
4.0000000000000002e-01 1.1491511283315667e-01 7.2671612375070993e-01 5.5728397618828161e-02 6.4897867505099127e-02
4.5000000000000001e-01 9.9665833477579430e-02 7.5438769723249754e-01 4.8698395557201950e-02 5.7651572033652225e-02
5.0000000000000000e-01 8.6551149417742460e-02 7.7861238047019421e-01 4.1951218579506663e-02 5.0602477006347429e-02
5.5000000000000004e-01 7.5441765549596668e-02 7.9966018318416232e-01 3.5901804106156780e-02 4.4208645680062629e-02
6.0000000000000009e-01 6.6133417838710878e-02 8.1785939652535444e-01 3.0699361174516476e-02 3.8648423901640250e-02
6.5000000000000002e-01 5.8365615011216364e-02 8.3358607973391607e-01 2.6315970385716699e-02 3.3911174002728965e-02
7.0000000000000007e-01 5.1875522692197050e-02 8.4721115149813109e-01 2.2654116242567537e-02 2.9908555432408196e-02
7.5000000000000000e-01 4.6429543918714254e-02 8.5906683493814318e-01 1.9602527601311072e-02 2.6533934520756381e-02
8.0000000000000004e-01 4.1832352961338082e-02 8.6943639381567728e-01 1.7057053768157807e-02 2.3685354722873038e-02
8.5000000000000009e-01 3.7925273246744870e-02 8.7855578434628190e-01 1.4927173744116841e-02 2.1273076324424843e-02
9.0000000000000002e-01 3.4581100902513998e-02 8.8661959724468331e-01 1.3137056681635922e-02 1.9221166964439446e-02
9.5000000000000007e-01 3.1698375799713414e-02 8.9378783444878995e-01 1.1624479880302773e-02 1.7466733457991965e-02
1.0000000000000000e+00 2.9196198008418116e-02 9.0019218170418092e-01 1.0338982413669894e-02 1.5958284974251752e-02
1.0500000000000000e+00 2.7009899593534940e-02 9.0594136135629866e-01 9.2398905639401365e-03 1.4653906850648156e-02
1.1000000000000001e+00 2.5087569332439396e-02 9.1112552898222821e-01 8.2944985271046802e-03 1.3519547270268094e-02
1.1500000000000001e+00 2.3387318034299012e-02 9.1581981770582277e-01 7.4765074436913678e-03 1.2527530110307404e-02
1.2000000000000002e+00 2.1875147964463406e-02 9.2008717120286954e-01 6.7647370411200508e-03 1.1655315653407876e-02
1.2500000000000000e+00 2.0523299444643421e-02 9.2398060198436516e-01 6.1420853677590171e-03 1.0884490735380781e-02
1.3000000000000000e+00 1.9308967990074803e-02 9.2754499280709468e-01 5.5946987168355071e-03 1.0199955785953943e-02
1.3500000000000001e+00 1.8213306602731717e-02 9.3081853766938016e-01 5.1113128417089896e-03 9.5892742669056539e-03
1.4000000000000001e+00 1.7220646782806760e-02 9.3383389919734916e-01 4.6827305696007992e-03 9.0421532710396827e-03
1.4500000000000002e+00 1.6317887155792112e-02 9.3661914279400693e-01 4.3014067115180101e-03 8.5500288876425839e-03
1.5000000000000000e+00 1.5494010869096683e-02 9.3919849458106341e-01 3.9611169250929187e-03 8.1057349142778529e-03
1.5500000000000000e+00 1.4739702229302602e-02 9.4159295973605361e-01 3.6566924330552661e-03 7.7032379213736648e-03
1.6000000000000001e+00 1.4047040313771303e-02 9.4382082959839619e-01 3.3838068185245633e-03 7.3374253298472535e-03
1.6500000000000001e+00 1.3409252665419327e-02 9.4589809963435489e-01 3.1388045987023835e-03 7.0039360431581104e-03
1.7000000000000002e+00 1.2820516312094968e-02 9.4783881544167092e-01 2.9185639184654451e-03 6.6990253888498229e-03
1.7500000000000000e+00 1.2275796421723094e-02 9.4965536023383079e-01 2.7203875435053777e-03 6.4194577182807872e-03
1.8000000000000000e+00 1.1770715114579767e-02 9.5135869444222776e-01 2.5419175903211078e-03 6.1624212661671113e-03
1.8500000000000001e+00 1.1301444662385187e-02 9.5295855588203904e-01 2.3810700940242861e-03 5.9254607233665347e-03
1.9000000000000001e+00 1.0864620480506548e-02 9.5446362733378221e-01 2.2359859928745528e-03 5.7064237415882322e-03
1.9500000000000002e+00 1.0457270217257163e-02 9.5588167713879613e-01 2.1049952831987606e-03 5.5034181986357627e-03
2.0000000000000000e+00 1.0076755907187351e-02 9.5721967744303171e-01 1.9865913181415056e-03 5.3147776140304755e-03
2.0500000000000003e+00 9.7207266821765642e-03 9.5848390396009397e-01 1.8794125276176657e-03 5.1390326674693333e-03
2.1000000000000001e+00 9.3870799531720513e-03 9.5968002047235268e-01 1.7822291606205349e-03 4.9748872368642451e-03
2.1499999999999999e+00 9.0739293668834244e-03 9.6081315075360352e-01 1.6939331577461830e-03 4.8211978161161418e-03
2.2000000000000002e+00 8.7795781330987418e-03 9.6188794012482359e-01 1.6135297068861506e-03 4.6769555167744939e-03
2.2500000000000000e+00 8.5024966108556248e-03 9.6290860845394000e-01 1.5401295176133197e-03 4.5412701217172127e-03
2.3000000000000003e+00 8.2413032754454704e-03 9.6387899607059935e-01 1.4729412599680254e-03 4.4133558585426023e-03
2.3500000000000001e+00 7.9947483834466107e-03 9.6480260377644755e-01 1.4112639145749555e-03 4.2925186747327371e-03
2.4000000000000004e+00 7.7616998159535768e-03 9.6568262790301562e-01 1.3544790033132171e-03 4.1781448728787259e-03
2.4500000000000002e+00 7.5411307015792947e-03 9.6652199117718196e-01 1.3020427937497105e-03 4.0696910003386677e-03
2.5000000000000000e+00 7.3321085181868332e-03 9.6732337000810209e-01 1.2534786244930455e-03 3.9666748995133777e-03
2.5500000000000003e+00 7.1337854425458811e-03 9.6808921869383635e-01 1.2083695098944471e-03 3.8686678315324199e-03
2.6000000000000001e+00 6.9453897723918568e-03 9.6882179095409049e-01 1.1663511588437972e-03 3.7752875818219287e-03
2.6500000000000004e+00 6.7662182765561686e-03 9.6952315912920317e-01 1.1271055052024545e-03 3.6861924551666427e-03
2.7000000000000002e+00 6.5956293625695798e-03 9.7019523132866381e-01 1.0903548119859184e-03 3.6010760680260582e-03
2.7500000000000000e+00 6.4330369660899975e-03 9.7083976677181449e-01 1.0558563726337240e-03 3.5196628468193805e-03
2.8000000000000003e+00 6.2779050817917655e-03 9.7145838952926122e-01 1.0233978062237409e-03 3.4417041466710211e-03
2.8500000000000001e+00 6.1297428679831546e-03 9.7205260084525558e-01 9.9279292164239472e-04 3.3669749102268063e-03
2.9000000000000004e+00 5.9881002618722874e-03 9.7262379019978396e-01 9.6387811126183952e-04 3.2952707936222889e-03
2.9500000000000002e+00 5.8525640531071239e-03 9.7317324524884030e-01 9.3650922765120483e-04 3.2264056944885547e-03
3.0000000000000000e+00 5.7227543664619112e-03 9.7370216076570149e-01 9.1055889232784335e-04 3.1602096240704444e-03
3.0500000000000003e+00 5.5983215101876047e-03 9.7421164669174787e-01 8.8591418627899680e-04 3.0965268734099772e-03
3.1000000000000001e+00 5.4789431516116070e-03 9.7470273539272989e-01 8.6247467386903003e-04 3.0352144300232701e-03
3.1500000000000004e+00 5.3643217842869210e-03 9.7517638820597141e-01 8.4015071528938156e-04 2.9761406077799175e-03
3.2000000000000002e+00 5.2541824558926514e-03 9.7563350135401872e-01 8.1886202723406478e-04 2.9191838582683844e-03
3.2500000000000000e+00 5.1482707285319717e-03 9.7607491129201773e-01 7.9853645568316587e-04 2.8642317365271406e-03
3.3000000000000003e+00 5.0463508462779529e-03 9.7650139954856707e-01 7.7910892940280540e-04 2.8111799983856840e-03
3.3500000000000001e+00 4.9482040876842551e-03 9.7691369711299580e-01 7.6052056686231706e-04 2.7599318100745523e-03
3.4000000000000004e+00 4.8536272830732759e-03 9.7731248841632201e-01 7.4271791309704507e-04 2.7103970538151947e-03
3.4500000000000002e+00 4.7624314789491582e-03 9.7769841494773413e-01 7.2565228658402108e-04 2.6624917157010894e-03
3.5000000000000000e+00 4.6744407336275573e-03 9.7807207854389999e-01 7.0927921908062999e-04 2.6161373442397163e-03
3.5500000000000003e+00 4.5894910300010704e-03 9.7843404438431225e-01 6.9355797410024049e-04 2.5712605698260597e-03
3.6000000000000001e+00 4.5074292929706437e-03 9.7878484372214269e-01 6.7845113191115523e-04 2.5277926768712262e-03
3.6500000000000004e+00 4.4281125003982989e-03 9.7912497637698315e-01 6.6392423083731094e-04 2.4856692215913007e-03
3.7000000000000002e+00 4.3514068777566004e-03 9.7945491301288889e-01 6.4994545632719009e-04 2.4448296895397642e-03
3.7500000000000000e+00 4.2771871677032757e-03 9.7977509722266765e-01 6.3648537055784407e-04 2.4052171878160404e-03
3.8000000000000003e+00 4.2053359668052610e-03 9.8008594743712563e-01 6.2351667654152046e-04 2.3667781676642618e-03
3.8500000000000001e+00 4.1357431225099465e-03 9.8038785867594314e-01 6.1101401165740746e-04 2.3294621737762092e-03
3.9000000000000004e+00 4.0683051842171202e-03 9.8068120415516358e-01 5.9895376631912539e-04 2.2932216171396812e-03
3.9500000000000002e+00 4.0029249029947525e-03 9.8096633676465728e-01 5.8731392420304689e-04 2.2580115687230967e-03
4.0000000000000000e+00 3.9395107750729019e-03 9.8124359042757270e-01 5.7607392098955575e-04 2.2237895716414259e-03
4.0499999999999998e+00 3.8779766247844668e-03 9.8151328135255000e-01 5.6521451906527782e-04 2.1905154697803623e-03
4.1000000000000005e+00 3.8182412230910192e-03 9.8177570918836121e-01 5.5471769602553401e-04 2.1581512511094740e-03
4.1500000000000004e+00 3.7602279382484239e-03 9.8203115808969699e-01 5.4456654513279775e-04 2.1266609041463830e-03
4.2000000000000002e+00 3.7038644155331494e-03 9.8227989770192359e-01 5.3474518618508535e-04 2.0960102862283073e-03
4.2500000000000000e+00 3.6490822832758187e-03 9.8252218407187986e-01 5.2523868545887318e-04 2.0661670024055960e-03
4.2999999999999998e+00 3.5958168827376581e-03 9.8275826049109372e-01 5.1603298359753852e-04 2.0371002939210598e-03
4.3500000000000005e+00 3.5440070196208623e-03 9.8298835827716413e-01 5.0711483047848321e-04 2.0087809353569459e-03
4.4000000000000004e+00 3.4935947352333699e-03 9.8321269749853568e-01 4.9847172622157908e-04 1.9811811396355573e-03
4.4500000000000002e+00 3.4445250955278685e-03 9.8343148764736532e-01 4.9009186762978161e-04 1.9542744701542053e-03
4.5000000000000000e+00 3.3967459964155573e-03 9.8364492826476424e-01 4.8196409943941892e-04 1.9280357594097094e-03
4.5499999999999998e+00 3.3502079839148125e-03 9.8385320952229427e-01 4.7407786984717595e-04 1.9024410335404614e-03
4.6000000000000005e+00 3.3048640878368695e-03 9.8405651276323680e-01 4.6642318985089866e-04 1.8774674422720931e-03
4.6500000000000004e+00 3.2606696678391285e-03 9.8425501100684420e-01 4.5899059599687522e-04 1.8530931938066032e-03
4.7000000000000002e+00 3.2175822707882972e-03 9.8444886941848542e-01 4.5177111618424263e-04 1.8292974942413405e-03
4.7500000000000000e+00 3.1755614984778835e-03 9.8463824574834402e-01 4.4475623821478306e-04 1.8060604911432786e-03
4.8000000000000007e+00 3.1345688848348889e-03 9.8482329074109509e-01 4.3793788081746124e-04 1.7833632209432681e-03
4.8500000000000005e+00 3.0945677818316627e-03 9.8500414851877238e-01 4.3130836690922499e-04 1.7611875598446019e-03
4.9000000000000004e+00 3.0555232533924417e-03 9.8518095693884666e-01 4.2486039887891779e-04 1.7395161779700484e-03
4.9500000000000002e+00 3.0174019766485058e-03 9.8535384792936664e-01 4.1858703570910429e-04 1.7183324964959602e-03
5.0000000000000000e+00 2.9801721499551660e-03 9.8552294780286087e-01 4.1248167176796794e-04 1.6976206475458051e-03
5.0500000000000007e+00 2.9438034071363459e-03 9.8568837755054606e-01 4.0653801712365912e-04 1.6773654366348334e-03
5.1000000000000005e+00 2.9082667374702191e-03 9.8585025311827290e-01 4.0075007924919597e-04 1.6575523074759395e-03
5.1500000000000004e+00 2.8735344109724345e-03 9.8600868566551481e-01 3.9511214599842850e-04 1.6381673089742772e-03
5.2000000000000002e+00 2.8395799085718381e-03 9.8616378180860009e-01 3.8961876974793016e-04 1.6191970642510198e-03
5.2500000000000000e+00 2.8063778568087460e-03 9.8631564384929915e-01 3.8426475260834196e-04 1.6006287415510603e-03
5.3000000000000007e+00 2.7739039667173150e-03 9.8646436998977727e-01 3.7904513261923959e-04 1.5824500269020826e-03
5.3500000000000005e+00 2.7421349765822433e-03 9.8661005453485706e-01 3.7395517084987080e-04 1.5646490984014588e-03
5.4000000000000004e+00 2.7110485982860680e-03 9.8675278808245326e-01 3.6899033933464803e-04 1.5472146020191742e-03
5.4500000000000002e+00 2.6806234669866586e-03 9.8689265770297629e-01 3.6414630978007684e-04 1.5301356288123077e-03
5.5000000000000000e+00 2.6508390938859926e-03 9.8702974710844704e-01 3.5941894298445763e-04 1.5134016934564790e-03
5.5500000000000007e+00 2.6216758218705581e-03 9.8716413681199899e-01 3.5480427891757742e-04 1.4970027140050865e-03
5.6000000000000005e+00 2.5931147838215490e-03 9.8729590427840075e-01 3.5029852741222346e-04 1.4809289927956233e-03
5.6500000000000004e+00 2.5651378634090052e-03 9.8742512406618288e-01 3.4589805942302669e-04 1.4651711984275295e-03
5.7000000000000002e+00 2.5377276581987291e-03 9.8755186796190875e-01 3.4159939881261818e-04 1.4497203487421023e-03
5.7500000000000000e+00 2.5108674449141524e-03 9.8767620510709242e-01 3.3739921462779253e-04 1.4345677947398769e-03
5.8000000000000007e+00 2.4845411467074867e-03 9.8779820211822467e-01 3.3329431383178373e-04 1.4197052053760155e-03
5.8500000000000005e+00 2.4587333023057484e-03 9.8791792320034522e-01 3.2928163446149686e-04 1.4051245531775331e-03
5.9000000000000004e+00 2.4334290369073556e-03 9.8803543025455531e-01 3.2535823918073651e-04 1.3908181006325934e-03
5.9500000000000002e+00 2.4086140347143962e-03 9.8815078297984971e-01 3.2152130920317523e-04 1.3767783873016887e-03
6.0000000000000000e+00 2.3842745129941715e-03 9.8826403896961013e-01 3.1776813856043403e-04 1.3629982176089743e-03
6.0500000000000007e+00 2.3603971975714655e-03 9.8837525380308744e-01 3.1409612869275793e-04 1.3494706492701593e-03
6.1000000000000005e+00 2.3369692996602319e-03 9.8848448113216847e-01 3.1050278334146449e-04 1.3361889823199848e-03
6.1500000000000004e+00 2.3139784939499529e-03 9.8859177276371279e-01 3.0698570372369576e-04 1.3231467487029656e-03
6.2000000000000002e+00 2.2914128978680703e-03 9.8869717873771901e-01 3.0354258397174169e-04 1.3103377023936514e-03
6.2500000000000000e+00 2.2692610519453914e-03 9.8880074740156088e-01 3.0017120682018290e-04 1.2977558100159877e-03
6.3000000000000007e+00 2.2475119012165794e-03 9.8890252548052848e-01 2.9686943952549896e-04 1.2853952419321372e-03
6.3500000000000005e+00 2.2261547775925790e-03 9.8900255814488047e-01 2.9363523000383899e-04 1.2732503637742085e-03
6.4000000000000004e+00 2.2051793831461565e-03 9.8910088907361116e-01 2.9046660317355539e-04 1.2613157283925724e-03
6.4500000000000002e+00 2.1845757742558541e-03 9.8919756051511487e-01 2.8736165749021535e-04 1.2495860681976292e-03
6.5000000000000000e+00 2.1643343465572785e-03 9.8929261334492435e-01 2.8431856166244646e-04 1.2380562878739152e-03
6.5500000000000007e+00 2.1444458206541618e-03 9.8938608712068576e-01 2.8133555153790336e-04 1.2267214574429623e-03
6.6000000000000005e+00 2.1249012285447901e-03 9.8947802013452135e-01 2.7841092714933581e-04 1.2155768056586053e-03
6.6500000000000004e+00 2.1056919007223195e-03 9.8956844946292688e-01 2.7554304991133933e-04 1.2046177137142525e-03
6.7000000000000002e+00 2.0868094539102941e-03 9.8965741101433191e-01 2.7273033995910481e-04 1.1938397092461682e-03
6.7500000000000000e+00 2.0682457793971235e-03 9.8974493957445753e-01 2.6997127362093513e-04 1.1832384606165495e-03
6.8000000000000007e+00 2.0499930319356511e-03 9.8983106884958105e-01 2.6726438101691222e-04 1.1728097714604805e-03
6.8500000000000005e+00 2.0320436191761668e-03 9.8991583150782392e-01 2.6460824377657352e-04 1.1625495754844660e-03
6.9000000000000004e+00 2.0143901916031370e-03 9.8999925921856935e-01 2.6200149286885726e-04 1.1524539315010233e-03
6.9500000000000002e+00 1.9970256329478998e-03 9.9008138269009860e-01 2.5944280653809941e-04 1.1425190186887184e-03
7.0000000000000000e+00 1.9799430510512401e-03 9.9016223170555029e-01 2.5693090834014881e-04 1.1327411320648669e-03
7.0500000000000007e+00 1.9631357691514062e-03 9.9024183515728093e-01 2.5446456527312159e-04 1.1231166781601981e-03
7.1000000000000005e+00 1.9465973175746575e-03 9.9032022107971118e-01 2.5204258599761611e-04 1.1136421708848566e-03
7.1500000000000004e+00 1.9303214258067903e-03 9.9039741668073700e-01 2.4966381914150767e-04 1.1043142275765831e-03
7.2000000000000002e+00 1.9143020149254366e-03 9.9047344837177387e-01 2.4732715168479915e-04 1.0951295652207101e-03
7.2500000000000000e+00 1.8985331903741283e-03 9.9054834179650775e-01 2.4503150742020882e-04 1.0860849968347241e-03
7.3000000000000007e+00 1.8830092350602512e-03 9.9062212185841259e-01 2.4277584548548258e-04 1.0771774280078114e-03
7.3500000000000005e+00 1.8677246027601028e-03 9.9069481274709881e-01 2.4055915896364306e-04 1.0684038535885493e-03
7.4000000000000004e+00 1.8526739118152134e-03 9.9076643796354791e-01 2.3838047354759540e-04 1.0597613545134095e-03
7.4500000000000002e+00 1.8378519391050578e-03 9.9083702034428955e-01 2.3623884626575311e-04 1.0512470947683663e-03
7.5000000000000000e+00 1.8232536142821208e-03 9.9090658208457039e-01 2.3413336426550318e-04 1.0428583184779253e-03
7.5500000000000007e+00 1.8088740142561039e-03 9.9097514476056525e-01 2.3206314365155044e-04 1.0345923471157524e-03
7.6000000000000005e+00 1.7947083579147975e-03 9.9104272935067372e-01 2.3002732837632079e-04 1.0264465768295237e-03
7.6500000000000004e+00 1.7807520010698758e-03 9.9110935625594965e-01 2.2802508917978498e-04 1.0184184758762855e-03
7.7000000000000002e+00 1.7670004316165204e-03 9.9117504531969924e-01 2.2605562257620496e-04 1.0105055821620038e-03
7.7500000000000000e+00 1.7534492648963976e-03 9.9123981584629206e-01 2.2411814988544760e-04 1.0027055008805061e-03
7.8000000000000007e+00 1.7400942392540961e-03 9.9130368661921719e-01 2.2221191630663508e-04 9.9501590224806914e-04
7.8500000000000005e+00 1.7269312117776953e-03 9.9136667591842254e-01 2.2033619003205063e-04 9.8743451932782915e-04
7.9000000000000004e+00 1.7139561542146194e-03 9.9142880153696855e-01 2.1849026139929493e-04 9.7995914594055356e-04
7.9500000000000002e+00 1.7011651490544337e-03 9.9149008079702783e-01 2.1667344207983161e-04 9.7258763465872284e-04
8.0000000000000000e+00 1.6885543857706833e-03 9.9155053056526155e-01 2.1488506430214862e-04 9.6531789487767992e-04
8.0500000000000007e+00 1.6761201572143031e-03 9.9161016726759887e-01 2.1312448010785454e-04 9.5814789096381782e-04
8.0999999999999996e+00 1.6638588561515137e-03 9.9166900690344750e-01 2.1139106063913326e-04 9.5107564047237881e-04
8.1500000000000004e+00 1.6517669719395118e-03 9.9172706505936026e-01 2.0968419545604614e-04 9.4409921243548695e-04
8.2000000000000011e+00 1.6398410873336143e-03 9.9178435692218136e-01 2.0800329188226893e-04 9.3721672571446763e-04
8.2500000000000000e+00 1.6280778754198151e-03 9.9184089729169767e-01 2.0634777437792342e-04 9.3042634741552260e-04
8.3000000000000007e+00 1.6164740966670733e-03 9.9189670059281065e-01 2.0471708393821690e-04 9.2372629136458430e-04
8.3499999999999996e+00 1.6050265960939221e-03 9.9195178088725877e-01 2.0311067751669430e-04 9.1711481663979671e-04
8.4000000000000004e+00 1.5937323005442538e-03 9.9200615188489949e-01 2.0152802747195250e-04 9.1059022615856146e-04
8.4500000000000011e+00 1.5825882160674285e-03 9.9205982695457995e-01 1.9996862103673527e-04 9.0415086531693339e-04
8.5000000000000000e+00 1.5715914253980636e-03 9.9211281913460447e-01 1.9843195980838115e-04 8.9779512067896374e-04
8.5500000000000007e+00 1.5607390855311314e-03 9.9216514114282517e-01 1.9691755925964300e-04 8.9152141871478273e-04
8.5999999999999996e+00 1.5500284253881819e-03 9.9221680538636170e-01 1.9542494826896178e-04 8.8532822458339572e-04
8.6500000000000004e+00 1.5394567435707326e-03 9.9226782397097524e-01 1.9395366866930712e-04 8.7921404096075195e-04
8.7000000000000011e+00 1.5290214061970538e-03 9.9231820871010401e-01 1.9250327481475487e-04 8.7317740690901868e-04
8.7500000000000000e+00 1.5187198448187672e-03 9.9236797113357778e-01 1.9107333316400413e-04 8.6721689678688875e-04
8.8000000000000007e+00 1.5085495544138502e-03 9.9241712249602509e-01 1.8966342188009113e-04 8.6133111919865183e-04
8.8499999999999996e+00 1.4985080914528038e-03 9.9246567378498196e-01 1.8827313044556722e-04 8.5551871597969403e-04
8.9000000000000004e+00 1.4885930720348890e-03 9.9251363572871865e-01 1.8690205929247630e-04 8.4977836121881011e-04
8.9500000000000011e+00 1.4788021700915040e-03 9.9256101880379399e-01 1.8554981944647692e-04 8.4410876031321429e-04
9.0000000000000000e+00 1.4691331156539021e-03 9.9260783324234725e-01 1.8421603218449190e-04 8.3850864905837070e-04
9.0500000000000007e+00 1.4595836931825632e-03 9.9265408903914021e-01 1.8290032870530481e-04 8.3297679276676155e-04
9.0999999999999996e+00 1.4501517399557145e-03 9.9269979595835722e-01 1.8160234981254373e-04 8.2751198541974077e-04
9.1500000000000004e+00 1.4408351445145400e-03 9.9274496354017394e-01 1.8032174560952152e-04 8.2211304884578264e-04
9.2000000000000011e+00 1.4316318451627983e-03 9.9278960110710557e-01 1.7905817520542691e-04 8.1677883192860466e-04
9.2500000000000000e+00 1.4225398285186289e-03 9.9283371777013818e-01 1.7781130643238828e-04 8.1150820984071149e-04
9.3000000000000007e+00 1.4135571281164462e-03 9.9287732243465765e-01 1.7658081557294936e-04 8.0630008330359799e-04
9.3499999999999996e+00 1.4046818230569291e-03 9.9292042380618073e-01 1.7536638709751842e-04 8.0115337787219087e-04
9.4000000000000004e+00 1.3959120367031768e-03 9.9296303039589284e-01 1.7416771341137932e-04 7.9606704324339760e-04
9.4500000000000011e+00 1.3872459354212117e-03 9.9300515052601068e-01 1.7298449461086536e-04 7.9104005258704010e-04
9.5000000000000000e+00 1.3786817273630752e-03 9.9304679233496118e-01 1.7181643824831582e-04 7.8607140189943740e-04
9.5500000000000007e+00 1.3702176612908604e-03 9.9308796378239728e-01 1.7066325910545767e-04 7.8116010937765757e-04
9.6000000000000014e+00 1.3618520254400821e-03 9.9312867265404814e-01 1.6952467897486556e-04 7.7630521481417971e-04
9.6500000000000004e+00 1.3535831464208527e-03 9.9316892656641453e-01 1.6840042644917120e-04 7.7150577901164894e-04
9.7000000000000011e+00 1.3454093881554252e-03 9.9320873297131362e-01 1.6729023671771239e-04 7.6676088321550248e-04
9.7500000000000000e+00 1.3373291508506969e-03 9.9324809916027679e-01 1.6619385137031729e-04 7.6206962856579618e-04
9.8000000000000007e+00 1.3293408700043472e-03 9.9328703226880977e-01 1.6511101820794122e-04 7.5743113556600052e-04
9.8500000000000014e+00 1.3214430154433335e-03 9.9332553928051903e-01 1.6404149105988158e-04 7.5284454356862904e-04
9.9000000000000004e+00 1.3136340903935288e-03 9.9336362703110515e-01 1.6298502960730913e-04 7.4830901027697378e-04
9.9500000000000011e+00 1.3059126305793249e-03 9.9340130221223466e-01 1.6194139921286912e-04 7.4382371126307948e-04
1.0000000000000000e+01 1.2982772033521019e-03 9.9343857137528979e-01 1.6091037075611250e-04 7.3938783949992974e-04


==> neural_bandit/phase_projected_fixed_band.dat <==
x y
3.3333333333333320e-01 3.3333333333333326e-01
3.0288422308328272e-01 4.2277057318257177e-01
2.6687623743347766e-01 5.1364749838700297e-01
2.3214365401766246e-01 5.9119887143296213e-01
2.0175712248531791e-01 6.5218713203708378e-01
1.7550396386331496e-01 6.9947321306631272e-01
1.5253185758365123e-01 7.3682671561931057e-01
1.3244578966704798e-01 7.6695884898121303e-01
1.1491511283315667e-01 7.9161399125580911e-01
9.9665833477579430e-02 8.1203926926614978e-01
8.6551149417742460e-02 8.2921485747654167e-01
7.5441765549596668e-02 8.4386882886422498e-01
6.6133417838710878e-02 8.5650782042699469e-01
5.8365615011216364e-02 8.6749725373664499e-01
5.1875522692197050e-02 8.7711970693053931e-01
4.6429543918714254e-02 8.8560076945889954e-01
4.1832352961338082e-02 8.9312174853855031e-01
3.7925273246744870e-02 8.9982886067070678e-01
3.4581100902513998e-02 9.0584076420912274e-01
3.1698375799713414e-02 9.1125456790678194e-01
2.9196198008418116e-02 9.1615046667843270e-01
2.7009899593534940e-02 9.2059526820694682e-01
2.5087569332439396e-02 9.2464507625249626e-01
2.3387318034299012e-02 9.2834734781613015e-01
2.1875147964463406e-02 9.3174248685627736e-01
2.0523299444643421e-02 9.3486509271974594e-01
1.9308967990074803e-02 9.3774494859304858e-01
1.8213306602731717e-02 9.4040781193628586e-01
1.7220646782806760e-02 9.4287605246838879e-01
1.6317887155792112e-02 9.4516917168164949e-01
1.5494010869096683e-02 9.4730422949534132e-01
1.4739702229302602e-02 9.4929619765742723e-01
1.4047040313771303e-02 9.5115825492824346e-01
1.3409252665419327e-02 9.5290203567751297e-01
1.2820516312094968e-02 9.5453784083052073e-01
1.2275796421723094e-02 9.5607481795211158e-01
1.1770715114579767e-02 9.5752111570839482e-01
1.1301444662385187e-02 9.5888401660540556e-01
1.0864620480506548e-02 9.6017005107537046e-01
1.0457270217257163e-02 9.6138509533743188e-01
1.0076755907187351e-02 9.6253445505706214e-01
9.7207266821765642e-03 9.6362293662756326e-01
9.3870799531720513e-03 9.6465490770921691e-01
9.0739293668834244e-03 9.6563434856971964e-01
8.7795781330987418e-03 9.6656489564159809e-01
8.5024966108556248e-03 9.6744987857565723e-01
8.2413032754454704e-03 9.6829235192914198e-01
7.9947483834466107e-03 9.6909512245118035e-01
7.7616998159535768e-03 9.6986077277589433e-01
7.5411307015792947e-03 9.7059168217752068e-01
7.3321085181868332e-03 9.7129004490761550e-01
7.1337854425458811e-03 9.7195788652536874e-01
6.9453897723918568e-03 9.7259707853591237e-01
6.7662182765561686e-03 9.7320935158436983e-01
6.5956293625695798e-03 9.7379630739668988e-01
6.4330369660899975e-03 9.7435942961863387e-01
6.2779050817917655e-03 9.7490009367593222e-01
6.1297428679831546e-03 9.7541957575548244e-01
5.9881002618722874e-03 9.7591906099340620e-01
5.8525640531071239e-03 9.7639965094332881e-01
5.7227543664619112e-03 9.7686237038977197e-01
5.5983215101876047e-03 9.7730817356515787e-01
5.4789431516116070e-03 9.7773794982275319e-01
5.3643217842869210e-03 9.7815252881375137e-01
5.2541824558926514e-03 9.7855268521228711e-01
5.1482707285319717e-03 9.7893914302854490e-01
5.0463508462779529e-03 9.7931257954695272e-01
4.9482040876842551e-03 9.7967362892307031e-01
4.8536272830732759e-03 9.8002288547013716e-01
4.7624314789491582e-03 9.8036090666343523e-01
4.6744407336275573e-03 9.8068821588813970e-01
4.5894910300010704e-03 9.8100530495413829e-01
4.5074292929706437e-03 9.8131263639901389e-01
4.4281125003982989e-03 9.8161064559857447e-01
4.3514068777566004e-03 9.8189974270242864e-01
4.2771871677032757e-03 9.8218031441048370e-01
4.2053359668052610e-03 9.8245272560478991e-01
4.1357431225099465e-03 9.8271732084971930e-01
4.0683051842171202e-03 9.8297442577230321e-01
4.0029249029947525e-03 9.8322434833338035e-01
3.9395107750729019e-03 9.8346737999921408e-01
3.8779766247844668e-03 9.8370379682233033e-01
3.8182412230910192e-03 9.8393386043947073e-01
3.7602279382484239e-03 9.8415781899384336e-01
3.7038644155331494e-03 9.8437590798815189e-01
3.6490822832758187e-03 9.8458835107428544e-01
3.5958168827376581e-03 9.8479536078501473e-01
3.5440070196208623e-03 9.8499713921252108e-01
3.4935947352333699e-03 9.8519387863817121e-01
3.4445250955278685e-03 9.8538576211751949e-01
3.3967459964155573e-03 9.8557296402417394e-01
3.3502079839148125e-03 9.8575565055583469e-01
3.3048640878368695e-03 9.8593398020550893e-01
3.2606696678391285e-03 9.8610810420065076e-01
3.2175822707882972e-03 9.8627816691272674e-01
3.1755614984778835e-03 9.8644430623948731e-01
3.1345688848348889e-03 9.8660665396203839e-01
3.0945677818316627e-03 9.8676533607861694e-01
3.0555232533924417e-03 9.8692047311681674e-01
3.0174019766485058e-03 9.8707218042586264e-01
2.9801721499551660e-03 9.8722056845040662e-01
2.9438034071363459e-03 9.8736574298718094e-01
2.9082667374702191e-03 9.8750780542574879e-01
2.8735344109724345e-03 9.8764685297448906e-01
2.8395799085718381e-03 9.8778297887285116e-01
2.8063778568087460e-03 9.8791627259085024e-01
2.7739039667173150e-03 9.8804682001667932e-01
2.7421349765822433e-03 9.8817470363325854e-01
2.7110485982860680e-03 9.8830000268447238e-01
2.6806234669866586e-03 9.8842279333178862e-01
2.6508390938859926e-03 9.8854314880190353e-01
2.6216758218705581e-03 9.8866113952600410e-01
2.5931147838215490e-03 9.8877683327119636e-01
2.5651378634090052e-03 9.8889029526461036e-01
2.5377276581987291e-03 9.8900158831065088e-01
2.5108674449141524e-03 9.8911077290183225e-01
2.4845411467074867e-03 9.8921790732360071e-01
2.4587333023057484e-03 9.8932304775352276e-01
2.4334290369073556e-03 9.8942624835518789e-01
2.4086140347143962e-03 9.8952756136715136e-01
2.3842745129941715e-03 9.8962703718721912e-01
2.3603971975714655e-03 9.8972472445235760e-01
2.3369692996602319e-03 9.8982067011448849e-01
2.3139784939499529e-03 9.8991491951241573e-01
2.2914128978680703e-03 9.9000751644011264e-01
2.2692610519453914e-03 9.9009850321157689e-01
2.2475119012165794e-03 9.9018792072246065e-01
2.2261547775925790e-03 9.9027580850865471e-01
2.2051793831461565e-03 9.9036220480200376e-01
2.1845757742558541e-03 9.9044714658331245e-01
2.1643343465572785e-03 9.9053066963279823e-01
2.1444458206541618e-03 9.9061280857812872e-01
2.1249012285447901e-03 9.9069359694018000e-01
2.1056919007223195e-03 9.9077306717664115e-01
2.0868094539102941e-03 9.9085125072357805e-01
2.0682457793971235e-03 9.9092817803507405e-01
2.0499930319356511e-03 9.9100387862104156e-01
2.0320436191761668e-03 9.9107838108330837e-01
2.0143901916031370e-03 9.9115171315007033e-01
1.9970256329478998e-03 9.9122390170878727e-01
1.9799430510512401e-03 9.9129497283761514e-01
1.9631357691514062e-03 9.9136495183544115e-01
1.9465973175746575e-03 9.9143386325059601e-01
1.9303214258067903e-03 9.9150173090831362e-01
1.9143020149254366e-03 9.9156857793699460e-01
1.8985331903741283e-03 9.9163442679334246e-01
1.8830092350602512e-03 9.9169929928642042e-01
1.8677246027601028e-03 9.9176321660068734e-01
1.8526739118152134e-03 9.9182619931806126e-01
1.8378519391050578e-03 9.9188826743905789e-01
1.8232536142821208e-03 9.9194944040304833e-01
1.8088740142561039e-03 9.9200973710768103e-01
1.7947083579147975e-03 9.9206917592750321e-01
1.7807520010698758e-03 9.9212777473182590e-01
1.7670004316165204e-03 9.9218555090186122e-01
1.7534492648963976e-03 9.9224252134717261e-01
1.7400942392540961e-03 9.9229870252146524e-01
1.7269312117776953e-03 9.9235411043775035e-01
1.7139561542146194e-03 9.9240876068290906e-01
1.7011651490544337e-03 9.9246266843168651e-01
1.6885543857706833e-03 9.9251584846013918e-01
1.6761201572143031e-03 9.9256831515856270e-01
1.6638588561515137e-03 9.9262008254391987e-01
1.6517669719395118e-03 9.9267116427179569e-01
1.6398410873336143e-03 9.9272157364789582e-01
1.6280778754198151e-03 9.9277132363911313e-01
1.6164740966670733e-03 9.9282042688417527e-01
1.6050265960939221e-03 9.9286889570389858e-01
1.5937323005442538e-03 9.9291674211105807e-01
1.5825882160674285e-03 9.9296397781989687e-01
1.5715914253980636e-03 9.9301061425528347e-01
1.5607390855311314e-03 9.9305666256153990e-01
1.5500284253881819e-03 9.9310213361094513e-01
1.5394567435707326e-03 9.9314703801193605e-01
1.5290214061970538e-03 9.9319138611701308e-01
1.5187198448187672e-03 9.9323518803036470e-01
1.5085495544138502e-03 9.9327845361522371e-01
1.4985080914528038e-03 9.9332119250096162e-01
1.4885930720348890e-03 9.9336341408993745e-01
1.4788021700915040e-03 9.9340512756410726e-01
1.4691331156539021e-03 9.9344634189140557e-01
1.4595836931825632e-03 9.9348706583190693e-01
1.4501517399557145e-03 9.9352730794377697e-01
1.4408351445145400e-03 9.9356707658901977e-01
1.4316318451627983e-03 9.9360637993903422e-01
1.4225398285186289e-03 9.9364522597997884e-01
1.4135571281164462e-03 9.9368362251796127e-01
1.4046818230569291e-03 9.9372157718405296e-01
1.3959120367031768e-03 9.9375909743913626e-01
1.3872459354212117e-03 9.9379619057859769e-01
1.3786817273630752e-03 9.9383286373686064e-01
1.3702176612908604e-03 9.9386912389177495e-01
1.3618520254400821e-03 9.9390497786886234e-01
1.3535831464208527e-03 9.9394043234542617e-01
1.3454093881554252e-03 9.9397549385452910e-01
1.3373291508506969e-03 9.9401016878884263e-01
1.3293408700043472e-03 9.9404446340437580e-01
1.3214430154433335e-03 9.9407838382408764e-01
1.3136340903935288e-03 9.9411193604138215e-01
1.3059126305793249e-03 9.9414512592349769e-01
1.2982772033521019e-03 9.9417795921478969e-01
1.2982772033521019e-03 9.9269918353578990e-01
1.3059126305793249e-03 9.9265747850097164e-01
1.3136340903935288e-03 9.9261531802082814e-01
1.3214430154433335e-03 9.9257269473695042e-01
1.3293408700043472e-03 9.9252960113324373e-01
1.3373291508506969e-03 9.9248602953171094e-01
1.3454093881554252e-03 9.9244197208809815e-01
1.3535831464208527e-03 9.9239742078740290e-01
1.3618520254400821e-03 9.9235236743923394e-01
1.3702176612908604e-03 9.9230680367301960e-01
1.3786817273630752e-03 9.9226072093306172e-01
1.3872459354212117e-03 9.9221411047342367e-01
1.3959120367031768e-03 9.9216696335264942e-01
1.4046818230569291e-03 9.9211927042830850e-01
1.4135571281164462e-03 9.9207102235135403e-01
1.4225398285186289e-03 9.9202220956029752e-01
1.4316318451627983e-03 9.9197282227517691e-01
1.4408351445145400e-03 9.9192285049132811e-01
1.4501517399557145e-03 9.9187228397293747e-01
1.4595836931825632e-03 9.9182111224637348e-01
1.4691331156539021e-03 9.9176932459328893e-01
1.4788021700915040e-03 9.9171691004348073e-01
1.4885930720348890e-03 9.9166385736749985e-01
1.4985080914528038e-03 9.9161015506900230e-01
1.5085495544138502e-03 9.9155579137682648e-01
1.5187198448187672e-03 9.9150075423679085e-01
1.5290214061970538e-03 9.9144503130319495e-01
1.5394567435707326e-03 9.9138860993001443e-01
1.5500284253881819e-03 9.9133147716177827e-01
1.5607390855311314e-03 9.9127361972411043e-01
1.5715914253980636e-03 9.9121502401392547e-01
1.5825882160674285e-03 9.9115567608926303e-01
1.5937323005442538e-03 9.9109556165874091e-01
1.6050265960939221e-03 9.9103466607061896e-01
1.6164740966670733e-03 9.9097297430144604e-01
1.6280778754198151e-03 9.9091047094428220e-01
1.6398410873336143e-03 9.9084714019646691e-01
1.6517669719395118e-03 9.9078296584692482e-01
1.6638588561515137e-03 9.9071793126297514e-01
1.6761201572143031e-03 9.9065201937663505e-01
1.6885543857706833e-03 9.9058521267038391e-01
1.7011651490544337e-03 9.9051749316236914e-01
1.7139561542146194e-03 9.9044884239102804e-01
1.7269312117776953e-03 9.9037924139909472e-01
1.7400942392540961e-03 9.9030867071696915e-01
1.7534492648963976e-03 9.9023711034541151e-01
1.7670004316165204e-03 9.9016453973753726e-01
1.7807520010698758e-03 9.9009093778007340e-01
1.7947083579147975e-03 9.9001628277384424e-01
1.8088740142561039e-03 9.8994055241344947e-01
1.8232536142821208e-03 9.8986372376609244e-01
1.8378519391050578e-03 9.8978577324952122e-01
1.8526739118152134e-03 9.8970667660903455e-01
1.8677246027601028e-03 9.8962640889351028e-01
1.8830092350602512e-03 9.8954494443040475e-01
1.8985331903741283e-03 9.8946225679967303e-01
1.9143020149254366e-03 9.8937831880655314e-01
1.9303214258067903e-03 9.8929310245316038e-01
1.9465973175746575e-03 9.8920657890882635e-01
1.9631357691514062e-03 9.8911871847912070e-01
1.9799430510512401e-03 9.8902949057348544e-01
1.9970256329478998e-03 9.8893886367140993e-01
2.0143901916031370e-03 9.8884680528706836e-01
2.0320436191761668e-03 9.8875328193233947e-01
2.0499930319356511e-03 9.8865825907812055e-01
2.0682457793971235e-03 9.8856170111384101e-01
2.0868094539102941e-03 9.8846357130508578e-01
2.1056919007223195e-03 9.8836383174921261e-01
2.1249012285447901e-03 9.8826244332886271e-01
2.1444458206541618e-03 9.8815936566324281e-01
2.1643343465572785e-03 9.8805455705705048e-01
2.1845757742558541e-03 9.8794797444691729e-01
2.2051793831461565e-03 9.8783957334521855e-01
2.2261547775925790e-03 9.8772930778110624e-01
2.2475119012165794e-03 9.8761713023859632e-01
2.2692610519453914e-03 9.8750299159154487e-01
2.2914128978680703e-03 9.8738684103532537e-01
2.3139784939499529e-03 9.8726862601500986e-01
2.3369692996602319e-03 9.8714829214984845e-01
2.3603971975714655e-03 9.8702578315381728e-01
2.3842745129941715e-03 9.8690104075200114e-01
2.4086140347143962e-03 9.8677400459254805e-01
2.4334290369073556e-03 9.8664461215392274e-01
2.4587333023057484e-03 9.8651279864716768e-01
2.4845411467074867e-03 9.8637849691284862e-01
2.5108674449141524e-03 9.8624163731235259e-01
2.5377276581987291e-03 9.8610214761316661e-01
2.5651378634090052e-03 9.8595995286775540e-01
2.5931147838215490e-03 9.8581497528560513e-01
2.6216758218705581e-03 9.8566713409799389e-01
2.6508390938859926e-03 9.8551634541499056e-01
2.6806234669866586e-03 9.8536252207416397e-01
2.7110485982860680e-03 9.8520557348043414e-01
2.7421349765822433e-03 9.8504540543645558e-01
2.7739039667173150e-03 9.8488191996287522e-01
2.8063778568087460e-03 9.8471501510774806e-01
2.8395799085718381e-03 9.8454458474434903e-01
2.8735344109724345e-03 9.8437051835654055e-01
2.9082667374702191e-03 9.8419270081079702e-01
2.9438034071363459e-03 9.8401101211391118e-01
2.9801721499551660e-03 9.8382532715531512e-01
3.0174019766485058e-03 9.8363551543287064e-01
3.0555232533924417e-03 9.8344144076087658e-01
3.0945677818316627e-03 9.8324296095892783e-01
3.1345688848348889e-03 9.8303992752015179e-01
3.1755614984778835e-03 9.8283218525720073e-01
3.2175822707882972e-03 9.8261957192424410e-01
3.2606696678391285e-03 9.8240191781303765e-01
3.3048640878368695e-03 9.8217904532096467e-01
3.3502079839148125e-03 9.8195076848875384e-01
3.3967459964155573e-03 9.8171689250535454e-01
3.4445250955278685e-03 9.8147721317721115e-01
3.4935947352333699e-03 9.8123151635890016e-01
3.5440070196208623e-03 9.8097957734180719e-01
3.5958168827376581e-03 9.8072116019717270e-01
3.6490822832758187e-03 9.8045601706947427e-01
3.7038644155331494e-03 9.8018388741569529e-01
3.7602279382484239e-03 9.7990449718555062e-01
3.8182412230910192e-03 9.7961755793725169e-01
3.8779766247844668e-03 9.7932276588276967e-01
3.9395107750729019e-03 9.7901980085593132e-01
4.0029249029947525e-03 9.7870832519593420e-01
4.0683051842171202e-03 9.7838798253802395e-01
4.1357431225099465e-03 9.7805839650216697e-01
4.2053359668052610e-03 9.7771916926946134e-01
4.2771871677032757e-03 9.7736988003485159e-01
4.3514068777566004e-03 9.7701008332334915e-01
4.4281125003982989e-03 9.7663930715539182e-01
4.5074292929706437e-03 9.7625705104527150e-01
4.5894910300010704e-03 9.7586278381448621e-01
4.6744407336275573e-03 9.7545594119966028e-01
4.7624314789491582e-03 9.7503592323203303e-01
4.8536272830732759e-03 9.7460209136250686e-01
4.9482040876842551e-03 9.7415376530292130e-01
5.0463508462779529e-03 9.7369021955018142e-01
5.1482707285319717e-03 9.7321067955549057e-01
5.2541824558926514e-03 9.7271431749575032e-01
5.3643217842869210e-03 9.7220024759819146e-01
5.4789431516116070e-03 9.7166752096270659e-01
5.5983215101876047e-03 9.7111511981833787e-01
5.7227543664619112e-03 9.7054195114163100e-01
5.8525640531071239e-03 9.6994683955435179e-01
5.9881002618722874e-03 9.6932851940616171e-01
6.1297428679831546e-03 9.6868562593502872e-01
6.2779050817917655e-03 9.6801668538259023e-01
6.4330369660899975e-03 9.6732010392499512e-01
6.5956293625695798e-03 9.6659415526063774e-01
6.7662182765561686e-03 9.6583696667403651e-01
6.9453897723918568e-03 9.6504650337226860e-01
7.1337854425458811e-03 9.6422055086230396e-01
7.3321085181868332e-03 9.6335669510858868e-01
7.5411307015792947e-03 9.6245230017684325e-01
7.7616998159535768e-03 9.6150448303013691e-01
7.9947483834466107e-03 9.6051008510171476e-01
8.2413032754454704e-03 9.5946564021205671e-01
8.5024966108556248e-03 9.5836733833222276e-01
8.7795781330987418e-03 9.5721098460804910e-01
9.0739293668834244e-03 9.5599195293748740e-01
9.3870799531720513e-03 9.5470513323548845e-01
9.7207266821765642e-03 9.5334487129262468e-01
1.0076755907187351e-02 9.5190489982900128e-01
1.0457270217257163e-02 9.5037825894016037e-01
1.0864620480506548e-02 9.4875720359219395e-01
1.1301444662385187e-02 9.4703309515867251e-01
1.1770715114579767e-02 9.4519627317606070e-01
1.2275796421723094e-02 9.4323590251555001e-01
1.2820516312094968e-02 9.4113979005282111e-01
1.3409252665419327e-02 9.3889416359119682e-01
1.4047040313771303e-02 9.3648340426854892e-01
1.4739702229302602e-02 9.3388972181468000e-01
1.5494010869096683e-02 9.3109275966678551e-01
1.6317887155792112e-02 9.2806911390636437e-01
1.7220646782806760e-02 9.2479174592630953e-01
1.8213306602731717e-02 9.2122926340247446e-01
1.9308967990074803e-02 9.1734503702114079e-01
2.0523299444643421e-02 9.1309611124898438e-01
2.1875147964463406e-02 9.0843185554946171e-01
2.3387318034299012e-02 9.0329228759551539e-01
2.5087569332439396e-02 8.9760598171196015e-01
2.7009899593534940e-02 8.9128745450565050e-01
2.9196198008418116e-02 8.8423389672992914e-01
3.1698375799713414e-02 8.7632110099079796e-01
3.4581100902513998e-02 8.6739843028024388e-01
3.7925273246744870e-02 8.5728270802185702e-01
4.1832352961338082e-02 8.4575103909280425e-01
4.6429543918714254e-02 8.3253290041738681e-01
5.1875522692197050e-02 8.1730259606572286e-01
5.8365615011216364e-02 7.9967490573118716e-01
6.6133417838710878e-02 7.7921097262371419e-01
7.5441765549596668e-02 7.5545153750409966e-01
8.6551149417742460e-02 7.2800990346384675e-01
9.9665833477579430e-02 6.9673612519884531e-01
1.1491511283315667e-01 6.6181825624561075e-01
1.3244578966704798e-01 6.2360775563663451e-01
1.5253185758365123e-01 5.8240746450673730e-01
1.7550396386331496e-01 5.3883662283988853e-01
2.0175712248531791e-01 4.9425852411970506e-01
2.3214365401766246e-01 4.5002611860374286e-01
2.6687623743347766e-01 4.0769563922124680e-01
3.0288422308328272e-01 3.6937421004685017e-01
3.3333333333333320e-01 3.3333333333333315e-01


==> neural_bandit/phase_raw_fixed.dat <==
t p_H_mean p_G_mean p_H_std p_G_std
0.0000000000000000e+00 3.3333333333333320e-01 3.3333333333333320e-01 5.8513891142945020e-17 5.8513891142945020e-17
5.0000000000000003e-02 2.5102327603909474e-01 3.3561710528733729e-01 2.4720937445656767e-02 1.8146104093646493e-02
1.0000000000000001e-01 1.9274867016412803e-01 3.2942556874879658e-01 3.3083501959989076e-02 3.4735753486275049e-02
1.5000000000000002e-01 1.5216564708408881e-01 3.2199996696225469e-01 3.2663312157214269e-02 5.2527342133265258e-02
2.0000000000000001e-01 1.2366690472793271e-01 3.1663348184191686e-01 2.8829928956453286e-02 7.1596259397788978e-02
2.5000000000000000e-01 1.0320293128556143e-01 3.1452957486766941e-01 2.4473689511565228e-02 9.1325996124434955e-02
3.0000000000000004e-01 8.8153537445761362e-02 3.1583330085767375e-01 2.0680709327023830e-02 1.1124415012130234e-01
3.5000000000000003e-01 7.6818022307986594e-02 3.2022373296726075e-01 1.7659685085148667e-02 1.3106622292694781e-01
4.0000000000000002e-01 6.8073748485855054e-02 3.2719034775483269e-01 1.5327031054998110e-02 1.5052252300597430e-01
4.5000000000000001e-01 6.1174505662656961e-02 3.3615732927930247e-01 1.3542156479943524e-02 1.6925180731537065e-01
5.0000000000000000e-01 5.5620222671125950e-02 3.4657811279080764e-01 1.2178518324335674e-02 1.8685063443880318e-01
5.5000000000000004e-01 5.1069955392749652e-02 3.5802069032109785e-01 1.1137598702903047e-02 2.0301748903863279e-01
6.0000000000000009e-01 4.7284967234817551e-02 3.7020051052964459e-01 1.0345944247741393e-02 2.1764449767816871e-01
6.5000000000000002e-01 4.4093146793876124e-02 3.8295157455092033e-01 9.7487768226192876e-03 2.3079406209800868e-01
7.0000000000000007e-01 4.1367264164109227e-02 3.9617442255859298e-01 9.3044780854750122e-03 2.4261875073160982e-01
7.5000000000000000e-01 3.9011408052135203e-02 4.0979455982878976e-01 8.9807670214600201e-03 2.5329176561390598e-01
8.0000000000000004e-01 3.6952190389101212e-02 4.2373948751079782e-01 8.7522364746573135e-03 2.6296809254288145e-01
8.5000000000000009e-01 3.5132823413209065e-02 4.3793018661445265e-01 8.5986963718790478e-03 2.7176945892523002e-01
9.0000000000000002e-01 3.3508953515555717e-02 4.5228176491487782e-01 8.5038471734539718e-03 2.7978344660264198e-01
9.5000000000000007e-01 3.2045575599435341e-02 4.6670894470780289e-01 8.4540200143166881e-03 2.8707088464067715e-01
1.0000000000000000e+00 3.0714673371166280e-02 4.8113228971422206e-01 8.4370266688546889e-03 2.9367736256982607e-01
1.0500000000000000e+00 2.9493456651404310e-02 4.9548180599480329e-01 8.4413969385764790e-03 2.9964447595531202e-01
1.1000000000000001e+00 2.8363151004497690e-02 5.0969668468623797e-01 8.4562460102837068e-03 3.0501710998978671e-01
1.1500000000000001e+00 2.7308259445842954e-02 5.2372230469565240e-01 8.4717299780060883e-03 3.0984557279105523e-01
1.2000000000000002e+00 2.6316151988181748e-02 5.3750660596992694e-01 8.4797673478329214e-03 3.1418384303221908e-01
1.2500000000000000e+00 2.5376826184120647e-02 5.5099753566590448e-01 8.4746627752828336e-03 3.1808581351728088e-01
1.3000000000000000e+00 2.4482724758544409e-02 5.6414249894803647e-01 8.4534569111206145e-03 3.2160061515014610e-01
1.3500000000000001e+00 2.3628545260080760e-02 5.7689019747644144e-01 8.4160231527790237e-03 3.2476764571450883e-01
1.4000000000000001e+00 2.2810991671686293e-02 5.8919464675287847e-01 8.3649438260093734e-03 3.2761261573921829e-01
1.4500000000000002e+00 2.2028413524233292e-02 6.0102024151430933e-01 8.3050689285308534e-03 3.3014670813860658e-01
1.5000000000000000e+00 2.1280302071206521e-02 6.1234595083878429e-01 8.2426100915495171e-03 3.3237029219034658e-01
1.5500000000000000e+00 2.0566678722505297e-02 6.2316681015394948e-01 8.1837783797040087e-03 3.3428053037258437e-01
1.6000000000000001e+00 1.9887482339416125e-02 6.3349199375406828e-01 8.1332406925224941e-03 3.3588020547348185e-01
1.6500000000000001e+00 1.9242085329944477e-02 6.4334017226688478e-01 8.0928325945840169e-03 3.3718460284387530e-01
1.7000000000000002e+00 1.8629035930536792e-02 6.5273377886001938e-01 8.0609222208125036e-03 3.3822433901285437e-01
1.7500000000000000e+00 1.8046057064129546e-02 6.6169387031590454e-01 8.0326085643707863e-03 3.3904370234846709e-01
1.8000000000000000e+00 1.7490267488376954e-02 6.7023673961982966e-01 8.0006799864792144e-03 3.3969546505735676e-01
1.8500000000000001e+00 1.6958543592473552e-02 6.7837270447019637e-01 7.9570511449747264e-03 3.4023387383784270e-01
1.9000000000000001e+00 1.6447919567255189e-02 6.8610687916184709e-01 7.8942993298493757e-03 3.4070766018084181e-01
1.9500000000000002e+00 1.5955928304346140e-02 6.9344132165170369e-01 7.8069415228119140e-03 3.4115460006720877e-01
2.0000000000000000e+00 1.5480814779295429e-02 7.0037776432407139e-01 7.6922129237553347e-03 3.4159853814955587e-01
2.0500000000000003e+00 1.5021596644592784e-02 7.0692016574111782e-01 7.5502723359778447e-03 3.4204904893271387e-01
2.1000000000000001e+00 1.4577989526820542e-02 7.1307653497312873e-01 7.3839125115922159e-03 3.4250324078114408e-01
2.1499999999999999e+00 1.4150242832674659e-02 7.1885979423542024e-01 7.1979481372645019e-03 3.4294881554274398e-01
2.2000000000000002e+00 1.3738940206373711e-02 7.2428774350807557e-01 6.9984763899365744e-03 3.4336745180109979e-01
2.2500000000000000e+00 1.3344809858844384e-02 7.2938238076098583e-01 6.7921695866839998e-03 3.4373780535874016e-01
2.3000000000000003e+00 1.2968572928975830e-02 7.3416888993560447e-01 6.5856975103041537e-03 3.4403775329151215e-01
2.3500000000000001e+00 1.2610840392313843e-02 7.3867456591312419e-01 6.3853158582629814e-03 3.4424580209244388e-01
2.4000000000000004e+00 1.2272056384130437e-02 7.4292785838928266e-01 6.1966134448302830e-03 3.4434176669814287e-01
2.4500000000000002e+00 1.1952478731551959e-02 7.4695762689674128e-01 6.0243872397639934e-03 3.4430690426222110e-01
2.5000000000000000e+00 1.1652185431228255e-02 7.5079263244413341e-01 5.8726077099806569e-03 3.4412368880919364e-01
2.5500000000000003e+00 1.1371096552602407e-02 7.5446125054508839e-01 5.7444403785923831e-03 3.4377537876565473e-01
2.6000000000000001e+00 1.1109003135828298e-02 7.5799137177532239e-01 5.6422976259284090e-03 3.4324548601564953e-01
2.6500000000000004e+00 1.0865597051896899e-02 7.6141045150691933e-01 5.5679034014862747e-03 3.4251721796350348e-01
2.7000000000000002e+00 1.0640497612836483e-02 7.6474567231071300e-01 5.5223603709172644e-03 3.4157293802847666e-01
2.7500000000000000e+00 1.0433272269306945e-02 7.6802418696728292e-01 5.5062131199878914e-03 3.4039367808390503e-01
2.8000000000000003e+00 1.0243449466011953e-02 7.7127341233636915e-01 5.5195023704352197e-03 3.3895873528902321e-01
2.8500000000000001e+00 1.0070522088645919e-02 7.7452134186392685e-01 5.5618042097479925e-03 3.3724539988948454e-01
2.9000000000000004e+00 9.9139398886054792e-03 7.7779683531291721e-01 5.6322461492287869e-03 3.3522888631584719e-01
2.9500000000000002e+00 9.7730890114276874e-03 7.8112982264410924e-01 5.7294895686709592e-03 3.3288258629706508e-01
3.0000000000000000e+00 9.6472566041543376e-03 7.8455132340996259e-01 5.8516670653240713e-03 3.3017882364247753e-01
3.0500000000000003e+00 9.5355789604083425e-03 7.8809312647944096e-01 5.9962650429599062e-03 3.2709037025170101e-01
3.1000000000000001e+00 9.4369733689322992e-03 7.9178690202533430e-01 6.1599488092107940e-03 3.2359304791931187e-01
3.1500000000000004e+00 9.3500584601575593e-03 7.9566244464480806e-01 6.3383432556779291e-03 3.1966973851831076e-01
3.2000000000000002e+00 9.2730766614186697e-03 7.9974474152470587e-01 6.5258116268876263e-03 3.1531589950437122e-01
3.2500000000000000e+00 9.2038457815026287e-03 8.0404974792586192e-01 6.7153185076679976e-03 3.1054603116314933e-01
3.3000000000000003e+00 9.1397811672499722e-03 8.0857931170654962e-01 6.8985100236126006e-03 3.0539931062290016e-01
3.3500000000000001e+00 9.0780344293049757e-03 8.1331667770828697e-01 7.0661609109001289e-03 2.9994108935183578e-01
3.4000000000000004e+00 9.0157730400929840e-03 8.1822498978040825e-01 7.2090731575868211e-03 2.9425641025696037e-01
3.4500000000000002e+00 8.9505705954131681e-03 8.2325112911489362e-01 7.3193432516974371e-03 2.8843393934322370e-01
3.5000000000000000e+00 8.8808119867555876e-03 8.2833515384268375e-01 7.3917121119557025e-03 2.8254396690217431e-01
3.5500000000000003e+00 8.8059869813724417e-03 8.3342237161557819e-01 7.4246160051512728e-03 2.7661893581665453e-01
3.6000000000000001e+00 8.7267783628216470e-03 8.3847332103117012e-01 7.4206563970093970e-03 2.7064457106541601e-01
3.6500000000000004e+00 8.6449223663971845e-03 8.4346827636565147e-01 7.3864247550683932e-03 2.6456402339823643e-01
3.7000000000000002e+00 8.5628854445696113e-03 8.4840598698878011e-01 7.3318072597679963e-03 2.5829143605976324e-01
3.7500000000000000e+00 8.4834318107203481e-03 8.5329864312976844e-01 7.2689514359194820e-03 2.5172912945236203e-01
3.8000000000000003e+00 8.4091545788958413e-03 8.5816554221304120e-01 7.2110145735091126e-03 2.4478374868633501e-01
3.8500000000000001e+00 8.3420287610778271e-03 8.6302727973009929e-01 7.1707176093920499e-03 2.3737879654557456e-01
3.9000000000000004e+00 8.2830349363024799e-03 8.6790141372886520e-01 7.1587063368528771e-03 2.2946257421259422e-01
3.9500000000000002e+00 8.2319001108521351e-03 8.7279981577495458e-01 7.1818339983468933e-03 2.2101172582364878e-01
4.0000000000000000e+00 8.1869985658872910e-03 8.7772740691365958e-01 7.2416830986883583e-03 2.1203150485307781e-01
4.0499999999999998e+00 8.1454408001107332e-03 8.8268173077807466e-01 7.3337844858618996e-03 2.0255435613177647e-01
4.1000000000000005e+00 8.1033498567709191e-03 8.8765286089923712e-01 7.4479036915133037e-03 1.9263819407196309e-01
4.1500000000000004e+00 8.0562923073443510e-03 8.9262342916435711e-01 7.5694480465324510e-03 1.8236486920309025e-01
4.2000000000000002e+00 7.9998031528306091e-03 8.9756888825090830e-01 7.6816802266699786e-03 1.7183833092205261e-01
4.2500000000000000e+00 7.9299266504074956e-03 9.0245832129992765e-01 7.7682099998403198e-03 1.6118139936188336e-01
4.2999999999999998e+00 7.8436888045755760e-03 9.0725607910688155e-01 7.8152337764027611e-03 1.5053018838873783e-01
4.3500000000000005e+00 7.7394246452024531e-03 9.1192428910202916e-01 7.8131316960467698e-03 1.4002598250313961e-01
4.4000000000000004e+00 7.6169076593463518e-03 9.1642595356695333e-01 7.7572246268635715e-03 1.2980541140536647e-01
4.4500000000000002e+00 7.4772684909612062e-03 9.2072809506640441e-01 7.6476864357246689e-03 1.1999058993805622e-01
4.5000000000000000e+00 7.3227363352391991e-03 9.2480434574976866e-01 7.4887732550423889e-03 1.1068108896436135e-01
4.5499999999999998e+00 7.1562720949419805e-03 9.2863653293118298e-01 7.2876388172080850e-03 1.0194911179231601e-01
4.6000000000000005e+00 6.9811761383289607e-03 9.3221510886839931e-01 7.0530332789265331e-03 9.3838327917341424e-02
4.6500000000000004e+00 6.8007412272149863e-03 9.3553856146303571e-01 6.7941312811653680e-03 8.6365909532990046e-02
4.7000000000000002e+00 6.6179937780396448e-03 9.3861212817886908e-01 6.5196381385631890e-03 7.9526742012302212e-02
4.7500000000000000e+00 6.4355359001047096e-03 9.4144618038374261e-01 6.2372200406028014e-03 7.3298644908171853e-02
4.8000000000000007e+00 6.2554777047026684e-03 9.4405458755992000e-01 5.9532278927417462e-03 6.7647628777011304e-02
4.8500000000000005e+00 6.0794375045583812e-03 9.4645326547904196e-01 5.6726448398635824e-03 6.2532549001211205e-02
4.9000000000000004e+00 5.9085850348212163e-03 9.4865900639613909e-01 5.3991787061360577e-03 5.7908852859503222e-02
4.9500000000000002e+00 5.7437065190036971e-03 9.5068861083766054e-01 5.1354315892059611e-03 5.3731363815093865e-02
5.0000000000000000e+00 5.5852763098287097e-03 9.5255829314756224e-01 4.8830973259989746e-03 4.9956195092089407e-02
5.0500000000000007e+00 5.4335253362880701e-03 9.5428331007251332e-01 4.6431549365674738e-03 4.6541955476316198e-02
5.1000000000000005e+00 5.2885014269082094e-03 9.5587775898469207e-01 4.4160414008347724e-03 4.3450417824274994e-02
5.1500000000000004e+00 5.1501196653667772e-03 9.5735449710602916e-01 4.2017970083781785e-03 4.0646804704315115e-02
5.2000000000000002e+00 5.0182026420223964e-03 9.5872514141562115e-01 4.0001820966471899e-03 3.8099818696774104e-02
5.2500000000000000e+00 4.8925117287680342e-03 9.6000011964303800e-01 3.8107680175432008e-03 3.5781510886333807e-02
5.3000000000000007e+00 4.7727706715584590e-03 9.6118875019164063e-01 3.6330059023708208e-03 3.3667057236518312e-02
5.3500000000000005e+00 4.6586830420060734e-03 9.6229933642175669e-01 3.4662775996507872e-03 3.1734488735501554e-02
5.4000000000000004e+00 4.5499447689228371e-03 9.6333926505475032e-01 3.3099323280752634e-03 2.9964407295629721e-02
5.4500000000000002e+00 4.4462529723732682e-03 9.6431510290629419e-01 3.1633125751036029e-03 2.8339705636021974e-02
5.5000000000000000e+00 4.3473119524446375e-03 9.6523268808666107e-01 3.0257717402485821e-03 2.6845303125504347e-02
5.5500000000000007e+00 4.2528371157224644e-03 9.6609721401942128e-01 2.8966857932025392e-03 2.5467902795498487e-02
5.6000000000000005e+00 4.1625573799083677e-03 9.6691330542185039e-01 2.7754605264796958e-03 2.4195772175052137e-02
5.6500000000000004e+00 4.0762164669903966e-03 9.6768508612692217e-01 2.6615356030273464e-03 2.3018548313294841e-02
5.7000000000000002e+00 3.9935734489958364e-03 9.6841623924869480e-01 2.5543864441782698e-03 2.1927065508479966e-02
5.7500000000000000e+00 3.9144027448594571e-03 9.6911006010954570e-01 2.4535245432753851e-03 2.0913204427789569e-02
5.8000000000000007e+00 3.8384937714839524e-03 9.6976950271217410e-01 2.3584967834952837e-03 1.9969760268851056e-02
5.8500000000000005e+00 3.7656503594120606e-03 9.7039722037804987e-01 2.2688840811566358e-03 1.9090328059351985e-02
5.9000000000000004e+00 3.6956900242240270e-03 9.7099560122807715e-01 2.1842996156624735e-03 1.8269203049582305e-02
5.9500000000000002e+00 3.6284431689898736e-03 9.7156679917437005e-01 2.1043868574869068e-03 1.7501294195205776e-02
6.0000000000000000e+00 3.5637522512969267e-03 9.7211276094760135e-01 2.0288174920474107e-03 1.6782049141550678e-02
6.0500000000000007e+00 3.5014709530354939e-03 9.7263524970287407e-01 1.9572893450801898e-03 1.6107389094335810e-02
6.1000000000000005e+00 3.4414633697877769e-03 9.7313586563796972e-01 1.8895243573260265e-03 1.5473652279615722e-02
6.1500000000000004e+00 3.3836032329562517e-03 9.7361606401996248e-01 1.8252666449541910e-03 1.4877544817286528e-02
6.2000000000000002e+00 3.3277731748561161e-03 9.7407717097551283e-01 1.7642806731065386e-03 1.4316097961712373e-02
6.2500000000000000e+00 3.2738640384073849e-03 9.7452039733161455e-01 1.7063495472969571e-03 1.3786630862161803e-02
6.3000000000000007e+00 3.2217742346878032e-03 9.7494685077386090e-01 1.6512734308398028e-03 1.3286718063212438e-02
6.3500000000000005e+00 3.1714091473277499e-03 9.7535754654060314e-01 1.5988680853078474e-03 1.2814161107210724e-02
6.4000000000000004e+00 3.1226805824318095e-03 9.7575341684535000e-01 1.5489635300934244e-03 1.2366963680302238e-02
6.4500000000000002e+00 3.0755062625422735e-03 9.7613531919641916e-01 1.5014028165656827e-03 1.1943309814759717e-02
6.5000000000000000e+00 3.0298093615537605e-03 9.7650404375314714e-01 1.4560409083172079e-03 1.1541544746049905e-02
6.5500000000000007e+00 2.9855180782993379e-03 9.7686031984448163e-01 1.4127436610121254e-03 1.1160158065294655e-02
6.6000000000000005e+00 2.9425652458134424e-03 9.7720482175481815e-01 1.3713868936321846e-03 1.0797768868211625e-02
6.6500000000000004e+00 2.9008879735250943e-03 9.7753817386880204e-01 1.3318555436093061e-03 1.0453112640529748e-02
6.7000000000000002e+00 2.8604273198678427e-03 9.7786095525553807e-01 1.2940428989727155e-03 1.0125029653407700e-02
6.7500000000000000e+00 2.8211279926149907e-03 9.7817370375967838e-01 1.2578499002955654e-03 9.8124546792154425e-03
6.8000000000000007e+00 2.7829380746768801e-03 9.7847691965981842e-01 1.2231845063490098e-03 9.5144078592320283e-03
6.8500000000000005e+00 2.7458087730839577e-03 9.7877106894538368e-01 1.1899611174200015e-03 9.2299865810002903e-03
6.9000000000000004e+00 2.7096941891105843e-03 9.7905658625688741e-01 1.1581000508862913e-03 8.9583582412943660e-03
6.9500000000000002e+00 2.6745511076969493e-03 9.7933387752907031e-01 1.1275270641967971e-03 8.6987537861836252e-03
7.0000000000000000e+00 2.6403388043994779e-03 9.7960332237058922e-01 1.0981729206462315e-03 8.4504619360199831e-03
7.0500000000000007e+00 2.6070188683282951e-03 9.7986527621037323e-01 1.0699729939364305e-03 8.2128240134488103e-03
7.1000000000000005e+00 2.5745550396184163e-03 9.8012007223654130e-01 1.0428669077788217e-03 7.9852293043417566e-03
7.1500000000000004e+00 2.5429130601317068e-03 9.8036802315070237e-01 1.0167982071971442e-03 7.7671108901788185e-03
7.2000000000000002e+00 2.5120605362163244e-03 9.8060942275785301e-01 9.9171405853787234e-04 7.5579418977574737e-03
7.2500000000000000e+00 2.4819668124361578e-03 9.8084454740933125e-01 9.6756497543525532e-04 7.3572321196756158e-03
7.3000000000000007e+00 2.4526028553060672e-03 9.8107365731449259e-01 9.4430456830096876e-04 7.1645249640789731e-03
7.3500000000000005e+00 2.4239411461440255e-03 9.8129699773473755e-01 9.2188931511371567e-04 6.9793946977179527e-03
7.4000000000000004e+00 2.3959555822410964e-03 9.8151480007198677e-01 9.0027835151969304e-04 6.8014439505768871e-03
7.4500000000000002e+00 2.3686213856272953e-03 9.8172728286239219e-01 8.7943327845713170e-04 6.6303014539382879e-03
7.5000000000000000e+00 2.3419150187728817e-03 9.8193465268470381e-01 8.5931798568046483e-04 6.4656199874092175e-03
7.5500000000000007e+00 2.3158141066326418e-03 9.8213710499178553e-01 8.3989848973476755e-04 6.3070745129854382e-03
7.6000000000000005e+00 2.2902973644912715e-03 9.8233482487275281e-01 8.2114278506303679e-04 6.1543604769639364e-03
7.6500000000000004e+00 2.2653445311206634e-03 9.8252798775239669e-01 8.0302070706336336e-04 6.0071922626485589e-03
7.7000000000000002e+00 2.2409363068050716e-03 9.8271676003389286e-01 7.8550380602877791e-04 5.8653017786276518e-03
7.7500000000000000e+00 2.2170542958296555e-03 9.8290129969007511e-01 7.6856523100283884e-04 5.7284371692522089e-03
7.8000000000000007e+00 2.1936809530663220e-03 9.8308175680806242e-01 7.5217962268099342e-04 5.5963616352752944e-03
7.8500000000000005e+00 2.1707995343226275e-03 9.8325827409148958e-01 7.3632301456798732e-04 5.4688523540181219e-03
7.9000000000000004e+00 2.1483940501505578e-03 9.8343098732416101e-01 7.2097274167885078e-04 5.3456994895485629e-03
7.9500000000000002e+00 2.1264492228386936e-03 9.8360002579858130e-01 7.0610735613757959e-04 5.2267052843258527e-03
8.0000000000000000e+00 2.1049504463358558e-03 9.8376551271243451e-01 6.9170654908817873e-04 5.1116832247410206e-03
8.0500000000000007e+00 2.0838837488766446e-03 9.8392756553580740e-01 6.7775107838772088e-04 5.0004572736985211e-03
8.0999999999999996e+00 2.0632357580990376e-03 9.8408629635166300e-01 6.6422270159938190e-04 4.8928611641379828e-03
8.1500000000000004e+00 2.0429936684627759e-03 9.8424181217182505e-01 6.5110411384846582e-04 4.7887377480016020e-03
8.2000000000000011e+00 2.0231452107933126e-03 9.8439421523053705e-01 6.3837889014336461e-04 4.6879383956860074e-03
8.2500000000000000e+00 2.0036786237913355e-03 9.8454360325743406e-01 6.2603143180000340e-04 4.5903224415444919e-03
8.3000000000000007e+00 1.9845826273612163e-03 9.8469006973162154e-01 6.1404691664027067e-04 4.4957566714122861e-03
8.3499999999999996e+00 1.9658463976239948e-03 9.8483370411838056e-01 6.0241125266419378e-04 4.4041148485368265e-03
8.4000000000000004e+00 1.9474595434918578e-03 9.8497459208988425e-01 5.9111103492241062e-04 4.3152772746436708e-03
8.4500000000000011e+00 1.9294120846908708e-03 9.8511281573119280e-01 5.8013350533873151e-04 4.2291303831626130e-03
8.5000000000000000e+00 1.9116944311282909e-03 9.8524845373266401e-01 5.6946651525490854e-04 4.1455663619438445e-03
8.5500000000000007e+00 1.8942973635089233e-03 9.8538158156983635e-01 5.5909849048878290e-04 4.0644828030198081e-03
8.5999999999999996e+00 1.8772120151127254e-03 9.8551227167172883e-01 5.4901839871494904e-04 3.9857823772114047e-03
8.6500000000000004e+00 1.8604298546528951e-03 9.8564059357843892e-01 5.3921571899332474e-04 3.9093725315701563e-03
8.7000000000000011e+00 1.8439426701398428e-03 9.8576661408882560e-01 5.2968041328517901e-04 3.8351652078274403e-03
8.7500000000000000e+00 1.8277425536824912e-03 9.8589039739901596e-01 5.2040289981000862e-04 3.7630765801924902e-03
8.8000000000000007e+00 1.8118218871634693e-03 9.8601200523239851e-01 5.1137402810828587e-04 3.6930268109810274e-03
8.8499999999999996e+00 1.7961733287296905e-03 9.8613149696171565e-01 5.0258505568630653e-04 3.6249398226944778e-03
8.9000000000000004e+00 1.7807898000442926e-03 9.8624892972382372e-01 4.9402762612942930e-04 3.5587430852865821e-03
8.9500000000000011e+00 1.7656644742498374e-03 9.8636435852762716e-01 4.8569374857881876e-04 3.4943674174631378e-03
9.0000000000000000e+00 1.7507907645965761e-03 9.8647783635567488e-01 4.7757577847552769e-04 3.4317468009610057e-03
9.0500000000000007e+00 1.7361623136928541e-03 9.8658941425984459e-01 4.6966639948300070e-04 3.3708182068365408e-03
9.0999999999999996e+00 1.7217729833379539e-03 9.8669914145152671e-01 4.6195860650620572e-04 3.3115214328815310e-03
9.1500000000000004e+00 1.7076168449005522e-03 9.8680706538667362e-01 4.5444568973196630e-04 3.2537989513508180e-03
9.2000000000000011e+00 1.6936881702085433e-03 9.8691323184606072e-01 4.4712121962063714e-04 3.1975957662565349e-03
9.2500000000000000e+00 1.6799814229185243e-03 9.8701768501107645e-01 4.3997903278490046e-04 3.1428592795439371e-03
9.3000000000000007e+00 1.6664912503353997e-03 9.8712046753533023e-01 4.3301321869604928e-04 3.0895391655167588e-03
9.3499999999999996e+00 1.6532124756546665e-03 9.8722162061235452e-01 4.2621810716272674e-04 3.0375872529332308e-03
9.4000000000000004e+00 1.6401400906018548e-03 9.8732118403964486e-01 4.1958825653120425e-04 2.9869574142377502e-03
9.4500000000000011e+00 1.6272692484453146e-03 9.8741919627928065e-01 4.1311844255988129e-04 2.9376054614346308e-03
9.5000000000000000e+00 1.6145952573602177e-03 9.8751569451532895e-01 4.0680364792435378e-04 2.8894890481508434e-03
9.5500000000000007e+00 1.6021135741230981e-03 9.8761071470824358e-01 4.0063905231238950e-04 2.8425675774665518e-03
9.6000000000000014e+00 1.5898197981176632e-03 9.8770429164643914e-01 3.9462002307117332e-04 2.7968021151266826e-03
9.6500000000000004e+00 1.5777096656338970e-03 9.8779645899520951e-01 3.8874210637187206e-04 2.7521553077747814e-03
9.7000000000000011e+00 1.5657790444436209e-03 9.8788724934315986e-01 3.8300101885895249e-04 2.7085913058771350e-03
9.7500000000000000e+00 1.5540239286368455e-03 9.8797669424629420e-01 3.7739263975410841e-04 2.6660756910306341e-03
9.8000000000000007e+00 1.5424404337041938e-03 9.8806482426990139e-01 3.7191300338662407e-04 2.6245754073692582e-03
9.8500000000000014e+00 1.5310247918516697e-03 9.8815166902836649e-01 3.6655829212403987e-04 2.5840586968055705e-03
9.9000000000000004e+00 1.5197733475349206e-03 9.8823725722303057e-01 3.6132482967876308e-04 2.5444950378626617e-03
9.9500000000000011e+00 1.5086825532008997e-03 9.8832161667821339e-01 3.5620907476786027e-04 2.5058550878693953e-03
1.0000000000000000e+01 1.4977489652256894e-03 9.8840477437549679e-01 3.5120761510490898e-04 2.4681106283069736e-03


==> neural_bandit/phase_raw_fixed_band.dat <==
x y
3.3333333333333320e-01 3.3333333333333326e-01
2.5102327603909474e-01 3.5376320938098377e-01
1.9274867016412803e-01 3.6416132223507164e-01
1.5216564708408881e-01 3.7452730909551996e-01
1.2366690472793271e-01 3.8822974123970583e-01
1.0320293128556143e-01 4.0585557099210434e-01
8.8153537445761362e-02 4.2707745097897609e-01
7.6818022307986594e-02 4.5128995589420856e-01
6.8073748485855054e-02 4.7771287076080698e-01
6.1174505662656961e-02 5.0540913659467313e-01
5.5620222671125950e-02 5.3342874722961087e-01
5.1069955392749652e-02 5.6103817935973066e-01
4.7284967234817551e-02 5.8784500820781327e-01
4.4093146793876124e-02 6.1374563664892900e-01
4.1367264164109227e-02 6.3879317329020280e-01
3.9011408052135203e-02 6.6308632544269575e-01
3.6952190389101212e-02 6.8670758005367927e-01
3.5132823413209065e-02 7.0969964553968268e-01
3.3508953515555717e-02 7.3206521151751980e-01
3.2045575599435341e-02 7.5377982934848009e-01
3.0714673371166280e-02 7.7480965228404819e-01
2.9493456651404310e-02 7.9512628195011525e-01
2.8363151004497690e-02 8.1471379467602467e-01
2.7308259445842954e-02 8.3356787748670769e-01
2.6316151988181748e-02 8.5169044900214597e-01
2.5376826184120647e-02 8.6908334918318531e-01
2.4482724758544409e-02 8.8574311409818263e-01
2.3628545260080760e-02 9.0165784319095033e-01
2.2810991671686293e-02 9.1680726249209676e-01
2.2028413524233292e-02 9.3116694965291591e-01
2.1280302071206521e-02 9.4471624302913093e-01
2.0566678722505297e-02 9.5744734052653380e-01
1.9887482339416125e-02 9.6937219922755014e-01
1.9242085329944477e-02 9.8052477511076008e-01
1.8629035930536792e-02 9.9095811787287369e-01
1.8046057064129546e-02 1.0007375726643717e+00
1.7490267488376954e-02 1.0099322046771864e+00
1.6958543592473552e-02 1.0186065783080391e+00
1.6447919567255189e-02 1.0268145393426888e+00
1.5955928304346140e-02 1.0345959217189125e+00
1.5480814779295429e-02 1.0419763024736273e+00
1.5021596644592784e-02 1.0489692146738316e+00
1.4577989526820542e-02 1.0555797757542729e+00
1.4150242832674659e-02 1.0618086097781643e+00
1.3738940206373711e-02 1.0676551953091753e+00
1.3344809858844384e-02 1.0731201861197259e+00
1.2968572928975830e-02 1.0782066432271167e+00
1.2610840392313843e-02 1.0829203680055681e+00
1.2272056384130437e-02 1.0872696250874254e+00
1.1952478731551959e-02 1.0912645311589624e+00
1.1652185431228255e-02 1.0949163212533271e+00
1.1371096552602407e-02 1.0982366293107431e+00
1.1109003135828298e-02 1.1012368577909719e+00
1.0865597051896899e-02 1.1039276694704228e+00
1.0640497612836483e-02 1.1063186103391898e+00
1.0433272269306945e-02 1.1084178650511880e+00
1.0243449466011953e-02 1.1102321476253922e+00
1.0070522088645919e-02 1.1117667417534114e+00
9.9139398886054792e-03 1.1130257216287645e+00
9.7730890114276874e-03 1.1140124089411743e+00
9.6472566041543376e-03 1.1147301470524402e+00
9.5355789604083425e-03 1.1151834967311420e+00
9.4369733689322992e-03 1.1153799499446462e+00
9.3500584601575593e-03 1.1153321831631189e+00
9.2730766614186697e-03 1.1150606410290771e+00
9.2038457815026287e-03 1.1145957790890113e+00
9.1397811672499722e-03 1.1139786223294497e+00
9.0780344293049757e-03 1.1132577670601227e+00
9.0157730400929840e-03 1.1124814000373686e+00
8.9505705954131681e-03 1.1116850684581174e+00
8.8808119867555876e-03 1.1108791207448581e+00
8.8059869813724417e-03 1.1100413074322328e+00
8.7267783628216470e-03 1.1091178920965861e+00
8.6449223663971845e-03 1.1080322997638878e+00
8.5628854445696113e-03 1.1066974230485433e+00
8.4834318107203481e-03 1.1050277725821305e+00
8.4091545788958413e-03 1.1029492908993763e+00
8.3420287610778271e-03 1.1004060762756738e+00
8.2830349363024799e-03 1.0973639879414594e+00
8.2319001108521351e-03 1.0938115415986034e+00
8.1869985658872910e-03 1.0897589117667374e+00
8.1454408001107332e-03 1.0852360869098512e+00
8.1033498567709191e-03 1.0802910549712001e+00
8.0562923073443510e-03 1.0749882983674475e+00
7.9998031528306091e-03 1.0694072191729609e+00
7.9299266504074956e-03 1.0636397206618109e+00
7.8436888045755760e-03 1.0577862674956193e+00
7.7394246452024531e-03 1.0519502716051687e+00
7.6169076593463518e-03 1.0462313649723198e+00
7.4772684909612062e-03 1.0407186850044607e+00
7.3227363352391991e-03 1.0354854347141300e+00
7.1562720949419805e-03 1.0305856447234989e+00
6.9811761383289607e-03 1.0260534367857408e+00
6.8007412272149863e-03 1.0219044709960257e+00
6.6179937780396448e-03 1.0181388701911713e+00
6.4355359001047096e-03 1.0147448252919145e+00
6.2554777047026684e-03 1.0117022163369314e+00
6.0794375045583812e-03 1.0089858144802533e+00
5.9085850348212163e-03 1.0065678592556424e+00
5.7437065190036971e-03 1.0044199746527545e+00
5.5852763098287097e-03 1.0025144882396517e+00
5.4335253362880701e-03 1.0008252655488294e+00
5.2885014269082094e-03 9.9932817680896702e-01
5.1501196653667772e-03 9.9800130181034430e-01
5.0182026420223964e-03 9.9682496011239530e-01
4.8925117287680342e-03 9.9578163052937185e-01
4.7727706715584590e-03 9.9485580742815893e-01
4.6586830420060734e-03 9.9403382515725824e-01
4.5499447689228371e-03 9.9330367235038008e-01
4.4462529723732682e-03 9.9265480854231614e-01
4.3473119524446375e-03 9.9207799121216544e-01
4.2528371157224644e-03 9.9156511681491977e-01
4.1625573799083677e-03 9.9110907759690248e-01
4.0762164669903966e-03 9.9070363444021703e-01
3.9935734489958364e-03 9.9034330475717480e-01
3.9144027448594571e-03 9.9002326453733525e-01
3.8384937714839524e-03 9.8973926298102510e-01
3.7656503594120606e-03 9.8948754843740183e-01
3.6956900242240270e-03 9.8926480427765950e-01
3.6284431689898736e-03 9.8906809336957580e-01
3.5637522512969267e-03 9.8889481008915203e-01
3.5014709530354939e-03 9.8874263879720992e-01
3.4414633697877769e-03 9.8860951791758545e-01
3.3836032329562517e-03 9.8849360883724902e-01
3.3277731748561161e-03 9.8839326893722523e-01
3.2738640384073849e-03 9.8830702819377636e-01
3.2217742346878032e-03 9.8823356883707336e-01
3.1714091473277499e-03 9.8817170764781381e-01
3.1226805824318095e-03 9.8812038052565221e-01
3.0755062625422735e-03 9.8807862901117893e-01
3.0298093615537605e-03 9.8804558849919710e-01
2.9855180782993379e-03 9.8802047790977632e-01
2.9425652458134424e-03 9.8800259062302975e-01
2.9008879735250943e-03 9.8799128650933177e-01
2.8604273198678427e-03 9.8798598490894574e-01
2.8211279926149907e-03 9.8798615843889381e-01
2.7829380746768801e-03 9.8799132751905050e-01
2.7458087730839577e-03 9.8800105552638395e-01
2.7096941891105843e-03 9.8801494449818172e-01
2.6745511076969493e-03 9.8803263131525398e-01
2.6403388043994779e-03 9.8805378430660917e-01
2.6070188683282951e-03 9.8807810022382203e-01
2.5745550396184163e-03 9.8810530154088305e-01
2.5429130601317068e-03 9.8813513404088116e-01
2.5120605362163244e-03 9.8816736465561050e-01
2.4819668124361578e-03 9.8820177952900690e-01
2.4526028553060672e-03 9.8823818227857152e-01
2.4239411461440255e-03 9.8827639243245546e-01
2.3959555822410964e-03 9.8831624402256368e-01
2.3686213856272953e-03 9.8835758431633047e-01
2.3419150187728817e-03 9.8840027267211306e-01
2.3158141066326418e-03 9.8844417950477093e-01
2.2902973644912715e-03 9.8848918534971675e-01
2.2653445311206634e-03 9.8853518001504526e-01
2.2409363068050716e-03 9.8858206181252051e-01
2.2170542958296555e-03 9.8862973685932731e-01
2.1936809530663220e-03 9.8867811844333775e-01
2.1707995343226275e-03 9.8872712644550775e-01
2.1483940501505578e-03 9.8877668681370956e-01
2.1264492228386936e-03 9.8882673108290720e-01
2.1049504463358558e-03 9.8887719593717549e-01
2.0838837488766446e-03 9.8892802280950587e-01
2.0632357580990376e-03 9.8897915751580101e-01
2.0429936684627759e-03 9.8903054991982664e-01
2.0231452107933126e-03 9.8908215362622309e-01
2.0036786237913355e-03 9.8913392569897851e-01
1.9845826273612163e-03 9.8918582640303387e-01
1.9658463976239948e-03 9.8923781896691743e-01
1.9474595434918578e-03 9.8928986936452790e-01
1.9294120846908708e-03 9.8934194611435544e-01
1.9116944311282909e-03 9.8939402009460786e-01
1.8942973635089233e-03 9.8944606437285620e-01
1.8772120151127254e-03 9.8949805404894020e-01
1.8604298546528951e-03 9.8954996611000912e-01
1.8439426701398428e-03 9.8960177929665305e-01
1.8277425536824912e-03 9.8965347397920844e-01
1.8118218871634693e-03 9.8970503204337956e-01
1.7961733287296905e-03 9.8975643678441017e-01
1.7807898000442926e-03 9.8980767280911031e-01
1.7656644742498374e-03 9.8985872594509028e-01
1.7507907645965761e-03 9.8990958315663591e-01
1.7361623136928541e-03 9.8996023246668108e-01
1.7217729833379539e-03 9.9001066288440820e-01
1.7076168449005522e-03 9.9006086433802443e-01
1.6936881702085433e-03 9.9011082761231728e-01
1.6799814229185243e-03 9.9016054429062039e-01
1.6664912503353997e-03 9.9021000670084702e-01
1.6532124756546665e-03 9.9025920786528776e-01
1.6401400906018548e-03 9.9030814145388257e-01
1.6272692484453146e-03 9.9035680174071528e-01
1.6145952573602177e-03 9.9040518356347984e-01
1.6021135741230981e-03 9.9045328228571017e-01
1.5898197981176632e-03 9.9050109376156581e-01
1.5777096656338970e-03 9.9054861430298424e-01
1.5657790444436209e-03 9.9059584064903694e-01
1.5540239286368455e-03 9.9064276993732481e-01
1.5424404337041938e-03 9.9068939967727065e-01
1.5310247918516697e-03 9.9073572772517204e-01
1.5197733475349206e-03 9.9078175226089327e-01
1.5086825532008997e-03 9.9082747176608277e-01
1.4977489652256894e-03 9.9087288500380377e-01
1.4977489652256894e-03 9.8593666374718980e-01
1.5086825532008997e-03 9.8581576159034401e-01
1.5197733475349206e-03 9.8569276218516788e-01
1.5310247918516697e-03 9.8556761033156093e-01
1.5424404337041938e-03 9.8544024886253212e-01
1.5540239286368455e-03 9.8531061855526358e-01
1.5657790444436209e-03 9.8517865803728277e-01
1.5777096656338970e-03 9.8504430368743479e-01
1.5898197981176632e-03 9.8490748953131246e-01
1.6021135741230981e-03 9.8476814713077698e-01
1.6145952573602177e-03 9.8462620546717805e-01
1.6272692484453146e-03 9.8448159081784603e-01
1.6401400906018548e-03 9.8433422662540715e-01
1.6532124756546665e-03 9.8418403335942128e-01
1.6664912503353997e-03 9.8403092836981343e-01
1.6799814229185243e-03 9.8387482573153251e-01
1.6936881702085433e-03 9.8371563607980417e-01
1.7076168449005522e-03 9.8355326643532281e-01
1.7217729833379539e-03 9.8338762001864521e-01
1.7361623136928541e-03 9.8321859605300810e-01
1.7507907645965761e-03 9.8304608955471384e-01
1.7656644742498374e-03 9.8286999111016404e-01
1.7807898000442926e-03 9.8269018663853713e-01
1.7961733287296905e-03 9.8250655713902113e-01
1.8118218871634693e-03 9.8231897842141747e-01
1.8277425536824912e-03 9.8212732081882348e-01
1.8439426701398428e-03 9.8193144888099815e-01
1.8604298546528951e-03 9.8173122104686872e-01
1.8772120151127254e-03 9.8152648929451747e-01
1.8942973635089233e-03 9.8131709876681650e-01
1.9116944311282909e-03 9.8110288737072016e-01
1.9294120846908708e-03 9.8088368534803017e-01
1.9474595434918578e-03 9.8065931481524060e-01
1.9658463976239948e-03 9.8042958926984369e-01
1.9845826273612163e-03 9.8019431306020921e-01
2.0036786237913355e-03 9.7995328081588962e-01
2.0231452107933126e-03 9.7970627683485101e-01
2.0429936684627759e-03 9.7945307442382346e-01
2.0632357580990376e-03 9.7919343518752500e-01
2.0838837488766446e-03 9.7892710826210894e-01
2.1049504463358558e-03 9.7865382948769353e-01
2.1264492228386936e-03 9.7837332051425541e-01
2.1483940501505578e-03 9.7808528783461246e-01
2.1707995343226275e-03 9.7778942173747141e-01
2.1936809530663220e-03 9.7748539517278710e-01
2.2170542958296555e-03 9.7717286252082292e-01
2.2409363068050716e-03 9.7685145825526520e-01
2.2653445311206634e-03 9.7652079548974813e-01
2.2902973644912715e-03 9.7618046439578887e-01
2.3158141066326418e-03 9.7583003047880013e-01
2.3419150187728817e-03 9.7546903269729457e-01
2.3686213856272953e-03 9.7509698140845391e-01
2.3959555822410964e-03 9.7471335612140986e-01
2.4239411461440255e-03 9.7431760303701964e-01
2.4526028553060672e-03 9.7390913235041365e-01
2.4819668124361578e-03 9.7348731528965560e-01
2.5120605362163244e-03 9.7305148086009552e-01
2.5429130601317068e-03 9.7260091226052359e-01
2.5745550396184163e-03 9.7213484293219954e-01
2.6070188683282951e-03 9.7165245219692442e-01
2.6403388043994779e-03 9.7115286043456928e-01
2.6745511076969493e-03 9.7063512374288663e-01
2.7096941891105843e-03 9.7009822801559309e-01
2.7458087730839577e-03 9.6954108236438341e-01
2.7829380746768801e-03 9.6896251180058635e-01
2.8211279926149907e-03 9.6836124908046295e-01
2.8604273198678427e-03 9.6773592560213040e-01
2.9008879735250943e-03 9.6708506122827231e-01
2.9425652458134424e-03 9.6640705288660655e-01
2.9855180782993379e-03 9.6570016177918694e-01
3.0298093615537605e-03 9.6496249900709719e-01
3.0755062625422735e-03 9.6419200938165939e-01
3.1226805824318095e-03 9.6338645316504778e-01
3.1714091473277499e-03 9.6254338543339246e-01
3.2217742346878032e-03 9.6166013271064843e-01
3.2738640384073849e-03 9.6073376646945274e-01
3.3277731748561161e-03 9.5976107301380043e-01
3.3836032329562517e-03 9.5873851920267594e-01
3.4414633697877769e-03 9.5766221335835400e-01
3.5014709530354939e-03 9.5652786060853823e-01
3.5637522512969267e-03 9.5533071180605067e-01
3.6284431689898736e-03 9.5406550497916431e-01
3.6956900242240270e-03 9.5272639817849480e-01
3.7656503594120606e-03 9.5130689231869792e-01
3.8384937714839524e-03 9.4979974244332310e-01
3.9144027448594571e-03 9.4819685568175616e-01
3.9935734489958364e-03 9.4648917374021480e-01
4.0762164669903966e-03 9.4466653781362731e-01
4.1625573799083677e-03 9.4271753324679830e-01
4.2528371157224644e-03 9.4062931122392279e-01
4.3473119524446375e-03 9.3838738496115670e-01
4.4462529723732682e-03 9.3597539727027224e-01
4.5499447689228371e-03 9.3337485775912055e-01
4.6586830420060734e-03 9.3056484768625514e-01
4.7727706715584590e-03 9.2752169295512232e-01
4.8925117287680342e-03 9.2421860875670414e-01
5.0182026420223964e-03 9.2062532271884701e-01
5.1501196653667772e-03 9.1670769240171401e-01
5.2885014269082094e-03 9.1242734116041713e-01
5.4335253362880701e-03 9.0774135459619709e-01
5.5852763098287097e-03 9.0260209805547287e-01
5.7437065190036971e-03 8.9695724702256663e-01
5.9085850348212163e-03 8.9075015353663589e-01
6.0794375045583812e-03 8.8392071647783077e-01
6.2554777047026684e-03 8.7640695878290864e-01
6.4355359001047096e-03 8.6814753547557078e-01
6.6179937780396448e-03 8.5908538616656682e-01
6.8007412272149863e-03 8.4917265193004565e-01
6.9811761383289607e-03 8.3837678095105783e-01
7.1562720949419805e-03 8.2668742113886695e-01
7.3227363352391991e-03 8.1412325678540731e-01
7.4772684909612062e-03 8.0073750512834818e-01
7.6169076593463518e-03 7.8662054216158683e-01
7.7394246452024531e-03 7.7189830659888958e-01
7.8436888045755760e-03 7.5672589071814378e-01
7.9299266504074956e-03 7.4127692193804429e-01
7.9998031528306091e-03 7.2573055732885572e-01
8.0562923073443510e-03 7.1025855996126686e-01
8.1033498567709191e-03 6.9501466682727409e-01
8.1454408001107332e-03 6.8012737464629813e-01
8.1869985658872910e-03 6.6569590206058171e-01
8.2319001108521351e-03 6.5178808995130577e-01
8.2830349363024799e-03 6.3843883951627101e-01
8.3420287610778271e-03 6.2564848318452471e-01
8.4091545788958413e-03 6.1338179352670619e-01
8.4834318107203481e-03 6.0156951367740641e-01
8.5628854445696113e-03 5.9011455092901688e-01
8.6449223663971845e-03 5.7890425296741510e-01
8.7267783628216470e-03 5.6782874996575416e-01
8.8059869813724417e-03 5.5680343579892366e-01
8.8808119867555876e-03 5.4579118694050943e-01
8.9505705954131681e-03 5.3481718977166992e-01
9.0157730400929840e-03 5.2396857952344789e-01
9.0780344293049757e-03 5.1337558835645125e-01
9.1397811672499722e-03 5.0318000108364946e-01
9.2038457815026287e-03 4.9350371676271260e-01
9.2730766614186697e-03 4.8442884202033465e-01
9.3500584601575593e-03 4.7599270612649730e-01
9.4369733689322992e-03 4.6819385410602243e-01
9.5355789604083425e-03 4.6100275622773995e-01
9.6472566041543376e-03 4.5437249976748506e-01
9.7730890114276874e-03 4.4824723634704416e-01
9.9139398886054792e-03 4.4256794899707003e-01
1.0070522088645919e-02 4.3727594197444231e-01
1.0243449466011953e-02 4.3231467704734594e-01
1.0433272269306945e-02 4.2763050888337789e-01
1.0640497612836483e-02 4.2317273428223634e-01
1.0865597051896899e-02 4.1889323354341584e-01
1.1109003135828298e-02 4.1474588575967286e-01
1.1371096552602407e-02 4.1068587177943366e-01
1.1652185431228255e-02 4.0666894363493977e-01
1.1952478731551959e-02 4.0265072263452018e-01
1.2272056384130437e-02 3.9858609169113979e-01
1.2610840392313843e-02 3.9442876382068032e-01
1.2968572928975830e-02 3.9013113664409232e-01
1.3344809858844384e-02 3.8564457540224567e-01
1.3738940206373711e-02 3.8092029170697578e-01
1.4150242832674659e-02 3.7591097869267626e-01
1.4577989526820542e-02 3.7057329419198465e-01
1.5021596644592784e-02 3.6487111680840395e-01
1.5480814779295429e-02 3.5877922617451552e-01
1.5955928304346140e-02 3.5228672158449492e-01
1.6447919567255189e-02 3.4539921898100528e-01
1.6958543592473552e-02 3.3813883063235367e-01
1.7490267488376954e-02 3.3054127456247290e-01
1.8046057064129546e-02 3.2265016796743745e-01
1.8629035930536792e-02 3.1450943984716501e-01
1.9242085329944477e-02 3.0615556942300948e-01
1.9887482339416125e-02 2.9761178828058643e-01
2.0566678722505297e-02 2.8888627978136511e-01
2.1280302071206521e-02 2.7997565864843771e-01
2.2028413524233292e-02 2.7087353337570275e-01
2.2810991671686293e-02 2.6158203101366018e-01
2.3628545260080760e-02 2.5212255176193260e-01
2.4482724758544409e-02 2.4254188379789038e-01
2.5376826184120647e-02 2.3291172214862360e-01
2.6316151988181748e-02 2.2332276293770786e-01
2.7308259445842954e-02 2.1387673190459716e-01
2.8363151004497690e-02 2.0467957469645126e-01
2.9493456651404310e-02 1.9583733003949128e-01
3.0714673371166280e-02 1.8745492714439599e-01
3.2045575599435341e-02 1.7963806006712574e-01
3.3508953515555717e-02 1.7249831831223583e-01
3.5132823413209065e-02 1.6616072768922263e-01
3.6952190389101212e-02 1.6077139496791637e-01
3.9011408052135203e-02 1.5650279421488378e-01
4.1367264164109227e-02 1.5355567182698315e-01
4.4093146793876124e-02 1.5215751245291165e-01
4.7284967234817551e-02 1.5255601285147588e-01
5.1069955392749652e-02 1.5500320128246506e-01
5.5620222671125950e-02 1.5972747835200446e-01
6.1174505662656961e-02 1.6690552196393182e-01
6.8073748485855054e-02 1.7666782474885839e-01
7.6818022307986594e-02 1.8915751004031295e-01
8.8153537445761362e-02 2.0458915073637141e-01
1.0320293128556143e-01 2.2320357874323446e-01
1.2366690472793271e-01 2.4503722244412790e-01
1.5216564708408881e-01 2.6947262482898943e-01
1.9274867016412803e-01 2.9468981526252153e-01
2.5102327603909474e-01 3.1747100119369082e-01
3.3333333333333320e-01 3.3333333333333315e-01


==> neural_bandit/phase_rlvr.dat <==
t p_H_mean p_G_mean p_H_std p_G_std
0.0000000000000000e+00 3.3333333333333320e-01 3.3333333333333320e-01 5.8513891142945020e-17 5.8513891142945020e-17
5.0000000000000003e-02 3.5253331140240773e-01 3.4666816739036721e-01 3.4796225491942382e-03 3.6034892385202379e-03
1.0000000000000001e-01 3.7004458924810751e-01 3.5805783454618284e-01 6.4696367672738529e-03 6.6635616537340375e-03
1.5000000000000002e-01 3.8587705848409309e-01 3.6766475533857851e-01 8.9848984814198986e-03 9.2367797721726441e-03
2.0000000000000001e-01 4.0012392593416540e-01 3.7570040244815300e-01 1.1105269683300086e-02 1.1420464641068516e-02
2.5000000000000000e-01 4.1292200979561811e-01 3.8238646300255708e-01 1.2930380386538444e-02 1.3315037987825445e-02
3.0000000000000004e-01 4.2442343468489707e-01 3.8793188607896917e-01 1.4550829332318358e-02 1.5004333515541309e-02
3.5000000000000003e-01 4.3477847589729368e-01 3.9252220752422823e-01 1.6036055812546628e-02 1.6550086812286424e-02
4.0000000000000002e-01 4.4412665738320489e-01 3.9631653922762783e-01 1.7433234863424966e-02 1.7994078244041721e-02
4.5000000000000001e-01 4.5259306402321303e-01 3.9944859960725010e-01 1.8771331736550781e-02 1.9362920435996592e-02
5.0000000000000000e-01 4.6028759293677834e-01 4.0202949848614605e-01 2.0066417588448852e-02 2.0672822181228411e-02
5.5000000000000004e-01 4.6730569423812901e-01 4.0415102471961656e-01 2.1326348437012258e-02 2.1933344143316318e-02
6.0000000000000009e-01 4.7372976234585273e-01 4.0588883049591129e-01 2.2554219907645681e-02 2.3150028206869278e-02
6.5000000000000002e-01 4.7963072526045059e-01 4.0730526262313405e-01 2.3750652845442151e-02 2.4326106791705073e-02
7.0000000000000007e-01 4.8506960452480613e-01 4.0845177134103683e-01 2.4915183492081192e-02 2.5463556838304344e-02
7.5000000000000000e-01 4.9009894267158138e-01 4.0937091014215171e-01 2.6047044777114954e-02 2.6563721574760994e-02
8.0000000000000004e-01 4.9476406191602618e-01 4.1009797351454358e-01 2.7145565196119176e-02 2.7627661648488091e-02
8.5000000000000009e-01 4.9910414984466128e-01 4.1066232789935492e-01 2.8210342711522465e-02 2.8656342777562196e-02
9.0000000000000002e-01 5.0315318438497392e-01 4.1108848943785387e-01 2.9241294361271881e-02 2.9650728051294054e-02
9.5000000000000007e-01 5.0694071583710509e-01 4.1139699558361420e-01 3.0238642368167867e-02 3.0611816458895238e-02
1.0000000000000000e+00 5.1049252545029067e-01 4.1160511028906266e-01 3.1202872072988681e-02 3.1540652442142374e-02
1.0500000000000000e+00 5.1383117931055744e-01 4.1172739541464826e-01 3.2134680787438523e-02 3.2438321000344716e-02
1.1000000000000001e+00 5.1697649364958198e-01 4.1177617475847333e-01 3.3034927372682786e-02 3.3305936398382793e-02
1.1500000000000001e+00 5.1994592635685399e-01 4.1176191190103345e-01 3.3904587187320943e-02 3.4144629025614180e-02
1.2000000000000002e+00 5.2275490674303793e-01 4.1169351882437921e-01 3.4744713909742105e-02 3.4955532675729810e-02
1.2500000000000000e+00 5.2541711391759893e-01 4.1157860880989861e-01 3.5556408374183876e-02 3.5739773336764091e-02
1.3000000000000000e+00 5.2794471230969231e-01 4.1142370435475006e-01 3.6340793852370927e-02 3.6498459861643483e-02
1.3500000000000001e+00 5.3034855144448789e-01 4.1123440872354200e-01 3.7098996850228071e-02 3.7232676557081040e-02
1.4000000000000001e+00 5.3263833588775977e-01 4.1101554796247380e-01 3.7832132553259228e-02 3.7943477538515798e-02
1.4500000000000002e+00 5.3482277020667179e-01 4.1077128887684661e-01 3.8541294038676399e-02 3.8631882624135264e-02
1.5000000000000000e+00 5.3690968299874187e-01 4.1050523737224898e-01 3.9227544499291396e-02 3.9298874528756904e-02
1.5500000000000000e+00 5.3890613329794146e-01 4.1022052069644455e-01 3.9891911861649212e-02 3.9945397116539182e-02
1.6000000000000001e+00 5.4081850214510196e-01 4.0991985645121015e-01 4.0535385252755893e-02 4.0572354509639003e-02
1.6500000000000001e+00 5.4265257161460767e-01 4.0960561068055357e-01 4.1158912906411702e-02 4.1180610869668163e-02
1.7000000000000002e+00 5.4441359320952121e-01 4.0927984691992519e-01 4.1763401163891850e-02 4.1770990700133383e-02
1.7500000000000000e+00 5.4610634722757012e-01 4.0894436773734677e-01 4.2349714296293008e-02 4.2344279545048248e-02
1.8000000000000000e+00 5.4773519442252427e-01 4.0860075001820650e-01 4.2918674942194528e-02 4.2901224978759991e-02
1.8500000000000001e+00 5.4930412109024740e-01 4.0825037502304029e-01 4.3471064987434214e-02 4.3442537806601969e-02
1.9000000000000001e+00 5.5081677851645650e-01 4.0789445406125324e-01 4.4007626762141844e-02 4.3968893409641961e-02
1.9500000000000002e+00 5.5227651758059226e-01 4.0753405047954028e-01 4.4529064453881301e-02 4.4480933181804502e-02
2.0000000000000000e+00 5.5368641918842099e-01 4.0717009854200786e-01 4.5036045658709972e-02 4.4979266018926566e-02
2.0500000000000003e+00 5.5504932109748439e-01 4.0680341968173439e-01 4.5529203013778108e-02 4.5464469827489064e-02
2.1000000000000001e+00 5.5636784162256558e-01 4.0643473652357454e-01 4.6009135864878661e-02 4.5937093029777026e-02
2.1499999999999999e+00 5.5764440063049370e-01 4.0606468501139831e-01 4.6476411937307616e-02 4.6397656047063925e-02
2.2000000000000002e+00 5.5888123817634894e-01 4.0569382491966649e-01 4.6931568985424416e-02 4.6846652747622619e-02
2.2500000000000000e+00 5.6008043108269656e-01 4.0532264898398784e-01 4.7375116402699452e-02 4.7284551850014442e-02
2.3000000000000003e+00 5.6124390771834032e-01 4.0495159084869858e-01 4.7807536780727897e-02 4.7711798274746989e-02
2.3500000000000001e+00 5.6237346120076892e-01 4.0458103199852935e-01 4.8229287408006673e-02 4.8128814440284676e-02
2.4000000000000004e+00 5.6347076121303752e-01 4.0421130781575598e-01 4.8640801703728635e-02 4.8536001500782980e-02
2.4500000000000002e+00 5.6453736460122506e-01 4.0384271288303675e-01 4.9042490583634891e-02 4.8933740524497796e-02
2.5000000000000000e+00 5.6557472489644622e-01 4.0347550563404971e-01 4.9434743756494579e-02 4.9322393612803515e-02
2.5500000000000003e+00 5.6658420088538275e-01 4.0310991243925998e-01 4.9817930951731995e-02 4.9702304960449889e-02
2.6000000000000001e+00 5.6756706433884641e-01 4.0274613120127817e-01 5.0192403078980846e-02 5.0073801858492459e-02
2.6500000000000004e+00 5.6852450699264900e-01 4.0238433452368394e-01 5.0558493321588148e-02 5.0437195641594067e-02
2.7000000000000002e+00 5.6945764686381617e-01 4.0202467250818302e-01 5.0916518166371084e-02 5.0792782581774644e-02
2.7500000000000000e+00 5.7036753397483397e-01 4.0166727522725176e-01 5.1266778372114775e-02 5.1140844730829686e-02
2.8000000000000003e+00 5.7125515554924178e-01 4.0131225491305822e-01 5.1609559879793210e-02 5.1481650713727747e-02
2.8500000000000001e+00 5.7212144073500304e-01 4.0095970789776736e-01 5.1945134667280263e-02 5.1815456475436554e-02
2.9000000000000004e+00 5.7296726490477123e-01 4.0060971633569864e-01 5.2273761551592489e-02 5.2142505983570037e-02
2.9500000000000002e+00 5.7379345357672118e-01 4.0026234973374253e-01 5.2595686941604533e-02 5.2463031889263170e-02
3.0000000000000000e+00 5.7460078599452957e-01 3.9991766631296394e-01 5.2911145544042991e-02 5.2777256148598815e-02
3.0500000000000003e+00 5.7538999840045102e-01 3.9957571422142024e-01 5.3220361025626675e-02 5.3085390606837146e-02
3.1000000000000001e+00 5.7616178703198950e-01 3.9923653261557401e-01 5.3523546633963061e-02 5.3387637547648394e-02
3.1500000000000004e+00 5.7691681086897018e-01 3.9890015262553458e-01 5.3820905779807235e-02 5.3684190209430535e-02
3.2000000000000002e+00 5.7765569415503826e-01 3.9856659821743856e-01 5.4112632583131023e-02 5.3975233270716481e-02
3.2500000000000000e+00 5.7837902871499858e-01 3.9823588696462486e-01 5.4398912385280676e-02 5.4260943306556036e-02
3.3000000000000003e+00 5.7908737608698990e-01 3.9790803073787512e-01 5.4679922229447411e-02 5.4541489217661741e-02
3.3500000000000001e+00 5.7978126948669362e-01 3.9758303632369479e-01 5.4955831311472338e-02 5.4817032634020858e-02
3.4000000000000004e+00 5.8046121561881292e-01 3.9726090597857067e-01 5.5226801402937925e-02 5.5087728294566186e-02
3.4500000000000002e+00 5.8112769634958883e-01 3.9694163792618709e-01 5.5492987248366210e-02 5.5353724404417083e-02
3.5000000000000000e+00 5.8178117025270237e-01 3.9662522680376089e-01 5.5754536938199852e-02 5.5615162971095901e-02
3.5500000000000003e+00 5.8242207403961388e-01 3.9631166406296303e-01 5.6011592259178733e-02 5.5872180121045271e-02
3.6000000000000001e+00 5.8305082388439966e-01 3.9600093833023708e-01 5.6264289023575019e-02 5.6124906397691209e-02
3.6500000000000004e+00 5.8366781665207335e-01 3.9569303573079623e-01 5.6512757378683873e-02 5.6373467042215422e-02
3.7000000000000002e+00 5.8427343103855911e-01 3.9538794018009316e-01 5.6757122097864932e-02 5.6617982258129217e-02
3.7500000000000000e+00 5.8486802862969678e-01 3.9508563364612698e-01 5.6997502854330147e-02 5.6858567460665789e-02
3.8000000000000003e+00 5.8545195488592461e-01 3.9478609638559808e-01 5.7234014478812691e-02 5.7095333511943742e-02
3.8500000000000001e+00 5.8602554005872587e-01 3.9448930715656932e-01 5.7466767202154045e-02 5.7328386942793838e-02
3.9000000000000004e+00 5.8658910004431342e-01 3.9419524341002021e-01 5.7695866883790727e-02 5.7557830162081818e-02
3.9500000000000002e+00 5.8714293717955557e-01 3.9390388146241356e-01 5.7921415227051500e-02 5.7783761654307604e-02
4.0000000000000000e+00 5.8768734098469000e-01 3.9361519665117162e-01 5.8143509982104567e-02 5.8006276166205163e-02
4.0499999999999998e+00 5.8822258885694589e-01 3.9332916347476443e-01 5.8362245137351450e-02 5.8225464883023666e-02
4.1000000000000005e+00 5.8874894671886735e-01 3.9304575571892120e-01 5.8577711099995641e-02 5.8441415595123426e-02
4.1500000000000004e+00 5.8926666962477059e-01 3.9276494657033184e-01 5.8789994866473766e-02 5.8654212855481024e-02
4.2000000000000002e+00 5.8977600232848693e-01 3.9248670871905306e-01 5.8999180183388324e-02 5.8863938128657735e-02
4.2500000000000000e+00 5.9027717981527195e-01 3.9221101445071654e-01 5.9205347699532888e-02 5.9070669931747539e-02
4.2999999999999998e+00 5.9077042780050637e-01 3.9193783572952673e-01 5.9408575109567291e-02 5.9274483967789719e-02
4.3500000000000005e+00 5.9125596319761542e-01 3.9166714427292609e-01 5.9608937289857368e-02 5.9475453252097264e-02
4.4000000000000004e+00 5.9173399455741515e-01 3.9139891161872986e-01 5.9806506426960532e-02 5.9673648231924496e-02
4.4500000000000002e+00 5.9220472248092293e-01 3.9113310918544336e-01 6.0001352139210179e-02 5.9869136899870293e-02
4.5000000000000000e+00 5.9266834000750346e-01 3.9086970832640866e-01 6.0193541591813754e-02 6.0061984901384848e-02
4.5499999999999998e+00 5.9312503298006625e-01 3.9060868037836627e-01 6.0383139605860052e-02 6.0252255636727564e-02
4.6000000000000005e+00 5.9357498038889911e-01 3.9034999670495329e-01 6.0570208761598146e-02 6.0440010357698568e-02
4.6500000000000004e+00 5.9401835469559894e-01 3.9009362873561759e-01 6.0754809496330685e-02 6.0625308259447876e-02
4.7000000000000002e+00 5.9445532213844421e-01 3.8983954800037340e-01 6.0937000197242006e-02 6.0808206567646163e-02
4.7500000000000000e+00 5.9488604302045223e-01 3.8958772616078935e-01 6.1116837289456306e-02 6.0988760621282820e-02
4.8000000000000007e+00 5.9531067198126553e-01 3.8933813503755899e-01 6.1294375319607901e-02 6.1167023951339515e-02
4.8500000000000005e+00 5.9572935825393281e-01 3.8909074663497334e-01 6.1469667035181023e-02 6.1343048355574165e-02
4.9000000000000004e+00 5.9614224590756093e-01 3.8884553316258208e-01 6.1642763459866141e-02 6.1516883969632813e-02
4.9500000000000002e+00 5.9654947407675274e-01 3.8860246705430646e-01 6.1813713965160139e-02 6.1688579334696306e-02
5.0000000000000000e+00 5.9695117717866797e-01 3.8836152098523830e-01 6.1982566338423202e-02 6.1858181461852887e-02
5.0500000000000007e+00 5.9734748511849012e-01 3.8812266788634409e-01 6.2149366847594915e-02 6.2025735893378203e-02
5.1000000000000005e+00 5.9773852348402412e-01 3.8788588095726606e-01 6.2314160302755488e-02 6.2191286761091966e-02
5.1500000000000004e+00 5.9812441373009861e-01 3.8765113367739845e-01 6.2476990114708759e-02 6.2354876841951387e-02
5.2000000000000002e+00 5.9850527335339643e-01 3.8741839981540227e-01 6.2637898350753521e-02 6.2516547611030454e-02
5.2500000000000000e+00 5.9888121605829814e-01 3.8718765343730077e-01 6.2796925787795263e-02 6.2676339292026040e-02
5.3000000000000007e+00 5.9925235191427639e-01 3.8695886891329317e-01 6.2954111962946258e-02 6.2834290905422696e-02
5.3500000000000005e+00 5.9961878750534792e-01 3.8673202092340553e-01 6.3109495221749412e-02 6.2990440314441565e-02
5.4000000000000004e+00 5.9998062607205260e-01 3.8650708446208948e-01 6.3263112764153751e-02 6.3144824268888858e-02
5.4500000000000002e+00 6.0033796764639602e-01 3.8628403484186918e-01 6.3415000688363629e-02 6.3297478447015817e-02
5.5000000000000000e+00 6.0069090918016688e-01 3.8606284769612798e-01 6.3565194032672440e-02 6.3448437495492463e-02
5.5500000000000007e+00 6.0103954466700937e-01 3.8584349898111797e-01 6.3713726815390739e-02 6.3597735067593961e-02
5.6000000000000005e+00 6.0138396525860527e-01 3.8562596497726853e-01 6.3860632072965259e-02 6.3745403859690075e-02
5.6500000000000004e+00 6.0172425937530361e-01 3.8541022228986277e-01 6.4005941896385796e-02 6.3891475646126267e-02
5.7000000000000002e+00 6.0206051281150441e-01 3.8519624784914447e-01 6.4149687465968344e-02 6.4035981312576817e-02
5.7500000000000000e+00 6.0239280883609303e-01 3.8498401890991352e-01 6.4291899084596607e-02 6.4178950887947533e-02
5.8000000000000007e+00 6.0272122828819286e-01 3.8477351305066176e-01 6.4432606209503265e-02 6.4320413574901161e-02
5.8500000000000005e+00 6.0304584966849839e-01 3.8456470817229732e-01 6.4571837482662403e-02 6.4460397779073447e-02
5.9000000000000004e+00 6.0336674922642342e-01 3.8435758249650015e-01 6.4709620759865652e-02 6.4598931137045248e-02
5.9500000000000002e+00 6.0368400104329079e-01 3.8415211456374943e-01 6.4845983138546170e-02 6.4736040543131382e-02
6.0000000000000000e+00 6.0399767711177765e-01 3.8394828323105762e-01 6.4980950984414435e-02 6.4871752175044900e-02
6.0500000000000007e+00 6.0430784741181087e-01 3.8374606766944580e-01 6.5114549956963322e-02 6.5006091518490364e-02
6.1000000000000005e+00 6.0461457998309931e-01 3.8354544736118845e-01 6.5246805033898889e-02 6.5139083390738650e-02
6.1500000000000004e+00 6.0491794099448082e-01 3.8334640209685678e-01 6.5377740534548839e-02 6.5270751963231524e-02
6.2000000000000002e+00 6.0521799481024496e-01 3.8314891197218415e-01 6.5507380142298732e-02 6.5401120783262920e-02
6.2500000000000000e+00 6.0551480405358948e-01 3.8295295738477608e-01 6.5635746926102467e-02 6.5530212794779844e-02
6.3000000000000007e+00 6.0580842966735327e-01 3.8275851903068792e-01 6.5762863361111701e-02 6.5658050358345293e-02
6.3500000000000005e+00 6.0609893097216649e-01 3.8256557790088563e-01 6.5888751348465432e-02 6.5784655270301085e-02
6.4000000000000004e+00 6.0638636572214355e-01 3.8237411527760962e-01 6.6013432234280467e-02 6.5910048781169253e-02
6.4500000000000002e+00 6.0667079015824421e-01 3.8218411273065467e-01 6.6136926827879347e-02 6.6034251613325934e-02
6.5000000000000000e+00 6.0695225905941586e-01 3.8199555211358260e-01 6.6259255419292298e-02 6.6157283977982109e-02
6.5500000000000007e+00 6.0723082579162591e-01 3.8180841555987877e-01 6.6380437796065880e-02 6.6279165591502084e-02
6.6000000000000005e+00 6.0750654235488699e-01 3.8162268547906425e-01 6.6500493259410778e-02 6.6399915691090022e-02
6.6500000000000004e+00 6.0777945942837130e-01 3.8143834455277559e-01 6.6619440639719377e-02 6.6519553049873073e-02
6.7000000000000002e+00 6.0804962641370475e-01 3.8125537573081980e-01 6.6737298311480758e-02 6.6638095991408075e-02
6.7500000000000000e+00 6.0831709147653101e-01 3.8107376222721384e-01 6.6854084207621456e-02 6.6755562403637198e-02
6.8000000000000007e+00 6.0858190158642078e-01 3.8089348751621882e-01 6.6969815833297225e-02 6.6871969752317795e-02
6.8500000000000005e+00 6.0884410255520949e-01 3.8071453532837113e-01 6.7084510279160334e-02 6.6987335093947858e-02
6.9000000000000004e+00 6.0910373907383286e-01 3.8053688964652166e-01 6.7198184234125616e-02 6.7101675088211160e-02
6.9500000000000002e+00 6.0936085474773072e-01 3.8036053470188624e-01 6.7310853997657641e-02 6.7215006009961567e-02
7.0000000000000000e+00 6.0961549213088606e-01 3.8018545497011269e-01 6.7422535491600072e-02 6.7327343760766573e-02
7.0500000000000007e+00 6.0986769275855779e-01 3.8001163516737008e-01 6.7533244271566303e-02 6.7438703880029899e-02
7.1000000000000005e+00 6.1011749717877051e-01 3.7983906024646330e-01 6.7642995537911643e-02 6.7549101555709520e-02
7.1500000000000004e+00 6.1036494498261251e-01 3.7966771539297756e-01 6.7751804146303912e-02 6.7658551634649691e-02
7.2000000000000002e+00 6.1061007483340035e-01 3.7949758602145428e-01 6.7859684617910393e-02 6.7767068632542879e-02
7.2500000000000000e+00 6.1085292449475337e-01 3.7932865777160468e-01 6.7966651149217044e-02 6.7874666743536385e-02
7.3000000000000007e+00 6.1109353085763329e-01 3.7916091650455924e-01 6.8072717621495415e-02 6.7981359849499420e-02
7.3500000000000005e+00 6.1133192996638841e-01 3.7899434829915929e-01 6.8177897609932633e-02 6.8087161528964046e-02
7.4000000000000004e+00 6.1156815704384770e-01 3.7882893944829027e-01 6.8282204392437623e-02 6.8192085065753624e-02
7.4500000000000002e+00 6.1180224651550685e-01 3.7866467645525831e-01 6.8385650958138172e-02 6.8296143457311817e-02
7.5000000000000000e+00 6.1203423203284135e-01 3.7850154603021374e-01 6.8488250015580412e-02 6.8399349422743796e-02
7.5500000000000007e+00 6.1226414649578886e-01 3.7833953508662033e-01 6.8590014000643448e-02 6.8501715410581657e-02
7.6000000000000005e+00 6.1249202207443099e-01 3.7817863073777280e-01 6.8690955084180758e-02 6.8603253606284775e-02
7.6500000000000004e+00 6.1271789022991086e-01 3.7801882029336287e-01 6.8791085179399525e-02 6.8703975939486309e-02
7.7000000000000002e+00 6.1294178173461711e-01 3.7786009125609382e-01 6.8890415948988468e-02 6.8803894090995563e-02
7.7500000000000000e+00 6.1316372669166608e-01 3.7770243131834741e-01 6.8988958812003509e-02 6.8903019499565621e-02
7.8000000000000007e+00 6.1338375455370864e-01 3.7754582835889783e-01 6.9086724950521788e-02 6.9001363368435611e-02
7.8500000000000005e+00 6.1360189414109112e-01 3.7739027043967910e-01 6.9183725316073155e-02 6.9098936671657035e-02
7.9000000000000004e+00 6.1381817365939628e-01 3.7723574580260133e-01 6.9279970635857377e-02 6.9195750160211553e-02
7.9500000000000002e+00 6.1403262071638887e-01 3.7708224286641945e-01 6.9375471418755510e-02 6.9291814367928903e-02
8.0000000000000000e+00 6.1424526233838883e-01 3.7692975022365166e-01 6.9470237961144141e-02 6.9387139617212532e-02
8.0500000000000007e+00 6.1445612498609703e-01 3.7677825663754871e-01 6.9564280352518881e-02 6.9481736024580062e-02
8.0999999999999996e+00 6.1466523456989386e-01 3.7662775103911511e-01 6.9657608480936078e-02 6.9575613506025993e-02
8.1500000000000004e+00 6.1487261646463043e-01 3.7647822252417928e-01 6.9750232038277599e-02 6.9668781782212919e-02
8.2000000000000011e+00 6.1507829552393445e-01 3.7632966035051363e-01 6.9842160525348140e-02 6.9761250383498244e-02
8.2500000000000000e+00 6.1528229609404783e-01 3.7618205393500659e-01 6.9933403256808205e-02 6.9853028654801710e-02
8.3000000000000007e+00 6.1548464202721498e-01 3.7603539285088139e-01 7.0023969365951816e-02 6.9944125760320705e-02
8.3499999999999996e+00 6.1568535669463853e-01 3.7588966682496505e-01 7.0113867809332611e-02 7.0034550688097955e-02
8.4000000000000004e+00 6.1588446299901956e-01 3.7574486573500587e-01 7.0203107371245910e-02 7.0124312254448082e-02
8.4500000000000011e+00 6.1608198338669673e-01 3.7560097960703848e-01 7.0291696668069781e-02 7.0213419108246661e-02
8.5000000000000000e+00 6.1627793985940260e-01 3.7545799861279650e-01 7.0379644152472443e-02 7.0301879735088751e-02
8.5500000000000007e+00 6.1647235398564582e-01 3.7531591306717171e-01 7.0466958117489598e-02 7.0389702461319759e-02
8.5999999999999996e+00 6.1666524691174041e-01 3.7517471342571990e-01 7.0553646700477077e-02 7.0476895457944652e-02
8.6500000000000004e+00 6.1685663937248825e-01 3.7503439028221192e-01 7.0639717886942510e-02 7.0563466744418685e-02
8.7000000000000011e+00 6.1704655170153289e-01 3.7489493436623056e-01 7.0725179514261549e-02 7.0649424192324714e-02
8.7500000000000000e+00 6.1723500384139218e-01 3.7475633654081042e-01 7.0810039275281705e-02 7.0734775528940891e-02
8.8000000000000007e+00 6.1742201535318642e-01 3.7461858780012297e-01 7.0894304721818083e-02 7.0819528340702237e-02
8.8499999999999996e+00 6.1760760542606763e-01 3.7448167926720360e-01 7.0977983268045330e-02 7.0903690076560486e-02
8.9000000000000004e+00 6.1779179288636576e-01 3.7434560219172158e-01 7.1061082193789246e-02 7.0987268051244973e-02
8.9500000000000011e+00 6.1797459620645723e-01 3.7421034794779190e-01 7.1143608647720402e-02 7.1070269448428411e-02
9.0000000000000000e+00 6.1815603351337012e-01 3.7407590803182772e-01 7.1225569650455484e-02 7.1152701323800999e-02
9.0500000000000007e+00 6.1833612259713144e-01 3.7394227406043334e-01 7.1306972097567076e-02 7.1234570608055589e-02
9.0999999999999996e+00 6.1851488091886897e-01 3.7380943776833753e-01 7.1387822762507339e-02 7.1315884109787162e-02
9.1500000000000004e+00 6.1869232561867304e-01 3.7367739100636466e-01 7.1468128299446404e-02 7.1396648518309763e-02
9.2000000000000011e+00 6.1886847352322971e-01 3.7354612573944534e-01 7.1547895246029836e-02 7.1476870406392792e-02
9.2500000000000000e+00 6.1904334115322990e-01 3.7341563404466405e-01 7.1627130026057639e-02 7.1556556232920704e-02
9.3000000000000007e+00 6.1921694473056577e-01 3.7328590810934437e-01 7.1705838952087125e-02 7.1635712345477554e-02
9.3499999999999996e+00 6.1938930018531857e-01 3.7315694022916962e-01 7.1784028227961899e-02 7.1714344982859168e-02
9.4000000000000004e+00 6.1956042316254734e-01 3.7302872280634075e-01 7.1861703951270867e-02 7.1792460277515860e-02
9.4500000000000011e+00 6.1973032902888303e-01 3.7290124834776728e-01 7.1938872115737379e-02 7.1870064257927094e-02
9.5000000000000000e+00 6.1989903287893655e-01 3.7277450946329438e-01 7.2015538613543290e-02 7.1947162850911198e-02
9.5500000000000007e+00 6.2006654954152651e-01 3.7264849886396301e-01 7.2091709237587995e-02 7.2023761883871648e-02
9.6000000000000014e+00 6.2023289358573108e-01 3.7252320936030259e-01 7.2167389683685509e-02 7.2099867086981823e-02
9.6500000000000004e+00 6.2039807932677227e-01 3.7239863386065747e-01 7.2242585552701688e-02 7.2175484095311424e-02
9.7000000000000011e+00 6.2056212083173645e-01 3.7227476536954424e-01 7.2317302352633506e-02 7.2250618450894546e-02
9.7500000000000000e+00 6.2072503192513673e-01 3.7215159698604017e-01 7.2391545500631566e-02 7.2325275604743097e-02
9.8000000000000007e+00 6.2088682619432300e-01 3.7202912190220372e-01 7.2465320324968399e-02 7.2399460918805836e-02
9.8500000000000014e+00 6.2104751699474359e-01 3.7190733340152304e-01 7.2538632066954628e-02 7.2473179667875934e-02
9.9000000000000004e+00 6.2120711745506529e-01 3.7178622485739587e-01 7.2611485882803195e-02 7.2546437041447642e-02
9.9500000000000011e+00 6.2136564048215281e-01 3.7166578973163700e-01 7.2683886845444495e-02 7.2619238145524581e-02
1.0000000000000000e+01 6.2152309876591594e-01 3.7154602157301475e-01 7.2755839946294310e-02 7.2691588004380539e-02


==> neural_bandit/phase_rlvr_band.dat <==
x y
3.3333333333333320e-01 3.3333333333333326e-01
3.5253331140240773e-01 3.5027165662888743e-01
3.7004458924810751e-01 3.6472139619991689e-01
3.8587705848409309e-01 3.7690153511075114e-01
4.0012392593416540e-01 3.8712086708922150e-01
4.1292200979561811e-01 3.9570150099038254e-01
4.2442343468489707e-01 4.0293621959451048e-01
4.3477847589729368e-01 4.0907229433651465e-01
4.4412665738320489e-01 4.1431061747166953e-01
4.5259306402321303e-01 4.1881152004324668e-01
4.6028759293677834e-01 4.2270232066737445e-01
4.6730569423812901e-01 4.2608436886293288e-01
4.7372976234585273e-01 4.2903885870278058e-01
4.7963072526045059e-01 4.3163136941483909e-01
4.8506960452480613e-01 4.3391532817934120e-01
4.9009894267158138e-01 4.3593463171691271e-01
4.9476406191602618e-01 4.3772563516303165e-01
4.9910414984466128e-01 4.3931867067691710e-01
5.0315318438497392e-01 4.4073921748914791e-01
5.0694071583710509e-01 4.4200881204250941e-01
5.1049252545029067e-01 4.4314576273120504e-01
5.1383117931055744e-01 4.4416571641499297e-01
5.1697649364958198e-01 4.4508211115685614e-01
5.1994592635685399e-01 4.4590654092664761e-01
5.2275490674303793e-01 4.4664905150010903e-01
5.2541711391759893e-01 4.4731838214666270e-01
5.2794471230969231e-01 4.4792216421639353e-01
5.3034855144448789e-01 4.4846708528062307e-01
5.3263833588775977e-01 4.4895902550098959e-01
5.3482277020667179e-01 4.4940317150098186e-01
5.3690968299874187e-01 4.4980411190100589e-01
5.3890613329794146e-01 4.5016591781298371e-01
5.4081850214510196e-01 4.5049221096084913e-01
5.4265257161460767e-01 4.5078622155022174e-01
5.4441359320952121e-01 4.5105083762005860e-01
5.4610634722757012e-01 4.5128864728239504e-01
5.4773519442252427e-01 4.5150197499696648e-01
5.4930412109024740e-01 4.5169291282964225e-01
5.5081677851645650e-01 4.5186334747089518e-01
5.5227651758059226e-01 4.5201498366134479e-01
5.5368641918842099e-01 4.5214936456093441e-01
5.5504932109748439e-01 4.5226788950922348e-01
5.5636784162256558e-01 4.5237182955335153e-01
5.5764440063049370e-01 4.5246234105846223e-01
5.5888123817634894e-01 4.5254047766728911e-01
5.6008043108269656e-01 4.5260720083400230e-01
5.6124390771834032e-01 4.5266338912344556e-01
5.6237346120076892e-01 4.5270984643881401e-01
5.6347076121303752e-01 4.5274730931653895e-01
5.6453736460122506e-01 4.5277645340753453e-01
5.6557472489644622e-01 4.5279789924685321e-01
5.6658420088538275e-01 4.5281221739970989e-01
5.6756706433884641e-01 4.5281993305977064e-01
5.6852450699264900e-01 4.5282153016527799e-01
5.6945764686381617e-01 4.5281745508995769e-01
5.7036753397483397e-01 4.5280811995808146e-01
5.7125515554924178e-01 4.5279390562678595e-01
5.7212144073500304e-01 4.5277516437320392e-01
5.7296726490477123e-01 4.5275222231926870e-01
5.7379345357672118e-01 4.5272538162300568e-01
5.7460078599452957e-01 4.5269492246156273e-01
5.7538999840045102e-01 4.5266110482825739e-01
5.7616178703198950e-01 4.5262417016322243e-01
5.7691681086897018e-01 4.5258434283496513e-01
5.7765569415503826e-01 4.5254183148815502e-01
5.7837902871499858e-01 4.5249683027118093e-01
5.7908737608698990e-01 4.5244951995553684e-01
5.7978126948669362e-01 4.5240006895771567e-01
5.8046121561881292e-01 4.5234863427313687e-01
5.8112769634958883e-01 4.5229536233060419e-01
5.8178117025270237e-01 4.5224038977485681e-01
5.8242207403961388e-01 4.5218384418400831e-01
5.8305082388439966e-01 4.5212584472792827e-01
5.8366781665207335e-01 4.5206650277301164e-01
5.8427343103855911e-01 4.5200592243822235e-01
5.8486802862969678e-01 4.5194420110679279e-01
5.8545195488592461e-01 4.5188142989754182e-01
5.8602554005872587e-01 4.5181769409936318e-01
5.8658910004431342e-01 4.5175307357210204e-01
5.8714293717955557e-01 4.5168764311672116e-01
5.8768734098469000e-01 4.5162147281737680e-01
5.8822258885694589e-01 4.5155462835778809e-01
5.8874894671886735e-01 4.5148717131404464e-01
5.8926666962477059e-01 4.5141915942581284e-01
5.8977600232848693e-01 4.5135064684771081e-01
5.9027717981527195e-01 4.5128168438246408e-01
5.9077042780050637e-01 4.5121231969731646e-01
5.9125596319761542e-01 4.5114259752502334e-01
5.9173399455741515e-01 4.5107255985065436e-01
5.9220472248092293e-01 4.5100224608531364e-01
5.9266834000750346e-01 4.5093169322779353e-01
5.9312503298006625e-01 4.5086093601509381e-01
5.9357498038889911e-01 4.5079000706265188e-01
5.9401835469559894e-01 4.5071893699506549e-01
5.9445532213844421e-01 4.5064775456801959e-01
5.9488604302045223e-01 4.5057648678207218e-01
5.9531067198126553e-01 4.5050515898889848e-01
5.9572935825393281e-01 4.5043379499054748e-01
5.9614224590756093e-01 4.5036241713221492e-01
5.9654947407675274e-01 4.5029104638900275e-01
5.9695117717866797e-01 4.5021970244709120e-01
5.9734748511849012e-01 4.5014840377972232e-01
5.9773852348402412e-01 4.5007716771835804e-01
5.9812441373009861e-01 4.5000601051934985e-01
5.9850527335339643e-01 4.4993494742643270e-01
5.9888121605829814e-01 4.4986399272932681e-01
5.9925235191427639e-01 4.4979315981871587e-01
5.9961878750534792e-01 4.4972246123784709e-01
5.9998062607205260e-01 4.4965190873097832e-01
6.0033796764639602e-01 4.4958151328888502e-01
6.0069090918016688e-01 4.4951128519162042e-01
6.0103954466700937e-01 4.4944123404871195e-01
6.0138396525860527e-01 4.4937136883695861e-01
6.0172425937530361e-01 4.4930169793598906e-01
6.0206051281150441e-01 4.4923222916172129e-01
6.0239280883609303e-01 4.4916296979786108e-01
6.0272122828819286e-01 4.4909392662556291e-01
6.0304584966849839e-01 4.4902510595137080e-01
6.0336674922642342e-01 4.4895651363354538e-01
6.0368400104329079e-01 4.4888815510688079e-01
6.0399767711177765e-01 4.4882003540610249e-01
6.0430784741181087e-01 4.4875215918793615e-01
6.0461457998309931e-01 4.4868453075192710e-01
6.0491794099448082e-01 4.4861715406008829e-01
6.0521799481024496e-01 4.4855003275544708e-01
6.0551480405358948e-01 4.4848317017955591e-01
6.0580842966735327e-01 4.4841656938903318e-01
6.0609893097216649e-01 4.4835023317118672e-01
6.0638636572214355e-01 4.4828416405877886e-01
6.0667079015824421e-01 4.4821836434398060e-01
6.0695225905941586e-01 4.4815283609156470e-01
6.0723082579162591e-01 4.4808758115138086e-01
6.0750654235488699e-01 4.4802260117015424e-01
6.0777945942837130e-01 4.4795789760264865e-01
6.0804962641370475e-01 4.4789347172222788e-01
6.0831709147653101e-01 4.4782932463085101e-01
6.0858190158642078e-01 4.4776545726853662e-01
6.0884410255520949e-01 4.4770187042231901e-01
6.0910373907383286e-01 4.4763856473473285e-01
6.0936085474773072e-01 4.4757554071184780e-01
6.0961549213088606e-01 4.4751279873087924e-01
6.0986769275855779e-01 4.4745033904739995e-01
6.1011749717877051e-01 4.4738816180217283e-01
6.1036494498261251e-01 4.4732626702762723e-01
6.1061007483340035e-01 4.4726465465399717e-01
6.1085292449475337e-01 4.4720332451514105e-01
6.1109353085763329e-01 4.4714227635405868e-01
6.1133192996638841e-01 4.4708150982812334e-01
6.1156815704384770e-01 4.4702102451404391e-01
6.1180224651550685e-01 4.4696081991257014e-01
6.1203423203284135e-01 4.4690089545295753e-01
6.1226414649578886e-01 4.4684125049720197e-01
6.1249202207443099e-01 4.4678188434405758e-01
6.1271789022991086e-01 4.4672279623284916e-01
6.1294178173461711e-01 4.4666398534708940e-01
6.1316372669166608e-01 4.4660545081791303e-01
6.1338375455370864e-01 4.4654719172733343e-01
6.1360189414109112e-01 4.4648920711133611e-01
6.1381817365939628e-01 4.4643149596281290e-01
6.1403262071638887e-01 4.4637405723434836e-01
6.1424526233838883e-01 4.4631688984086421e-01
6.1445612498609703e-01 4.4625999266212879e-01
6.1466523456989386e-01 4.4620336454514109e-01
6.1487261646463043e-01 4.4614700430639220e-01
6.1507829552393445e-01 4.4609091073401186e-01
6.1528229609404783e-01 4.4603508258980828e-01
6.1548464202721498e-01 4.4597951861120211e-01
6.1568535669463853e-01 4.4592421751306299e-01
6.1588446299901956e-01 4.4586917798945397e-01
6.1608198338669673e-01 4.4581439871528517e-01
6.1627793985940260e-01 4.4575987834788522e-01
6.1647235398564582e-01 4.4570561552849147e-01
6.1666524691174041e-01 4.4565160888366456e-01
6.1685663937248825e-01 4.4559785702663057e-01
6.1704655170153289e-01 4.4554435855855529e-01
6.1723500384139218e-01 4.4549111206975134e-01
6.1742201535318642e-01 4.4543811614082518e-01
6.1760760542606763e-01 4.4538536934376410e-01
6.1779179288636576e-01 4.4533287024296653e-01
6.1797459620645723e-01 4.4528061739622032e-01
6.1815603351337012e-01 4.4522860935562869e-01
6.1833612259713144e-01 4.4517684466848895e-01
6.1851488091886897e-01 4.4512532187812470e-01
6.1869232561867304e-01 4.4507403952467439e-01
6.1886847352322971e-01 4.4502299614583812e-01
6.1904334115322990e-01 4.4497219027758472e-01
6.1921694473056577e-01 4.4492162045482192e-01
6.1938930018531857e-01 4.4487128521202879e-01
6.1956042316254734e-01 4.4482118308385660e-01
6.1973032902888303e-01 4.4477131260569436e-01
6.1989903287893655e-01 4.4472167231420556e-01
6.2006654954152651e-01 4.4467226074783467e-01
6.2023289358573108e-01 4.4462307644728438e-01
6.2039807932677227e-01 4.4457411795596891e-01
6.2056212083173645e-01 4.4452538382043877e-01
6.2072503192513673e-01 4.4447687259078328e-01
6.2088682619432300e-01 4.4442858282100955e-01
6.2104751699474359e-01 4.4438051306939896e-01
6.2120711745506529e-01 4.4433266189884352e-01
6.2136564048215281e-01 4.4428502787716156e-01
6.2152309876591594e-01 4.4423760957739528e-01
6.2152309876591594e-01 2.9885443356863423e-01
6.2136564048215281e-01 2.9904655158611243e-01
6.2120711745506529e-01 2.9923978781594823e-01
6.2104751699474359e-01 2.9943415373364712e-01
6.2088682619432300e-01 2.9962966098339788e-01
6.2072503192513673e-01 2.9982632138129706e-01
6.2056212083173645e-01 3.0002414691864970e-01
6.2039807932677227e-01 3.0022314976534603e-01
6.2023289358573108e-01 3.0042334227332079e-01
6.2006654954152651e-01 3.0062473698009134e-01
6.1989903287893655e-01 3.0082734661238320e-01
6.1973032902888303e-01 3.0103118408984020e-01
6.1956042316254734e-01 3.0123626252882491e-01
6.1938930018531857e-01 3.0144259524631045e-01
6.1921694473056577e-01 3.0165019576386681e-01
6.1904334115322990e-01 3.0185907781174337e-01
6.1886847352322971e-01 3.0206925533305257e-01
6.1869232561867304e-01 3.0228074248805492e-01
6.1851488091886897e-01 3.0249355365855035e-01
6.1833612259713144e-01 3.0270770345237774e-01
6.1815603351337012e-01 3.0292320670802675e-01
6.1797459620645723e-01 3.0314007849936347e-01
6.1779179288636576e-01 3.0335833414047664e-01
6.1760760542606763e-01 3.0357798919064310e-01
6.1742201535318642e-01 3.0379905945942076e-01
6.1723500384139218e-01 3.0402156101186950e-01
6.1704655170153289e-01 3.0424551017390583e-01
6.1685663937248825e-01 3.0447092353779326e-01
6.1666524691174041e-01 3.0469781796777523e-01
6.1647235398564582e-01 3.0492621060585196e-01
6.1627793985940260e-01 3.0515611887770777e-01
6.1608198338669673e-01 3.0538756049879179e-01
6.1588446299901956e-01 3.0562055348055778e-01
6.1568535669463853e-01 3.0585511613686711e-01
6.1548464202721498e-01 3.0609126709056067e-01
6.1528229609404783e-01 3.0632902528020489e-01
6.1507829552393445e-01 3.0656840996701540e-01
6.1487261646463043e-01 3.0680944074196637e-01
6.1466523456989386e-01 3.0705213753308913e-01
6.1445612498609703e-01 3.0729652061296864e-01
6.1424526233838883e-01 3.0754261060643912e-01
6.1403262071638887e-01 3.0779042849849053e-01
6.1381817365939628e-01 3.0803999564238976e-01
6.1360189414109112e-01 3.0829133376802209e-01
6.1338375455370864e-01 3.0854446499046223e-01
6.1316372669166608e-01 3.0879941181878179e-01
6.1294178173461711e-01 3.0905619716509825e-01
6.1271789022991086e-01 3.0931484435387657e-01
6.1249202207443099e-01 3.0957537713148803e-01
6.1226414649578886e-01 3.0983781967603868e-01
6.1203423203284135e-01 3.1010219660746996e-01
6.1180224651550685e-01 3.1036853299794648e-01
6.1156815704384770e-01 3.1063685438253663e-01
6.1133192996638841e-01 3.1090718677019524e-01
6.1109353085763329e-01 3.1117955665505981e-01
6.1085292449475337e-01 3.1145399102806831e-01
6.1061007483340035e-01 3.1173051738891139e-01
6.1036494498261251e-01 3.1200916375832788e-01
6.1011749717877051e-01 3.1228995869075377e-01
6.0986769275855779e-01 3.1257293128734021e-01
6.0961549213088606e-01 3.1285811120934615e-01
6.0936085474773072e-01 3.1314552869192469e-01
6.0910373907383286e-01 3.1343521455831047e-01
6.0884410255520949e-01 3.1372720023442324e-01
6.0858190158642078e-01 3.1402151776390103e-01
6.0831709147653101e-01 3.1431819982357667e-01
6.0804962641370475e-01 3.1461727973941173e-01
6.0777945942837130e-01 3.1491879150290253e-01
6.0750654235488699e-01 3.1522276978797426e-01
6.0723082579162591e-01 3.1552924996837667e-01
6.0695225905941586e-01 3.1583826813560051e-01
6.0667079015824421e-01 3.1614986111732873e-01
6.0638636572214355e-01 3.1646406649644038e-01
6.0609893097216649e-01 3.1678092263058455e-01
6.0580842966735327e-01 3.1710046867234265e-01
6.0551480405358948e-01 3.1742274458999625e-01
6.0521799481024496e-01 3.1774779118892121e-01
6.0491794099448082e-01 3.1807565013362527e-01
6.0461457998309931e-01 3.1840636397044980e-01
6.0430784741181087e-01 3.1873997615095545e-01
6.0399767711177765e-01 3.1907653105601275e-01
6.0368400104329079e-01 3.1941607402061806e-01
6.0336674922642342e-01 3.1975865135945492e-01
6.0304584966849839e-01 3.2010431039322385e-01
6.0272122828819286e-01 3.2045309947576062e-01
6.0239280883609303e-01 3.2080506802196596e-01
6.0206051281150441e-01 3.2116026653656765e-01
6.0172425937530361e-01 3.2151874664373647e-01
6.0138396525860527e-01 3.2188056111757846e-01
6.0103954466700937e-01 3.2224576391352400e-01
6.0069090918016688e-01 3.2261441020063553e-01
6.0033796764639602e-01 3.2298655639485335e-01
5.9998062607205260e-01 3.2336226019320063e-01
5.9961878750534792e-01 3.2374158060896396e-01
5.9925235191427639e-01 3.2412457800787048e-01
5.9888121605829814e-01 3.2451131414527473e-01
5.9850527335339643e-01 3.2490185220437184e-01
5.9812441373009861e-01 3.2529625683544705e-01
5.9773852348402412e-01 3.2569459419617408e-01
5.9734748511849012e-01 3.2609693199296585e-01
5.9695117717866797e-01 3.2650333952338539e-01
5.9654947407675274e-01 3.2691388771961016e-01
5.9614224590756093e-01 3.2732864919294924e-01
5.9572935825393281e-01 3.2774769827939920e-01
5.9531067198126553e-01 3.2817111108621949e-01
5.9488604302045223e-01 3.2859896553950652e-01
5.9445532213844421e-01 3.2903134143272722e-01
5.9401835469559894e-01 3.2946832047616970e-01
5.9357498038889911e-01 3.2990998634725471e-01
5.9312503298006625e-01 3.3035642474163873e-01
5.9266834000750346e-01 3.3080772342502379e-01
5.9220472248092293e-01 3.3126397228557308e-01
5.9173399455741515e-01 3.3172526338680536e-01
5.9125596319761542e-01 3.3219169102082885e-01
5.9077042780050637e-01 3.3266335176173700e-01
5.9027717981527195e-01 3.3314034451896901e-01
5.8977600232848693e-01 3.3362277059039530e-01
5.8926666962477059e-01 3.3411073371485084e-01
5.8874894671886735e-01 3.3460434012379775e-01
5.8822258885694589e-01 3.3510369859174077e-01
5.8768734098469000e-01 3.3560892048496643e-01
5.8714293717955557e-01 3.3612011980810597e-01
5.8658910004431342e-01 3.3663741324793839e-01
5.8602554005872587e-01 3.3716092021377547e-01
5.8545195488592461e-01 3.3769076287365435e-01
5.8486802862969678e-01 3.3822706618546117e-01
5.8427343103855911e-01 3.3876995792196396e-01
5.8366781665207335e-01 3.3931956868858082e-01
5.8305082388439966e-01 3.3987603193254590e-01
5.8242207403961388e-01 3.4043948394191775e-01
5.8178117025270237e-01 3.4101006383266497e-01
5.8112769634958883e-01 3.4158791352176998e-01
5.8046121561881292e-01 3.4217317768400446e-01
5.7978126948669362e-01 3.4276600368967391e-01
5.7908737608698990e-01 3.4336654152021340e-01
5.7837902871499858e-01 3.4397494365806880e-01
5.7765569415503826e-01 3.4459136494672210e-01
5.7691681086897018e-01 3.4521596241610403e-01
5.7616178703198950e-01 3.4584889506792560e-01
5.7538999840045102e-01 3.4649032361458310e-01
5.7460078599452957e-01 3.4714041016436514e-01
5.7379345357672118e-01 3.4779931784447937e-01
5.7296726490477123e-01 3.4846721035212858e-01
5.7212144073500304e-01 3.4914425142233080e-01
5.7125515554924178e-01 3.4983060419933049e-01
5.7036753397483397e-01 3.5052643049642207e-01
5.6945764686381617e-01 3.5123188992640836e-01
5.6852450699264900e-01 3.5194713888208989e-01
5.6756706433884641e-01 3.5267232934278570e-01
5.6658420088538275e-01 3.5340760747881006e-01
5.6557472489644622e-01 3.5415311202124622e-01
5.6453736460122506e-01 3.5490897235853897e-01
5.6347076121303752e-01 3.5567530631497302e-01
5.6237346120076892e-01 3.5645221755824469e-01
5.6124390771834032e-01 3.5723979257395161e-01
5.6008043108269656e-01 3.5803809713397339e-01
5.5888123817634894e-01 3.5884717217204387e-01
5.5764440063049370e-01 3.5966702896433439e-01
5.5636784162256558e-01 3.6049764349379754e-01
5.5504932109748439e-01 3.6133894985424531e-01
5.5368641918842099e-01 3.6219083252308132e-01
5.5227651758059226e-01 3.6305311729773576e-01
5.5081677851645650e-01 3.6392556065161130e-01
5.4930412109024740e-01 3.6480783721643834e-01
5.4773519442252427e-01 3.6569952503944653e-01
5.4610634722757012e-01 3.6660008819229850e-01
5.4441359320952121e-01 3.6750885621979179e-01
5.4265257161460767e-01 3.6842499981088539e-01
5.4081850214510196e-01 3.6934750194157118e-01
5.3890613329794146e-01 3.7027512357990539e-01
5.3690968299874187e-01 3.7120636284349207e-01
5.3482277020667179e-01 3.7213940625271136e-01
5.3263833588775977e-01 3.7307207042395801e-01
5.3034855144448789e-01 3.7400173216646093e-01
5.2794471230969231e-01 3.7492524449310660e-01
5.2541711391759893e-01 3.7583883547313451e-01
5.2275490674303793e-01 3.7673798614864940e-01
5.1994592635685399e-01 3.7761728287541929e-01
5.1697649364958198e-01 3.7847023836009053e-01
5.1383117931055744e-01 3.7928907441430354e-01
5.1049252545029067e-01 3.8006445784692028e-01
5.0694071583710509e-01 3.8078517912471899e-01
5.0315318438497392e-01 3.8143776138655983e-01
4.9910414984466128e-01 3.8200598512179273e-01
4.9476406191602618e-01 3.8247031186605551e-01
4.9009894267158138e-01 3.8280718856739071e-01
4.8506960452480613e-01 3.8298821450273246e-01
4.7963072526045059e-01 3.8297915583142900e-01
4.7372976234585273e-01 3.8273880228904200e-01
4.6730569423812901e-01 3.8221768057630023e-01
4.6028759293677834e-01 3.8135667630491765e-01
4.5259306402321303e-01 3.8008567917125352e-01
4.4412665738320489e-01 3.7832246098358613e-01
4.3477847589729368e-01 3.7597212071194180e-01
4.2442343468489707e-01 3.7292755256342786e-01
4.1292200979561811e-01 3.6907142501473161e-01
4.0012392593416540e-01 3.6427993780708451e-01
3.8587705848409309e-01 3.5842797556640588e-01
3.7004458924810751e-01 3.5139427289244879e-01
3.5253331140240773e-01 3.4306467815184699e-01
3.3333333333333320e-01 3.3333333333333315e-01


==> neural_bandit/projection_error_00.dat <==
x y std
3.2000000000000000e+01 3.0959818311783699e-01 1.5169214316502541e-01
1.2800000000000000e+02 1.5783156652834393e-01 8.0284442797394384e-02
5.1200000000000000e+02 8.1505421300279754e-02 4.0574566209673084e-02
2.0480000000000000e+03 4.1054334302321249e-02 2.0767771827625885e-02


==> neural_bandit/projection_error_00_band.dat <==
x y
3.2000000000000000e+01 4.6129032628286237e-01
1.2800000000000000e+02 2.3811600932573831e-01
5.1200000000000000e+02 1.2207998750995283e-01
2.0480000000000000e+03 6.1822106129947138e-02
2.0480000000000000e+03 2.0286562474695364e-02
5.1200000000000000e+02 4.0930855090606670e-02
1.2800000000000000e+02 7.7547123730949546e-02
3.2000000000000000e+01 1.5790603995281158e-01


==> neural_bandit/projection_error_01.dat <==
x y std
3.2000000000000000e+01 0.0000000000000000e+00 0.0000000000000000e+00
1.2800000000000000e+02 0.0000000000000000e+00 0.0000000000000000e+00
5.1200000000000000e+02 0.0000000000000000e+00 0.0000000000000000e+00
2.0480000000000000e+03 0.0000000000000000e+00 0.0000000000000000e+00

